Uncertainty Estimation for 3D Object Detection via Evidential Learning

3D object detection is an essential task for computer vision applications in autonomous vehicles and robotics. However, models often struggle to quantify detection reliability, leading to poor performance on unfamiliar scenes. We introduce a framework for quantifying uncertainty in 3D object detection by leveraging an evidential learning loss on Bird's Eye View representations in the 3D detector. These uncertainty estimates require minimal computational overhead and are generalizable across different architectures. We demonstrate both the efficacy and importance of these uncertainty estimates on identifying out-of-distribution scenes, poorly localized objects, and missing (false negative) detections; our framework consistently improves over baselines by 10-20% on average. Finally, we integrate this suite of tasks into a system where a 3D object detector auto-labels driving scenes and our uncertainty estimates verify label correctness before the labels are used to train a second model. Here, our uncertainty-driven verification results in a 1% improvement in mAP and a 1-2% improvement in NDS.

==> raw_results/batchensembles_LC_ood.json <==
{"fpr": [0.0, 0.001, 0.016, 0.016, 0.028, 0.028, 0.029, 0.029, 0.03, 0.03, 0.034, 0.034, 0.036, 0.036, 0.037, 0.037, 0.038, 0.038, 0.043, 0.043, 0.045, 0.045, 0.046, 0.046, 0.048, 0.048, 0.05, 0.05, 0.054, 0.054, 0.055, 0.055, 0.056, 0.056, 0.057, 0.057, 0.059, 0.059, 0.06, 0.06, 0.062, 0.062, 0.063, 0.063, 0.064, 0.064, 0.065, 0.065, 0.066, 0.066, 0.067, 0.067, 0.068, 0.068, 0.069, 0.069, 0.07, 0.07, 0.071, 0.071, 0.073, 0.073, 0.074, 0.074, 0.075, 0.075, 0.077, 0.077, 0.078, 0.078, 0.079, 0.079, 0.081, 0.081, 0.082, 0.082, 0.083, 0.083, 0.088, 0.088, 0.096, 0.096, 0.098, 0.098, 0.099, 0.099, 0.101, 0.101, 0.103, 0.103, 0.104, 0.104, 0.105, 0.105, 0.108, 0.108, 0.109, 0.109, 0.111, 0.111, 0.112, 0.112, 0.113, 0.113, 0.114, 0.114, 0.115, 0.115, 0.116, 0.116, 0.118, 0.118, 0.119, 0.119, 0.12, 0.12, 0.121, 0.121, 0.122, 0.122, 0.123, 0.123, 0.124, 0.124, 0.125, 0.125, 0.126, 0.126, 0.127, 0.127, 0.128, 0.128, 0.129, 0.129, 0.13, 0.13, 0.131, 0.131, 0.132, 0.132, 0.133, 0.133, 0.134, 0.134, 0.135, 0.135, 0.136, 0.136, 0.137, 0.137, 0.138, 0.138, 0.139, 0.139, 0.14, 0.14, 0.141, 0.141, 0.142, 0.142, 0.143, 0.143, 0.144, 0.144, 0.145, 0.145, 0.147, 0.147, 0.148, 0.148, 0.149, 0.149, 0.152, 0.152, 0.153, 0.153, 0.155, 0.155, 0.156, 0.156, 0.159, 0.159, 0.16, 0.16, 0.161, 0.161, 0.163, 0.163, 0.164, 0.164, 0.166, 0.166, 0.168, 0.168, 0.17, 0.17, 0.171, 0.171, 0.172, 0.172, 0.177, 0.177, 0.179, 0.179, 0.18, 0.18, 0.181, 0.181, 0.182, 0.182, 0.183, 0.183, 0.185, 0.185, 0.187, 0.187, 0.191, 0.191, 0.196, 0.196, 0.197, 0.197, 0.199, 0.199, 0.201, 0.201, 0.202, 0.202, 0.203, 0.203, 0.206, 0.206, 0.208, 0.208, 0.211, 0.211, 0.213, 0.213, 0.216, 0.216, 0.217, 0.217, 0.218, 0.218, 0.219, 0.219, 0.22, 0.22, 0.221, 0.221, 0.222, 0.222, 0.224, 0.224, 0.225, 0.225, 0.227, 0.227, 0.229, 0.229, 0.233, 0.233, 0.234, 0.234, 0.235, 0.235, 0.239, 0.239, 0.241, 0.241, 0.242, 0.242, 0.243, 0.243, 0.244, 0.244, 0.247, 0.247, 0.249, 0.249, 0.25, 0.25, 0.251, 0.251, 0.254, 0.254, 0.256, 0.256, 0.258, 0.258, 0.261, 0.261, 0.262, 0.262, 0.265, 0.265, 0.271, 0.271, 0.273, 0.273, 0.274, 0.274, 0.275, 0.275, 0.276, 0.276, 0.278, 0.278, 0.28, 0.28, 0.284, 0.284, 0.285, 0.285, 0.288, 0.288, 0.292, 0.292, 0.293, 0.293, 0.295, 0.295, 0.297, 0.297, 0.299, 0.299, 0.305, 0.305, 0.306, 0.306, 0.308, 0.308, 0.309, 0.309, 0.313, 0.313, 0.314, 0.314, 0.315, 0.315, 0.322, 0.322, 0.325, 0.325, 0.327, 0.327, 0.328, 0.328, 0.334, 0.334, 0.339, 0.339, 0.34, 0.34, 0.345, 0.345, 0.346, 0.346, 0.351, 0.351, 0.352, 0.352, 0.356, 0.356, 0.36, 0.36, 0.362, 0.362, 0.366, 0.366, 0.368, 0.368, 0.369, 0.369, 0.371, 0.371, 0.374, 0.374, 0.375, 0.375, 0.377, 0.377, 0.378, 0.378, 0.379, 0.379, 0.38, 0.38, 0.381, 0.381, 0.382, 0.382, 0.384, 0.384, 0.389, 0.389, 0.39, 0.39, 0.392, 0.392, 0.394, 0.394, 0.396, 0.396, 0.397, 0.397, 0.399, 0.399, 0.4, 0.4, 0.401, 0.401, 0.406, 0.406, 0.409, 0.409, 0.412, 0.412, 0.416, 0.416, 0.42, 0.42, 0.423, 0.423, 0.424, 0.424, 0.427, 0.427, 0.428, 0.428, 0.435, 0.435, 0.439, 0.439, 0.441, 0.441, 0.443, 0.443, 0.444, 0.444, 0.452, 0.452, 0.454, 0.454, 0.454, 0.456, 0.456, 0.457, 0.457, 0.459, 0.459, 0.462, 0.462, 0.464, 0.464, 0.471, 0.471, 0.472, 0.472, 0.473, 0.473, 0.475, 0.475, 0.476, 0.476, 0.477, 0.477, 0.48, 0.48, 0.483, 0.483, 0.487, 0.487, 0.491, 0.491, 0.492, 0.492, 0.499, 0.499, 0.501, 0.501, 0.502, 0.502, 0.504, 0.504, 0.507, 0.507, 0.509, 0.509, 0.512, 0.512, 0.513, 0.513, 0.517, 0.517, 0.518, 0.518, 0.519, 0.519, 0.52, 0.52, 0.528, 0.528, 0.534, 0.534, 0.537, 0.537, 0.539, 0.539, 0.54, 0.54, 0.542, 0.542, 0.543, 0.543, 0.546, 0.546, 0.551, 0.551, 0.557, 0.557, 0.56, 0.56, 0.561, 0.561, 0.563, 0.563, 0.564, 0.564, 0.565, 0.565, 0.568, 0.568, 0.57, 0.57, 0.573, 0.573, 0.574, 0.574, 0.575, 0.575, 0.578, 0.578, 0.58, 0.58, 0.582, 0.582, 0.583, 0.583, 0.591, 0.591, 0.593, 0.593, 0.594, 0.594, 0.595, 0.595, 0.597, 0.597, 0.603, 0.603, 0.61, 0.61, 0.611, 0.611, 0.612, 0.612, 0.616, 0.616, 0.618, 0.618, 0.623, 0.623, 0.625, 0.625, 0.627, 0.627, 0.629, 0.629, 0.634, 0.634, 0.642, 0.642, 0.645, 0.645, 0.646, 0.646, 0.651, 0.651, 0.652, 0.652, 0.653, 0.653, 0.654, 0.654, 0.655, 0.655, 0.659, 0.659, 0.662, 0.662, 0.666, 0.666, 0.668, 0.668, 0.671, 0.671, 0.676, 0.676, 0.677, 0.677, 0.684, 0.684, 0.685, 0.685, 0.687, 0.687, 0.693, 0.693, 0.695, 0.695, 0.7, 0.7, 0.702, 0.702, 0.706, 0.706, 0.708, 0.708, 0.713, 0.713, 0.719, 0.719, 0.72, 0.72, 0.721, 0.721, 0.727, 0.727, 0.728, 0.728, 0.736, 0.736, 0.739, 0.739, 0.742, 0.742, 0.745, 0.745, 0.746, 0.746, 0.749, 0.749, 0.75, 0.75, 0.751, 0.751, 0.753, 0.753, 0.755, 0.755, 0.756, 0.756, 0.759, 0.759, 0.76, 0.76, 0.762, 0.762, 0.763, 0.763, 0.764, 0.764, 0.765, 0.765, 0.766, 0.766, 0.767, 0.767, 0.771, 0.771, 0.772, 0.772, 0.773, 0.773, 0.776, 0.776, 0.777, 0.777, 0.778, 0.778, 0.779, 0.779, 0.78, 0.78, 0.781, 0.781, 0.782, 0.782, 0.783, 0.783, 0.784, 0.784, 0.785, 0.786, 0.786, 0.787, 0.787, 0.788, 0.788, 0.789, 0.789, 0.79, 0.79, 0.791, 0.791, 0.793, 0.793, 0.794, 0.794, 0.796, 0.796, 0.797, 0.797, 0.8, 0.8, 0.802, 0.802, 0.803, 0.803, 0.807, 0.807, 0.81, 0.81, 0.814, 0.814, 0.816, 0.816, 0.817, 0.817, 0.818, 0.818, 0.82, 0.82, 0.822, 0.822, 0.824, 0.824, 0.826, 0.826, 0.827, 0.827, 0.829, 0.829, 0.83, 0.83, 0.831, 0.831, 0.833, 0.833, 0.836, 0.836, 0.837, 0.837, 0.838, 0.838, 0.841, 0.841, 0.843, 0.843, 0.844, 0.844, 0.845, 0.845, 0.846, 0.846, 0.849, 0.849, 0.852, 0.852, 0.855, 0.855, 0.857, 0.857, 0.859, 0.859, 0.86, 0.86, 0.861, 0.861, 0.862, 0.862, 0.863, 0.863, 0.865, 0.865, 0.868, 0.868, 0.869, 0.869, 0.87, 0.87, 0.875, 0.875, 0.877, 0.877, 0.88, 0.88, 0.883, 0.883, 0.885, 0.885, 0.891, 0.891, 0.893, 0.893, 0.896, 0.896, 0.897, 0.897, 0.898, 0.898, 0.901, 0.901, 0.903, 0.903, 0.904, 0.904, 0.906, 0.906, 0.918, 0.918, 0.923, 0.923, 0.925, 0.925, 0.928, 0.928, 0.935, 0.935, 0.94, 0.94, 0.942, 0.942, 1.0], "tpr": [0.0, 0.0, 0.0, 0.002, 0.002, 0.003, 0.003, 0.004, 0.004, 0.005, 0.005, 0.008, 0.008, 0.01, 0.01, 0.011, 0.011, 0.012, 0.012, 0.017, 0.017, 0.018, 0.018, 0.022, 0.022, 0.024, 0.024, 0.025, 0.025, 0.031, 0.031, 0.033, 0.033, 0.034, 0.034, 0.038, 0.038, 0.039, 0.039, 0.048, 0.048, 0.052, 0.052, 0.053, 0.053, 0.055, 0.055, 0.056, 0.056, 0.057, 0.057, 0.059, 0.059, 0.062, 0.062, 0.063, 0.063, 0.069, 0.069, 0.07, 0.07, 0.071, 0.071, 0.073, 0.073, 0.074, 0.074, 0.075, 0.075, 0.076, 0.076, 0.077, 0.077, 0.078, 0.078, 0.081, 0.081, 0.083, 0.083, 0.087, 0.087, 0.088, 0.088, 0.089, 0.089, 0.097, 0.097, 0.1, 0.1, 0.101, 0.101, 0.103, 0.103, 0.11, 0.11, 0.115, 0.115, 0.118, 0.118, 0.124, 0.124, 0.129, 0.129, 0.132, 0.132, 0.133, 0.133, 0.137, 0.137, 0.141, 0.141, 0.143, 0.143, 0.144, 0.144, 0.145, 0.145, 0.146, 0.146, 0.15, 0.15, 0.152, 0.152, 0.154, 0.154, 0.157, 0.157, 0.16, 0.16, 0.161, 0.161, 0.165, 0.165, 0.168, 0.168, 0.169, 0.169, 0.176, 0.176, 0.19, 0.19, 0.194, 0.194, 0.197, 0.197, 0.202, 0.202, 0.206, 0.206, 0.225, 0.225, 0.229, 0.229, 0.233, 0.233, 0.243, 0.243, 0.246, 0.246, 0.26, 0.26, 0.266, 0.266, 0.27, 0.27, 0.272, 0.272, 0.275, 0.275, 0.277, 0.277, 0.289, 0.289, 0.294, 0.294, 0.295, 0.295, 0.3, 0.3, 0.301, 0.301, 0.305, 0.305, 0.308, 0.308, 0.309, 0.309, 0.311, 0.311, 0.313, 0.313, 0.317, 0.317, 0.318, 0.318, 0.321, 0.321, 0.322, 0.322, 0.323, 0.323, 0.331, 0.331, 0.337, 0.337, 0.347, 0.347, 0.348, 0.348, 0.352, 0.352, 0.353, 0.353, 0.354, 0.354, 0.358, 0.358, 0.361, 0.361, 0.366, 0.366, 0.371, 0.371, 0.375, 0.375, 0.378, 0.378, 0.379, 0.379, 0.383, 0.383, 0.386, 0.386, 0.388, 0.388, 0.39, 0.39, 0.392, 0.392, 0.393, 0.393, 0.395, 0.395, 0.4, 0.4, 0.403, 0.403, 0.405, 0.405, 0.406, 0.406, 0.407, 0.407, 0.408, 0.408, 0.409, 0.409, 0.412, 0.412, 0.414, 0.414, 0.422, 0.422, 0.423, 0.423, 0.424, 0.424, 0.425, 0.425, 0.429, 0.429, 0.43, 0.43, 0.432, 0.432, 0.436, 0.436, 0.441, 0.441, 0.446, 0.446, 0.447, 0.447, 0.451, 0.451, 0.452, 0.452, 0.454, 0.454, 0.457, 0.457, 0.458, 0.458, 0.46, 0.46, 0.461, 0.461, 0.463, 0.463, 0.464, 0.464, 0.472, 0.472, 0.476, 0.476, 0.482, 0.482, 0.483, 0.483, 0.484, 0.484, 0.487, 0.487, 0.488, 0.488, 0.491, 0.491, 0.493, 0.493, 0.495, 0.495, 0.496, 0.496, 0.497, 0.497, 0.498, 0.498, 0.5, 0.5, 0.501, 0.501, 0.502, 0.502, 0.506, 0.506, 0.507, 0.507, 0.509, 0.509, 0.511, 0.511, 0.513, 0.513, 0.514, 0.514, 0.515, 0.515, 0.518, 0.518, 0.521, 0.521, 0.522, 0.522, 0.523, 0.523, 0.527, 0.527, 0.528, 0.528, 0.534, 0.534, 0.535, 0.535, 0.537, 0.537, 0.538, 0.538, 0.539, 0.539, 0.54, 0.54, 0.541, 0.541, 0.542, 0.542, 0.543, 0.543, 0.545, 0.545, 0.549, 0.549, 0.551, 0.551, 0.553, 0.553, 0.556, 0.556, 0.558, 0.558, 0.559, 0.559, 0.56, 0.56, 0.563, 0.563, 0.564, 0.564, 0.565, 0.565, 0.566, 0.566, 0.568, 0.568, 0.57, 0.57, 0.571, 0.571, 0.574, 0.574, 0.575, 0.575, 0.578, 0.578, 0.579, 0.579, 0.581, 0.581, 0.582, 0.582, 0.585, 0.585, 0.586, 0.586, 0.588, 0.588, 0.593, 0.593, 0.596, 0.596, 0.597, 0.597, 0.598, 0.598, 0.599, 0.599, 0.601, 0.601, 0.605, 0.605, 0.607, 0.607, 0.608, 0.608, 0.614, 0.616, 0.616, 0.618, 0.618, 0.619, 0.619, 0.621, 0.621, 0.623, 0.623, 0.624, 0.624, 0.625, 0.625, 0.627, 0.627, 0.628, 0.628, 0.629, 0.629, 0.631, 0.631, 0.633, 0.633, 0.634, 0.634, 0.635, 0.635, 0.637, 0.637, 0.639, 0.639, 0.641, 0.641, 0.642, 0.642, 0.644, 0.644, 0.646, 0.646, 0.647, 0.647, 0.649, 0.649, 0.65, 0.65, 0.653, 0.653, 0.655, 0.655, 0.658, 0.658, 0.659, 0.659, 0.66, 0.66, 0.661, 0.661, 0.663, 0.663, 0.664, 0.664, 0.665, 0.665, 0.667, 0.667, 0.668, 0.668, 0.67, 0.67, 0.671, 0.671, 0.672, 0.672, 0.674, 0.674, 0.676, 0.676, 0.677, 0.677, 0.679, 0.679, 0.681, 0.681, 0.682, 0.682, 0.683, 0.683, 0.684, 0.684, 0.685, 0.685, 0.686, 0.686, 0.688, 0.688, 0.691, 0.691, 0.692, 0.692, 0.694, 0.694, 0.695, 0.695, 0.696, 0.696, 0.698, 0.698, 0.699, 0.699, 0.7, 0.7, 0.701, 0.701, 0.702, 0.702, 0.703, 0.703, 0.704, 0.704, 0.705, 0.705, 0.708, 0.708, 0.709, 0.709, 0.712, 0.712, 0.714, 0.714, 0.715, 0.715, 0.716, 0.716, 0.717, 0.717, 0.718, 0.718, 0.72, 0.72, 0.722, 0.722, 0.723, 0.723, 0.729, 0.729, 0.731, 0.731, 0.732, 0.732, 0.735, 0.735, 0.736, 0.736, 0.737, 0.737, 0.739, 0.739, 0.74, 0.74, 0.743, 0.743, 0.744, 0.744, 0.745, 0.745, 0.748, 0.748, 0.75, 0.75, 0.751, 0.751, 0.753, 0.753, 0.756, 0.756, 0.757, 0.757, 0.76, 0.76, 0.763, 0.763, 0.765, 0.765, 0.766, 0.766, 0.769, 0.769, 0.77, 0.77, 0.771, 0.771, 0.772, 0.772, 0.773, 0.773, 0.778, 0.778, 0.78, 0.78, 0.781, 0.781, 0.782, 0.782, 0.784, 0.784, 0.787, 0.787, 0.789, 0.789, 0.792, 0.792, 0.795, 0.795, 0.797, 0.797, 0.798, 0.798, 0.801, 0.801, 0.804, 0.804, 0.805, 0.805, 0.81, 0.81, 0.811, 0.811, 0.812, 0.812, 0.813, 0.813, 0.815, 0.815, 0.818, 0.818, 0.821, 0.821, 0.824, 0.824, 0.828, 0.828, 0.831, 0.831, 0.839, 0.839, 0.842, 0.842, 0.843, 0.843, 0.847, 0.847, 0.849, 0.849, 0.85, 0.85, 0.852, 0.852, 0.854, 0.855, 0.855, 0.858, 0.858, 0.861, 0.861, 0.867, 0.867, 0.868, 0.868, 0.87, 0.87, 0.871, 0.871, 0.873, 0.873, 0.876, 0.876, 0.878, 0.878, 0.879, 0.879, 0.88, 0.88, 0.886, 0.886, 0.888, 0.888, 0.89, 0.89, 0.894, 0.894, 0.898, 0.898, 0.899, 0.899, 0.901, 0.901, 0.902, 0.902, 0.903, 0.903, 0.91, 0.91, 0.913, 0.913, 0.914, 0.914, 0.915, 0.915, 0.917, 0.917, 0.923, 0.923, 0.925, 0.925, 0.926, 0.926, 0.927, 0.927, 0.928, 0.928, 0.939, 0.939, 0.942, 0.942, 0.947, 0.947, 0.948, 0.948, 0.95, 0.95, 0.952, 0.952, 0.961, 0.961, 0.962, 0.962, 0.963, 0.963, 0.964, 0.964, 0.965, 0.965, 0.968, 0.968, 0.969, 0.969, 0.97, 0.97, 0.971, 0.971, 0.972, 0.972, 0.973, 0.973, 0.974, 0.974, 0.975, 0.975, 0.977, 0.977, 0.978, 0.978, 0.979, 0.979, 0.98, 0.98, 0.982, 0.982, 0.983, 0.983, 0.984, 0.984, 0.985, 0.985, 0.987, 0.987, 0.989, 0.989, 0.99, 0.99, 0.991, 0.991, 0.992, 0.992, 0.993, 0.993, 0.994, 0.994, 0.995, 0.995, 0.996, 0.996, 0.997, 0.997, 0.998, 0.998, 0.999, 0.999, 1.0, 1.0], "precision": [0.5149330587023687, 0.5146831530139103, 0.5149484536082474, 0.515214027849407, 0.5149638802889577, 0.5152297367062467, 0.515495867768595, 0.5157622739018087, 0.516028955532575, 0.5162959130884636, 0.5160455486542443, 0.5163127912998446, 0.516580310880829, 0.5168481078278901, 0.5171161825726142, 0.5173845355474831, 0.5176531671858775, 0.5179220779220779, 0.5176715176715176, 0.5179407176287052, 0.518210197710718, 0.5184799583550235, 0.5182291666666666, 0.5184992183428869, 0.5187695516162669, 0.5185185185185185, 0.5187891440501043, 0.5190600522193212, 0.5193312434691745, 0.5196027182435965, 0.5198744769874477, 0.5196232339089482, 0.5198952879581152, 0.5201676270298585, 0.5204402515723271, 0.5207131620346094, 0.5209863588667366, 0.521259842519685, 0.5215336134453782, 0.5218076720966894, 0.5220820189274448, 0.5223566543924251, 0.5226315789473684, 0.5229067930489731, 0.5226554267650158, 0.5229309435951502, 0.5232067510548524, 0.5229551451187335, 0.5232312565997888, 0.5229793977812995, 0.5232558139534884, 0.523532522474881, 0.5232804232804232, 0.5235574377977766, 0.5238347457627118, 0.5241123476417594, 0.5238600212089077, 0.523607427055703, 0.5238853503184714, 0.5236325013276686, 0.5233793836344315, 0.5236576289207868, 0.5234042553191489, 0.523682810005322, 0.5239616613418531, 0.5242408098028769, 0.5239872068230277, 0.5242666666666667, 0.5245464247598719, 0.5242925787506674, 0.5245726495726496, 0.5248530197755211, 0.5251336898395722, 0.5254146602461209, 0.525695931477516, 0.5259775040171398, 0.5257234726688103, 0.5254691689008043, 0.5257510729613734, 0.5260332796564681, 0.5257787325456499, 0.5260612573885008, 0.5263440860215054, 0.5266272189349113, 0.5263724434876211, 0.5266558966074314, 0.5269396551724138, 0.5272237196765499, 0.5269687162891047, 0.5272531030760929, 0.5275377969762419, 0.5272825499729876, 0.527027027027027, 0.5273120605732828, 0.5275974025974026, 0.5278830536004331, 0.528169014084507, 0.5284552845528455, 0.5281995661605207, 0.5284861638632664, 0.5282301845819761, 0.5285171102661597, 0.5282608695652173, 0.5285481239804242, 0.528835690968444, 0.5291235710397387, 0.5288671023965141, 0.5291553133514987, 0.5294438386041439, 0.5291871249318058, 0.5294759825327511, 0.529219006007646, 0.5295081967213114, 0.5292509568069984, 0.5295404814004376, 0.5292829775588396, 0.5290251916757941, 0.5287671232876713, 0.5290570175438597, 0.5287986834887548, 0.5290889132821076, 0.5293794618341571, 0.5291208791208791, 0.5294117647058824, 0.5297029702970297, 0.5294441386901486, 0.5297356828193832, 0.5300275482093664, 0.5303197353914002, 0.5300606729178158, 0.5303532008830022, 0.5306460519050249, 0.530939226519337, 0.5306799336650083, 0.5304203539823009, 0.5301604869950194, 0.5299003322259136, 0.5296398891966759, 0.529379157427938, 0.5291181364392679, 0.5288568257491676, 0.5285952248750694, 0.5288888888888889, 0.5291828793774319, 0.5294771968854283, 0.5292153589315526, 0.5289532293986637, 0.5292479108635098, 0.5289855072463768, 0.5287228109313998, 0.5290178571428571, 0.5287548855388051, 0.5290502793296089, 0.5287870318613751, 0.5285234899328859, 0.5282596530498042, 0.5279955207166853, 0.5277310924369748, 0.5280269058295964, 0.5283230510375772, 0.5280583613916947, 0.527793374508703, 0.5275280898876404, 0.5278246205733558, 0.5281214848143982, 0.5284186831738886, 0.5281531531531531, 0.527887323943662, 0.5276211950394588, 0.5273547659334461, 0.5270880361173815, 0.5268210050818747, 0.5265536723163842, 0.5262860373092142, 0.5260180995475113, 0.5257498585172609, 0.5254813137032842, 0.5257790368271955, 0.5255102040816326, 0.5258082813386273, 0.5255391600454029, 0.5258375922771152, 0.5261363636363636, 0.526435474701535, 0.5261660978384528, 0.5264655663062038, 0.5267653758542141, 0.5264957264957265, 0.5262257696693272, 0.5265259555048488, 0.526255707762557, 0.5259851513420902, 0.5257142857142857, 0.5254431103487708, 0.5251716247139588, 0.5248998282770464, 0.5252004581901489, 0.5249283667621777, 0.5246559633027523, 0.5249569707401033, 0.5252583237657864, 0.5249856404365307, 0.5252873563218391, 0.5250143760782059, 0.5253164556962026, 0.5256188831318365, 0.5253456221198156, 0.5250720461095101, 0.52479815455594, 0.5251009809578765, 0.5254041570438799, 0.5251299826689775, 0.5248554913294797, 0.5245806824754193, 0.5243055555555556, 0.5240301100173712, 0.5237543453070683, 0.5234782608695652, 0.5237819025522041, 0.5240858966918166, 0.5238095238095238, 0.5241138872748402, 0.5244186046511627, 0.5241419429901105, 0.5244470314318975, 0.52417006406523, 0.5238927738927739, 0.524198250728863, 0.5239206534422404, 0.5242265032107414, 0.5245327102803738, 0.5242548217416715, 0.5239766081871345, 0.5236980690462258, 0.5234192037470726, 0.523725834797891, 0.5240328253223916, 0.5243401759530791, 0.5246478873239436, 0.5243687610099824, 0.5240893066980024, 0.5238095238095238, 0.5235294117647059, 0.5238375515008828, 0.5241460541813898, 0.5244549204478491, 0.5241745283018868, 0.5238938053097345, 0.5242030696576151, 0.5245126993502658, 0.524822695035461, 0.5251330573625074, 0.5248520710059171, 0.5245707519242155, 0.5248815165876777, 0.5245998814463545, 0.5243179122182681, 0.5240356083086053, 0.5237529691211401, 0.5234699940582294, 0.5231866825208086, 0.5234979179060083, 0.5238095238095238, 0.5235259082787374, 0.5238379022646007, 0.5241502683363148, 0.5244630071599046, 0.524179104477612, 0.5244922341696535, 0.5242080095636581, 0.5239234449760766, 0.5242369838420108, 0.5245508982035928, 0.524266027561414, 0.5239808153477218, 0.5236952609478105, 0.5240096038415366, 0.5234375, 0.523752254960914, 0.5240673886883274, 0.5237808549066827, 0.5240963855421686, 0.5238095238095238, 0.5235223160434258, 0.523838261919131, 0.5235507246376812, 0.5238670694864048, 0.5235792019347038, 0.5232909860859044, 0.5230024213075061, 0.5227135069654755, 0.5224242424242425, 0.522134627046695, 0.5224514563106796, 0.5221615057680632, 0.5218712029161604, 0.521580547112462, 0.5218978102189781, 0.5216068167985393, 0.5213154689403167, 0.5210237659963437, 0.5213414634146342, 0.5213675213675214, 0.5210751374465485, 0.5207823960880196, 0.5211009174311927, 0.5208078335373317, 0.5205143906919779, 0.5208333333333334, 0.5205395462906193, 0.5208588957055215, 0.5205647636586863, 0.5202702702702703, 0.5205900430239705, 0.5202952029520295, 0.52, 0.5197044334975369, 0.5194085027726433, 0.5197287299630087, 0.5194324491054905, 0.519753086419753, 0.5194564546016059, 0.519159456118665, 0.5188620902906618, 0.5191831683168316, 0.5188854489164086, 0.5185873605947955, 0.51828890266584, 0.5179900744416873, 0.5176908752327747, 0.5173913043478261, 0.5170913610938471, 0.5167910447761194, 0.5171126322339763, 0.5168119551681195, 0.5165109034267913, 0.516209476309227, 0.5165315034310668, 0.5168539325842697, 0.5171767645221736, 0.516875, 0.5165728580362726, 0.516270337922403, 0.5159674389480275, 0.5162907268170426, 0.515987460815047, 0.5156838143036386, 0.5153797865662273, 0.5157035175879398, 0.5153991200502829, 0.5150943396226415, 0.5147891755821271, 0.5151133501259446, 0.5154379332073094, 0.5157629255989912, 0.5160883280757098, 0.5157828282828283, 0.5154769425142135, 0.5151706700379267, 0.5154965211891208, 0.5151898734177215, 0.5148828372387587, 0.5152091254752852, 0.5149017121116043, 0.5152284263959391, 0.5149206349206349, 0.5152477763659467, 0.5149396058486968, 0.5152671755725191, 0.5149586250795671, 0.5146496815286624, 0.51434034416826, 0.514030612244898, 0.5137204850031908, 0.5140485312899106, 0.5143769968051118, 0.5140664961636828, 0.5143953934740882, 0.5140845070422535, 0.5137732222934016, 0.5134615384615384, 0.5137908915971777, 0.5141206675224647, 0.5144508670520231, 0.5141388174807198, 0.5138263665594855, 0.5135135135135135, 0.5138441725692209, 0.5135309278350515, 0.5138620245003224, 0.5141935483870967, 0.513879922530665, 0.5135658914728682, 0.5138978668390433, 0.5142302716688227, 0.513915857605178, 0.5136010362694301, 0.5132858068697342, 0.5136186770428015, 0.5133030499675535, 0.512987012987013, 0.5126705653021443, 0.5130039011703511, 0.5126870527000651, 0.5123697916666666, 0.5127035830618892, 0.5130378096479792, 0.5133724722765819, 0.5130548302872062, 0.5127367733507512, 0.5124183006535947, 0.512753433616743, 0.512434554973822, 0.5121152586771447, 0.5124508519003932, 0.5127868852459017, 0.5131233595800525, 0.5128036769533815, 0.5131406044678055, 0.5134779750164365, 0.5138157894736842, 0.5134957208689928, 0.5138339920948617, 0.5141727092946605, 0.5145118733509235, 0.5141914191419142, 0.5138705416116248, 0.5142101784534039, 0.5145502645502645, 0.514890800794176, 0.5152317880794702, 0.5155732273028496, 0.5159151193633952, 0.5162574651625746, 0.5166002656042497, 0.5162790697674419, 0.5159574468085106, 0.5156353958749168, 0.5153129161118508, 0.5149900066622252, 0.5153333333333333, 0.5150100066711141, 0.5153538050734312, 0.5156980627922512, 0.516042780748663, 0.5163879598662208, 0.5167336010709505, 0.5170797052913597, 0.5167560321715817, 0.5171026156941649, 0.5167785234899329, 0.5171255876427132, 0.5168010752688172, 0.5171486213853396, 0.5174966352624495, 0.5178451178451179, 0.5181940700808625, 0.5185434929197572, 0.5188933873144399, 0.5185685347738015, 0.5182432432432432, 0.5179175118323192, 0.5182679296346414, 0.5186188219363574, 0.518970189701897, 0.5193220338983051, 0.519674355495251, 0.5193482688391039, 0.5197010869565217, 0.5200543847722637, 0.5197278911564626, 0.5194009530292716, 0.5197547683923706, 0.520109066121336, 0.5204638472032742, 0.5208191126279863, 0.5204918032786885, 0.5201640464798359, 0.5198358413132695, 0.5201916495550992, 0.5205479452054794, 0.5202193283070596, 0.5198902606310014, 0.5195607412491421, 0.5199175824175825, 0.5202749140893471, 0.5206327372764786, 0.5209910529938059, 0.5213498622589532, 0.5210199862164024, 0.5213793103448275, 0.5217391304347826, 0.5214088397790055, 0.5210780926053905, 0.520746887966805, 0.5211072664359861, 0.5214681440443213, 0.5218295218295218, 0.5221914008321775, 0.5225537820957669, 0.5229166666666667, 0.5225851285615011, 0.5222531293463143, 0.5226165622825331, 0.5229805013927576, 0.5226480836236934, 0.5230125523012552, 0.5226796929518492, 0.5223463687150838, 0.522711390635919, 0.5230769230769231, 0.523442967109867, 0.5238095238095238, 0.524176594253679, 0.5245441795231417, 0.5249122807017544, 0.5245786516853933, 0.5242445537596627, 0.5239099859353024, 0.5242786769880365, 0.523943661971831, 0.5243128964059197, 0.5246826516220028, 0.5250529287226535, 0.5254237288135594, 0.5257950530035336, 0.5254596888260255, 0.5258315640481246, 0.5262039660056658, 0.5265768958185684, 0.526241134751773, 0.5259048970901349, 0.5255681818181818, 0.5259417199715707, 0.5263157894736842, 0.5259786476868328, 0.5263532763532763, 0.5267284390591589, 0.5271041369472182, 0.5274803711634547, 0.5271428571428571, 0.5268048606147248, 0.5271816881258942, 0.5275590551181102, 0.5279369627507163, 0.5275985663082438, 0.5279770444763271, 0.5283560660445082, 0.5287356321839081, 0.5291157440690151, 0.5287769784172662, 0.5291576673866091, 0.5288184438040345, 0.528478731074261, 0.5281385281385281, 0.5285198555956678, 0.528179190751445, 0.5285610990600145, 0.5282199710564399, 0.5278783490224475, 0.5282608695652173, 0.5279187817258884, 0.5275761973875182, 0.5272331154684096, 0.5268895348837209, 0.5265454545454545, 0.5262008733624454, 0.526584122359796, 0.5269679300291545, 0.5273522975929978, 0.5277372262773723, 0.5281227173119065, 0.5277777777777778, 0.5281638624725676, 0.527818448023426, 0.5274725274725275, 0.5278592375366569, 0.5282465150403521, 0.5286343612334802, 0.5282880235121235, 0.5279411764705882, 0.5283296541574687, 0.5287187039764359, 0.529108327192336, 0.5294985250737463, 0.529889298892989, 0.5302806499261448, 0.5306725794530672, 0.5310650887573964, 0.5307179866765359, 0.5311111111111111, 0.5315048183839881, 0.5318991097922848, 0.532293986636971, 0.5326894502228826, 0.5323420074349442, 0.5327380952380952, 0.5331347728965004, 0.5327868852459017, 0.5331841909023117, 0.5335820895522388, 0.5332337565347274, 0.5336322869955157, 0.5340314136125655, 0.5336826347305389, 0.5333333333333333, 0.5337331334332833, 0.5341335333833458, 0.5345345345345346, 0.5349361382419233, 0.5353383458646617, 0.5349887133182845, 0.5346385542168675, 0.5342878673700076, 0.5346907993966817, 0.5350943396226415, 0.5347432024169184, 0.5351473922902494, 0.5355521936459909, 0.5359576078728236, 0.5363636363636364, 0.5360121304018196, 0.5356600910470409, 0.5353075170842825, 0.5357142857142857, 0.535361216730038, 0.5357686453576864, 0.5354150799695354, 0.5358231707317073, 0.5362318840579711, 0.5366412213740458, 0.5370511841100076, 0.5374617737003058, 0.5378729915837797, 0.5382848392036753, 0.5379310344827586, 0.5383435582822086, 0.5387567152724482, 0.5391705069124424, 0.5395849346656418, 0.54, 0.5404157043879908, 0.5400616332819723, 0.5404780262143408, 0.5408950617283951, 0.5405405405405406, 0.5409582689335394, 0.5406032482598608, 0.5410216718266254, 0.5406661502711076, 0.5410852713178295, 0.5415050426687354, 0.5411490683229814, 0.5407925407925408, 0.5412130637636081, 0.5416342412451361, 0.5420560747663551, 0.5424785658612626, 0.5429017160686428, 0.5433255269320844, 0.54375, 0.544175136825645, 0.5438184663536776, 0.5442443226311668, 0.5438871473354232, 0.5443137254901961, 0.5447409733124019, 0.5443833464257659, 0.5440251572327044, 0.5444531864673485, 0.5448818897637795, 0.5445232466509062, 0.5449526813880127, 0.5453827940015785, 0.5458135860979463, 0.5454545454545454, 0.5450949367088608, 0.5447347585114806, 0.5451664025356577, 0.5448057097541633, 0.5444444444444444, 0.5448768864177919, 0.5445151033386327, 0.5449482895783612, 0.5453821656050956, 0.545816733067729, 0.5454545454545454, 0.5458898643256185, 0.5463258785942492, 0.5459632294164668, 0.5464, 0.5468374699759808, 0.5472756410256411, 0.5469125902165196, 0.5473515248796148, 0.5469879518072289, 0.547427652733119, 0.5470635559131134, 0.5466988727858293, 0.5471394037066881, 0.5475806451612903, 0.5472154963680388, 0.5468497576736672, 0.5472918350848828, 0.5469255663430421, 0.5473684210526316, 0.5478119935170178, 0.5482562854825629, 0.5478896103896104, 0.5475223395613322, 0.5479674796747968, 0.548413344182262, 0.5488599348534202, 0.5493072534637327, 0.5497553017944535, 0.5502040816326531, 0.5498366013071896, 0.5494685200327064, 0.5499181669394435, 0.5503685503685504, 0.5508196721311476, 0.5512715340442986, 0.5517241379310345, 0.551355792933443, 0.5518092105263158, 0.5522633744855967, 0.5527182866556837, 0.5523495465787304, 0.5528052805280528, 0.5524360033030553, 0.5520661157024793, 0.5525227460711332, 0.5529801324503312, 0.5526097763048882, 0.5530679933665008, 0.5526970954356847, 0.5523255813953488, 0.5527847049044057, 0.5532445923460898, 0.5528726061615321, 0.5533333333333333, 0.5537948290241869, 0.5542570951585977, 0.5538847117794486, 0.5543478260869565, 0.5548117154811716, 0.5552763819095478, 0.5557418273260687, 0.5562080536912751, 0.5566750629722922, 0.5563025210084034, 0.5559293523969723, 0.5563973063973064, 0.556866048862679, 0.5573355817875211, 0.5578059071729958, 0.558277027027027, 0.558748943364328, 0.5592216582064298, 0.5596951735817104, 0.559322033898305, 0.5597964376590331, 0.5594227504244482, 0.5598980458793543, 0.5595238095238095, 0.56, 0.5596252129471891, 0.5592497868712702, 0.5588737201365188, 0.5593509820666097, 0.5598290598290598, 0.5603079555175363, 0.5607876712328768, 0.5604113110539846, 0.5600343053173242, 0.5605150214592275, 0.5601374570446735, 0.5597592433361995, 0.5593803786574871, 0.5598621877691645, 0.5603448275862069, 0.5608283002588438, 0.5604490500863558, 0.560933448573898, 0.5614186851211073, 0.561038961038961, 0.5606585788561526, 0.5611448395490026, 0.5616319444444444, 0.5621198957428323, 0.5617391304347826, 0.5622280243690165, 0.5627177700348432, 0.5623365300784655, 0.5619546247818499, 0.5624454148471616, 0.5620629370629371, 0.5616797900262467, 0.5621716287215411, 0.5626643295354952, 0.5622807017543859, 0.5627743634767339, 0.5632688927943761, 0.5637642919964819, 0.5642605633802817, 0.5647577092511014, 0.5652557319223986, 0.5657546337157988, 0.5653710247349824, 0.5649867374005305, 0.5654867256637168, 0.5651018600531443, 0.5647163120567376, 0.5652173913043478, 0.5657193605683837, 0.5662222222222222, 0.5667259786476868, 0.566340160284951, 0.5659536541889483, 0.5664585191793042, 0.5669642857142857, 0.5674709562109026, 0.5679785330948122, 0.567591763652641, 0.568100358422939, 0.568609865470852, 0.5691202872531418, 0.568733153638814, 0.5692446043165468, 0.5697569756975698, 0.5702702702702702, 0.569882777276826, 0.5694945848375451, 0.5700090334236676, 0.569620253164557, 0.5692307692307692, 0.5697463768115942, 0.5693563009972802, 0.5698729582577132, 0.5703905540417802, 0.57, 0.5705186533212011, 0.5701275045537341, 0.5697356426618049, 0.5702554744525548, 0.5698630136986301, 0.5703839122486288, 0.5709057639524245, 0.5714285714285714, 0.5719523373052245, 0.5724770642201835, 0.5730027548209367, 0.5735294117647058, 0.5731370745170193, 0.5736648250460405, 0.5741935483870968, 0.5738007380073801, 0.5734072022160664, 0.5739371534195934, 0.574468085106383, 0.575, 0.5746061167747915, 0.5742115027829313, 0.574744661095636, 0.5752788104089219, 0.5748837209302325, 0.5754189944134078, 0.5750232991612302, 0.5746268656716418, 0.5751633986928104, 0.5757009345794393, 0.5749063670411985, 0.5745079662605436, 0.574108818011257, 0.5737089201877934, 0.5733082706766918, 0.5729068673565381, 0.5725047080979284, 0.5730442978322338, 0.5735849056603773, 0.5731822474032106, 0.5737240075614367, 0.5742667928098392, 0.5748106060606061, 0.5753554502369668, 0.5759013282732448, 0.5764482431149098, 0.5769961977186312, 0.5775451950523312, 0.5771428571428572, 0.5767397521448999, 0.5772900763358778, 0.5768863419293219, 0.5764818355640535, 0.5760765550239234, 0.5756704980842912, 0.576222435282838, 0.5767754318618042, 0.5763688760806917, 0.5759615384615384, 0.5765158806544755, 0.5770712909441233, 0.5766634522661523, 0.5772200772200772, 0.5777777777777777, 0.5783365570599613, 0.5788964181994192, 0.5784883720930233, 0.5790494665373423, 0.579611650485437, 0.5801749271137027, 0.580739299610895, 0.5813047711781889, 0.5818713450292398, 0.5824390243902439, 0.58203125, 0.5826001955034213, 0.5821917808219178, 0.5817825661116552, 0.5813725490196079, 0.5819430814524044, 0.5825147347740668, 0.5830875122910522, 0.5826771653543307, 0.5822660098522168, 0.5818540433925049, 0.581441263573544, 0.5810276679841897, 0.5816023738872403, 0.5811881188118811, 0.5807730426164519, 0.5813492063492064, 0.5819265143992055, 0.5825049701789264, 0.582089552238806, 0.5826693227091634, 0.5832502492522432, 0.5838323353293413, 0.5844155844155844, 0.584, 0.5835835835835835, 0.5831663326653307, 0.5837512537612839, 0.5843373493975904, 0.5849246231155779, 0.5855130784708249, 0.5850956696878147, 0.5856854838709677, 0.58627648839556, 0.5868686868686869, 0.5864509605662285, 0.5860323886639676, 0.5866261398176292, 0.5872210953346856, 0.5878172588832488, 0.5873983739837398, 0.5879959308240081, 0.5885947046843177, 0.5891946992864424, 0.5897959183673469, 0.5903983656792645, 0.5899795501022495, 0.5895598771750256, 0.5891393442622951, 0.5897435897435898, 0.5893223819301848, 0.5899280575539568, 0.5895061728395061, 0.5890834191555098, 0.588659793814433, 0.5892672858617131, 0.5898760330578512, 0.5894519131334023, 0.5900621118012422, 0.5896373056994819, 0.5892116182572614, 0.5898234683281413, 0.5904365904365905, 0.5900104058272633, 0.5895833333333333, 0.5901981230448383, 0.5908141962421712, 0.5903866248693835, 0.5910041841004184, 0.5916230366492147, 0.5911949685534591, 0.5918153200419727, 0.5913865546218487, 0.5920084121976866, 0.5926315789473684, 0.5932560590094836, 0.5938818565400844, 0.5945089757127772, 0.5940803382663847, 0.5936507936507937, 0.5932203389830508, 0.5938494167550371, 0.5944798301486199, 0.594048884165781, 0.5946808510638298, 0.5942492012779552, 0.5948827292110874, 0.5944503735325507, 0.594017094017094, 0.5946524064171123, 0.5942184154175589, 0.5937834941050375, 0.5933476394849786, 0.5939849624060151, 0.5935483870967742, 0.5931108719052745, 0.59375, 0.593311758360302, 0.5928725701943844, 0.5935135135135136, 0.5941558441558441, 0.5937161430119177, 0.5932754880694143, 0.5928338762214984, 0.592391304347826, 0.5930359085963003, 0.5925925925925926, 0.5921483097055616, 0.5927947598253275, 0.5934426229508196, 0.5940919037199125, 0.5936473165388828, 0.5942982456140351, 0.5949506037321625, 0.5945054945054945, 0.5951595159515951, 0.5947136563876652, 0.5953693495038589, 0.5960264900662252, 0.5955801104972376, 0.5962389380530974, 0.5968992248062015, 0.5975609756097561, 0.5982241953385128, 0.5977777777777777, 0.5984427141268076, 0.5991091314031181, 0.5986622073578596, 0.5993303571428571, 0.6, 0.6006711409395973, 0.6013437849944009, 0.600896860986547, 0.6004489337822672, 0.601123595505618, 0.6017997750281214, 0.6024774774774775, 0.6031567080045096, 0.6027088036117382, 0.6033898305084746, 0.6029411764705882, 0.6024915062287656, 0.6020408163265306, 0.601589103291714, 0.6011363636363637, 0.6006825938566553, 0.6013667425968109, 0.6020524515393386, 0.6027397260273972, 0.6034285714285714, 0.6041189931350115, 0.6036655211912944, 0.6043577981651376, 0.6039035591274398, 0.603448275862069, 0.6029919447640967, 0.6025345622119815, 0.6032295271049596, 0.6039260969976905, 0.6046242774566474, 0.6053240740740741, 0.6060254924681344, 0.605568445475638, 0.6062717770034843, 0.6058139534883721, 0.6065192083818394, 0.6072261072261073, 0.6079346557759626, 0.6086448598130841, 0.6093567251461989, 0.6088992974238876, 0.608440797186401, 0.607981220657277, 0.6086956521739131, 0.6094117647058823, 0.6101295641931684, 0.6108490566037735, 0.6115702479338843, 0.6122931442080378, 0.6118343195266273, 0.6113744075829384, 0.6109134045077106, 0.6116389548693587, 0.6111771700356718, 0.611904761904762, 0.6126340882002383, 0.6121718377088305, 0.6129032258064516, 0.6136363636363636, 0.61437125748503, 0.6139088729016786, 0.6134453781512605, 0.6141826923076923, 0.614921780986763, 0.6156626506024097, 0.6164053075995175, 0.6171497584541062, 0.6178960096735188, 0.6186440677966102, 0.6181818181818182, 0.6177184466019418, 0.6184690157958688, 0.6180048661800487, 0.6175395858708892, 0.6182926829268293, 0.6178266178266179, 0.6185819070904646, 0.6193390452876377, 0.6200980392156863, 0.6208588957055214, 0.6203931203931204, 0.6199261992619927, 0.6194581280788177, 0.6189889025893958, 0.6197530864197531, 0.619283065512979, 0.620049504950495, 0.620817843866171, 0.6203473945409429, 0.6211180124223602, 0.6206467661691543, 0.6201743462017435, 0.6209476309226932, 0.6217228464419475, 0.6225, 0.623279098873592, 0.6240601503759399, 0.6248431618569636, 0.6243718592964824, 0.6251572327044025, 0.6259445843828715, 0.6254728877679697, 0.6262626262626263, 0.6270543615676359, 0.6265822784810127, 0.6273764258555133, 0.6281725888324873, 0.627700127064803, 0.6272264631043257, 0.6280254777070063, 0.6275510204081632, 0.6270753512132823, 0.6278772378516624, 0.6286811779769527, 0.6294871794871795, 0.6302952503209243, 0.6298200514138818, 0.6293436293436293, 0.6288659793814433, 0.6296774193548387, 0.6304909560723514, 0.6313065976714101, 0.6308290155440415, 0.6316472114137484, 0.6311688311688312, 0.6306892067620286, 0.6302083333333334, 0.6310299869621904, 0.6318537859007833, 0.6326797385620915, 0.6335078534031413, 0.6330275229357798, 0.6338582677165354, 0.6346911957950065, 0.6342105263157894, 0.6350461133069829, 0.6358839050131926, 0.6354029062087186, 0.6349206349206349, 0.6344370860927152, 0.6339522546419099, 0.6334661354581673, 0.6329787234042553, 0.6338215712383488, 0.6333333333333333, 0.6328437917222964, 0.6323529411764706, 0.6318607764390897, 0.6327077747989276, 0.6322147651006711, 0.6317204301075269, 0.6312247644683715, 0.6307277628032345, 0.6302294197031039, 0.6297297297297297, 0.6292286874154263, 0.6287262872628726, 0.6295793758480326, 0.6290760869565217, 0.6299319727891156, 0.6307901907356949, 0.6302864938608458, 0.6297814207650273, 0.6306429548563611, 0.6315068493150685, 0.6323731138545954, 0.6332417582417582, 0.6341127922971114, 0.6349862258953168, 0.6344827586206897, 0.6353591160220995, 0.636237897648686, 0.6371191135734072, 0.636615811373093, 0.6361111111111111, 0.6369958275382476, 0.6364902506963789, 0.6373779637377964, 0.638268156424581, 0.6391608391608392, 0.6386554621848739, 0.638148667601683, 0.6376404494382022, 0.6385372714486639, 0.6394366197183099, 0.6389280677009873, 0.6384180790960452, 0.6393210749646393, 0.6402266288951841, 0.6397163120567376, 0.640625, 0.6415362731152204, 0.6424501424501424, 0.6419400855920114, 0.6414285714285715, 0.6409155937052933, 0.6404011461318052, 0.6413199426111909, 0.6408045977011494, 0.641726618705036, 0.6412103746397695, 0.6406926406926406, 0.6401734104046243, 0.6396526772793053, 0.6391304347826087, 0.6400580551523948, 0.6409883720930233, 0.6404657933042213, 0.6399416909620991, 0.6394160583941606, 0.6388888888888888, 0.6383601756954612, 0.6392961876832844, 0.6402349486049926, 0.6411764705882353, 0.6406480117820325, 0.640117994100295, 0.6395864106351551, 0.6390532544378699, 0.64, 0.6394658753709199, 0.6389301634472511, 0.6398809523809523, 0.639344262295082, 0.6402985074626866, 0.6397608370702541, 0.6392215568862275, 0.638680659670165, 0.6381381381381381, 0.6390977443609023, 0.6400602409638554, 0.6395173453996983, 0.6404833836858006, 0.6414523449319214, 0.6424242424242425, 0.6433990895295902, 0.6428571428571429, 0.6438356164383562, 0.6432926829268293, 0.6442748091603053, 0.6437308868501529, 0.6431852986217458, 0.6426380368098159, 0.642089093701997, 0.6415384615384615, 0.6409861325115562, 0.6404320987654321, 0.6398763523956723, 0.6408668730650154, 0.641860465116279, 0.6428571428571429, 0.6438569206842923, 0.6433021806853583, 0.6427457098283932, 0.64375, 0.6447574334898278, 0.6442006269592476, 0.6436420722135008, 0.6430817610062893, 0.6440944881889764, 0.6451104100946372, 0.6445497630331753, 0.6455696202531646, 0.6450079239302694, 0.6460317460317461, 0.6470588235294118, 0.6464968152866242, 0.6475279106858054, 0.646964856230032, 0.648, 0.6474358974358975, 0.6468699839486356, 0.6479099678456591, 0.6473429951690821, 0.646774193548387, 0.6462035541195477, 0.6472491909385113, 0.646677471636953, 0.6461038961038961, 0.6455284552845528, 0.6449511400651465, 0.6443719412724307, 0.6454248366013072, 0.6448445171849427, 0.6442622950819672, 0.645320197044335, 0.6447368421052632, 0.6457990115321252, 0.6468646864686468, 0.6479338842975206, 0.6473509933774835, 0.6467661691542289, 0.6478405315614618, 0.64891846921797, 0.6483333333333333, 0.6477462437395659, 0.6488294314381271, 0.6499162479061976, 0.6510067114093959, 0.6504201680672269, 0.6498316498316499, 0.6509274873524452, 0.652027027027027, 0.6514382402707276, 0.6508474576271186, 0.6502546689303905, 0.6513605442176871, 0.6524701873935264, 0.6535836177474402, 0.652991452991453, 0.6523972602739726, 0.6518010291595198, 0.6512027491408935, 0.6523235800344234, 0.6517241379310345, 0.6528497409326425, 0.6522491349480969, 0.6516464471403813, 0.6510416666666666, 0.6521739130434783, 0.6533101045296167, 0.6527050610820244, 0.6520979020979021, 0.6514886164623468, 0.6508771929824562, 0.6520210896309314, 0.653169014084507, 0.6525573192239859, 0.6519434628975265, 0.6513274336283186, 0.650709219858156, 0.650088809946714, 0.6512455516014235, 0.6506238859180036, 0.65, 0.6493738819320215, 0.6487455197132617, 0.6481149012567325, 0.6492805755395683, 0.6504504504504505, 0.6516245487364621, 0.6528028933092225, 0.6539855072463768, 0.6533575317604355, 0.6527272727272727, 0.6520947176684881, 0.6532846715328468, 0.6544789762340036, 0.6556776556776557, 0.6568807339449542, 0.65625, 0.6556169429097606, 0.6549815498154982, 0.6543438077634011, 0.6555555555555556, 0.6567717996289425, 0.6561338289962825, 0.6573556797020484, 0.6585820895522388, 0.6579439252336449, 0.6591760299625468, 0.6585365853658537, 0.6578947368421053, 0.6572504708097928, 0.6566037735849056, 0.6578449905482041, 0.6571969696969697, 0.6584440227703985, 0.6577946768060836, 0.6571428571428571, 0.6564885496183206, 0.655831739961759, 0.6551724137931034, 0.654510556621881, 0.6538461538461539, 0.653179190751445, 0.6525096525096525, 0.6518375241779497, 0.6531007751937985, 0.6524271844660194, 0.6517509727626459, 0.6510721247563352, 0.650390625, 0.649706457925636, 0.6490196078431373, 0.650294695481336, 0.6515748031496063, 0.650887573964497, 0.650197628458498, 0.6495049504950495, 0.6488095238095238, 0.6481113320079522, 0.647410358565737, 0.6467065868263473, 0.646, 0.6472945891783567, 0.6485943775100401, 0.6498993963782697, 0.6512096774193549, 0.6525252525252525, 0.6518218623481782, 0.6531440162271805, 0.6524390243902439, 0.6537678207739308, 0.6530612244897959, 0.6523517382413088, 0.6516393442622951, 0.6529774127310062, 0.654320987654321, 0.6536082474226804, 0.6549586776859504, 0.6563146997929606, 0.6556016597510373, 0.6548856548856549, 0.6541666666666667, 0.6534446764091858, 0.6548117154811716, 0.6561844863731656, 0.6554621848739496, 0.6547368421052632, 0.6561181434599156, 0.6553911205073996, 0.6546610169491526, 0.6560509554140127, 0.6574468085106383, 0.6567164179104478, 0.6581196581196581, 0.6573875802997858, 0.6566523605150214, 0.6559139784946236, 0.6573275862068966, 0.6565874730021598, 0.6558441558441559, 0.6550976138828634, 0.6543478260869565, 0.6557734204793029, 0.6572052401746725, 0.6586433260393874, 0.6578947368421053, 0.6593406593406593, 0.6585903083700441, 0.6578366445916115, 0.6570796460176991, 0.656319290465632, 0.6555555555555556, 0.6570155902004454, 0.6584821428571429, 0.6577181208053692, 0.6591928251121076, 0.6584269662921348, 0.6576576576576577, 0.6568848758465011, 0.6561085972850679, 0.655328798185941, 0.6568181818181819, 0.6583143507972665, 0.6598173515981736, 0.6590389016018307, 0.658256880733945, 0.6574712643678161, 0.6566820276497696, 0.6558891454965358, 0.6550925925925926, 0.654292343387471, 0.6534883720930232, 0.6526806526806527, 0.6518691588785047, 0.6510538641686182, 0.6502347417840375, 0.6517647058823529, 0.6509433962264151, 0.6501182033096927, 0.6516587677725119, 0.6508313539192399, 0.65, 0.649164677804296, 0.6507177033492823, 0.6522781774580336, 0.6514423076923077, 0.6506024096385542, 0.6521739130434783, 0.6513317191283293, 0.6504854368932039, 0.6496350364963503, 0.6487804878048781, 0.6503667481662592, 0.6495098039215687, 0.6486486486486487, 0.6477832512315271, 0.6469135802469136, 0.6460396039603961, 0.6451612903225806, 0.6467661691542289, 0.6458852867830424, 0.645, 0.6441102756892231, 0.6432160804020101, 0.6423173803526449, 0.6414141414141414, 0.640506329113924, 0.6395939086294417, 0.638676844783715, 0.6377551020408163, 0.6368286445012787, 0.6358974358974359, 0.6349614395886889, 0.634020618556701, 0.6356589147286822, 0.6347150259067358, 0.6337662337662338, 0.6328125, 0.6344647519582245, 0.6335078534031413, 0.6325459317585301, 0.631578947368421, 0.6306068601583114, 0.6296296296296297, 0.6286472148541115, 0.6276595744680851, 0.6266666666666667, 0.6256684491978609, 0.6246648793565683, 0.6263440860215054, 0.6253369272237197, 0.6243243243243243, 0.6233062330623306, 0.6222826086956522, 0.6239782016348774, 0.6229508196721312, 0.6219178082191781, 0.6208791208791209, 0.6198347107438017, 0.6215469613259669, 0.6204986149584487, 0.6194444444444445, 0.6183844011142061, 0.61731843575419, 0.6162464985994398, 0.6151685393258427, 0.6140845070422535, 0.6129943502824858, 0.6118980169971672, 0.6107954545454546, 0.6096866096866097, 0.6085714285714285, 0.6074498567335244, 0.6063218390804598, 0.6051873198847262, 0.6040462427745664, 0.6028985507246377, 0.6017441860465116, 0.6005830903790087, 0.6023391812865497, 0.6011730205278593, 0.6, 0.5988200589970502, 0.5976331360946746, 0.599406528189911, 0.5982142857142857, 0.5970149253731343, 0.5958083832335329, 0.5945945945945946, 0.5933734939759037, 0.595166163141994, 0.593939393939394, 0.5927051671732523, 0.5914634146341463, 0.5932721712538226, 0.5920245398773006, 0.5907692307692308, 0.5895061728395061, 0.5882352941176471, 0.5900621118012422, 0.5887850467289719, 0.5875, 0.5862068965517241, 0.5849056603773585, 0.583596214511041, 0.5822784810126582, 0.580952380952381, 0.5796178343949044, 0.5782747603833865, 0.5769230769230769, 0.5755627009646302, 0.5741935483870968, 0.5728155339805825, 0.5714285714285714, 0.5732899022801303, 0.5718954248366013, 0.5704918032786885, 0.569078947368421, 0.5676567656765676, 0.5662251655629139, 0.5647840531561462, 0.5633333333333334, 0.5652173913043478, 0.5637583892617449, 0.5656565656565656, 0.5641891891891891, 0.5627118644067797, 0.5612244897959183, 0.5631399317406144, 0.5616438356164384, 0.5601374570446735, 0.5586206896551724, 0.5570934256055363, 0.5590277777777778, 0.5574912891986062, 0.5594405594405595, 0.5578947368421052, 0.5563380281690141, 0.5547703180212014, 0.5567375886524822, 0.5551601423487544, 0.5535714285714286, 0.5519713261648745, 0.5539568345323741, 0.5523465703971119, 0.5507246376811594, 0.5527272727272727, 0.551094890510949, 0.5494505494505495, 0.5514705882352942, 0.5498154981549815, 0.5481481481481482, 0.5464684014869888, 0.5447761194029851, 0.5468164794007491, 0.5451127819548872, 0.5471698113207547, 0.5454545454545454, 0.5475285171102662, 0.5458015267175572, 0.5478927203065134, 0.5461538461538461, 0.5444015444015444, 0.5465116279069767, 0.5486381322957199, 0.546875, 0.5450980392156862, 0.5433070866141733, 0.541501976284585, 0.5436507936507936, 0.5418326693227091, 0.54, 0.5381526104417671, 0.5362903225806451, 0.5384615384615384, 0.5365853658536586, 0.5387755102040817, 0.5368852459016393, 0.5349794238683128, 0.5330578512396694, 0.5352697095435685, 0.5333333333333333, 0.5313807531380753, 0.5294117647058824, 0.5274261603375527, 0.5254237288135594, 0.5276595744680851, 0.5256410256410257, 0.5236051502145923, 0.521551724137931, 0.5194805194805194, 0.5173913043478261, 0.5152838427947598, 0.5175438596491229, 0.5198237885462555, 0.5176991150442478, 0.5155555555555555, 0.5133928571428571, 0.515695067264574, 0.5135135135135135, 0.5113122171945701, 0.509090909090909, 0.5068493150684932, 0.5045871559633027, 0.5069124423963134, 0.5092592592592593, 0.5116279069767442, 0.5093457943925234, 0.5070422535211268, 0.5047169811320755, 0.5023696682464455, 0.5, 0.49760765550239233, 0.4951923076923077, 0.4975845410628019, 0.49514563106796117, 0.4926829268292683, 0.4950980392156863, 0.49261083743842365, 0.49504950495049505, 0.4975124378109453, 0.495, 0.49246231155778897, 0.4898989898989899, 0.49238578680203043, 0.49489795918367346, 0.49230769230769234, 0.4896907216494845, 0.48704663212435234, 0.484375, 0.4816753926701571, 0.4789473684210526, 0.47619047619047616, 0.4734042553191489, 0.47593582887700536, 0.4731182795698925, 0.4756756756756757, 0.4782608695652174, 0.47540983606557374, 0.47802197802197804, 0.48066298342541436, 0.48333333333333334, 0.4860335195530726, 0.4887640449438202, 0.4915254237288136, 0.4943181818181818, 0.49714285714285716, 0.4942528735632184, 0.4913294797687861, 0.4883720930232558, 0.4853801169590643, 0.48823529411764705, 0.4911242603550296, 0.49404761904761907, 0.49700598802395207, 0.5, 0.49696969696969695, 0.49390243902439024, 0.49693251533742333, 0.49382716049382713, 0.4906832298136646, 0.4875, 0.49056603773584906, 0.4873417721518987, 0.49044585987261147, 0.4935897435897436, 0.49032258064516127, 0.4935064935064935, 0.49019607843137253, 0.4934210526315789, 0.4900662251655629, 0.49333333333333335, 0.4966442953020134, 0.49324324324324326, 0.4965986394557823, 0.4931506849315068, 0.4896551724137931, 0.4930555555555556, 0.48951048951048953, 0.49295774647887325, 0.49645390070921985, 0.4928571428571429, 0.49640287769784175, 0.4927536231884058, 0.48905109489051096, 0.4852941176470588, 0.48148148148148145, 0.47761194029850745, 0.47368421052631576, 0.4772727272727273, 0.4732824427480916, 0.47692307692307695, 0.4728682170542636, 0.46875, 0.4645669291338583, 0.46825396825396826, 0.464, 0.4596774193548387, 0.4634146341463415, 0.45901639344262296, 0.4628099173553719, 0.4583333333333333, 0.46218487394957986, 0.4576271186440678, 0.452991452991453, 0.45689655172413796, 0.45217391304347826, 0.45614035087719296, 0.45132743362831856, 0.44642857142857145, 0.44144144144144143, 0.43636363636363634, 0.44036697247706424, 0.4444444444444444, 0.4392523364485981, 0.4339622641509434, 0.42857142857142855, 0.4230769230769231, 0.4174757281553398, 0.4117647058823529, 0.40594059405940597, 0.4, 0.3939393939393939, 0.3979591836734694, 0.3917525773195876, 0.3958333333333333, 0.4, 0.39361702127659576, 0.3870967741935484, 0.3804347826086957, 0.37362637362637363, 0.37777777777777777, 0.3707865168539326, 0.375, 0.367816091954023, 0.36046511627906974, 0.36470588235294116, 0.35714285714285715, 0.3493975903614458, 0.34146341463414637, 0.3333333333333333, 0.325, 0.31645569620253167, 0.32051282051282054, 0.3246753246753247, 0.32894736842105265, 0.3333333333333333, 0.32432432432432434, 0.3287671232876712, 0.3333333333333333, 0.323943661971831, 0.3142857142857143, 0.3188405797101449, 0.3235294117647059, 0.31343283582089554, 0.30303030303030304, 0.2923076923076923, 0.28125, 0.2857142857142857, 0.27419354838709675, 0.2786885245901639, 0.2833333333333333, 0.2711864406779661, 0.25862068965517243, 0.24561403508771928, 0.23214285714285715, 0.21818181818181817, 0.2222222222222222, 0.22641509433962265, 0.23076923076923078, 0.23529411764705882, 0.24, 0.22448979591836735, 0.22916666666666666, 0.2127659574468085, 0.21739130434782608, 0.2, 0.18181818181818182, 0.18604651162790697, 0.19047619047619047, 0.17073170731707318, 0.15, 0.1282051282051282, 0.13157894736842105, 0.13513513513513514, 0.1388888888888889, 0.14285714285714285, 0.11764705882352941, 0.12121212121212122, 0.09375, 0.0967741935483871, 0.06666666666666667, 0.06896551724137931, 0.07142857142857142, 0.07407407407407407, 0.07692307692307693, 0.08, 0.08333333333333333, 0.08695652173913043, 0.09090909090909091, 0.09523809523809523, 0.1, 0.10526315789473684, 0.1111111111111111, 0.058823529411764705, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 1.0], "recall": [1.0, 0.999, 0.999, 0.999, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.997, 0.997, 0.997, 0.997, 0.997, 0.997, 0.997, 0.997, 0.996, 0.996, 0.996, 0.996, 0.995, 0.995, 0.995, 0.994, 0.994, 0.994, 0.994, 0.994, 0.994, 0.993, 0.993, 0.993, 0.993, 0.993, 0.993, 0.993, 0.993, 0.993, 0.993, 0.993, 0.993, 0.993, 0.992, 0.992, 0.992, 0.991, 0.991, 0.99, 0.99, 0.99, 0.989, 0.989, 0.989, 0.989, 0.988, 0.987, 0.987, 0.986, 0.985, 0.985, 0.984, 0.984, 0.984, 0.984, 0.983, 0.983, 0.983, 0.982, 0.982, 0.982, 0.982, 0.982, 0.982, 0.982, 0.981, 0.98, 0.98, 0.98, 0.979, 0.979, 0.979, 0.979, 0.978, 0.978, 0.978, 0.978, 0.977, 0.977, 0.977, 0.976, 0.975, 0.975, 0.975, 0.975, 0.975, 0.975, 0.974, 0.974, 0.973, 0.973, 0.972, 0.972, 0.972, 0.972, 0.971, 0.971, 0.971, 0.97, 0.97, 0.969, 0.969, 0.968, 0.968, 0.967, 0.966, 0.965, 0.965, 0.964, 0.964, 0.964, 0.963, 0.963, 0.963, 0.962, 0.962, 0.962, 0.962, 0.961, 0.961, 0.961, 0.961, 0.96, 0.959, 0.958, 0.957, 0.956, 0.955, 0.954, 0.953, 0.952, 0.952, 0.952, 0.952, 0.951, 0.95, 0.95, 0.949, 0.948, 0.948, 0.947, 0.947, 0.946, 0.945, 0.944, 0.943, 0.942, 0.942, 0.942, 0.941, 0.94, 0.939, 0.939, 0.939, 0.939, 0.938, 0.937, 0.936, 0.935, 0.934, 0.933, 0.932, 0.931, 0.93, 0.929, 0.928, 0.928, 0.927, 0.927, 0.926, 0.926, 0.926, 0.926, 0.925, 0.925, 0.925, 0.924, 0.923, 0.923, 0.922, 0.921, 0.92, 0.919, 0.918, 0.917, 0.917, 0.916, 0.915, 0.915, 0.915, 0.914, 0.914, 0.913, 0.913, 0.913, 0.912, 0.911, 0.91, 0.91, 0.91, 0.909, 0.908, 0.907, 0.906, 0.905, 0.904, 0.903, 0.903, 0.903, 0.902, 0.902, 0.902, 0.901, 0.901, 0.9, 0.899, 0.899, 0.898, 0.898, 0.898, 0.897, 0.896, 0.895, 0.894, 0.894, 0.894, 0.894, 0.894, 0.893, 0.892, 0.891, 0.89, 0.89, 0.89, 0.89, 0.889, 0.888, 0.888, 0.888, 0.888, 0.888, 0.887, 0.886, 0.886, 0.885, 0.884, 0.883, 0.882, 0.881, 0.88, 0.88, 0.88, 0.879, 0.879, 0.879, 0.879, 0.878, 0.878, 0.877, 0.876, 0.876, 0.876, 0.875, 0.874, 0.873, 0.873, 0.871, 0.871, 0.871, 0.87, 0.87, 0.869, 0.868, 0.868, 0.867, 0.867, 0.866, 0.865, 0.864, 0.863, 0.862, 0.861, 0.861, 0.86, 0.859, 0.858, 0.858, 0.857, 0.856, 0.855, 0.855, 0.854, 0.853, 0.852, 0.852, 0.851, 0.85, 0.85, 0.849, 0.849, 0.848, 0.847, 0.847, 0.846, 0.845, 0.844, 0.843, 0.843, 0.842, 0.842, 0.841, 0.84, 0.839, 0.839, 0.838, 0.837, 0.836, 0.835, 0.834, 0.833, 0.832, 0.831, 0.831, 0.83, 0.829, 0.828, 0.828, 0.828, 0.828, 0.827, 0.826, 0.825, 0.824, 0.824, 0.823, 0.822, 0.821, 0.821, 0.82, 0.819, 0.818, 0.818, 0.818, 0.818, 0.818, 0.817, 0.816, 0.815, 0.815, 0.814, 0.813, 0.813, 0.812, 0.812, 0.811, 0.811, 0.81, 0.81, 0.809, 0.808, 0.807, 0.806, 0.805, 0.805, 0.805, 0.804, 0.804, 0.803, 0.802, 0.801, 0.801, 0.801, 0.801, 0.8, 0.799, 0.798, 0.798, 0.797, 0.797, 0.797, 0.796, 0.795, 0.795, 0.795, 0.794, 0.793, 0.792, 0.792, 0.791, 0.79, 0.789, 0.789, 0.788, 0.787, 0.787, 0.787, 0.787, 0.786, 0.785, 0.784, 0.784, 0.783, 0.782, 0.782, 0.782, 0.782, 0.781, 0.781, 0.781, 0.781, 0.78, 0.78, 0.78, 0.78, 0.779, 0.778, 0.778, 0.778, 0.778, 0.778, 0.778, 0.778, 0.778, 0.778, 0.777, 0.776, 0.775, 0.774, 0.773, 0.773, 0.772, 0.772, 0.772, 0.772, 0.772, 0.772, 0.772, 0.771, 0.771, 0.77, 0.77, 0.769, 0.769, 0.769, 0.769, 0.769, 0.769, 0.769, 0.768, 0.767, 0.766, 0.766, 0.766, 0.766, 0.766, 0.766, 0.765, 0.765, 0.765, 0.764, 0.763, 0.763, 0.763, 0.763, 0.763, 0.762, 0.761, 0.76, 0.76, 0.76, 0.759, 0.758, 0.757, 0.757, 0.757, 0.757, 0.757, 0.757, 0.756, 0.756, 0.756, 0.755, 0.754, 0.753, 0.753, 0.753, 0.753, 0.753, 0.753, 0.753, 0.752, 0.751, 0.751, 0.751, 0.75, 0.75, 0.749, 0.748, 0.748, 0.748, 0.748, 0.748, 0.748, 0.748, 0.748, 0.747, 0.746, 0.745, 0.745, 0.744, 0.744, 0.744, 0.744, 0.744, 0.744, 0.743, 0.743, 0.743, 0.743, 0.742, 0.741, 0.74, 0.74, 0.74, 0.739, 0.739, 0.739, 0.739, 0.739, 0.738, 0.737, 0.737, 0.737, 0.737, 0.736, 0.736, 0.736, 0.736, 0.736, 0.735, 0.735, 0.734, 0.733, 0.732, 0.732, 0.731, 0.731, 0.73, 0.729, 0.729, 0.728, 0.727, 0.726, 0.725, 0.724, 0.723, 0.723, 0.723, 0.723, 0.723, 0.723, 0.722, 0.722, 0.721, 0.72, 0.72, 0.72, 0.72, 0.719, 0.718, 0.718, 0.718, 0.718, 0.718, 0.718, 0.718, 0.718, 0.718, 0.717, 0.717, 0.717, 0.717, 0.717, 0.717, 0.716, 0.716, 0.716, 0.715, 0.715, 0.715, 0.714, 0.714, 0.714, 0.713, 0.712, 0.712, 0.712, 0.712, 0.712, 0.712, 0.711, 0.71, 0.709, 0.709, 0.709, 0.708, 0.708, 0.708, 0.708, 0.708, 0.707, 0.706, 0.705, 0.705, 0.704, 0.704, 0.703, 0.703, 0.703, 0.703, 0.703, 0.703, 0.703, 0.703, 0.702, 0.702, 0.702, 0.702, 0.702, 0.702, 0.702, 0.701, 0.701, 0.701, 0.7, 0.7, 0.699, 0.699, 0.698, 0.698, 0.698, 0.697, 0.696, 0.696, 0.696, 0.696, 0.696, 0.696, 0.696, 0.696, 0.696, 0.695, 0.695, 0.694, 0.694, 0.694, 0.693, 0.692, 0.692, 0.692, 0.691, 0.691, 0.691, 0.691, 0.69, 0.689, 0.688, 0.688, 0.687, 0.686, 0.686, 0.685, 0.685, 0.685, 0.685, 0.684, 0.684, 0.684, 0.683, 0.683, 0.683, 0.683, 0.682, 0.682, 0.681, 0.681, 0.68, 0.679, 0.679, 0.679, 0.678, 0.677, 0.677, 0.676, 0.676, 0.676, 0.676, 0.675, 0.674, 0.674, 0.674, 0.674, 0.674, 0.674, 0.674, 0.673, 0.672, 0.672, 0.672, 0.672, 0.672, 0.672, 0.671, 0.671, 0.671, 0.671, 0.67, 0.67, 0.669, 0.668, 0.668, 0.668, 0.667, 0.667, 0.666, 0.665, 0.665, 0.665, 0.664, 0.664, 0.664, 0.664, 0.663, 0.663, 0.663, 0.663, 0.663, 0.663, 0.663, 0.662, 0.661, 0.661, 0.661, 0.661, 0.661, 0.661, 0.661, 0.661, 0.661, 0.66, 0.66, 0.659, 0.659, 0.658, 0.658, 0.657, 0.656, 0.655, 0.655, 0.655, 0.655, 0.655, 0.654, 0.653, 0.653, 0.652, 0.651, 0.65, 0.65, 0.65, 0.65, 0.649, 0.649, 0.649, 0.648, 0.647, 0.647, 0.647, 0.647, 0.646, 0.646, 0.646, 0.645, 0.644, 0.644, 0.643, 0.642, 0.642, 0.642, 0.641, 0.641, 0.641, 0.641, 0.641, 0.641, 0.641, 0.641, 0.64, 0.639, 0.639, 0.638, 0.637, 0.637, 0.637, 0.637, 0.637, 0.636, 0.635, 0.635, 0.635, 0.635, 0.635, 0.634, 0.634, 0.634, 0.634, 0.633, 0.633, 0.633, 0.633, 0.632, 0.631, 0.631, 0.63, 0.629, 0.629, 0.628, 0.628, 0.628, 0.627, 0.627, 0.626, 0.625, 0.625, 0.624, 0.624, 0.624, 0.624, 0.624, 0.624, 0.624, 0.624, 0.623, 0.623, 0.623, 0.622, 0.621, 0.621, 0.621, 0.621, 0.62, 0.619, 0.619, 0.619, 0.618, 0.618, 0.617, 0.616, 0.616, 0.616, 0.614, 0.613, 0.612, 0.611, 0.61, 0.609, 0.608, 0.608, 0.608, 0.607, 0.607, 0.607, 0.607, 0.607, 0.607, 0.607, 0.607, 0.607, 0.606, 0.605, 0.605, 0.604, 0.603, 0.602, 0.601, 0.601, 0.601, 0.6, 0.599, 0.599, 0.599, 0.598, 0.598, 0.598, 0.598, 0.598, 0.597, 0.597, 0.597, 0.597, 0.597, 0.597, 0.597, 0.597, 0.596, 0.596, 0.595, 0.594, 0.593, 0.593, 0.593, 0.593, 0.592, 0.591, 0.59, 0.589, 0.588, 0.588, 0.587, 0.586, 0.586, 0.586, 0.586, 0.585, 0.585, 0.585, 0.585, 0.585, 0.584, 0.583, 0.582, 0.582, 0.582, 0.582, 0.582, 0.581, 0.581, 0.581, 0.581, 0.58, 0.579, 0.579, 0.579, 0.579, 0.578, 0.578, 0.578, 0.578, 0.578, 0.578, 0.577, 0.576, 0.575, 0.575, 0.574, 0.574, 0.573, 0.572, 0.571, 0.571, 0.571, 0.57, 0.57, 0.569, 0.568, 0.568, 0.568, 0.567, 0.566, 0.566, 0.566, 0.565, 0.565, 0.565, 0.564, 0.564, 0.563, 0.563, 0.563, 0.563, 0.563, 0.563, 0.562, 0.561, 0.56, 0.56, 0.56, 0.559, 0.559, 0.558, 0.558, 0.557, 0.556, 0.556, 0.555, 0.554, 0.553, 0.553, 0.552, 0.551, 0.551, 0.55, 0.549, 0.549, 0.549, 0.548, 0.547, 0.546, 0.545, 0.545, 0.544, 0.543, 0.543, 0.543, 0.543, 0.542, 0.542, 0.542, 0.541, 0.541, 0.54, 0.54, 0.54, 0.539, 0.539, 0.539, 0.539, 0.539, 0.538, 0.538, 0.538, 0.537, 0.537, 0.537, 0.537, 0.537, 0.536, 0.535, 0.535, 0.535, 0.535, 0.535, 0.534, 0.534, 0.533, 0.532, 0.531, 0.53, 0.529, 0.528, 0.528, 0.528, 0.528, 0.528, 0.528, 0.527, 0.527, 0.526, 0.525, 0.524, 0.523, 0.523, 0.523, 0.523, 0.523, 0.523, 0.522, 0.522, 0.521, 0.521, 0.521, 0.521, 0.521, 0.521, 0.52, 0.519, 0.518, 0.518, 0.518, 0.518, 0.518, 0.518, 0.518, 0.517, 0.516, 0.515, 0.515, 0.514, 0.514, 0.514, 0.513, 0.513, 0.513, 0.513, 0.512, 0.511, 0.511, 0.511, 0.511, 0.511, 0.511, 0.511, 0.511, 0.51, 0.509, 0.509, 0.508, 0.507, 0.507, 0.506, 0.506, 0.506, 0.506, 0.506, 0.505, 0.504, 0.503, 0.502, 0.502, 0.501, 0.501, 0.501, 0.5, 0.5, 0.499, 0.498, 0.498, 0.498, 0.498, 0.498, 0.498, 0.498, 0.497, 0.497, 0.497, 0.496, 0.496, 0.496, 0.495, 0.495, 0.495, 0.494, 0.493, 0.493, 0.492, 0.491, 0.491, 0.491, 0.491, 0.491, 0.49, 0.489, 0.488, 0.488, 0.488, 0.488, 0.487, 0.487, 0.486, 0.485, 0.484, 0.484, 0.484, 0.484, 0.484, 0.483, 0.483, 0.483, 0.482, 0.482, 0.482, 0.481, 0.48, 0.479, 0.478, 0.477, 0.476, 0.476, 0.475, 0.474, 0.473, 0.472, 0.472, 0.471, 0.47, 0.469, 0.468, 0.467, 0.466, 0.465, 0.464, 0.464, 0.463, 0.463, 0.463, 0.462, 0.461, 0.461, 0.461, 0.461, 0.461, 0.461, 0.461, 0.46, 0.46, 0.46, 0.46, 0.459, 0.458, 0.458, 0.457, 0.457, 0.457, 0.457, 0.456, 0.455, 0.454, 0.454, 0.454, 0.453, 0.452, 0.452, 0.452, 0.451, 0.451, 0.451, 0.451, 0.45, 0.449, 0.448, 0.447, 0.447, 0.446, 0.446, 0.445, 0.444, 0.443, 0.442, 0.441, 0.441, 0.441, 0.44, 0.439, 0.438, 0.437, 0.436, 0.436, 0.436, 0.436, 0.435, 0.434, 0.433, 0.432, 0.432, 0.431, 0.43, 0.43, 0.429, 0.429, 0.428, 0.427, 0.426, 0.425, 0.425, 0.425, 0.424, 0.424, 0.424, 0.424, 0.424, 0.423, 0.423, 0.422, 0.422, 0.421, 0.42, 0.419, 0.418, 0.417, 0.416, 0.415, 0.414, 0.414, 0.414, 0.414, 0.414, 0.413, 0.412, 0.412, 0.412, 0.411, 0.41, 0.409, 0.409, 0.409, 0.408, 0.408, 0.407, 0.407, 0.407, 0.406, 0.406, 0.405, 0.405, 0.404, 0.403, 0.403, 0.402, 0.401, 0.4, 0.4, 0.399, 0.398, 0.397, 0.396, 0.395, 0.395, 0.394, 0.393, 0.393, 0.392, 0.392, 0.392, 0.392, 0.391, 0.39, 0.39, 0.39, 0.389, 0.388, 0.388, 0.388, 0.388, 0.387, 0.386, 0.386, 0.386, 0.385, 0.384, 0.383, 0.383, 0.383, 0.383, 0.382, 0.381, 0.38, 0.379, 0.379, 0.378, 0.378, 0.377, 0.376, 0.375, 0.375, 0.375, 0.374, 0.373, 0.372, 0.371, 0.371, 0.371, 0.37, 0.369, 0.368, 0.367, 0.366, 0.366, 0.365, 0.364, 0.363, 0.362, 0.361, 0.361, 0.361, 0.361, 0.361, 0.361, 0.36, 0.359, 0.358, 0.358, 0.358, 0.358, 0.358, 0.357, 0.356, 0.355, 0.354, 0.354, 0.354, 0.353, 0.353, 0.353, 0.352, 0.352, 0.351, 0.35, 0.349, 0.348, 0.348, 0.347, 0.347, 0.346, 0.345, 0.344, 0.343, 0.342, 0.341, 0.34, 0.339, 0.338, 0.337, 0.337, 0.336, 0.335, 0.334, 0.333, 0.332, 0.331, 0.331, 0.331, 0.33, 0.329, 0.328, 0.327, 0.326, 0.325, 0.324, 0.323, 0.323, 0.323, 0.323, 0.323, 0.323, 0.322, 0.322, 0.321, 0.321, 0.32, 0.319, 0.318, 0.318, 0.318, 0.317, 0.317, 0.317, 0.316, 0.315, 0.314, 0.313, 0.313, 0.313, 0.312, 0.311, 0.311, 0.31, 0.309, 0.309, 0.309, 0.308, 0.308, 0.307, 0.306, 0.305, 0.305, 0.304, 0.303, 0.302, 0.301, 0.301, 0.301, 0.301, 0.3, 0.3, 0.299, 0.298, 0.297, 0.296, 0.295, 0.295, 0.295, 0.294, 0.294, 0.293, 0.292, 0.291, 0.29, 0.289, 0.289, 0.289, 0.289, 0.288, 0.287, 0.286, 0.285, 0.284, 0.283, 0.282, 0.281, 0.28, 0.279, 0.278, 0.277, 0.277, 0.276, 0.275, 0.275, 0.274, 0.273, 0.272, 0.272, 0.272, 0.271, 0.27, 0.27, 0.269, 0.268, 0.267, 0.266, 0.266, 0.265, 0.264, 0.263, 0.262, 0.261, 0.26, 0.26, 0.259, 0.258, 0.257, 0.256, 0.255, 0.254, 0.253, 0.252, 0.251, 0.25, 0.249, 0.248, 0.247, 0.246, 0.246, 0.245, 0.244, 0.243, 0.243, 0.242, 0.241, 0.24, 0.239, 0.238, 0.237, 0.236, 0.235, 0.234, 0.233, 0.233, 0.232, 0.231, 0.23, 0.229, 0.229, 0.228, 0.227, 0.226, 0.225, 0.225, 0.224, 0.223, 0.222, 0.221, 0.22, 0.219, 0.218, 0.217, 0.216, 0.215, 0.214, 0.213, 0.212, 0.211, 0.21, 0.209, 0.208, 0.207, 0.206, 0.206, 0.205, 0.204, 0.203, 0.202, 0.202, 0.201, 0.2, 0.199, 0.198, 0.197, 0.197, 0.196, 0.195, 0.194, 0.194, 0.193, 0.192, 0.191, 0.19, 0.19, 0.189, 0.188, 0.187, 0.186, 0.185, 0.184, 0.183, 0.182, 0.181, 0.18, 0.179, 0.178, 0.177, 0.176, 0.176, 0.175, 0.174, 0.173, 0.172, 0.171, 0.17, 0.169, 0.169, 0.168, 0.168, 0.167, 0.166, 0.165, 0.165, 0.164, 0.163, 0.162, 0.161, 0.161, 0.16, 0.16, 0.159, 0.158, 0.157, 0.157, 0.156, 0.155, 0.154, 0.154, 0.153, 0.152, 0.152, 0.151, 0.15, 0.15, 0.149, 0.148, 0.147, 0.146, 0.146, 0.145, 0.145, 0.144, 0.144, 0.143, 0.143, 0.142, 0.141, 0.141, 0.141, 0.14, 0.139, 0.138, 0.137, 0.137, 0.136, 0.135, 0.134, 0.133, 0.133, 0.132, 0.132, 0.131, 0.13, 0.129, 0.129, 0.128, 0.127, 0.126, 0.125, 0.124, 0.124, 0.123, 0.122, 0.121, 0.12, 0.119, 0.118, 0.118, 0.118, 0.117, 0.116, 0.115, 0.115, 0.114, 0.113, 0.112, 0.111, 0.11, 0.11, 0.11, 0.11, 0.109, 0.108, 0.107, 0.106, 0.105, 0.104, 0.103, 0.103, 0.102, 0.101, 0.101, 0.1, 0.1, 0.1, 0.099, 0.098, 0.097, 0.097, 0.097, 0.096, 0.095, 0.094, 0.093, 0.092, 0.091, 0.09, 0.089, 0.089, 0.088, 0.088, 0.088, 0.087, 0.087, 0.087, 0.087, 0.087, 0.087, 0.087, 0.087, 0.087, 0.086, 0.085, 0.084, 0.083, 0.083, 0.083, 0.083, 0.083, 0.083, 0.082, 0.081, 0.081, 0.08, 0.079, 0.078, 0.078, 0.077, 0.077, 0.077, 0.076, 0.076, 0.075, 0.075, 0.074, 0.074, 0.074, 0.073, 0.073, 0.072, 0.071, 0.071, 0.07, 0.07, 0.07, 0.069, 0.069, 0.068, 0.067, 0.066, 0.065, 0.064, 0.063, 0.063, 0.062, 0.062, 0.061, 0.06, 0.059, 0.059, 0.058, 0.057, 0.057, 0.056, 0.056, 0.055, 0.055, 0.054, 0.053, 0.053, 0.052, 0.052, 0.051, 0.05, 0.049, 0.048, 0.048, 0.048, 0.047, 0.046, 0.045, 0.044, 0.043, 0.042, 0.041, 0.04, 0.039, 0.039, 0.038, 0.038, 0.038, 0.037, 0.036, 0.035, 0.034, 0.034, 0.033, 0.033, 0.032, 0.031, 0.031, 0.03, 0.029, 0.028, 0.027, 0.026, 0.025, 0.025, 0.025, 0.025, 0.025, 0.024, 0.024, 0.024, 0.023, 0.022, 0.022, 0.022, 0.021, 0.02, 0.019, 0.018, 0.018, 0.017, 0.017, 0.017, 0.016, 0.015, 0.014, 0.013, 0.012, 0.012, 0.012, 0.012, 0.012, 0.012, 0.011, 0.011, 0.01, 0.01, 0.009, 0.008, 0.008, 0.008, 0.007, 0.006, 0.005, 0.005, 0.005, 0.005, 0.005, 0.004, 0.004, 0.003, 0.003, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.001, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "thresholds": [-0.23833659291267395, -0.23828041553497314, -0.23819299042224884, -0.23765084147453308, -0.2375742793083191, -0.23720645904541016, -0.23707546293735504, -0.2367733120918274, -0.23662349581718445, -0.23651240766048431, -0.23642832040786743, -0.23616240918636322, -0.23592142760753632, -0.23562772572040558, -0.23562702536582947, -0.23556877672672272, -0.2354377955198288, -0.23525632917881012, -0.2350493222475052, -0.2346830815076828, -0.23440539836883545, -0.2343730330467224, -0.23436884582042694, -0.23403669893741608, -0.2335355132818222, -0.2332874983549118, -0.23320433497428894, -0.23311547935009003, -0.23309677839279175, -0.23290573060512543, -0.2327839881181717, -0.23274601995944977, -0.23267528414726257, -0.2326299399137497, -0.23262947797775269, -0.23255257308483124, -0.2325286567211151, -0.2324586808681488, -0.23232902586460114, -0.23230333626270294, -0.23213137686252594, -0.23208637535572052, -0.2320256531238556, -0.23198235034942627, -0.23188099265098572, -0.2317402958869934, -0.23160839080810547, -0.2314966917037964, -0.23124313354492188, -0.23118288815021515, -0.23110704123973846, -0.2310575246810913, -0.2308509349822998, -0.23084139823913574, -0.23074297606945038, -0.23052728176116943, -0.23045651614665985, -0.23038534820079803, -0.23036323487758636, -0.23035822808742523, -0.23030677437782288, -0.23028843104839325, -0.23017270863056183, -0.23005932569503784, -0.23000997304916382, -0.2298453450202942, -0.22982117533683777, -0.22965985536575317, -0.22940512001514435, -0.22939306497573853, -0.2292570322751999, -0.22919946908950806, -0.22917440533638, -0.22917048633098602, -0.2290264070034027, -0.2289709746837616, -0.22881978750228882, -0.22879910469055176, -0.228761225938797, -0.2286270558834076, -0.22859887778759003, -0.22815942764282227, -0.22795961797237396, -0.22793900966644287, -0.2278931587934494, -0.22778929769992828, -0.2276657670736313, -0.227583110332489, -0.22738449275493622, -0.22727514803409576, -0.22723154723644257, -0.2271592617034912, -0.22693681716918945, -0.22691640257835388, -0.22689640522003174, -0.22689613699913025, -0.22680222988128662, -0.22676262259483337, -0.22668807208538055, -0.22668546438217163, -0.22664272785186768, -0.22664165496826172, -0.2266111820936203, -0.2266043722629547, -0.22648566961288452, -0.22646944224834442, -0.22623537480831146, -0.22609584033489227, -0.2260914444923401, -0.2259562611579895, -0.22594422101974487, -0.22594408690929413, -0.22593988478183746, -0.22593310475349426, -0.2259153425693512, -0.22585739195346832, -0.22571170330047607, -0.2257106751203537, -0.22569842636585236, -0.22567248344421387, -0.22566859424114227, -0.22564296424388885, -0.22561700642108917, -0.225544273853302, -0.2255052775144577, -0.22547994554042816, -0.22543172538280487, -0.22535957396030426, -0.22533631324768066, -0.22526051104068756, -0.22520866990089417, -0.225163996219635, -0.2250693440437317, -0.22503502666950226, -0.22502253949642181, -0.2247859686613083, -0.2247585952281952, -0.22467593848705292, -0.22463147342205048, -0.22460754215717316, -0.22447100281715393, -0.2244340032339096, -0.2244177758693695, -0.2243470549583435, -0.2243257761001587, -0.22429877519607544, -0.22425957024097443, -0.22422586381435394, -0.2241944521665573, -0.22419248521327972, -0.22415979206562042, -0.2241506278514862, -0.22405585646629333, -0.22399315237998962, -0.22398892045021057, -0.2239576280117035, -0.22393415868282318, -0.22392690181732178, -0.22391782701015472, -0.2238711416721344, -0.2238587588071823, -0.22383643686771393, -0.22375322878360748, -0.2237403839826584, -0.22373108565807343, -0.22372323274612427, -0.2236514389514923, -0.22361598908901215, -0.22355595231056213, -0.2235155701637268, -0.22348424792289734, -0.22339271008968353, -0.22338764369487762, -0.22335922718048096, -0.22334428131580353, -0.2232636958360672, -0.22323745489120483, -0.2232290506362915, -0.2232268899679184, -0.22319050133228302, -0.22317931056022644, -0.2231781929731369, -0.2231084555387497, -0.2230997383594513, -0.22308707237243652, -0.22305075824260712, -0.22303852438926697, -0.2230091691017151, -0.22300869226455688, -0.22296513617038727, -0.22294855117797852, -0.22294452786445618, -0.22292223572731018, -0.22287513315677643, -0.22287410497665405, -0.22284245491027832, -0.22279950976371765, -0.22278428077697754, -0.222722589969635, -0.2227211743593216, -0.22271548211574554, -0.22265967726707458, -0.22264905273914337, -0.22263853251934052, -0.22262518107891083, -0.22262489795684814, -0.22249513864517212, -0.22248631715774536, -0.22246120870113373, -0.2224283218383789, -0.22240562736988068, -0.22239692509174347, -0.22238266468048096, -0.22237516939640045, -0.2223566472530365, -0.22235636413097382, -0.22235287725925446, -0.22234390676021576, -0.22230352461338043, -0.22229790687561035, -0.22220350801944733, -0.22219502925872803, -0.22214367985725403, -0.2221202552318573, -0.222110316157341, -0.22205500304698944, -0.22201739251613617, -0.22198699414730072, -0.2219805270433426, -0.22196196019649506, -0.22195236384868622, -0.22193370759487152, -0.22191640734672546, -0.221883162856102, -0.22186370193958282, -0.22180263698101044, -0.22178925573825836, -0.22177007794380188, -0.2217404544353485, -0.22161924839019775, -0.22161556780338287, -0.221587136387825, -0.22158296406269073, -0.22149726748466492, -0.2214716374874115, -0.22144334018230438, -0.2214374989271164, -0.2214321494102478, -0.22142960131168365, -0.22142688930034637, -0.22141209244728088, -0.22140510380268097, -0.22129465639591217, -0.2212446630001068, -0.22119848430156708, -0.2211908996105194, -0.22117175161838531, -0.22116611897945404, -0.22111102938652039, -0.22110794484615326, -0.22110691666603088, -0.221095472574234, -0.22108979523181915, -0.22107428312301636, -0.2210240215063095, -0.22098641097545624, -0.22096097469329834, -0.22094225883483887, -0.22090856730937958, -0.22089168429374695, -0.22086486220359802, -0.22085900604724884, -0.22076773643493652, -0.22075507044792175, -0.22074851393699646, -0.22074760496616364, -0.22074492275714874, -0.22072236239910126, -0.2207121104001999, -0.22066031396389008, -0.220650777220726, -0.22064685821533203, -0.22064530849456787, -0.22064091265201569, -0.22063440084457397, -0.22060133516788483, -0.22060048580169678, -0.2205769270658493, -0.22057518362998962, -0.22056786715984344, -0.22055238485336304, -0.22053910791873932, -0.220535546541214, -0.22052574157714844, -0.2204773724079132, -0.2204568237066269, -0.2204347848892212, -0.22039438784122467, -0.22038760781288147, -0.22034578025341034, -0.22032666206359863, -0.22030146420001984, -0.22029146552085876, -0.22027099132537842, -0.22023364901542664, -0.22021782398223877, -0.2202070951461792, -0.22016818821430206, -0.22014585137367249, -0.22012701630592346, -0.22009488940238953, -0.2200837880373001, -0.22000664472579956, -0.22000433504581451, -0.2199823409318924, -0.21997641026973724, -0.21992738544940948, -0.2198954075574875, -0.21986961364746094, -0.21985727548599243, -0.2198481559753418, -0.2198362797498703, -0.2198132425546646, -0.21980831027030945, -0.21980556845664978, -0.21978364884853363, -0.21976345777511597, -0.2197495400905609, -0.2196875363588333, -0.21967722475528717, -0.21967191994190216, -0.21954824030399323, -0.21954180300235748, -0.21952983736991882, -0.21951815485954285, -0.2194947749376297, -0.21943184733390808, -0.21942147612571716, -0.2193608283996582, -0.21935170888900757, -0.21928918361663818, -0.21926727890968323, -0.21924616396427155, -0.21919852495193481, -0.2191581428050995, -0.2191576212644577, -0.21911482512950897, -0.21911241114139557, -0.2191067785024643, -0.2190958708524704, -0.21900220215320587, -0.2189626693725586, -0.21893410384655, -0.21890369057655334, -0.21889883279800415, -0.2188826948404312, -0.21882474422454834, -0.21881753206253052, -0.21881239116191864, -0.21878479421138763, -0.21875032782554626, -0.21874722838401794, -0.21872925758361816, -0.2187170535326004, -0.21869978308677673, -0.21868079900741577, -0.21867413818836212, -0.21866825222969055, -0.21862958371639252, -0.2186114490032196, -0.2186082899570465, -0.21860423684120178, -0.21858611702919006, -0.21856120228767395, -0.21852996945381165, -0.21845152974128723, -0.21844644844532013, -0.2184147983789444, -0.21838845312595367, -0.21838505566120148, -0.2183309644460678, -0.21832184493541718, -0.218280628323555, -0.21827685832977295, -0.21826396882534027, -0.21826158463954926, -0.218226820230484, -0.21819211542606354, -0.2181677371263504, -0.21816696226596832, -0.2181292176246643, -0.21809525787830353, -0.2180720716714859, -0.21807098388671875, -0.2180621474981308, -0.2180609256029129, -0.21804483234882355, -0.21801981329917908, -0.218007892370224, -0.21797586977481842, -0.21792303025722504, -0.21786873042583466, -0.21785680949687958, -0.21783673763275146, -0.21780547499656677, -0.2177928388118744, -0.21769015491008759, -0.21768823266029358, -0.21768657863140106, -0.21762298047542572, -0.2176135629415512, -0.2175687849521637, -0.2175203263759613, -0.21748727560043335, -0.2174435406923294, -0.21741726994514465, -0.2173888087272644, -0.21734489500522614, -0.21734200417995453, -0.21730461716651917, -0.21730124950408936, -0.21726225316524506, -0.21726182103157043, -0.21724779903888702, -0.21721825003623962, -0.21716082096099854, -0.21715977787971497, -0.217141792178154, -0.2171226143836975, -0.21711544692516327, -0.2171054631471634, -0.21710334718227386, -0.2170950174331665, -0.2170729637145996, -0.2170303463935852, -0.2170279622077942, -0.21702003479003906, -0.217017263174057, -0.21694323420524597, -0.2169046252965927, -0.216856449842453, -0.2168051302433014, -0.21676640212535858, -0.2167418897151947, -0.21673867106437683, -0.21670781075954437, -0.21670371294021606, -0.21667300164699554, -0.21666765213012695, -0.21664868295192719, -0.2166348397731781, -0.21662457287311554, -0.21660088002681732, -0.21655553579330444, -0.216550812125206, -0.21647457778453827, -0.2164636105298996, -0.21645453572273254, -0.21642324328422546, -0.21636313199996948, -0.2162747085094452, -0.21627329289913177, -0.21624335646629333, -0.21624264121055603, -0.2162395715713501, -0.21618905663490295, -0.21612349152565002, -0.21612238883972168, -0.21609745919704437, -0.21597883105278015, -0.21593210101127625, -0.21590308845043182, -0.2158924639225006, -0.21589012444019318, -0.21586184203624725, -0.21582750976085663, -0.2158176302909851, -0.21579281985759735, -0.21579167246818542, -0.21568922698497772, -0.215683713555336, -0.2156682312488556, -0.2156626135110855, -0.21564194560050964, -0.21563926339149475, -0.21563786268234253, -0.21556872129440308, -0.2155015766620636, -0.21549248695373535, -0.21544238924980164, -0.21535763144493103, -0.21533019840717316, -0.21531713008880615, -0.21527592837810516, -0.2151166796684265, -0.21508395671844482, -0.21501916646957397, -0.2149924486875534, -0.21491605043411255, -0.21489110589027405, -0.21481236815452576, -0.21477451920509338, -0.21471872925758362, -0.21471013128757477, -0.21466070413589478, -0.21465328335762024, -0.21462740004062653, -0.21461068093776703, -0.2145816832780838, -0.21456746757030487, -0.2145426720380783, -0.21445970237255096, -0.21444007754325867, -0.21443864703178406, -0.21442554891109467, -0.21437998116016388, -0.2143692523241043, -0.21433985233306885, -0.21430805325508118, -0.21430402994155884, -0.21429342031478882, -0.21423541009426117, -0.21416904032230377, -0.21413573622703552, -0.21409086883068085, -0.21404893696308136, -0.21403861045837402, -0.21399013698101044, -0.21398690342903137, -0.21385236084461212, -0.21384170651435852, -0.2138272225856781, -0.21380476653575897, -0.21379967033863068, -0.21379515528678894, -0.21378035843372345, -0.21376316249370575, -0.21371689438819885, -0.21368496119976044, -0.2136744260787964, -0.21364887058734894, -0.21363221108913422, -0.21359296143054962, -0.21350447833538055, -0.21342585980892181, -0.2134077548980713, -0.21339815855026245, -0.21338604390621185, -0.21335220336914062, -0.21334399282932281, -0.2133193463087082, -0.21322320401668549, -0.21321207284927368, -0.21321174502372742, -0.21319910883903503, -0.21316634118556976, -0.2131112813949585, -0.21310213208198547, -0.21306473016738892, -0.2130621373653412, -0.21305860579013824, -0.21294520795345306, -0.21292418241500854, -0.21288728713989258, -0.21283863484859467, -0.212833434343338, -0.21276704967021942, -0.21276433765888214, -0.21273557841777802, -0.2126644253730774, -0.21258412301540375, -0.21253708004951477, -0.21250392496585846, -0.21249443292617798, -0.21245118975639343, -0.21244585514068604, -0.21242718398571014, -0.2124263048171997, -0.21239782869815826, -0.21238712966442108, -0.21238575875759125, -0.21234926581382751, -0.21231673657894135, -0.21227481961250305, -0.21223680675029755, -0.2122139185667038, -0.21220903098583221, -0.21215923130512238, -0.21211908757686615, -0.21211329102516174, -0.21207909286022186, -0.21207131445407867, -0.2120475322008133, -0.21201209723949432, -0.2120048701763153, -0.21198676526546478, -0.2119685411453247, -0.21196582913398743, -0.21195484697818756, -0.21190941333770752, -0.21189329028129578, -0.2118862122297287, -0.2118212878704071, -0.2117428034543991, -0.21174044907093048, -0.21173164248466492, -0.21172477304935455, -0.21172063052654266, -0.21170513331890106, -0.21169117093086243, -0.21167993545532227, -0.211656391620636, -0.21163302659988403, -0.21161380410194397, -0.21156801283359528, -0.21151407063007355, -0.2115105241537094, -0.21150696277618408, -0.21150663495063782, -0.21149137616157532, -0.21147756278514862, -0.21146529912948608, -0.21141164004802704, -0.21139006316661835, -0.21138505637645721, -0.2113843709230423, -0.2113679051399231, -0.2113649547100067, -0.21131780743598938, -0.21127121150493622, -0.21123531460762024, -0.21123355627059937, -0.2112104296684265, -0.2111966758966446, -0.2111053466796875, -0.21108953654766083, -0.21106581389904022, -0.2110656499862671, -0.2110186070203781, -0.2109287530183792, -0.21090443432331085, -0.2108992487192154, -0.21088306605815887, -0.21086859703063965, -0.21085992455482483, -0.21082477271556854, -0.21078254282474518, -0.21075984835624695, -0.21074676513671875, -0.21063365042209625, -0.21061888337135315, -0.21061745285987854, -0.21061363816261292, -0.21061040461063385, -0.21059639751911163, -0.2105930745601654, -0.2105918675661087, -0.21058262884616852, -0.21056528389453888, -0.21054546535015106, -0.21054323017597198, -0.210518479347229, -0.21049460768699646, -0.21049347519874573, -0.21044473350048065, -0.2104426473379135, -0.21044234931468964, -0.21038594841957092, -0.21034350991249084, -0.21034088730812073, -0.21033737063407898, -0.21033455431461334, -0.21032996475696564, -0.21032290160655975, -0.2103211134672165, -0.21030619740486145, -0.2103019654750824, -0.21029919385910034, -0.21027664840221405, -0.2102711796760559, -0.21018657088279724, -0.21013909578323364, -0.21012528240680695, -0.21011172235012054, -0.2101093828678131, -0.21008242666721344, -0.2100742757320404, -0.2100188136100769, -0.20996081829071045, -0.20993715524673462, -0.2099194973707199, -0.2098711133003235, -0.20981788635253906, -0.20981231331825256, -0.20980796217918396, -0.20975008606910706, -0.20972734689712524, -0.20964394509792328, -0.2096291184425354, -0.2096182405948639, -0.2095481902360916, -0.20953860878944397, -0.20953702926635742, -0.2095288783311844, -0.20947571098804474, -0.2094639390707016, -0.20945248007774353, -0.20939762890338898, -0.20937900245189667, -0.20936226844787598, -0.20931071043014526, -0.20927861332893372, -0.2092399001121521, -0.2091553509235382, -0.20906056463718414, -0.20905984938144684, -0.20905296504497528, -0.2090347856283188, -0.20903412997722626, -0.20903335511684418, -0.2090207040309906, -0.2089638113975525, -0.20894569158554077, -0.20892269909381866, -0.20891153812408447, -0.20888417959213257, -0.20887282490730286, -0.20883320271968842, -0.2087855339050293, -0.2087641954421997, -0.20870175957679749, -0.20869947969913483, -0.20867900550365448, -0.20866788923740387, -0.20866121351718903, -0.20864716172218323, -0.2086271047592163, -0.20861056447029114, -0.20856855809688568, -0.20851796865463257, -0.20851276814937592, -0.2084728330373764, -0.2084582895040512, -0.20844626426696777, -0.20838575065135956, -0.20837199687957764, -0.20833255350589752, -0.20827999711036682, -0.20827732980251312, -0.208149716258049, -0.20814767479896545, -0.2081385850906372, -0.20812976360321045, -0.20811140537261963, -0.2080836296081543, -0.2080531269311905, -0.20802132785320282, -0.2080134153366089, -0.20796418190002441, -0.20796304941177368, -0.20793776214122772, -0.20790179073810577, -0.20789004862308502, -0.20788803696632385, -0.20788425207138062, -0.20783212780952454, -0.2078305184841156, -0.20776361227035522, -0.2077464610338211, -0.20770363509655, -0.207681804895401, -0.20764364302158356, -0.20762133598327637, -0.20757581293582916, -0.20754384994506836, -0.20752760767936707, -0.2075250893831253, -0.20750024914741516, -0.207472026348114, -0.20746344327926636, -0.20742149651050568, -0.20740580558776855, -0.20738744735717773, -0.20737557113170624, -0.20737358927726746, -0.2073506861925125, -0.20731310546398163, -0.20730163156986237, -0.20727825164794922, -0.20716547966003418, -0.207148015499115, -0.20712949335575104, -0.2071138471364975, -0.20710580050945282, -0.20706723630428314, -0.2070303112268448, -0.20696891844272614, -0.20689862966537476, -0.2068910002708435, -0.20685133337974548, -0.20683100819587708, -0.20678828656673431, -0.2067762166261673, -0.20671184360980988, -0.20669905841350555, -0.20668670535087585, -0.20667652785778046, -0.20666061341762543, -0.20666038990020752, -0.20664481818675995, -0.2066396325826645, -0.20663732290267944, -0.20659677684307098, -0.206589475274086, -0.2065332680940628, -0.20648252964019775, -0.20647946000099182, -0.20646946132183075, -0.20645461976528168, -0.20642894506454468, -0.206385999917984, -0.20632809400558472, -0.2063186764717102, -0.20628629624843597, -0.20621827244758606, -0.20619451999664307, -0.2061934620141983, -0.20615151524543762, -0.20614811778068542, -0.2061086744070053, -0.2061069756746292, -0.20609889924526215, -0.20604608952999115, -0.20595289766788483, -0.20594437420368195, -0.20593072474002838, -0.2059231996536255, -0.2059086710214615, -0.2058645784854889, -0.20585747063159943, -0.20580092072486877, -0.20579548180103302, -0.20578959584236145, -0.205729678273201, -0.20569059252738953, -0.2056548297405243, -0.20564690232276917, -0.20562268793582916, -0.205589160323143, -0.2055370956659317, -0.20552240312099457, -0.20552220940589905, -0.20547527074813843, -0.20546619594097137, -0.20545248687267303, -0.2053813636302948, -0.20536690950393677, -0.2053200602531433, -0.20531964302062988, -0.20531554520130157, -0.20529836416244507, -0.2052915096282959, -0.20526234805583954, -0.20518632233142853, -0.20517976582050323, -0.20516861975193024, -0.2051563858985901, -0.20514556765556335, -0.20505820214748383, -0.2050267904996872, -0.2049923688173294, -0.20491786301136017, -0.2048691213130951, -0.20482803881168365, -0.2048172652721405, -0.20471832156181335, -0.20469971001148224, -0.20465286076068878, -0.20462267100811005, -0.20461958646774292, -0.20456525683403015, -0.20455916225910187, -0.20454970002174377, -0.20453831553459167, -0.2044864296913147, -0.20448443293571472, -0.20447655022144318, -0.20446397364139557, -0.20446228981018066, -0.20444448292255402, -0.20440565049648285, -0.20439407229423523, -0.2043917030096054, -0.20434018969535828, -0.20430296659469604, -0.20430216193199158, -0.20427988469600677, -0.20421519875526428, -0.20421244204044342, -0.2042050063610077, -0.20416858792304993, -0.20413757860660553, -0.2040351778268814, -0.20400193333625793, -0.20399823784828186, -0.20399467647075653, -0.203993022441864, -0.2039928138256073, -0.20395757257938385, -0.20391905307769775, -0.20389361679553986, -0.2038710117340088, -0.20386502146720886, -0.20381706953048706, -0.20381547510623932, -0.2037547081708908, -0.20371949672698975, -0.2037108987569809, -0.20367977023124695, -0.2036350816488266, -0.2036016583442688, -0.2035910040140152, -0.2035764455795288, -0.20355403423309326, -0.20354004204273224, -0.20349940657615662, -0.20346418023109436, -0.20338641107082367, -0.2033829689025879, -0.2033429741859436, -0.20334208011627197, -0.20329178869724274, -0.20326834917068481, -0.2032492607831955, -0.20323693752288818, -0.2032334804534912, -0.20321573317050934, -0.20316436886787415, -0.2031286507844925, -0.20310576260089874, -0.2030935138463974, -0.20308533310890198, -0.20307505130767822, -0.20306724309921265, -0.2030619978904724, -0.2030344307422638, -0.20303066074848175, -0.203018456697464, -0.20301666855812073, -0.20291711390018463, -0.20285499095916748, -0.20283088088035583, -0.2028292715549469, -0.20278383791446686, -0.20276297628879547, -0.2027258723974228, -0.2027219533920288, -0.20271876454353333, -0.20271167159080505, -0.20269450545310974, -0.20267237722873688, -0.2026587873697281, -0.20262326300144196, -0.20262286067008972, -0.20259837806224823, -0.2025887370109558, -0.20255973935127258, -0.2025190144777298, -0.20250877737998962, -0.20247822999954224, -0.20247557759284973, -0.2024705559015274, -0.20247027277946472, -0.20245656371116638, -0.202439084649086, -0.2024066001176834, -0.20237115025520325, -0.20234811305999756, -0.20234288275241852, -0.20230290293693542, -0.20224428176879883, -0.2022361308336258, -0.2022249847650528, -0.2022225558757782, -0.20220094919204712, -0.20217131078243256, -0.20217116177082062, -0.20216886699199677, -0.20216353237628937, -0.20214487612247467, -0.20213940739631653, -0.20212632417678833, -0.20205111801624298, -0.20199710130691528, -0.2019798904657364, -0.20197051763534546, -0.20196108520030975, -0.20195218920707703, -0.20195189118385315, -0.20193928480148315, -0.2019231915473938, -0.20191621780395508, -0.20189449191093445, -0.2018917351961136, -0.2018774449825287, -0.20186233520507812, -0.20174598693847656, -0.20173388719558716, -0.2017303854227066, -0.20171989500522614, -0.2017161250114441, -0.20170940458774567, -0.20164719223976135, -0.20159243047237396, -0.20157289505004883, -0.20156589150428772, -0.20148786902427673, -0.20141851902008057, -0.20134134590625763, -0.2013305127620697, -0.20125867426395416, -0.2012450098991394, -0.20121917128562927, -0.20120099186897278, -0.20117458701133728, -0.2011125236749649, -0.20109279453754425, -0.2010897845029831, -0.20102767646312714, -0.2010270357131958, -0.20099689066410065, -0.20099127292633057, -0.2009810507297516, -0.20090694725513458, -0.20090338587760925, -0.2008470743894577, -0.20084568858146667, -0.2007685750722885, -0.20075751841068268, -0.20072826743125916, -0.200707346200943, -0.2006918489933014, -0.20066753029823303, -0.20063859224319458, -0.20059174299240112, -0.20052213966846466, -0.20049358904361725, -0.20039509236812592, -0.20037120580673218, -0.2003617137670517, -0.2003200799226761, -0.20031435787677765, -0.20027223229408264, -0.2001696079969406, -0.20011800527572632, -0.20011590421199799, -0.20003663003444672, -0.19998376071453094, -0.19993798434734344, -0.19993095099925995, -0.19992196559906006, -0.19991746544837952, -0.19986632466316223, -0.19985491037368774, -0.19985322654247284, -0.1998375952243805, -0.1998143047094345, -0.19976796209812164, -0.19974593818187714, -0.19968381524085999, -0.19966542720794678, -0.19956888258457184, -0.19952575862407684, -0.19933775067329407, -0.19930940866470337, -0.19924291968345642, -0.19914662837982178, -0.1991303414106369, -0.1990644782781601, -0.19905830919742584, -0.1990407258272171, -0.19896243512630463, -0.19891183078289032, -0.19888214766979218, -0.1988743394613266, -0.1988043189048767, -0.1988028883934021, -0.19879375398159027, -0.1987936794757843, -0.19862551987171173, -0.19862446188926697, -0.1986188292503357, -0.19860872626304626, -0.19859054684638977, -0.19858989119529724, -0.19858570396900177, -0.19854165613651276, -0.19853612780570984, -0.19851046800613403, -0.19849221408367157, -0.19843217730522156, -0.19842839241027832, -0.1984134316444397, -0.19835011661052704, -0.19834278523921967, -0.19833508133888245, -0.19833451509475708, -0.19830536842346191, -0.19821985065937042, -0.1981947273015976, -0.19806109368801117, -0.1980348527431488, -0.19799478352069855, -0.19797652959823608, -0.19797617197036743, -0.19797204434871674, -0.1979290246963501, -0.19783996045589447, -0.19781683385372162, -0.19774597883224487, -0.19773979485034943, -0.19769729673862457, -0.19767864048480988, -0.19766865670681, -0.19762246310710907, -0.19760455191135406, -0.19756340980529785, -0.19755496084690094, -0.19753879308700562, -0.1975192129611969, -0.19751884043216705, -0.19750280678272247, -0.1974629908800125, -0.1973670870065689, -0.197347491979599, -0.19733063876628876, -0.19727514684200287, -0.19725404679775238, -0.19717895984649658, -0.19714879989624023, -0.19712769985198975, -0.19707883894443512, -0.19707094132900238, -0.19703035056591034, -0.1970250904560089, -0.19697979092597961, -0.19692985713481903, -0.1969193071126938, -0.19687971472740173, -0.19682040810585022, -0.19681520760059357, -0.19681505858898163, -0.19677698612213135, -0.19674837589263916, -0.19671179354190826, -0.19668348133563995, -0.1965990960597992, -0.19658374786376953, -0.19654838740825653, -0.19647452235221863, -0.19646912813186646, -0.19643671810626984, -0.19641880691051483, -0.19630511105060577, -0.19628508388996124, -0.19624921679496765, -0.196190744638443, -0.1961813122034073, -0.1961589753627777, -0.1961379200220108, -0.196065753698349, -0.19606302678585052, -0.1960527002811432, -0.19599832594394684, -0.19599206745624542, -0.19593366980552673, -0.19588151574134827, -0.195836141705513, -0.19583216309547424, -0.1957899034023285, -0.19576063752174377, -0.195724219083786, -0.19569960236549377, -0.1956816017627716, -0.19558106362819672, -0.19553647935390472, -0.19549551606178284, -0.1954893320798874, -0.1954774558544159, -0.1954144537448883, -0.19541426002979279, -0.19539156556129456, -0.19534462690353394, -0.19532427191734314, -0.19529376924037933, -0.19527603685855865, -0.19527138769626617, -0.1952155977487564, -0.1951955109834671, -0.19509711861610413, -0.19505199790000916, -0.1950419694185257, -0.19502046704292297, -0.19500663876533508, -0.19498829543590546, -0.19494767487049103, -0.19489441812038422, -0.19485370814800262, -0.19483977556228638, -0.1948326826095581, -0.19475823640823364, -0.19470323622226715, -0.19467510282993317, -0.19464647769927979, -0.19461145997047424, -0.19460350275039673, -0.19453932344913483, -0.19451527297496796, -0.19450782239437103, -0.19448336958885193, -0.19436515867710114, -0.19435811042785645, -0.19428551197052002, -0.1942618191242218, -0.19424749910831451, -0.19424282014369965, -0.19422174990177155, -0.19411081075668335, -0.19409789144992828, -0.19398172199726105, -0.19396746158599854, -0.1939319223165512, -0.19392818212509155, -0.19385088980197906, -0.19379404187202454, -0.193790003657341, -0.19378721714019775, -0.19377362728118896, -0.19372914731502533, -0.1937282383441925, -0.19367371499538422, -0.19366411864757538, -0.19364167749881744, -0.19357460737228394, -0.19355812668800354, -0.19353334605693817, -0.19353125989437103, -0.19351842999458313, -0.1934821754693985, -0.1933990716934204, -0.19339366257190704, -0.19338276982307434, -0.19334958493709564, -0.193257138133049, -0.19313891232013702, -0.19309543073177338, -0.19308088719844818, -0.19298149645328522, -0.1929473876953125, -0.19293351471424103, -0.19290892779827118, -0.19289550185203552, -0.19285692274570465, -0.19283761084079742, -0.1928233802318573, -0.19276192784309387, -0.19268731772899628, -0.19255708158016205, -0.19241198897361755, -0.19237864017486572, -0.19237492978572845, -0.1923723965883255, -0.1923445463180542, -0.19233736395835876, -0.19227716326713562, -0.19223184883594513, -0.19222426414489746, -0.19221964478492737, -0.19218836724758148, -0.19215883314609528, -0.1921391487121582, -0.19212107360363007, -0.19209299981594086, -0.19206568598747253, -0.19205628335475922, -0.19204622507095337, -0.19202224910259247, -0.19197048246860504, -0.191970095038414, -0.19196318089962006, -0.19185377657413483, -0.19182972609996796, -0.19182701408863068, -0.1917952448129654, -0.1917470544576645, -0.19173267483711243, -0.19168871641159058, -0.19159388542175293, -0.19140927493572235, -0.19140836596488953, -0.19137948751449585, -0.1913737952709198, -0.19137106835842133, -0.1913667917251587, -0.1913478672504425, -0.1913030594587326, -0.19130223989486694, -0.1912774294614792, -0.19125358760356903, -0.19123278558254242, -0.1912229061126709, -0.19108103215694427, -0.1910698115825653, -0.19106777012348175, -0.19101452827453613, -0.1910012811422348, -0.1909862607717514, -0.190949946641922, -0.19090509414672852, -0.1908893585205078, -0.19083553552627563, -0.190815269947052, -0.19080165028572083, -0.19070595502853394, -0.19068603217601776, -0.19066740572452545, -0.19064855575561523, -0.1904853880405426, -0.19045376777648926, -0.19043700397014618, -0.19043420255184174, -0.1903921216726303, -0.19024381041526794, -0.19016411900520325, -0.19016216695308685, -0.1901455968618393, -0.1901252716779709, -0.1901070922613144, -0.19008029997348785, -0.1900770664215088, -0.1900465488433838, -0.1900223344564438, -0.1899842917919159, -0.18995392322540283, -0.18992434442043304, -0.18991385400295258, -0.18990541994571686, -0.18983100354671478, -0.1898007094860077, -0.1897640824317932, -0.1897628754377365, -0.18973663449287415, -0.18968211114406586, -0.1896727979183197, -0.1896098554134369, -0.18959316611289978, -0.1894746720790863, -0.1894676238298416, -0.18945303559303284, -0.18937408924102783, -0.18935050070285797, -0.1893259882926941, -0.1893080472946167, -0.18927447497844696, -0.1892300248146057, -0.18913836777210236, -0.18901897966861725, -0.18900632858276367, -0.18900428712368011, -0.18891142308712006, -0.18884703516960144, -0.18882790207862854, -0.18867620825767517, -0.1886632889509201, -0.18848617374897003, -0.1883867383003235, -0.18832705914974213, -0.18831691145896912, -0.18824288249015808, -0.18820445239543915, -0.18819382786750793, -0.18817292153835297, -0.18812862038612366, -0.188023641705513, -0.18798108398914337, -0.18783603608608246, -0.18783432245254517, -0.18782995641231537, -0.1877945363521576, -0.1877271682024002, -0.18771550059318542, -0.18770673871040344, -0.18763700127601624, -0.1875867396593094, -0.18757613003253937, -0.18755216896533966, -0.18750999867916107, -0.18746605515480042, -0.1873590052127838, -0.18732841312885284, -0.1872795820236206, -0.18718186020851135, -0.1871793568134308, -0.18712790310382843, -0.1871277540922165, -0.1871248334646225, -0.18712450563907623, -0.18709896504878998, -0.18708649277687073, -0.1870044767856598, -0.18696783483028412, -0.18695324659347534, -0.18694807589054108, -0.18694573640823364, -0.18690019845962524, -0.1868569403886795, -0.18680140376091003, -0.18676882982254028, -0.18667931854724884, -0.18667329847812653, -0.18664315342903137, -0.18659208714962006, -0.1864641308784485, -0.186422660946846, -0.1863822489976883, -0.18637044727802277, -0.18636055290699005, -0.18635503947734833, -0.1861424446105957, -0.1861259937286377, -0.1861008256673813, -0.18599174916744232, -0.185991108417511, -0.1859416663646698, -0.1858791708946228, -0.18583478033542633, -0.18582783639431, -0.18575376272201538, -0.18565544486045837, -0.1855480819940567, -0.18552999198436737, -0.18547163903713226, -0.1854536533355713, -0.18545305728912354, -0.18540208041667938, -0.18536441028118134, -0.18535304069519043, -0.18534250557422638, -0.18530113995075226, -0.18528802692890167, -0.18527336418628693, -0.1852390170097351, -0.1851961314678192, -0.1851731836795807, -0.1851375848054886, -0.18497563898563385, -0.18495748937129974, -0.18491938710212708, -0.18489228188991547, -0.18482396006584167, -0.18472588062286377, -0.18469871580600739, -0.1846621185541153, -0.1846456080675125, -0.18462114036083221, -0.18459947407245636, -0.18450643122196198, -0.18447279930114746, -0.18446281552314758, -0.18437638878822327, -0.18430450558662415, -0.18420130014419556, -0.18419687449932098, -0.18415002524852753, -0.18407994508743286, -0.18407192826271057, -0.18393343687057495, -0.18393149971961975, -0.18391039967536926, -0.1839095950126648, -0.18389859795570374, -0.18389473855495453, -0.18384122848510742, -0.18383987247943878, -0.18381012976169586, -0.18380433320999146, -0.1837853044271469, -0.18376222252845764, -0.18374378979206085, -0.18364217877388, -0.18361744284629822, -0.18361414968967438, -0.1836015284061432, -0.18353328108787537, -0.18348795175552368, -0.18340304493904114, -0.1833353489637375, -0.1833193451166153, -0.18316605687141418, -0.1831493228673935, -0.1831093728542328, -0.18297331035137177, -0.1829664707183838, -0.182901531457901, -0.18287956714630127, -0.182863250374794, -0.18284854292869568, -0.1827315390110016, -0.18262213468551636, -0.18260732293128967, -0.18260557949543, -0.1825646460056305, -0.18254677951335907, -0.1825302690267563, -0.18243438005447388, -0.18239620327949524, -0.182323157787323, -0.18231135606765747, -0.18225249648094177, -0.18222615122795105, -0.1821800321340561, -0.1821742057800293, -0.18215270340442657, -0.18215212225914001, -0.18211115896701813, -0.18205687403678894, -0.1819792538881302, -0.1819770485162735, -0.18193908035755157, -0.18193186819553375, -0.18185099959373474, -0.18179848790168762, -0.1817672997713089, -0.18174001574516296, -0.18173174560070038, -0.18168574571609497, -0.18159866333007812, -0.18159297108650208, -0.1815560758113861, -0.1815396249294281, -0.18140558898448944, -0.1813998967409134, -0.18130703270435333, -0.1812874972820282, -0.18126018345355988, -0.18113435804843903, -0.18110047280788422, -0.1810881495475769, -0.18104995787143707, -0.18102675676345825, -0.1809508502483368, -0.18094082176685333, -0.1808617264032364, -0.18086110055446625, -0.18081489205360413, -0.18078048527240753, -0.18077708780765533, -0.18072398006916046, -0.18071426451206207, -0.1806814819574356, -0.180655837059021, -0.1806361824274063, -0.1806146800518036, -0.18061256408691406, -0.18060079216957092, -0.1805897355079651, -0.18058843910694122, -0.18043527007102966, -0.1803886592388153, -0.18033377826213837, -0.18032941222190857, -0.18019390106201172, -0.18014949560165405, -0.18014492094516754, -0.18012744188308716, -0.18000070750713348, -0.1799897849559784, -0.17998652160167694, -0.17992256581783295, -0.1799018383026123, -0.17977328598499298, -0.17973557114601135, -0.1795099377632141, -0.17949077486991882, -0.17944224178791046, -0.1794254630804062, -0.17939463257789612, -0.17938515543937683, -0.17937704920768738, -0.17934854328632355, -0.17931903898715973, -0.17927038669586182, -0.17917317152023315, -0.17913447320461273, -0.17912058532238007, -0.17905020713806152, -0.17898991703987122, -0.1789816915988922, -0.17893396317958832, -0.17892563343048096, -0.1788892149925232, -0.17885726690292358, -0.1788383424282074, -0.178818479180336, -0.1786721795797348, -0.17860661447048187, -0.17849832773208618, -0.1784748136997223, -0.17845821380615234, -0.1784375011920929, -0.1783682107925415, -0.1782342791557312, -0.17813988029956818, -0.17807318270206451, -0.17803144454956055, -0.17791429162025452, -0.1779005378484726, -0.17788688838481903, -0.17778648436069489, -0.17767664790153503, -0.17763593792915344, -0.17761719226837158, -0.1775713562965393, -0.1775231659412384, -0.17750471830368042, -0.17748495936393738, -0.17742154002189636, -0.17742006480693817, -0.17737087607383728, -0.1773216277360916, -0.17729951441287994, -0.17728249728679657, -0.17719678580760956, -0.1771717071533203, -0.17715232074260712, -0.17714376747608185, -0.17699575424194336, -0.17693661153316498, -0.1769232600927353, -0.1769191324710846, -0.1768788844347, -0.1767577826976776, -0.17674052715301514, -0.17664234340190887, -0.1765390783548355, -0.17652760446071625, -0.17629273235797882, -0.1761786937713623, -0.17606008052825928, -0.17598916590213776, -0.17595858871936798, -0.17583613097667694, -0.17583435773849487, -0.17582999169826508, -0.1757606565952301, -0.17571645975112915, -0.17569899559020996, -0.17560242116451263, -0.17554084956645966, -0.17554011940956116, -0.1755017787218094, -0.17538191378116608, -0.1753358542919159, -0.17531776428222656, -0.17527887225151062, -0.1752072125673294, -0.17517103254795074, -0.175152987241745, -0.1750531643629074, -0.1750323325395584, -0.17499177157878876, -0.17487914860248566, -0.17486634850502014, -0.17480887472629547, -0.17479178309440613, -0.17476649582386017, -0.1747598648071289, -0.17474579811096191, -0.1746993213891983, -0.17467808723449707, -0.17464622855186462, -0.17457051575183868, -0.17456623911857605, -0.174534872174263, -0.17449504137039185, -0.17446187138557434, -0.17440156638622284, -0.17435994744300842, -0.17434874176979065, -0.17425455152988434, -0.1742495447397232, -0.17417080700397491, -0.1740497350692749, -0.17401155829429626, -0.17381884157657623, -0.17379716038703918, -0.17378070950508118, -0.17377622425556183, -0.17373552918434143, -0.17372818291187286, -0.17369627952575684, -0.17366179823875427, -0.17361369729042053, -0.17352771759033203, -0.17345988750457764, -0.173285111784935, -0.17317940294742584, -0.17316581308841705, -0.17315903306007385, -0.17312563955783844, -0.17307806015014648, -0.17301465570926666, -0.17296102643013, -0.1729353815317154, -0.17291277647018433, -0.17283137142658234, -0.17260126769542694, -0.17257510125637054, -0.1725667417049408, -0.1724688708782196, -0.17238031327724457, -0.17237268388271332, -0.17236463725566864, -0.1721799075603485, -0.17209790647029877, -0.17208361625671387, -0.17197997868061066, -0.17196370661258698, -0.17191435396671295, -0.17188861966133118, -0.17182861268520355, -0.1718144714832306, -0.17173659801483154, -0.1716921180486679, -0.17164026200771332, -0.17152725160121918, -0.17142580449581146, -0.1712402105331421, -0.1712174415588379, -0.17114686965942383, -0.17097768187522888, -0.17090927064418793, -0.17072856426239014, -0.1705418974161148, -0.17046791315078735, -0.17041851580142975, -0.17031902074813843, -0.17023839056491852, -0.17021067440509796, -0.170160174369812, -0.1701364666223526, -0.1700470894575119, -0.1697233021259308, -0.16955634951591492, -0.16931721568107605, -0.1690918207168579, -0.16892631351947784, -0.1688748002052307, -0.16885590553283691, -0.16878312826156616, -0.16837744414806366, -0.16815689206123352, -0.167962908744812, -0.1677934229373932, -0.16772806644439697, -0.16761182248592377, -0.16756799817085266, -0.16751235723495483, -0.16749632358551025, -0.16745010018348694, -0.1671759933233261, -0.16712744534015656, -0.16707336902618408, -0.16695448756217957, -0.16692620515823364, -0.1668773740530014, -0.16671311855316162, -0.16660477221012115, -0.16643689572811127, -0.1664106547832489, -0.1663663387298584, -0.1660698801279068, -0.16602307558059692, -0.16582733392715454, -0.16546112298965454, -0.1651637852191925, -0.16504955291748047, -0.16503502428531647, -0.16496311128139496, -0.16493459045886993, -0.16491840779781342, -0.1648508608341217, -0.16484493017196655, -0.1647999882698059, -0.16475869715213776, -0.1646689921617508, -0.16461622714996338, -0.164537250995636, -0.16446490585803986, -0.1644546538591385, -0.1643509417772293, -0.1642707735300064, -0.1642501950263977, -0.1639549881219864, -0.1639459729194641, -0.16393816471099854, -0.16374297440052032, -0.16369205713272095, -0.16361626982688904, -0.16358904540538788, -0.1635812520980835, -0.1635645031929016, -0.16355635225772858, -0.16352227330207825, -0.16348451375961304, -0.16324181854724884, -0.16321831941604614, -0.1632087379693985, -0.16317015886306763, -0.16310814023017883, -0.16299225389957428, -0.16280581057071686, -0.16269102692604065, -0.16267769038677216, -0.16267472505569458, -0.16261062026023865, -0.1624581664800644, -0.16233333945274353, -0.16226640343666077, -0.1620994657278061, -0.16191506385803223, -0.16189275681972504, -0.1618681102991104, -0.1618046760559082, -0.16177348792552948, -0.16176989674568176, -0.16173051297664642, -0.16172713041305542, -0.1616617888212204, -0.16164104640483856, -0.16157691180706024, -0.1614583283662796, -0.16145452857017517, -0.1613759696483612, -0.1613224595785141, -0.16117526590824127, -0.16107696294784546, -0.16099296510219574, -0.1608910858631134, -0.16064411401748657, -0.16059185564517975, -0.16054481267929077, -0.1605234593153, -0.1603998988866806, -0.16037127375602722, -0.16034358739852905, -0.16028998792171478, -0.16028112173080444, -0.16017019748687744, -0.15999040007591248, -0.15996795892715454, -0.15995539724826813, -0.1598430573940277, -0.15979859232902527, -0.15979817509651184, -0.15969218313694, -0.15963643789291382, -0.15953882038593292, -0.15937933325767517, -0.15931828320026398, -0.15929445624351501, -0.1592831313610077, -0.15924617648124695, -0.1592046171426773, -0.1590029001235962, -0.15887890756130219, -0.15887601673603058, -0.15882354974746704, -0.15870186686515808, -0.1586896926164627, -0.15866605937480927, -0.15856054425239563, -0.15841056406497955, -0.15838690102100372, -0.15826213359832764, -0.15798157453536987, -0.1577633172273636, -0.15773241221904755, -0.15756061673164368, -0.15753954648971558, -0.1572536826133728, -0.15714801847934723, -0.15714231133460999, -0.1571175754070282, -0.15702790021896362, -0.1569904088973999, -0.1569335162639618, -0.1569095104932785, -0.15689583122730255, -0.1566176861524582, -0.1566116064786911, -0.1565646082162857, -0.1565609872341156, -0.15654683113098145, -0.15653003752231598, -0.15652184188365936, -0.15636111795902252, -0.156307190656662, -0.1562999039888382, -0.15617293119430542, -0.15614615380764008, -0.15609689056873322, -0.1560852825641632, -0.15595796704292297, -0.15595178306102753, -0.15582400560379028, -0.15581513941287994, -0.1554131954908371, -0.15522006154060364, -0.15504978597164154, -0.1549207866191864, -0.15488550066947937, -0.1547638475894928, -0.15475541353225708, -0.15467363595962524, -0.15460540354251862, -0.15430957078933716, -0.15403741598129272, -0.1538299173116684, -0.15363653004169464, -0.15347754955291748, -0.15336382389068604, -0.15322643518447876, -0.15321512520313263, -0.1530771702528, -0.15141572058200836, -0.15058934688568115, -0.1504952758550644, -0.15025264024734497]}

==> raw_results/batchensembles_L_Deform_ood.json <==
{"fpr": [0.0, 0.001, 0.076, 0.076, 0.078, 0.078, 0.08, 0.08, 0.081, 0.081, 0.082, 0.082, 0.085, 0.085, 0.086, 0.086, 0.088, 0.088, 0.089, 0.089, 0.094, 0.094, 0.095, 0.095, 0.096, 0.096, 0.097, 0.097, 0.098, 0.098, 0.099, 0.099, 0.101, 0.101, 0.102, 0.102, 0.104, 0.104, 0.106, 0.106, 0.107, 0.107, 0.108, 0.108, 0.112, 0.112, 0.114, 0.114, 0.117, 0.117, 0.118, 0.118, 0.12, 0.12, 0.122, 0.122, 0.126, 0.126, 0.127, 0.127, 0.128, 0.128, 0.129, 0.129, 0.137, 0.137, 0.139, 0.139, 0.14, 0.14, 0.141, 0.141, 0.144, 0.144, 0.148, 0.148, 0.15, 0.15, 0.156, 0.156, 0.157, 0.157, 0.158, 0.158, 0.159, 0.159, 0.16, 0.16, 0.161, 0.161, 0.162, 0.162, 0.163, 0.163, 0.164, 0.164, 0.165, 0.165, 0.167, 0.167, 0.169, 0.169, 0.171, 0.171, 0.172, 0.172, 0.173, 0.173, 0.176, 0.176, 0.177, 0.177, 0.178, 0.178, 0.179, 0.179, 0.18, 0.18, 0.181, 0.181, 0.182, 0.182, 0.183, 0.183, 0.185, 0.185, 0.186, 0.186, 0.187, 0.187, 0.188, 0.188, 0.189, 0.189, 0.19, 0.19, 0.191, 0.191, 0.192, 0.192, 0.193, 0.193, 0.194, 0.194, 0.196, 0.196, 0.199, 0.199, 0.202, 0.202, 0.203, 0.203, 0.204, 0.204, 0.206, 0.206, 0.207, 0.207, 0.208, 0.208, 0.209, 0.209, 0.21, 0.21, 0.214, 0.214, 0.215, 0.215, 0.22, 0.22, 0.221, 0.221, 0.222, 0.222, 0.223, 0.223, 0.224, 0.224, 0.225, 0.225, 0.228, 0.228, 0.229, 0.229, 0.23, 0.23, 0.231, 0.231, 0.232, 0.232, 0.234, 0.234, 0.235, 0.235, 0.238, 0.238, 0.239, 0.239, 0.24, 0.24, 0.242, 0.242, 0.243, 0.243, 0.245, 0.245, 0.247, 0.247, 0.249, 0.249, 0.25, 0.25, 0.251, 0.251, 0.253, 0.253, 0.255, 0.255, 0.257, 0.257, 0.258, 0.258, 0.259, 0.259, 0.261, 0.261, 0.262, 0.262, 0.263, 0.263, 0.265, 0.265, 0.266, 0.266, 0.269, 0.269, 0.271, 0.271, 0.274, 0.274, 0.275, 0.275, 0.276, 0.276, 0.277, 0.277, 0.279, 0.279, 0.28, 0.28, 0.281, 0.281, 0.282, 0.282, 0.283, 0.283, 0.285, 0.285, 0.287, 0.287, 0.289, 0.289, 0.29, 0.29, 0.291, 0.291, 0.295, 0.295, 0.297, 0.297, 0.298, 0.298, 0.3, 0.3, 0.301, 0.301, 0.312, 0.312, 0.313, 0.313, 0.315, 0.315, 0.316, 0.316, 0.317, 0.317, 0.318, 0.318, 0.321, 0.321, 0.323, 0.323, 0.324, 0.324, 0.327, 0.327, 0.328, 0.328, 0.331, 0.331, 0.332, 0.332, 0.334, 0.334, 0.335, 0.335, 0.341, 0.341, 0.343, 0.343, 0.345, 0.345, 0.346, 0.346, 0.347, 0.347, 0.349, 0.349, 0.35, 0.35, 0.352, 0.352, 0.353, 0.353, 0.355, 0.355, 0.356, 0.356, 0.36, 0.36, 0.361, 0.361, 0.362, 0.362, 0.363, 0.363, 0.364, 0.364, 0.365, 0.365, 0.366, 0.366, 0.37, 0.37, 0.377, 0.377, 0.379, 0.379, 0.38, 0.38, 0.381, 0.381, 0.383, 0.383, 0.387, 0.387, 0.39, 0.39, 0.398, 0.398, 0.403, 0.403, 0.404, 0.404, 0.405, 0.405, 0.407, 0.407, 0.408, 0.408, 0.41, 0.41, 0.411, 0.411, 0.414, 0.414, 0.415, 0.415, 0.419, 0.419, 0.42, 0.42, 0.421, 0.421, 0.425, 0.425, 0.426, 0.426, 0.431, 0.431, 0.432, 0.432, 0.436, 0.436, 0.437, 0.437, 0.441, 0.441, 0.442, 0.442, 0.443, 0.443, 0.444, 0.444, 0.445, 0.445, 0.452, 0.452, 0.453, 0.453, 0.454, 0.454, 0.455, 0.455, 0.458, 0.458, 0.461, 0.461, 0.463, 0.463, 0.465, 0.465, 0.466, 0.466, 0.467, 0.467, 0.474, 0.474, 0.476, 0.476, 0.477, 0.477, 0.478, 0.478, 0.484, 0.484, 0.485, 0.485, 0.486, 0.486, 0.488, 0.488, 0.489, 0.489, 0.491, 0.491, 0.492, 0.492, 0.5, 0.5, 0.503, 0.503, 0.504, 0.504, 0.505, 0.505, 0.506, 0.506, 0.508, 0.508, 0.512, 0.512, 0.513, 0.513, 0.515, 0.515, 0.517, 0.517, 0.524, 0.524, 0.53, 0.53, 0.532, 0.532, 0.533, 0.533, 0.536, 0.536, 0.538, 0.538, 0.549, 0.549, 0.551, 0.551, 0.552, 0.552, 0.553, 0.553, 0.558, 0.558, 0.559, 0.559, 0.564, 0.564, 0.565, 0.565, 0.566, 0.566, 0.569, 0.569, 0.57, 0.57, 0.574, 0.574, 0.575, 0.575, 0.576, 0.576, 0.579, 0.579, 0.58, 0.58, 0.581, 0.581, 0.582, 0.582, 0.583, 0.583, 0.585, 0.585, 0.586, 0.586, 0.59, 0.59, 0.592, 0.592, 0.596, 0.596, 0.599, 0.599, 0.602, 0.602, 0.604, 0.604, 0.606, 0.606, 0.607, 0.607, 0.612, 0.612, 0.613, 0.613, 0.616, 0.616, 0.617, 0.617, 0.62, 0.62, 0.63, 0.63, 0.631, 0.631, 0.636, 0.636, 0.637, 0.637, 0.638, 0.638, 0.639, 0.639, 0.641, 0.641, 0.643, 0.643, 0.649, 0.649, 0.652, 0.652, 0.653, 0.653, 0.661, 0.661, 0.663, 0.663, 0.664, 0.664, 0.668, 0.668, 0.669, 0.669, 0.67, 0.67, 0.671, 0.671, 0.674, 0.674, 0.677, 0.677, 0.68, 0.68, 0.685, 0.685, 0.687, 0.687, 0.688, 0.688, 0.689, 0.689, 0.692, 0.692, 0.694, 0.694, 0.698, 0.698, 0.7, 0.7, 0.701, 0.701, 0.704, 0.704, 0.705, 0.705, 0.706, 0.706, 0.718, 0.718, 0.723, 0.723, 0.725, 0.725, 0.728, 0.728, 0.73, 0.73, 0.731, 0.731, 0.733, 0.733, 0.738, 0.738, 0.74, 0.74, 0.741, 0.741, 0.743, 0.743, 0.745, 0.745, 0.748, 0.748, 0.75, 0.75, 0.751, 0.751, 0.752, 0.752, 0.755, 0.755, 0.76, 0.76, 0.764, 0.764, 0.77, 0.77, 0.772, 0.772, 0.774, 0.774, 0.781, 0.781, 0.782, 0.782, 0.783, 0.783, 0.784, 0.784, 0.786, 0.786, 0.789, 0.789, 0.792, 0.792, 0.796, 0.796, 0.798, 0.798, 0.799, 0.799, 0.8, 0.8, 0.801, 0.801, 0.803, 0.803, 0.804, 0.804, 0.81, 0.81, 0.817, 0.817, 0.818, 0.818, 0.82, 0.82, 0.822, 0.822, 0.827, 0.827, 0.83, 0.83, 0.831, 0.831, 0.832, 0.832, 0.833, 0.833, 0.834, 0.834, 0.835, 0.835, 0.836, 0.836, 0.839, 0.839, 0.84, 0.84, 0.841, 0.841, 0.842, 0.842, 0.843, 0.843, 0.844, 0.844, 0.846, 0.846, 0.849, 0.849, 0.852, 0.852, 0.854, 0.854, 0.855, 0.855, 0.859, 0.859, 0.86, 0.86, 0.861, 0.861, 0.862, 0.862, 0.865, 0.865, 0.867, 0.867, 0.868, 0.868, 0.869, 0.869, 0.872, 0.872, 0.873, 0.873, 0.874, 0.874, 0.875, 0.875, 0.877, 0.877, 0.879, 0.879, 0.88, 0.88, 0.886, 0.886, 0.887, 0.887, 0.89, 0.89, 0.891, 0.891, 0.893, 0.893, 0.898, 0.898, 0.902, 0.902, 0.903, 0.903, 0.905, 0.905, 0.906, 0.906, 0.907, 0.907, 0.908, 0.908, 0.91, 0.91, 0.911, 0.911, 0.912, 0.912, 0.914, 0.914, 0.915, 0.915, 0.916, 0.916, 0.917, 0.917, 0.918, 0.918, 0.919, 0.919, 0.92, 0.92, 0.921, 0.921, 0.922, 0.922, 0.923, 0.923, 0.924, 0.924, 0.925, 0.925, 0.926, 0.926, 0.927, 0.927, 0.929, 0.929, 0.93, 0.93, 0.931, 0.931, 0.932, 0.932, 0.933, 0.933, 0.935, 0.935, 0.936, 0.936, 0.937, 0.937, 0.938, 0.938, 0.939, 0.939, 0.94, 0.94, 0.941, 0.941, 0.942, 0.942, 0.943, 0.943, 0.944, 0.944, 0.945, 0.945, 0.946, 0.946, 0.947, 0.947, 0.948, 0.948, 0.949, 0.949, 0.95, 0.95, 0.951, 0.951, 0.952, 0.952, 0.953, 0.953, 0.954, 0.954, 0.955, 0.955, 0.956, 0.956, 0.957, 0.957, 0.958, 0.958, 0.959, 0.959, 0.96, 0.96, 0.961, 0.961, 0.965, 0.965, 0.969, 0.969, 0.971, 0.971, 0.976, 0.976, 0.977, 0.977, 0.978, 0.978, 0.979, 0.979, 0.981, 0.981, 0.982, 0.982, 1.0], "tpr": [0.0, 0.0, 0.0, 0.001, 0.001, 0.003, 0.003, 0.004, 0.004, 0.006, 0.006, 0.014, 0.014, 0.015, 0.015, 0.016, 0.016, 0.017, 0.017, 0.019, 0.019, 0.02, 0.02, 0.024, 0.024, 0.025, 0.025, 0.028, 0.028, 0.037, 0.037, 0.038, 0.038, 0.042, 0.042, 0.045, 0.045, 0.046, 0.046, 0.051, 0.051, 0.055, 0.055, 0.058, 0.058, 0.067, 0.067, 0.073, 0.073, 0.074, 0.074, 0.076, 0.076, 0.081, 0.081, 0.083, 0.083, 0.086, 0.086, 0.087, 0.087, 0.088, 0.088, 0.093, 0.093, 0.094, 0.094, 0.099, 0.099, 0.1, 0.1, 0.103, 0.103, 0.105, 0.105, 0.107, 0.107, 0.116, 0.116, 0.117, 0.117, 0.122, 0.122, 0.123, 0.123, 0.125, 0.125, 0.13, 0.13, 0.133, 0.133, 0.134, 0.134, 0.135, 0.135, 0.136, 0.136, 0.138, 0.138, 0.141, 0.141, 0.142, 0.142, 0.144, 0.144, 0.147, 0.147, 0.149, 0.149, 0.151, 0.151, 0.153, 0.153, 0.155, 0.155, 0.158, 0.158, 0.159, 0.159, 0.16, 0.16, 0.162, 0.162, 0.163, 0.163, 0.164, 0.164, 0.165, 0.165, 0.167, 0.167, 0.17, 0.17, 0.174, 0.174, 0.182, 0.182, 0.186, 0.186, 0.189, 0.189, 0.191, 0.191, 0.192, 0.192, 0.194, 0.194, 0.195, 0.195, 0.197, 0.197, 0.198, 0.198, 0.199, 0.199, 0.2, 0.2, 0.203, 0.203, 0.204, 0.204, 0.205, 0.205, 0.206, 0.206, 0.207, 0.207, 0.208, 0.208, 0.209, 0.209, 0.21, 0.21, 0.214, 0.214, 0.216, 0.216, 0.22, 0.22, 0.221, 0.221, 0.222, 0.222, 0.224, 0.224, 0.226, 0.226, 0.229, 0.229, 0.23, 0.23, 0.231, 0.231, 0.234, 0.234, 0.239, 0.239, 0.241, 0.241, 0.242, 0.242, 0.245, 0.245, 0.246, 0.246, 0.247, 0.247, 0.248, 0.248, 0.251, 0.251, 0.252, 0.252, 0.255, 0.255, 0.256, 0.256, 0.258, 0.258, 0.259, 0.259, 0.261, 0.261, 0.268, 0.268, 0.275, 0.275, 0.276, 0.276, 0.278, 0.278, 0.283, 0.283, 0.285, 0.285, 0.288, 0.288, 0.29, 0.29, 0.294, 0.294, 0.295, 0.295, 0.298, 0.298, 0.299, 0.299, 0.301, 0.301, 0.302, 0.302, 0.303, 0.303, 0.306, 0.306, 0.307, 0.307, 0.31, 0.31, 0.311, 0.311, 0.316, 0.316, 0.317, 0.317, 0.319, 0.319, 0.322, 0.322, 0.325, 0.325, 0.329, 0.329, 0.33, 0.33, 0.331, 0.331, 0.332, 0.332, 0.337, 0.337, 0.339, 0.339, 0.342, 0.342, 0.343, 0.343, 0.344, 0.344, 0.347, 0.347, 0.349, 0.349, 0.35, 0.35, 0.351, 0.351, 0.353, 0.353, 0.354, 0.354, 0.355, 0.355, 0.356, 0.356, 0.359, 0.359, 0.361, 0.361, 0.364, 0.364, 0.366, 0.366, 0.367, 0.367, 0.368, 0.368, 0.369, 0.369, 0.371, 0.371, 0.374, 0.374, 0.375, 0.375, 0.377, 0.377, 0.379, 0.379, 0.381, 0.381, 0.383, 0.383, 0.384, 0.384, 0.385, 0.385, 0.386, 0.386, 0.387, 0.387, 0.39, 0.39, 0.391, 0.391, 0.393, 0.393, 0.396, 0.396, 0.397, 0.397, 0.399, 0.399, 0.4, 0.4, 0.402, 0.402, 0.404, 0.404, 0.407, 0.407, 0.41, 0.41, 0.411, 0.411, 0.412, 0.412, 0.413, 0.413, 0.419, 0.419, 0.42, 0.42, 0.422, 0.422, 0.426, 0.426, 0.428, 0.428, 0.429, 0.429, 0.43, 0.43, 0.431, 0.431, 0.434, 0.434, 0.436, 0.436, 0.437, 0.437, 0.44, 0.44, 0.442, 0.442, 0.445, 0.445, 0.447, 0.447, 0.449, 0.449, 0.45, 0.45, 0.452, 0.452, 0.453, 0.453, 0.456, 0.456, 0.457, 0.457, 0.458, 0.458, 0.459, 0.459, 0.46, 0.46, 0.461, 0.461, 0.462, 0.462, 0.463, 0.463, 0.465, 0.465, 0.466, 0.466, 0.467, 0.467, 0.468, 0.468, 0.469, 0.469, 0.471, 0.471, 0.472, 0.472, 0.474, 0.474, 0.476, 0.476, 0.477, 0.477, 0.478, 0.478, 0.479, 0.479, 0.48, 0.48, 0.483, 0.483, 0.484, 0.484, 0.485, 0.485, 0.488, 0.488, 0.492, 0.492, 0.493, 0.493, 0.494, 0.494, 0.495, 0.495, 0.496, 0.496, 0.499, 0.499, 0.5, 0.5, 0.501, 0.501, 0.503, 0.503, 0.504, 0.504, 0.505, 0.505, 0.506, 0.506, 0.507, 0.507, 0.508, 0.508, 0.509, 0.509, 0.51, 0.51, 0.512, 0.512, 0.514, 0.514, 0.515, 0.515, 0.516, 0.516, 0.517, 0.517, 0.518, 0.518, 0.519, 0.519, 0.52, 0.52, 0.521, 0.521, 0.522, 0.522, 0.524, 0.524, 0.526, 0.526, 0.529, 0.529, 0.532, 0.532, 0.533, 0.533, 0.535, 0.535, 0.536, 0.536, 0.538, 0.538, 0.539, 0.539, 0.54, 0.54, 0.541, 0.541, 0.542, 0.542, 0.543, 0.543, 0.544, 0.544, 0.546, 0.546, 0.547, 0.547, 0.548, 0.548, 0.549, 0.549, 0.551, 0.551, 0.552, 0.552, 0.553, 0.553, 0.554, 0.554, 0.555, 0.555, 0.557, 0.557, 0.559, 0.559, 0.56, 0.56, 0.561, 0.561, 0.562, 0.562, 0.563, 0.563, 0.564, 0.564, 0.567, 0.567, 0.568, 0.568, 0.569, 0.569, 0.57, 0.57, 0.572, 0.572, 0.576, 0.576, 0.577, 0.577, 0.578, 0.578, 0.58, 0.58, 0.581, 0.581, 0.582, 0.582, 0.583, 0.583, 0.585, 0.585, 0.586, 0.586, 0.587, 0.587, 0.588, 0.588, 0.589, 0.589, 0.59, 0.59, 0.593, 0.593, 0.596, 0.596, 0.597, 0.597, 0.598, 0.598, 0.6, 0.6, 0.603, 0.603, 0.604, 0.604, 0.605, 0.605, 0.606, 0.606, 0.609, 0.609, 0.61, 0.61, 0.611, 0.611, 0.612, 0.612, 0.613, 0.613, 0.616, 0.616, 0.617, 0.617, 0.618, 0.618, 0.621, 0.621, 0.622, 0.622, 0.624, 0.624, 0.625, 0.625, 0.626, 0.626, 0.629, 0.629, 0.63, 0.63, 0.633, 0.633, 0.635, 0.635, 0.636, 0.636, 0.637, 0.637, 0.639, 0.639, 0.641, 0.641, 0.642, 0.642, 0.643, 0.643, 0.644, 0.644, 0.647, 0.647, 0.648, 0.648, 0.649, 0.649, 0.65, 0.65, 0.651, 0.651, 0.652, 0.652, 0.653, 0.653, 0.654, 0.654, 0.655, 0.655, 0.656, 0.656, 0.658, 0.658, 0.659, 0.659, 0.662, 0.662, 0.663, 0.663, 0.665, 0.665, 0.668, 0.668, 0.674, 0.674, 0.675, 0.675, 0.678, 0.678, 0.679, 0.679, 0.68, 0.68, 0.681, 0.681, 0.682, 0.682, 0.683, 0.683, 0.686, 0.686, 0.687, 0.687, 0.688, 0.688, 0.689, 0.689, 0.69, 0.69, 0.692, 0.692, 0.693, 0.693, 0.694, 0.694, 0.697, 0.697, 0.7, 0.7, 0.704, 0.704, 0.71, 0.71, 0.711, 0.711, 0.713, 0.713, 0.714, 0.714, 0.717, 0.717, 0.718, 0.718, 0.722, 0.722, 0.723, 0.723, 0.724, 0.724, 0.726, 0.726, 0.731, 0.731, 0.732, 0.732, 0.733, 0.733, 0.735, 0.735, 0.738, 0.738, 0.74, 0.74, 0.742, 0.742, 0.743, 0.743, 0.744, 0.744, 0.747, 0.747, 0.748, 0.748, 0.75, 0.75, 0.755, 0.755, 0.757, 0.757, 0.758, 0.758, 0.759, 0.759, 0.76, 0.76, 0.762, 0.762, 0.763, 0.763, 0.766, 0.766, 0.769, 0.769, 0.774, 0.774, 0.775, 0.775, 0.777, 0.777, 0.779, 0.779, 0.782, 0.782, 0.788, 0.788, 0.789, 0.789, 0.791, 0.791, 0.792, 0.792, 0.794, 0.794, 0.82, 0.82, 0.824, 0.824, 0.835, 0.835, 0.838, 0.838, 0.839, 0.839, 0.844, 0.844, 0.85, 0.85, 0.856, 0.856, 0.864, 0.864, 0.866, 0.866, 0.878, 0.878, 0.883, 0.883, 0.894, 0.894, 0.9, 0.9, 0.903, 0.903, 0.906, 0.906, 0.907, 0.907, 0.908, 0.908, 0.914, 0.914, 0.919, 0.919, 0.928, 0.928, 0.931, 0.931, 0.941, 0.941, 0.944, 0.944, 0.952, 0.952, 0.955, 0.955, 0.959, 0.959, 0.961, 0.961, 0.977, 0.977, 0.979, 0.979, 0.981, 0.981, 0.985, 0.985, 0.986, 0.986, 0.987, 0.987, 0.988, 0.988, 0.99, 0.99, 0.992, 0.992, 0.994, 0.994, 0.996, 0.996, 0.999, 0.999, 1.0, 1.0], "precision": [0.5045408678102926, 0.5042907622412923, 0.5045454545454545, 0.5042950985346134, 0.5040444893832153, 0.503793626707132, 0.5040485829959515, 0.5043037974683544, 0.5040526849037488, 0.5038013177901672, 0.5040567951318459, 0.5038051750380518, 0.5035532994923858, 0.5038090401218893, 0.5035569105691057, 0.5033045246568378, 0.503560528992879, 0.5033078880407125, 0.5030549898167006, 0.5033112582781457, 0.5035677879714577, 0.5038245792962774, 0.5040816326530613, 0.5043389484430832, 0.5040858018386108, 0.5043433827286663, 0.504601226993865, 0.5043478260869565, 0.5046059365404298, 0.5048643113159242, 0.5051229508196722, 0.5053818554587391, 0.5051282051282051, 0.5053873781426372, 0.50564681724846, 0.5059065228556754, 0.5061664953751285, 0.5059125964010283, 0.5056584362139918, 0.5054040144107051, 0.5051493305870237, 0.5054095826893354, 0.5051546391752577, 0.5048994326972667, 0.5051599587203303, 0.5049044914816727, 0.5046487603305785, 0.5049095607235142, 0.5046535677352637, 0.5043973098810139, 0.5041407867494824, 0.5038839979285344, 0.5036269430051813, 0.5033696215655781, 0.5031120331950207, 0.502854177477945, 0.5025960539979232, 0.5023376623376623, 0.502079002079002, 0.5018200728029121, 0.5015608740894901, 0.5013014055179594, 0.5010416666666667, 0.5007816571130798, 0.5010427528675704, 0.5007824726134585, 0.5005219206680585, 0.5007832898172324, 0.5005224660397074, 0.5002613695765813, 0.5, 0.49973835688121404, 0.5, 0.49973808276584597, 0.49947589098532497, 0.4992134242265338, 0.4994753410283316, 0.49921259842519683, 0.4989495798319328, 0.49868628481345245, 0.49842271293375395, 0.49815886375591795, 0.4978947368421053, 0.4976303317535545, 0.49736564805057953, 0.4976278334211914, 0.49736286919831224, 0.49709762532981533, 0.4968321013727561, 0.497094558901215, 0.49682875264270615, 0.4965626652564781, 0.4962962962962963, 0.49602964531498145, 0.4957627118644068, 0.4954954954954955, 0.49522799575821846, 0.49496021220159153, 0.49469214437367304, 0.4944237918215613, 0.4946865037194474, 0.4944178628389155, 0.49414893617021277, 0.49387972325705165, 0.4941427050053248, 0.4938732019179542, 0.4936034115138593, 0.49333333333333335, 0.49306296691568835, 0.49279231179925254, 0.49252136752136755, 0.4922501336183859, 0.4919786096256685, 0.4917067950775816, 0.4919700214132762, 0.4916979110873058, 0.49142550911039656, 0.49115281501340485, 0.49087982832618027, 0.4906065485775631, 0.4908700322234157, 0.4905964535196131, 0.49032258064516127, 0.4900484131253362, 0.4897739504843918, 0.4894991922455573, 0.4892241379310345, 0.4894878706199461, 0.4892125134843581, 0.489476524554776, 0.4892008639308855, 0.48946515397082657, 0.4891891891891892, 0.4889129259058951, 0.48863636363636365, 0.4889009204114781, 0.4886240520043337, 0.4883468834688347, 0.4880694143167028, 0.48833423765599565, 0.48805646036916395, 0.48777838131450296, 0.4875, 0.48722131593257206, 0.48694232861806314, 0.48666303756124113, 0.4869281045751634, 0.48664850136239785, 0.48636859323882226, 0.486088379705401, 0.48580786026200873, 0.4855270344074276, 0.4852459016393443, 0.48496446145434663, 0.48468271334792123, 0.48440065681444994, 0.484118291347207, 0.48383561643835615, 0.48410087719298245, 0.48381788261108066, 0.4835345773874863, 0.48325096101043385, 0.48296703296703297, 0.48268279274326553, 0.4829482948294829, 0.4826637314254265, 0.48237885462555063, 0.4820936639118457, 0.48180815876515987, 0.4815223386651958, 0.48123620309050774, 0.48094975151849806, 0.48066298342541436, 0.480375898286346, 0.48008849557522126, 0.47980077476480354, 0.4795127353266888, 0.47977839335180056, 0.479490022172949, 0.47920133111480867, 0.4794672586015538, 0.47917823431426987, 0.47888888888888886, 0.4785992217898833, 0.4783092324805339, 0.4780189204229271, 0.477728285077951, 0.4774373259052925, 0.47714604236343366, 0.4774121583937535, 0.4771205357142857, 0.4768285873813512, 0.47653631284916204, 0.4762437115707099, 0.4759507829977629, 0.4756575265808618, 0.47592385218365063, 0.4756302521008403, 0.47533632286995514, 0.4750420639371845, 0.47474747474747475, 0.4744525547445255, 0.47415730337078654, 0.4744238336143901, 0.47412823397075365, 0.473832301631964, 0.47353603603603606, 0.4732394366197183, 0.47294250281848926, 0.47320924985899604, 0.4734762979683973, 0.4731789949181254, 0.47344632768361583, 0.47314867156585644, 0.47285067873303166, 0.4725523486134692, 0.47281993204983014, 0.4725212464589235, 0.4722222222222222, 0.47192285876347134, 0.4716231555051078, 0.47132311186825665, 0.47102272727272726, 0.4707220011370097, 0.47042093287827075, 0.4701195219123506, 0.46981776765375854, 0.46951566951566953, 0.4697833523375142, 0.4694808899030234, 0.4691780821917808, 0.4688749286122216, 0.4685714285714286, 0.4688393367638651, 0.4685354691075515, 0.4682312535775615, 0.4679266895761741, 0.467621776504298, 0.4673165137614679, 0.4670109007458405, 0.46670493685419057, 0.46639862148190697, 0.46609195402298853, 0.4657849338700403, 0.4654775604142693, 0.4651698330454807, 0.46486175115207373, 0.46455331412103745, 0.46424452133794697, 0.463935372186959, 0.4636258660508083, 0.463316002310803, 0.4630057803468208, 0.4626951995373048, 0.46238425925925924, 0.4620729588882455, 0.46176129779837777, 0.46144927536231883, 0.4611368909512761, 0.4608241439349971, 0.4610917537746806, 0.46135967460778615, 0.461046511627907, 0.4607329842931937, 0.4610011641443539, 0.46068724519510773, 0.460955710955711, 0.4606413994169096, 0.4603267211201867, 0.46059544658493873, 0.4602803738317757, 0.4605493863237873, 0.460233918128655, 0.459918080748976, 0.4596018735362998, 0.45928529584065614, 0.458968347010551, 0.4586510263929619, 0.45892018779342725, 0.458602466236054, 0.4582843713278496, 0.45796590241034685, 0.4582352941176471, 0.4579164214243673, 0.4575971731448763, 0.4578668238067177, 0.45754716981132076, 0.45722713864306785, 0.4574970484061393, 0.45717660956881273, 0.4574468085106383, 0.4571259609698403, 0.45680473372781066, 0.4564831261101243, 0.4561611374407583, 0.45583876704208653, 0.4561091340450771, 0.45578635014836794, 0.45546318289786225, 0.45513963161021986, 0.45541022592152197, 0.455086258179655, 0.45476190476190476, 0.45443716497915426, 0.4547079856972586, 0.4543828264758497, 0.45465393794749404, 0.45432835820895523, 0.4540023894862604, 0.45427375971309025, 0.45454545454545453, 0.4542190305206463, 0.4544910179640719, 0.4541641701617735, 0.45443645083932854, 0.45410917816436713, 0.45438175270108044, 0.45465465465465466, 0.4543269230769231, 0.4539987973541792, 0.4542719614921781, 0.4539434075857917, 0.4536144578313253, 0.45328511151295964, 0.4529553679131484, 0.45262522631261315, 0.4528985507246377, 0.4525679758308157, 0.45223700120918986, 0.45251058681185724, 0.45217917675544794, 0.4524530587522714, 0.4527272727272727, 0.4523953911461492, 0.4520631067961165, 0.4517304189435337, 0.4520048602673147, 0.45167173252279635, 0.4519464720194647, 0.4522215459525259, 0.4524969549330085, 0.45277269957343086, 0.4524390243902439, 0.4527150701647346, 0.452991452991453, 0.45326817348808796, 0.45354523227383864, 0.45382262996941897, 0.45348837209302323, 0.453153704837722, 0.4534313725490196, 0.4537093807480074, 0.45337423312883435, 0.4530386740331492, 0.4533169533169533, 0.45298094652735094, 0.45264452644526443, 0.4523076923076923, 0.4525862068965517, 0.45286506469500926, 0.4531442663378545, 0.4528069093152375, 0.4524691358024691, 0.45274861025324276, 0.45241038318912236, 0.45269016697588127, 0.452970297029703, 0.45325077399380803, 0.45353159851301117, 0.453812771233726, 0.45409429280397023, 0.4537554314090627, 0.4540372670807453, 0.4536979490366687, 0.4533582089552239, 0.4530180460485376, 0.4526774595267746, 0.4523364485981308, 0.45261845386533667, 0.4529008109794136, 0.4525593008739076, 0.4522173641474079, 0.4525, 0.4527829893683552, 0.4524405506883605, 0.45272385723231057, 0.4523809523809524, 0.4526645768025078, 0.4523212045169385, 0.4519774011299435, 0.45163316582914576, 0.4512884978001257, 0.45157232704402517, 0.4512271869100063, 0.45151133501259444, 0.45179584120982985, 0.4520807061790668, 0.4517350157728707, 0.4513888888888889, 0.4510423246999368, 0.45132743362831856, 0.45098039215686275, 0.45126582278481014, 0.45091830272324257, 0.4505703422053232, 0.450856055802156, 0.45114213197969544, 0.4507936507936508, 0.45108005082592123, 0.45136681500317866, 0.45165394402035625, 0.4513049013367282, 0.45095541401273886, 0.4506054811982154, 0.4502551020408163, 0.44990427568602426, 0.4495530012771392, 0.44984025559105434, 0.44948849104859334, 0.4491362763915547, 0.44878361075544176, 0.4484304932735426, 0.44871794871794873, 0.4483643361128929, 0.44801026957637996, 0.4476557482337829, 0.44794344473007713, 0.447588424437299, 0.4472329472329472, 0.4468770122343851, 0.44716494845360827, 0.44745325596389424, 0.447741935483871, 0.44803098773402195, 0.4476744186046512, 0.4479638009049774, 0.4476067270375162, 0.44789644012944985, 0.4481865284974093, 0.4478289047310434, 0.4474708171206226, 0.44776119402985076, 0.44805194805194803, 0.44834307992202727, 0.4479843953185956, 0.4482758620689655, 0.4485677083333333, 0.4488599348534202, 0.4485006518904824, 0.44879321591650356, 0.4490861618798956, 0.4487263226649249, 0.44901960784313727, 0.4486592544146501, 0.4489528795811518, 0.4485920104780616, 0.44823066841415465, 0.4478688524590164, 0.44816272965879267, 0.4478003939592909, 0.4480946123521682, 0.4477317554240631, 0.44802631578947366, 0.4476629361421988, 0.4479578392621871, 0.44825313117996046, 0.44854881266490765, 0.44818481848184816, 0.4484808454425363, 0.4481163251817581, 0.44841269841269843, 0.44804765056254137, 0.447682119205298, 0.44731610337972166, 0.44761273209549074, 0.44724618447246184, 0.44754316069057104, 0.44717607973421925, 0.44680851063829785, 0.44644045242847635, 0.44607190412782954, 0.4457028647568288, 0.44533333333333336, 0.4456304202801868, 0.445260347129506, 0.44488977955911824, 0.4445187165775401, 0.44481605351170567, 0.4444444444444444, 0.44407233757535164, 0.44436997319034854, 0.44466800804828976, 0.4449664429530201, 0.4445936870382807, 0.44489247311827956, 0.44519166106254204, 0.44549125168236875, 0.4457912457912458, 0.44609164420485176, 0.4457181389076197, 0.44534412955465585, 0.4449696151249156, 0.4452702702702703, 0.4455713319810683, 0.44519621109607577, 0.44549763033175355, 0.44579945799457993, 0.44542372881355935, 0.4450474898236092, 0.4453496266123557, 0.44497282608695654, 0.4452753229095853, 0.445578231292517, 0.44588155207624236, 0.44618528610354224, 0.44648943421949555, 0.44679399727148705, 0.447098976109215, 0.44672131147540983, 0.4470266575529733, 0.4473324213406293, 0.44763860369609854, 0.44794520547945205, 0.44825222755311855, 0.448559670781893, 0.4481811942347289, 0.448489010989011, 0.44810996563573885, 0.4484181568088033, 0.44872677219545765, 0.44834710743801653, 0.44865609924190214, 0.4482758620689655, 0.44858523119392685, 0.44820441988950277, 0.4485141672425708, 0.44813278008298757, 0.44844290657439445, 0.4487534626038781, 0.4483714483714484, 0.4486823855755895, 0.4489937543372658, 0.44930555555555557, 0.4496177901320361, 0.44923504867872044, 0.4488517745302714, 0.44846796657381616, 0.44878048780487806, 0.4490934449093445, 0.4494068387997209, 0.4490223463687151, 0.4493361285814116, 0.44965034965034967, 0.44996501049685095, 0.4495798319327731, 0.4498948843728101, 0.45021037868162694, 0.4498245614035088, 0.45014044943820225, 0.4497540407589599, 0.44936708860759494, 0.44968332160450386, 0.44929577464788734, 0.448907681465821, 0.44922425952045136, 0.4488355681016232, 0.4491525423728814, 0.44946996466431094, 0.4497878359264498, 0.45010615711252655, 0.45042492917847027, 0.45074415308291993, 0.451063829787234, 0.45067423704755144, 0.4509943181818182, 0.4513148542999289, 0.45092460881934565, 0.4505338078291815, 0.45085470085470086, 0.451176051318603, 0.4507845934379458, 0.4503925767309065, 0.45, 0.4503216583273767, 0.45064377682403434, 0.4509663564781675, 0.4512893982808023, 0.45161290322580644, 0.4519368723098996, 0.4515434314429289, 0.45186781609195403, 0.4521926671459382, 0.4525179856115108, 0.4528437724982001, 0.45244956772334294, 0.4520547945205479, 0.45165945165945165, 0.451985559566787, 0.4523121387283237, 0.45263919016630516, 0.45296671490593343, 0.4532947139753802, 0.4528985507246377, 0.45322697606961565, 0.45355587808417996, 0.4538852578068264, 0.45348837209302323, 0.45381818181818184, 0.4534206695778748, 0.45302257829570286, 0.45335276967930027, 0.45295404814004375, 0.45328467153284674, 0.45361577794010227, 0.45321637426900585, 0.4528163862472568, 0.45241581259150804, 0.45274725274725275, 0.4530791788856305, 0.45341159207630227, 0.45301027900146845, 0.4533431300514328, 0.4536764705882353, 0.45327446651949965, 0.4536082474226804, 0.4539425202652911, 0.45353982300884954, 0.4531365313653137, 0.4527326440177253, 0.4530672579453067, 0.4526627218934911, 0.4529977794226499, 0.4533333333333333, 0.45292809488510005, 0.45326409495548964, 0.45360059391239793, 0.4539375928677563, 0.45427509293680296, 0.45461309523809523, 0.45420699925539837, 0.45454545454545453, 0.45488441461595824, 0.4544776119402985, 0.4548170276325616, 0.45440956651718983, 0.45400149588631267, 0.4535928143712575, 0.45393258426966293, 0.4542728635682159, 0.45386346586646664, 0.4542042042042042, 0.45454545454545453, 0.4548872180451128, 0.454477050413845, 0.45481927710843373, 0.45516201959306707, 0.45475113122171945, 0.4550943396226415, 0.4554380664652568, 0.4557823129251701, 0.45612708018154313, 0.4564723694171082, 0.45606060606060606, 0.45564821834723274, 0.4552352048558422, 0.45558086560364464, 0.45592705167173253, 0.45627376425855515, 0.45662100456621, 0.456968773800457, 0.4573170731707317, 0.4576659038901602, 0.4580152671755725, 0.45836516424751717, 0.45871559633027525, 0.4590665646518745, 0.45941807044410415, 0.4590038314176245, 0.45858895705521474, 0.4589409056024559, 0.45852534562211983, 0.45887778631821674, 0.4584615384615385, 0.4588144726712856, 0.4591679506933744, 0.45952197378565923, 0.4591049382716049, 0.4586872586872587, 0.45826893353941267, 0.4586233565351895, 0.4582043343653251, 0.45778466305189774, 0.4573643410852713, 0.45771916214119474, 0.4580745341614907, 0.45765345765345766, 0.45800933125972004, 0.4583657587548638, 0.45872274143302183, 0.45908028059236167, 0.45865834633385333, 0.45901639344262296, 0.459375, 0.4589523064894449, 0.4593114241001565, 0.4596711041503524, 0.46003134796238243, 0.4596078431372549, 0.4599686028257457, 0.4595443833464258, 0.45990566037735847, 0.45948072383949645, 0.4590551181102362, 0.4594168636721828, 0.4597791798107255, 0.4593528018942384, 0.4597156398104265, 0.4600790513833992, 0.46044303797468356, 0.46080760095011875, 0.4611727416798732, 0.4607454401268834, 0.46111111111111114, 0.4614773629864972, 0.46184419713831476, 0.4614160700079554, 0.46178343949044587, 0.46215139442231074, 0.4625199362041467, 0.46209098164405427, 0.46166134185303515, 0.46203037569944044, 0.4624, 0.46277021617293834, 0.4623397435897436, 0.46271050521251, 0.4622792937399679, 0.46265060240963857, 0.4622186495176849, 0.46178600160901045, 0.4613526570048309, 0.46091861402095086, 0.4612903225806452, 0.4608555286521388, 0.4604200323101777, 0.46079223928860147, 0.46116504854368934, 0.46153846153846156, 0.4619124797406807, 0.46147607461476076, 0.46185064935064934, 0.4614134849715678, 0.46178861788617886, 0.46216436126932464, 0.46172638436482083, 0.4621026894865526, 0.4624796084828711, 0.46285714285714286, 0.4632352941176471, 0.46361406377759606, 0.46399345335515546, 0.4643734643734644, 0.46475409836065573, 0.4643150123051682, 0.4638752052545156, 0.46343467543138867, 0.46381578947368424, 0.4633744855967078, 0.46375617792421747, 0.46413849958779885, 0.4645214521452145, 0.4640792733278282, 0.4644628099173554, 0.46484698097601324, 0.4652317880794702, 0.4656172328086164, 0.4660033167495854, 0.46639004149377594, 0.4659468438538206, 0.46633416458852867, 0.4667221297836938, 0.466278101582015, 0.4666666666666667, 0.4670558798999166, 0.4666110183639399, 0.467000835421888, 0.4665551839464883, 0.4661087866108787, 0.466499162479062, 0.4660519698239732, 0.46560402684563756, 0.4659949622166247, 0.46554621848739497, 0.4659377628259041, 0.4663299663299663, 0.4667228306655434, 0.4671163575042159, 0.4675105485232067, 0.4670608108108108, 0.46745562130177515, 0.467005076142132, 0.4674005080440305, 0.46779661016949153, 0.4681933842239186, 0.4685908319185059, 0.4689889549702634, 0.46938775510204084, 0.4697872340425532, 0.47018739352640543, 0.47058823529411764, 0.4709897610921502, 0.4705380017079419, 0.47094017094017093, 0.4713430282292558, 0.4717465753424658, 0.4712939160239931, 0.47084048027444253, 0.47124463519313303, 0.47079037800687284, 0.471195184866724, 0.47160068846815834, 0.4720068906115418, 0.47155172413793106, 0.4719585849870578, 0.47150259067357514, 0.47191011235955055, 0.47231833910034604, 0.4727272727272727, 0.4731369150779896, 0.4735472679965308, 0.4730902777777778, 0.472632493483927, 0.47304347826086957, 0.4725848563968668, 0.4729965156794425, 0.4734088927637315, 0.47294938917975565, 0.4733624454148472, 0.4737762237762238, 0.47331583552055995, 0.47373029772329245, 0.4741454864154251, 0.4745614035087719, 0.4741000877963126, 0.47451669595782076, 0.47493403693931396, 0.4753521126760563, 0.4748898678414097, 0.47530864197530864, 0.47572815533980584, 0.47614840989399293, 0.4765694076038904, 0.4761061946902655, 0.4765279007971656, 0.4769503546099291, 0.4764862466725821, 0.47602131438721135, 0.47644444444444445, 0.47686832740213525, 0.4772929652715939, 0.47771836007130125, 0.47725245316681536, 0.47767857142857145, 0.4772117962466488, 0.47674418604651164, 0.477170993733214, 0.4775985663082437, 0.47713004484304933, 0.47755834829443444, 0.477088948787062, 0.4766187050359712, 0.47614761476147616, 0.4765765765765766, 0.47610459873760147, 0.4756317689530686, 0.4751580849141825, 0.4755877034358047, 0.4751131221719457, 0.4746376811594203, 0.47506799637352676, 0.4745916515426497, 0.47411444141689374, 0.47454545454545455, 0.4749772520473157, 0.47540983606557374, 0.4749316317228806, 0.47536496350364965, 0.4748858447488584, 0.4753199268738574, 0.47483989021043, 0.47527472527472525, 0.47571035747021084, 0.4761467889908257, 0.4765840220385675, 0.47610294117647056, 0.4765409383624655, 0.47605893186003684, 0.47649769585253454, 0.4769372693726937, 0.4773776546629732, 0.47689463955637706, 0.47733580018501387, 0.47685185185185186, 0.4772937905468026, 0.47680890538033394, 0.47725162488393685, 0.47769516728624534, 0.4781395348837209, 0.478584729981378, 0.4790307548928239, 0.478544776119403, 0.4780578898225957, 0.4785046728971963, 0.47801683816651075, 0.47752808988764045, 0.47797563261480785, 0.47842401500938087, 0.4788732394366197, 0.4793233082706767, 0.4797742238946378, 0.4792843691148776, 0.47973609802073514, 0.47924528301886793, 0.4796978281397545, 0.4792060491493384, 0.4796594134342479, 0.48011363636363635, 0.47962085308056873, 0.48007590132827327, 0.4805318138651472, 0.48098859315589354, 0.4814462416745956, 0.4819047619047619, 0.48236415633937085, 0.48282442748091603, 0.48328557784145176, 0.4837476099426386, 0.4842105263157895, 0.4846743295019157, 0.4841802492809204, 0.4846449136276392, 0.4851104707012488, 0.4846153846153846, 0.4850818094321463, 0.48554913294797686, 0.48601735776277727, 0.4855212355212355, 0.4859903381642512, 0.48549323017408125, 0.4849951597289448, 0.48546511627906974, 0.4859359844810863, 0.4854368932038835, 0.4859086491739553, 0.48638132295719844, 0.48685491723466406, 0.4873294346978557, 0.4878048780487805, 0.48828125, 0.48778103616813295, 0.4882583170254403, 0.4887365328109696, 0.4892156862745098, 0.4896957801766438, 0.4901768172888016, 0.49065880039331367, 0.4911417322834646, 0.49064039408866994, 0.490138067061144, 0.48963474827245806, 0.4901185770750988, 0.49060336300692386, 0.4900990099009901, 0.4905847373637265, 0.49107142857142855, 0.49056603773584906, 0.49105367793240556, 0.490547263681592, 0.4910358565737052, 0.4915254237288136, 0.49201596806387227, 0.4925074925074925, 0.492, 0.4924924924924925, 0.49298597194388777, 0.49247743229689067, 0.4919678714859438, 0.4914572864321608, 0.4909456740442656, 0.4914400805639476, 0.4909274193548387, 0.49041372351160445, 0.4898989898989899, 0.4903943377148635, 0.4898785425101215, 0.49037487335359675, 0.4898580121703854, 0.4903553299492386, 0.49085365853658536, 0.491353001017294, 0.4908350305498982, 0.49031600407747195, 0.4897959183673469, 0.4902962206332993, 0.49079754601226994, 0.49129989764585463, 0.4918032786885246, 0.49230769230769234, 0.4928131416837782, 0.4933196300102775, 0.49382716049382713, 0.4933058702368692, 0.49381443298969074, 0.4932920536635707, 0.493801652892562, 0.49431230610134436, 0.4937888198757764, 0.49430051813471504, 0.49377593360995853, 0.49428868120456904, 0.49480249480249483, 0.49427679500520294, 0.49375, 0.4942648592283629, 0.49373695198329853, 0.49320794148380354, 0.49372384937238495, 0.4931937172774869, 0.4937106918238994, 0.49422875131164745, 0.4947478991596639, 0.4952681388012618, 0.4957894736842105, 0.49631190727081137, 0.4957805907172996, 0.4952481520591341, 0.49577167019027485, 0.49523809523809526, 0.4957627118644068, 0.49522799575821846, 0.49575371549893843, 0.4962805526036132, 0.4957446808510638, 0.49627263045793396, 0.4968017057569296, 0.4973319103521878, 0.49786324786324787, 0.4983957219251337, 0.4989293361884368, 0.4994640943193998, 0.4989270386266094, 0.49946294307196565, 0.4989247311827957, 0.4983853606027987, 0.4989224137931034, 0.49838187702265374, 0.49892008639308855, 0.49945945945945946, 0.4989177489177489, 0.49945828819068255, 0.5, 0.499457111834962, 0.5, 0.500544069640914, 0.5010893246187363, 0.5005452562704471, 0.5010917030567685, 0.5016393442622951, 0.5021881838074398, 0.5016429353778752, 0.5021929824561403, 0.5016465422612514, 0.5021978021978022, 0.5016501650165016, 0.5022026431718062, 0.5016538037486218, 0.5011037527593819, 0.5005524861878453, 0.5011061946902655, 0.5016611295681063, 0.5022172949002217, 0.5027746947835738, 0.5033333333333333, 0.5038932146829811, 0.5044543429844098, 0.5039018952062431, 0.5044642857142857, 0.5039106145251396, 0.5033557046979866, 0.503919372900336, 0.5033632286995515, 0.5039281705948373, 0.503370786516854, 0.5028121484814398, 0.5033783783783784, 0.5022573363431151, 0.5028248587570622, 0.503393665158371, 0.5039637599093998, 0.5045351473922902, 0.5039727582292849, 0.5034090909090909, 0.502844141069397, 0.5034168564920274, 0.5028506271379704, 0.502283105022831, 0.5028571428571429, 0.5034324942791762, 0.5040091638029782, 0.5045871559633027, 0.5040183696900115, 0.503448275862069, 0.5028768699654775, 0.5034562211981567, 0.5028835063437139, 0.5034642032332564, 0.5040462427745664, 0.5046296296296297, 0.5052143684820394, 0.505800464037123, 0.5052264808362369, 0.5046511627906977, 0.5052386495925495, 0.5046620046620046, 0.5040840140023337, 0.5035046728971962, 0.504093567251462, 0.5046838407494145, 0.5052754982415005, 0.505868544600939, 0.5052878965922444, 0.5058823529411764, 0.5053003533568905, 0.5058962264150944, 0.5053128689492326, 0.5059101654846335, 0.506508875739645, 0.5071090047393365, 0.5077105575326216, 0.5071258907363421, 0.5065398335315101, 0.5071428571428571, 0.5065554231227652, 0.5059665871121718, 0.5053763440860215, 0.5047846889952153, 0.5053892215568863, 0.5059952038369304, 0.5066026410564226, 0.5060096153846154, 0.5054151624548736, 0.5060240963855421, 0.5054282267792521, 0.5060386473429952, 0.5066505441354293, 0.5060532687651331, 0.5054545454545455, 0.5048543689320388, 0.5042527339003645, 0.5036496350364964, 0.5030450669914738, 0.5036585365853659, 0.503052503052503, 0.5036674816625917, 0.5042839657282742, 0.5036764705882353, 0.5042944785276073, 0.5036855036855037, 0.5043050430504306, 0.5036945812807881, 0.5030826140567201, 0.5024691358024691, 0.5030902348578492, 0.5037128712871287, 0.5043370508054523, 0.5049627791563276, 0.5055900621118012, 0.5049751243781094, 0.5043586550435866, 0.5037406483790524, 0.5043695380774033, 0.505, 0.5056320400500626, 0.506265664160401, 0.506900878293601, 0.507537688442211, 0.5081761006289308, 0.5088161209068011, 0.5081967213114754, 0.5075757575757576, 0.5082174462705437, 0.5088607594936709, 0.5095057034220533, 0.5088832487309645, 0.5082592121982211, 0.5089058524173028, 0.5095541401273885, 0.5102040816326531, 0.5108556832694764, 0.510230179028133, 0.5108834827144686, 0.5115384615384615, 0.5109114249037228, 0.5102827763496144, 0.510939510939511, 0.5103092783505154, 0.5109677419354839, 0.5103359173126615, 0.5097024579560155, 0.5090673575129534, 0.5097276264591439, 0.5103896103896104, 0.5097529258777633, 0.5091145833333334, 0.5097783572359843, 0.5104438642297651, 0.5111111111111111, 0.5117801047120419, 0.5124508519003932, 0.5131233595800525, 0.5137976346911958, 0.5131578947368421, 0.5138339920948617, 0.5145118733509235, 0.5151915455746368, 0.5158730158730159, 0.5152317880794702, 0.5145888594164456, 0.5139442231075697, 0.5146276595744681, 0.5139813581890812, 0.5146666666666667, 0.514018691588785, 0.5147058823529411, 0.5140562248995983, 0.514745308310992, 0.5140939597315436, 0.5147849462365591, 0.5141318977119784, 0.5134770889487871, 0.5141700404858299, 0.5135135135135135, 0.5128552097428958, 0.513550135501355, 0.514246947082768, 0.5149456521739131, 0.5156462585034014, 0.5149863760217984, 0.514324693042292, 0.5150273224043715, 0.5143638850889193, 0.5136986301369864, 0.51440329218107, 0.5151098901098901, 0.5144429160935351, 0.5151515151515151, 0.5144827586206897, 0.5138121546961326, 0.5131396957123098, 0.5138504155124654, 0.5145631067961165, 0.5138888888888888, 0.5132127955493742, 0.5139275766016713, 0.5132496513249651, 0.5139664804469274, 0.5146853146853146, 0.5140056022408963, 0.514726507713885, 0.5140449438202247, 0.5147679324894515, 0.5140845070422535, 0.5133991537376587, 0.5141242937853108, 0.5148514851485149, 0.5141643059490085, 0.5134751773049645, 0.5127840909090909, 0.5135135135135135, 0.5142450142450142, 0.5135520684736091, 0.5128571428571429, 0.5135908440629471, 0.5143266475644699, 0.5150645624103299, 0.5158045977011494, 0.516546762589928, 0.5172910662824207, 0.5165945165945166, 0.5158959537572254, 0.5151953690303908, 0.5159420289855072, 0.5152394775036284, 0.5159883720930233, 0.5167394468704513, 0.5160349854227405, 0.5167883211678832, 0.5160818713450293, 0.5168374816983895, 0.5175953079178885, 0.5183553597650514, 0.5176470588235295, 0.5169366715758469, 0.5176991150442478, 0.51698670605613, 0.5177514792899408, 0.5185185185185185, 0.5192878338278932, 0.5185735512630015, 0.5193452380952381, 0.518628912071535, 0.517910447761194, 0.5186846038863976, 0.5194610778443114, 0.5187406296851574, 0.5180180180180181, 0.5172932330827068, 0.5180722891566265, 0.5188536953242836, 0.5196374622356495, 0.518910741301059, 0.5196969696969697, 0.5189681335356601, 0.5197568389057751, 0.5190258751902588, 0.5182926829268293, 0.517557251908397, 0.518348623853211, 0.5176110260336907, 0.5168711656441718, 0.5176651305683564, 0.5184615384615384, 0.5177195685670262, 0.5169753086419753, 0.5162287480680062, 0.5154798761609907, 0.5147286821705427, 0.515527950310559, 0.5147744945567652, 0.5155763239875389, 0.516380655226209, 0.5171875, 0.5179968701095462, 0.5188087774294671, 0.5196232339089482, 0.5204402515723271, 0.521259842519685, 0.5220820189274448, 0.5229067930489731, 0.5237341772151899, 0.5229793977812995, 0.5238095238095238, 0.5230524642289348, 0.5238853503184714, 0.5247208931419458, 0.5239616613418531, 0.5232, 0.5224358974358975, 0.521669341894061, 0.522508038585209, 0.5217391304347826, 0.5209677419354839, 0.5201938610662359, 0.5210355987055016, 0.5218800648298217, 0.5211038961038961, 0.5203252032520326, 0.5195439739413681, 0.5203915171288744, 0.5212418300653595, 0.5220949263502455, 0.5229508196721312, 0.5221674876847291, 0.5213815789473685, 0.5222405271828665, 0.5214521452145214, 0.5223140495867769, 0.5215231788079471, 0.5207296849087893, 0.5199335548172758, 0.519134775374376, 0.5183333333333333, 0.5191986644407346, 0.520066889632107, 0.5192629815745393, 0.5201342281879194, 0.5210084033613446, 0.5202020202020202, 0.5193929173693086, 0.518581081081081, 0.5194585448392555, 0.5203389830508475, 0.5195246179966044, 0.5204081632653061, 0.5195911413969335, 0.5187713310580204, 0.517948717948718, 0.5188356164383562, 0.5180102915951973, 0.5189003436426117, 0.5180722891566265, 0.5189655172413793, 0.5181347150259067, 0.5173010380622838, 0.5181975736568457, 0.5190972222222222, 0.5182608695652174, 0.519163763066202, 0.518324607329843, 0.5174825174825175, 0.5166374781085814, 0.5175438596491229, 0.5166959578207382, 0.5176056338028169, 0.5167548500881834, 0.5159010600706714, 0.5150442477876106, 0.5141843971631206, 0.5150976909413855, 0.5160142348754448, 0.5169340463458111, 0.5160714285714286, 0.5152057245080501, 0.5161290322580645, 0.5170556552962298, 0.5161870503597122, 0.5153153153153153, 0.5144404332129964, 0.515370705244123, 0.5163043478260869, 0.5172413793103449, 0.5163636363636364, 0.5154826958105647, 0.5164233576642335, 0.5155393053016454, 0.5146520146520146, 0.5137614678899083, 0.5128676470588235, 0.5119705340699816, 0.5129151291512916, 0.5138632162661737, 0.512962962962963, 0.5120593692022264, 0.5130111524163569, 0.5121042830540037, 0.5130597014925373, 0.5121495327102804, 0.5112359550561798, 0.5103189493433395, 0.5093984962406015, 0.5084745762711864, 0.5075471698113208, 0.5066162570888468, 0.5075757575757576, 0.50853889943074, 0.5076045627376425, 0.5066666666666667, 0.5057251908396947, 0.5047801147227533, 0.5038314176245211, 0.5028790786948176, 0.5019230769230769, 0.5028901734104047, 0.5019305019305019, 0.5009671179883946, 0.501937984496124, 0.5009708737864078, 0.5019455252918288, 0.5029239766081871, 0.501953125, 0.5009784735812133, 0.5019607843137255, 0.5029469548133595, 0.5019685039370079, 0.5029585798816568, 0.5039525691699605, 0.502970297029703, 0.501984126984127, 0.5009940357852882, 0.50199203187251, 0.500998003992016, 0.502, 0.501002004008016, 0.5, 0.49899396378269617, 0.5, 0.501010101010101, 0.5, 0.5010141987829615, 0.5020325203252033, 0.5010183299389002, 0.5020408163265306, 0.5030674846625767, 0.5020491803278688, 0.5030800821355236, 0.5020576131687243, 0.5010309278350515, 0.5, 0.5010351966873706, 0.5020746887966805, 0.501039501039501, 0.5020833333333333, 0.5010438413361169, 0.5, 0.5010482180293501, 0.5, 0.49894736842105264, 0.4978902953586498, 0.49682875264270615, 0.4957627118644068, 0.4968152866242038, 0.4978723404255319, 0.4989339019189765, 0.49786324786324787, 0.49678800856531047, 0.4957081545064378, 0.4967741935483871, 0.4956896551724138, 0.49676025917926564, 0.49783549783549785, 0.4967462039045553, 0.49782608695652175, 0.49673202614379086, 0.49563318777292575, 0.49452954048140046, 0.4956140350877193, 0.4945054945054945, 0.4933920704845815, 0.49448123620309054, 0.49336283185840707, 0.49223946784922396, 0.49333333333333335, 0.4922048997772829, 0.49330357142857145, 0.49440715883668906, 0.49551569506726456, 0.4943820224719101, 0.4954954954954955, 0.49435665914221216, 0.49321266968325794, 0.49206349206349204, 0.4909090909090909, 0.4920273348519362, 0.4908675799086758, 0.4897025171624714, 0.4908256880733945, 0.4896551724137931, 0.48847926267281105, 0.48729792147806006, 0.4861111111111111, 0.4872389791183295, 0.48604651162790696, 0.48717948717948717, 0.48598130841121495, 0.48711943793911006, 0.48826291079812206, 0.4894117647058824, 0.49056603773584906, 0.491725768321513, 0.490521327014218, 0.4916864608076009, 0.49047619047619045, 0.4916467780429594, 0.49282296650717705, 0.4940047961630695, 0.4951923076923077, 0.4939759036144578, 0.49516908212560384, 0.4939467312348668, 0.49514563106796117, 0.49391727493917276, 0.4951219512195122, 0.4938875305623472, 0.49264705882352944, 0.4914004914004914, 0.49261083743842365, 0.49135802469135803, 0.49257425742574257, 0.49379652605459057, 0.4925373134328358, 0.4937655860349127, 0.4925, 0.49373433583959897, 0.49246231155778897, 0.491183879093199, 0.49242424242424243, 0.4936708860759494, 0.4949238578680203, 0.49363867684478374, 0.49489795918367346, 0.4961636828644501, 0.49743589743589745, 0.4961439588688946, 0.4948453608247423, 0.49612403100775193, 0.49740932642487046, 0.4961038961038961, 0.4973958333333333, 0.4960835509138381, 0.49476439790575916, 0.49606299212598426, 0.49473684210526314, 0.49340369393139843, 0.49206349206349204, 0.493368700265252, 0.4920212765957447, 0.49066666666666664, 0.4893048128342246, 0.4879356568364611, 0.489247311827957, 0.48787061994609165, 0.4864864864864865, 0.48509485094850946, 0.483695652173913, 0.4822888283378747, 0.4808743169398907, 0.4794520547945205, 0.47802197802197804, 0.4793388429752066, 0.47790055248618785, 0.47645429362880887, 0.475, 0.4735376044568245, 0.4748603351955307, 0.4733893557422969, 0.47191011235955055, 0.4704225352112676, 0.4717514124293785, 0.4702549575070821, 0.46875, 0.4700854700854701, 0.4685714285714286, 0.4699140401146132, 0.46839080459770116, 0.4697406340057637, 0.47109826589595377, 0.46956521739130436, 0.47093023255813954, 0.46938775510204084, 0.4678362573099415, 0.46920821114369504, 0.4676470588235294, 0.4690265486725664, 0.46745562130177515, 0.4688427299703264, 0.46726190476190477, 0.46567164179104475, 0.46407185628742514, 0.46546546546546547, 0.463855421686747, 0.4622356495468278, 0.4636363636363636, 0.46200607902735563, 0.4603658536585366, 0.4617737003058104, 0.4601226993865031, 0.4584615384615385, 0.45987654320987653, 0.4613003095975232, 0.46273291925465837, 0.46105919003115264, 0.459375, 0.4608150470219436, 0.4591194968553459, 0.45741324921135645, 0.45569620253164556, 0.45714285714285713, 0.4554140127388535, 0.4536741214057508, 0.4551282051282051, 0.4565916398713826, 0.45483870967741935, 0.4563106796116505, 0.4577922077922078, 0.4560260586319218, 0.4542483660130719, 0.4524590163934426, 0.45394736842105265, 0.45544554455445546, 0.45364238410596025, 0.45182724252491696, 0.4533333333333333, 0.451505016722408, 0.45302013422818793, 0.4511784511784512, 0.4527027027027027, 0.45084745762711864, 0.4523809523809524, 0.45051194539249145, 0.4486301369863014, 0.44673539518900346, 0.4482758620689655, 0.4463667820069204, 0.4444444444444444, 0.4425087108013937, 0.4405594405594406, 0.43859649122807015, 0.44014084507042256, 0.4381625441696113, 0.43617021276595747, 0.4377224199288256, 0.4357142857142857, 0.43727598566308246, 0.4352517985611511, 0.4332129963898917, 0.4311594202898551, 0.4290909090909091, 0.42700729927007297, 0.42857142857142855, 0.4264705882352941, 0.4280442804428044, 0.42962962962962964, 0.4312267657992565, 0.43283582089552236, 0.4344569288389513, 0.43609022556390975, 0.4339622641509434, 0.4318181818181818, 0.4296577946768061, 0.42748091603053434, 0.42528735632183906, 0.4230769230769231, 0.42084942084942084, 0.4186046511627907, 0.4163424124513619, 0.41796875, 0.4196078431372549, 0.41732283464566927, 0.4150197628458498, 0.4166666666666667, 0.41832669322709165, 0.42, 0.42168674698795183, 0.41935483870967744, 0.41700404858299595, 0.4186991869918699, 0.4204081632653061, 0.42213114754098363, 0.41975308641975306, 0.41735537190082644, 0.4149377593360996, 0.4166666666666667, 0.41422594142259417, 0.41596638655462187, 0.41350210970464135, 0.4110169491525424, 0.4085106382978723, 0.405982905982906, 0.4034334763948498, 0.4051724137931034, 0.4069264069264069, 0.4043478260869565, 0.40611353711790393, 0.40789473684210525, 0.40969162995594716, 0.41150442477876104, 0.41333333333333333, 0.41517857142857145, 0.4170403587443946, 0.4189189189189189, 0.416289592760181, 0.41363636363636364, 0.410958904109589, 0.40825688073394495, 0.4055299539170507, 0.4074074074074074, 0.4046511627906977, 0.40654205607476634, 0.40375586854460094, 0.4056603773584906, 0.4028436018957346, 0.4, 0.39712918660287083, 0.39903846153846156, 0.40096618357487923, 0.4029126213592233, 0.40487804878048783, 0.4019607843137255, 0.39901477832512317, 0.400990099009901, 0.40298507462686567, 0.4, 0.3969849246231156, 0.3939393939393939, 0.39086294416243655, 0.3877551020408163, 0.38974358974358975, 0.3917525773195876, 0.38860103626943004, 0.3854166666666667, 0.387434554973822, 0.38421052631578945, 0.3862433862433862, 0.3882978723404255, 0.39037433155080214, 0.3870967741935484, 0.3837837837837838, 0.3804347826086957, 0.3770491803278688, 0.37362637362637363, 0.3701657458563536, 0.37222222222222223, 0.3743016759776536, 0.3707865168539326, 0.3672316384180791, 0.36363636363636365, 0.36, 0.3563218390804598, 0.35260115606936415, 0.3488372093023256, 0.34502923976608185, 0.3411764705882353, 0.3431952662721893, 0.34523809523809523, 0.3473053892215569, 0.3493975903614458, 0.34545454545454546, 0.34146341463414637, 0.3374233128834356, 0.3395061728395062, 0.33540372670807456, 0.33125, 0.3270440251572327, 0.3227848101265823, 0.3248407643312102, 0.32051282051282054, 0.3161290322580645, 0.3116883116883117, 0.30718954248366015, 0.3026315789473684, 0.304635761589404, 0.30666666666666664, 0.30201342281879195, 0.30405405405405406, 0.30612244897959184, 0.3013698630136986, 0.296551724137931, 0.2916666666666667, 0.2937062937062937, 0.2887323943661972, 0.28368794326241137, 0.2785714285714286, 0.2733812949640288, 0.2753623188405797, 0.2773722627737226, 0.27205882352941174, 0.2740740740740741, 0.26865671641791045, 0.2631578947368421, 0.25757575757575757, 0.25190839694656486, 0.24615384615384617, 0.24031007751937986, 0.234375, 0.2283464566929134, 0.2222222222222222, 0.224, 0.21774193548387097, 0.21138211382113822, 0.20491803278688525, 0.2066115702479339, 0.2, 0.20168067226890757, 0.19491525423728814, 0.18803418803418803, 0.1810344827586207, 0.17391304347826086, 0.17543859649122806, 0.168141592920354, 0.16964285714285715, 0.17117117117117117, 0.17272727272727273, 0.1743119266055046, 0.17592592592592593, 0.16822429906542055, 0.16037735849056603, 0.1619047619047619, 0.15384615384615385, 0.1553398058252427, 0.1568627450980392, 0.1485148514851485, 0.15, 0.1414141414141414, 0.14285714285714285, 0.14432989690721648, 0.14583333333333334, 0.1368421052631579, 0.1276595744680851, 0.11827956989247312, 0.10869565217391304, 0.0989010989010989, 0.08888888888888889, 0.07865168539325842, 0.06818181818181818, 0.06896551724137931, 0.05813953488372093, 0.047058823529411764, 0.047619047619047616, 0.03614457831325301, 0.036585365853658534, 0.037037037037037035, 0.025, 0.012658227848101266, 0.01282051282051282, 0.012987012987012988, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 1.0], "recall": [1.0, 0.999, 0.999, 0.998, 0.997, 0.996, 0.996, 0.996, 0.995, 0.994, 0.994, 0.993, 0.992, 0.992, 0.991, 0.99, 0.99, 0.989, 0.988, 0.988, 0.988, 0.988, 0.988, 0.988, 0.987, 0.987, 0.987, 0.986, 0.986, 0.986, 0.986, 0.986, 0.985, 0.985, 0.985, 0.985, 0.985, 0.984, 0.983, 0.982, 0.981, 0.981, 0.98, 0.979, 0.979, 0.978, 0.977, 0.977, 0.976, 0.975, 0.974, 0.973, 0.972, 0.971, 0.97, 0.969, 0.968, 0.967, 0.966, 0.965, 0.964, 0.963, 0.962, 0.961, 0.961, 0.96, 0.959, 0.959, 0.958, 0.957, 0.956, 0.955, 0.955, 0.954, 0.953, 0.952, 0.952, 0.951, 0.95, 0.949, 0.948, 0.947, 0.946, 0.945, 0.944, 0.944, 0.943, 0.942, 0.941, 0.941, 0.94, 0.939, 0.938, 0.937, 0.936, 0.935, 0.934, 0.933, 0.932, 0.931, 0.931, 0.93, 0.929, 0.928, 0.928, 0.927, 0.926, 0.925, 0.924, 0.923, 0.922, 0.921, 0.92, 0.919, 0.919, 0.918, 0.917, 0.916, 0.915, 0.914, 0.914, 0.913, 0.912, 0.911, 0.91, 0.909, 0.908, 0.908, 0.907, 0.907, 0.906, 0.906, 0.905, 0.904, 0.903, 0.903, 0.902, 0.901, 0.9, 0.9, 0.899, 0.898, 0.897, 0.896, 0.895, 0.894, 0.894, 0.893, 0.892, 0.891, 0.89, 0.889, 0.888, 0.887, 0.886, 0.885, 0.884, 0.883, 0.883, 0.882, 0.881, 0.88, 0.879, 0.878, 0.878, 0.877, 0.876, 0.875, 0.874, 0.873, 0.872, 0.871, 0.87, 0.869, 0.868, 0.867, 0.866, 0.866, 0.865, 0.864, 0.864, 0.863, 0.862, 0.861, 0.86, 0.859, 0.858, 0.857, 0.856, 0.856, 0.855, 0.854, 0.853, 0.852, 0.851, 0.85, 0.85, 0.849, 0.848, 0.847, 0.846, 0.845, 0.844, 0.844, 0.843, 0.842, 0.841, 0.84, 0.839, 0.839, 0.839, 0.838, 0.838, 0.837, 0.836, 0.835, 0.835, 0.834, 0.833, 0.832, 0.831, 0.83, 0.829, 0.828, 0.827, 0.826, 0.825, 0.824, 0.824, 0.823, 0.822, 0.821, 0.82, 0.82, 0.819, 0.818, 0.817, 0.816, 0.815, 0.814, 0.813, 0.812, 0.811, 0.81, 0.809, 0.808, 0.807, 0.806, 0.805, 0.804, 0.803, 0.802, 0.801, 0.8, 0.799, 0.798, 0.797, 0.796, 0.795, 0.794, 0.794, 0.794, 0.793, 0.792, 0.792, 0.791, 0.791, 0.79, 0.789, 0.789, 0.788, 0.788, 0.787, 0.786, 0.785, 0.784, 0.783, 0.782, 0.782, 0.781, 0.78, 0.779, 0.779, 0.778, 0.777, 0.777, 0.776, 0.775, 0.775, 0.774, 0.774, 0.773, 0.772, 0.771, 0.77, 0.769, 0.769, 0.768, 0.767, 0.766, 0.766, 0.765, 0.764, 0.763, 0.763, 0.762, 0.762, 0.761, 0.76, 0.76, 0.76, 0.759, 0.759, 0.758, 0.758, 0.757, 0.757, 0.757, 0.756, 0.755, 0.755, 0.754, 0.753, 0.752, 0.751, 0.75, 0.75, 0.749, 0.748, 0.748, 0.747, 0.747, 0.747, 0.746, 0.745, 0.744, 0.744, 0.743, 0.743, 0.743, 0.743, 0.743, 0.742, 0.742, 0.742, 0.742, 0.742, 0.742, 0.741, 0.74, 0.74, 0.74, 0.739, 0.738, 0.738, 0.737, 0.736, 0.735, 0.735, 0.735, 0.735, 0.734, 0.733, 0.733, 0.732, 0.732, 0.732, 0.732, 0.732, 0.732, 0.732, 0.731, 0.731, 0.73, 0.729, 0.728, 0.727, 0.726, 0.726, 0.726, 0.725, 0.724, 0.724, 0.724, 0.723, 0.723, 0.722, 0.722, 0.721, 0.72, 0.719, 0.718, 0.718, 0.717, 0.717, 0.717, 0.717, 0.716, 0.715, 0.714, 0.714, 0.713, 0.713, 0.712, 0.711, 0.711, 0.711, 0.71, 0.71, 0.71, 0.71, 0.709, 0.708, 0.707, 0.706, 0.705, 0.704, 0.704, 0.703, 0.702, 0.701, 0.7, 0.7, 0.699, 0.698, 0.697, 0.697, 0.696, 0.695, 0.694, 0.694, 0.694, 0.694, 0.694, 0.693, 0.693, 0.692, 0.692, 0.692, 0.691, 0.69, 0.69, 0.69, 0.69, 0.689, 0.689, 0.689, 0.689, 0.688, 0.688, 0.688, 0.687, 0.687, 0.686, 0.686, 0.685, 0.684, 0.683, 0.683, 0.682, 0.682, 0.681, 0.681, 0.68, 0.68, 0.68, 0.68, 0.679, 0.679, 0.678, 0.678, 0.677, 0.676, 0.675, 0.675, 0.674, 0.674, 0.673, 0.672, 0.671, 0.67, 0.669, 0.668, 0.668, 0.667, 0.666, 0.665, 0.665, 0.664, 0.663, 0.663, 0.663, 0.663, 0.662, 0.662, 0.662, 0.662, 0.662, 0.662, 0.661, 0.66, 0.659, 0.659, 0.659, 0.658, 0.658, 0.658, 0.657, 0.656, 0.656, 0.655, 0.655, 0.655, 0.655, 0.655, 0.655, 0.655, 0.655, 0.654, 0.654, 0.654, 0.654, 0.654, 0.654, 0.654, 0.653, 0.653, 0.652, 0.652, 0.652, 0.651, 0.651, 0.65, 0.65, 0.649, 0.649, 0.648, 0.648, 0.648, 0.647, 0.647, 0.647, 0.647, 0.647, 0.646, 0.645, 0.644, 0.644, 0.644, 0.644, 0.643, 0.643, 0.643, 0.643, 0.642, 0.642, 0.642, 0.641, 0.641, 0.64, 0.639, 0.639, 0.638, 0.637, 0.637, 0.636, 0.636, 0.636, 0.636, 0.636, 0.636, 0.636, 0.636, 0.635, 0.635, 0.635, 0.634, 0.633, 0.633, 0.633, 0.632, 0.631, 0.63, 0.63, 0.63, 0.63, 0.63, 0.63, 0.63, 0.629, 0.629, 0.629, 0.629, 0.629, 0.628, 0.627, 0.626, 0.626, 0.626, 0.626, 0.626, 0.626, 0.625, 0.625, 0.625, 0.625, 0.624, 0.624, 0.623, 0.622, 0.622, 0.621, 0.621, 0.621, 0.62, 0.619, 0.618, 0.618, 0.618, 0.618, 0.617, 0.617, 0.617, 0.616, 0.616, 0.616, 0.615, 0.614, 0.613, 0.613, 0.612, 0.612, 0.612, 0.611, 0.611, 0.611, 0.611, 0.611, 0.611, 0.61, 0.61, 0.61, 0.609, 0.609, 0.608, 0.607, 0.606, 0.606, 0.606, 0.605, 0.605, 0.605, 0.605, 0.604, 0.604, 0.604, 0.603, 0.603, 0.603, 0.603, 0.603, 0.603, 0.602, 0.601, 0.6, 0.6, 0.6, 0.6, 0.6, 0.6, 0.6, 0.6, 0.6, 0.6, 0.6, 0.6, 0.6, 0.599, 0.598, 0.598, 0.597, 0.597, 0.596, 0.596, 0.596, 0.596, 0.595, 0.594, 0.593, 0.593, 0.592, 0.591, 0.59, 0.59, 0.59, 0.589, 0.589, 0.589, 0.589, 0.589, 0.588, 0.588, 0.588, 0.587, 0.587, 0.587, 0.587, 0.586, 0.586, 0.585, 0.585, 0.584, 0.583, 0.583, 0.583, 0.582, 0.582, 0.582, 0.582, 0.582, 0.582, 0.581, 0.581, 0.581, 0.581, 0.58, 0.58, 0.58, 0.58, 0.579, 0.578, 0.578, 0.578, 0.578, 0.577, 0.577, 0.576, 0.576, 0.575, 0.574, 0.573, 0.572, 0.572, 0.571, 0.57, 0.57, 0.57, 0.57, 0.57, 0.569, 0.569, 0.568, 0.568, 0.568, 0.567, 0.567, 0.567, 0.567, 0.567, 0.567, 0.567, 0.567, 0.567, 0.566, 0.565, 0.564, 0.564, 0.563, 0.563, 0.563, 0.563, 0.562, 0.562, 0.562, 0.562, 0.562, 0.562, 0.562, 0.561, 0.561, 0.561, 0.56, 0.56, 0.56, 0.559, 0.559, 0.558, 0.557, 0.557, 0.556, 0.555, 0.555, 0.554, 0.554, 0.554, 0.554, 0.554, 0.554, 0.553, 0.553, 0.552, 0.552, 0.552, 0.552, 0.552, 0.552, 0.552, 0.552, 0.552, 0.552, 0.552, 0.551, 0.551, 0.551, 0.551, 0.55, 0.549, 0.549, 0.548, 0.548, 0.548, 0.548, 0.547, 0.547, 0.546, 0.546, 0.546, 0.546, 0.546, 0.546, 0.545, 0.544, 0.544, 0.543, 0.543, 0.543, 0.542, 0.542, 0.542, 0.541, 0.541, 0.541, 0.541, 0.54, 0.54, 0.54, 0.54, 0.539, 0.539, 0.539, 0.539, 0.539, 0.538, 0.538, 0.538, 0.537, 0.536, 0.536, 0.536, 0.536, 0.536, 0.535, 0.535, 0.534, 0.533, 0.533, 0.533, 0.532, 0.532, 0.531, 0.53, 0.529, 0.529, 0.528, 0.527, 0.526, 0.526, 0.525, 0.524, 0.524, 0.523, 0.522, 0.522, 0.522, 0.522, 0.521, 0.521, 0.52, 0.52, 0.519, 0.519, 0.519, 0.519, 0.519, 0.518, 0.518, 0.517, 0.517, 0.517, 0.517, 0.516, 0.516, 0.515, 0.515, 0.514, 0.514, 0.514, 0.514, 0.514, 0.514, 0.513, 0.512, 0.512, 0.511, 0.51, 0.51, 0.51, 0.51, 0.51, 0.51, 0.509, 0.509, 0.508, 0.508, 0.507, 0.507, 0.507, 0.506, 0.506, 0.506, 0.506, 0.506, 0.506, 0.506, 0.506, 0.506, 0.506, 0.506, 0.506, 0.505, 0.505, 0.505, 0.504, 0.504, 0.504, 0.504, 0.503, 0.503, 0.502, 0.501, 0.501, 0.501, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.499, 0.499, 0.499, 0.499, 0.499, 0.499, 0.499, 0.499, 0.498, 0.497, 0.496, 0.496, 0.496, 0.495, 0.495, 0.495, 0.494, 0.494, 0.493, 0.493, 0.493, 0.493, 0.493, 0.492, 0.492, 0.492, 0.491, 0.49, 0.489, 0.488, 0.488, 0.487, 0.486, 0.485, 0.485, 0.484, 0.484, 0.483, 0.483, 0.483, 0.483, 0.482, 0.481, 0.48, 0.48, 0.48, 0.48, 0.48, 0.48, 0.48, 0.48, 0.48, 0.479, 0.479, 0.478, 0.478, 0.478, 0.477, 0.477, 0.476, 0.476, 0.476, 0.475, 0.474, 0.474, 0.473, 0.472, 0.472, 0.471, 0.471, 0.471, 0.471, 0.471, 0.471, 0.471, 0.47, 0.469, 0.469, 0.468, 0.468, 0.467, 0.467, 0.467, 0.466, 0.466, 0.466, 0.466, 0.466, 0.466, 0.466, 0.466, 0.465, 0.465, 0.464, 0.463, 0.463, 0.462, 0.462, 0.462, 0.461, 0.461, 0.461, 0.46, 0.46, 0.46, 0.46, 0.459, 0.459, 0.459, 0.459, 0.458, 0.458, 0.457, 0.457, 0.456, 0.456, 0.455, 0.454, 0.453, 0.453, 0.453, 0.453, 0.453, 0.453, 0.453, 0.453, 0.452, 0.452, 0.451, 0.45, 0.45, 0.449, 0.449, 0.448, 0.447, 0.447, 0.445, 0.445, 0.445, 0.445, 0.445, 0.444, 0.443, 0.442, 0.442, 0.441, 0.44, 0.44, 0.44, 0.44, 0.44, 0.439, 0.438, 0.437, 0.437, 0.436, 0.436, 0.436, 0.436, 0.436, 0.436, 0.435, 0.434, 0.434, 0.433, 0.432, 0.431, 0.431, 0.431, 0.431, 0.431, 0.43, 0.43, 0.429, 0.429, 0.428, 0.428, 0.428, 0.428, 0.428, 0.427, 0.426, 0.426, 0.425, 0.424, 0.423, 0.422, 0.422, 0.422, 0.422, 0.421, 0.42, 0.42, 0.419, 0.419, 0.419, 0.418, 0.417, 0.416, 0.415, 0.414, 0.413, 0.413, 0.412, 0.412, 0.412, 0.411, 0.411, 0.41, 0.41, 0.409, 0.408, 0.407, 0.407, 0.407, 0.407, 0.407, 0.407, 0.406, 0.405, 0.404, 0.404, 0.404, 0.404, 0.404, 0.404, 0.404, 0.404, 0.404, 0.403, 0.402, 0.402, 0.402, 0.402, 0.401, 0.4, 0.4, 0.4, 0.4, 0.4, 0.399, 0.399, 0.399, 0.398, 0.397, 0.397, 0.396, 0.396, 0.395, 0.394, 0.393, 0.393, 0.393, 0.392, 0.391, 0.391, 0.391, 0.391, 0.391, 0.391, 0.391, 0.391, 0.39, 0.39, 0.39, 0.39, 0.39, 0.389, 0.388, 0.387, 0.387, 0.386, 0.386, 0.385, 0.385, 0.384, 0.384, 0.383, 0.383, 0.382, 0.381, 0.381, 0.38, 0.379, 0.379, 0.379, 0.379, 0.379, 0.378, 0.377, 0.377, 0.376, 0.375, 0.375, 0.375, 0.374, 0.374, 0.373, 0.372, 0.371, 0.371, 0.371, 0.37, 0.369, 0.369, 0.368, 0.368, 0.368, 0.367, 0.367, 0.366, 0.366, 0.365, 0.364, 0.364, 0.364, 0.363, 0.362, 0.361, 0.361, 0.361, 0.36, 0.359, 0.359, 0.359, 0.359, 0.359, 0.359, 0.359, 0.358, 0.357, 0.356, 0.356, 0.355, 0.355, 0.355, 0.354, 0.354, 0.353, 0.353, 0.353, 0.353, 0.352, 0.351, 0.351, 0.35, 0.35, 0.35, 0.35, 0.349, 0.349, 0.348, 0.347, 0.347, 0.347, 0.346, 0.345, 0.344, 0.344, 0.344, 0.344, 0.343, 0.343, 0.342, 0.342, 0.341, 0.34, 0.339, 0.339, 0.338, 0.337, 0.337, 0.337, 0.336, 0.335, 0.334, 0.333, 0.332, 0.332, 0.331, 0.331, 0.331, 0.331, 0.331, 0.331, 0.331, 0.331, 0.331, 0.331, 0.331, 0.331, 0.33, 0.33, 0.329, 0.329, 0.329, 0.328, 0.327, 0.326, 0.325, 0.325, 0.324, 0.323, 0.322, 0.322, 0.322, 0.321, 0.32, 0.319, 0.319, 0.319, 0.319, 0.319, 0.318, 0.317, 0.317, 0.316, 0.316, 0.315, 0.314, 0.313, 0.312, 0.311, 0.311, 0.311, 0.31, 0.31, 0.31, 0.309, 0.308, 0.307, 0.307, 0.307, 0.306, 0.306, 0.305, 0.304, 0.303, 0.303, 0.302, 0.302, 0.301, 0.301, 0.3, 0.299, 0.299, 0.299, 0.298, 0.298, 0.297, 0.296, 0.295, 0.295, 0.294, 0.294, 0.293, 0.292, 0.291, 0.29, 0.29, 0.29, 0.29, 0.289, 0.288, 0.288, 0.288, 0.287, 0.286, 0.285, 0.285, 0.285, 0.285, 0.284, 0.283, 0.283, 0.282, 0.281, 0.28, 0.279, 0.278, 0.278, 0.278, 0.277, 0.276, 0.276, 0.275, 0.275, 0.274, 0.273, 0.272, 0.271, 0.27, 0.269, 0.268, 0.268, 0.268, 0.267, 0.266, 0.265, 0.264, 0.263, 0.262, 0.261, 0.261, 0.26, 0.259, 0.259, 0.258, 0.258, 0.258, 0.257, 0.256, 0.256, 0.256, 0.255, 0.255, 0.255, 0.254, 0.253, 0.252, 0.252, 0.251, 0.251, 0.25, 0.249, 0.248, 0.248, 0.248, 0.247, 0.247, 0.247, 0.246, 0.246, 0.246, 0.245, 0.245, 0.244, 0.243, 0.242, 0.242, 0.242, 0.241, 0.241, 0.24, 0.239, 0.239, 0.238, 0.237, 0.236, 0.235, 0.234, 0.234, 0.234, 0.234, 0.233, 0.232, 0.231, 0.231, 0.23, 0.23, 0.23, 0.229, 0.229, 0.228, 0.227, 0.226, 0.226, 0.225, 0.224, 0.224, 0.223, 0.222, 0.222, 0.221, 0.221, 0.221, 0.221, 0.22, 0.22, 0.219, 0.218, 0.217, 0.216, 0.216, 0.215, 0.214, 0.214, 0.213, 0.212, 0.211, 0.21, 0.21, 0.209, 0.209, 0.208, 0.208, 0.208, 0.208, 0.208, 0.208, 0.207, 0.207, 0.206, 0.206, 0.206, 0.206, 0.206, 0.205, 0.205, 0.204, 0.204, 0.203, 0.203, 0.202, 0.201, 0.2, 0.2, 0.199, 0.199, 0.199, 0.198, 0.198, 0.197, 0.197, 0.196, 0.195, 0.195, 0.195, 0.195, 0.194, 0.194, 0.194, 0.194, 0.193, 0.192, 0.192, 0.192, 0.191, 0.191, 0.19, 0.189, 0.189, 0.188, 0.187, 0.186, 0.186, 0.185, 0.184, 0.183, 0.182, 0.182, 0.181, 0.18, 0.179, 0.178, 0.177, 0.176, 0.175, 0.174, 0.174, 0.173, 0.172, 0.171, 0.17, 0.17, 0.169, 0.168, 0.167, 0.167, 0.166, 0.165, 0.165, 0.164, 0.164, 0.163, 0.163, 0.163, 0.162, 0.162, 0.161, 0.16, 0.16, 0.159, 0.159, 0.158, 0.158, 0.157, 0.156, 0.155, 0.155, 0.154, 0.153, 0.153, 0.152, 0.151, 0.151, 0.15, 0.149, 0.149, 0.149, 0.149, 0.148, 0.147, 0.147, 0.146, 0.145, 0.144, 0.144, 0.143, 0.142, 0.142, 0.142, 0.141, 0.141, 0.141, 0.14, 0.139, 0.138, 0.138, 0.138, 0.137, 0.136, 0.136, 0.135, 0.135, 0.134, 0.134, 0.133, 0.133, 0.132, 0.131, 0.13, 0.13, 0.129, 0.128, 0.127, 0.126, 0.125, 0.125, 0.124, 0.123, 0.123, 0.122, 0.122, 0.121, 0.12, 0.119, 0.118, 0.117, 0.117, 0.116, 0.116, 0.116, 0.116, 0.116, 0.116, 0.116, 0.115, 0.114, 0.113, 0.112, 0.111, 0.11, 0.109, 0.108, 0.107, 0.107, 0.107, 0.106, 0.105, 0.105, 0.105, 0.105, 0.105, 0.104, 0.103, 0.103, 0.103, 0.103, 0.102, 0.101, 0.1, 0.1, 0.099, 0.099, 0.098, 0.097, 0.096, 0.095, 0.094, 0.094, 0.094, 0.093, 0.093, 0.093, 0.093, 0.093, 0.093, 0.093, 0.093, 0.093, 0.092, 0.091, 0.09, 0.089, 0.088, 0.088, 0.087, 0.087, 0.086, 0.086, 0.085, 0.084, 0.083, 0.083, 0.083, 0.083, 0.083, 0.082, 0.081, 0.081, 0.081, 0.08, 0.079, 0.078, 0.077, 0.076, 0.076, 0.076, 0.075, 0.074, 0.074, 0.073, 0.073, 0.073, 0.073, 0.072, 0.071, 0.07, 0.069, 0.068, 0.067, 0.067, 0.067, 0.066, 0.065, 0.064, 0.063, 0.062, 0.061, 0.06, 0.059, 0.058, 0.058, 0.058, 0.058, 0.058, 0.057, 0.056, 0.055, 0.055, 0.054, 0.053, 0.052, 0.051, 0.051, 0.05, 0.049, 0.048, 0.047, 0.046, 0.046, 0.046, 0.045, 0.045, 0.045, 0.044, 0.043, 0.042, 0.042, 0.041, 0.04, 0.039, 0.038, 0.038, 0.038, 0.037, 0.037, 0.036, 0.035, 0.034, 0.033, 0.032, 0.031, 0.03, 0.029, 0.028, 0.028, 0.027, 0.026, 0.025, 0.025, 0.024, 0.024, 0.023, 0.022, 0.021, 0.02, 0.02, 0.019, 0.019, 0.019, 0.019, 0.019, 0.019, 0.018, 0.017, 0.017, 0.016, 0.016, 0.016, 0.015, 0.015, 0.014, 0.014, 0.014, 0.014, 0.013, 0.012, 0.011, 0.01, 0.009, 0.008, 0.007, 0.006, 0.006, 0.005, 0.004, 0.004, 0.003, 0.003, 0.003, 0.002, 0.001, 0.001, 0.001, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "thresholds": [-0.21924078464508057, -0.21919821202754974, -0.21916769444942474, -0.21885940432548523, -0.21858355402946472, -0.21851541101932526, -0.21844089031219482, -0.21832652390003204, -0.21818140149116516, -0.218069925904274, -0.21803298592567444, -0.21803231537342072, -0.21731798350811005, -0.21725815534591675, -0.21699772775173187, -0.2169191837310791, -0.21670551598072052, -0.21657110750675201, -0.21609051525592804, -0.2156594842672348, -0.2155664563179016, -0.21547308564186096, -0.21541792154312134, -0.21527199447155, -0.21517671644687653, -0.21500928699970245, -0.21497724950313568, -0.21492411196231842, -0.21488554775714874, -0.21468326449394226, -0.21454304456710815, -0.21451784670352936, -0.2144073247909546, -0.21433481574058533, -0.2140832394361496, -0.21402738988399506, -0.2135825902223587, -0.21347583830356598, -0.21347351372241974, -0.2134435921907425, -0.21343596279621124, -0.2133329063653946, -0.2130267471075058, -0.21299248933792114, -0.21290630102157593, -0.2128237783908844, -0.21277256309986115, -0.212626650929451, -0.2125285118818283, -0.21242909133434296, -0.21241135895252228, -0.21225516498088837, -0.21192142367362976, -0.21191047132015228, -0.21165616810321808, -0.21160578727722168, -0.2114487588405609, -0.2113185077905655, -0.21130666136741638, -0.21120023727416992, -0.21118474006652832, -0.21117179095745087, -0.2111658751964569, -0.21102334558963776, -0.2110213041305542, -0.21101634204387665, -0.2107923924922943, -0.21078301966190338, -0.2106776237487793, -0.2105882465839386, -0.21056857705116272, -0.21054349839687347, -0.21051374077796936, -0.21050116419792175, -0.2103041261434555, -0.21003635227680206, -0.21002297103405, -0.2099100649356842, -0.20988641679286957, -0.20988371968269348, -0.20986869931221008, -0.2098379284143448, -0.2096688151359558, -0.2096358686685562, -0.20962977409362793, -0.2095782458782196, -0.20953772962093353, -0.2095133662223816, -0.20933376252651215, -0.20931731164455414, -0.20923709869384766, -0.20915690064430237, -0.20903627574443817, -0.20900152623653412, -0.2089674472808838, -0.20893846452236176, -0.20883890986442566, -0.20880642533302307, -0.20868031680583954, -0.2086668461561203, -0.20859195291996002, -0.20854920148849487, -0.20852845907211304, -0.20848692953586578, -0.20845462381839752, -0.2084217369556427, -0.20841094851493835, -0.20832909643650055, -0.20821844041347504, -0.2082022875547409, -0.20817118883132935, -0.20810922980308533, -0.20805267989635468, -0.2080027163028717, -0.20797781646251678, -0.20797020196914673, -0.20793278515338898, -0.20790933072566986, -0.20790280401706696, -0.2078590989112854, -0.20783661305904388, -0.20781506597995758, -0.20780210196971893, -0.2077794075012207, -0.20774589478969574, -0.20773690938949585, -0.2077256590127945, -0.20768694579601288, -0.2076379507780075, -0.207529678940773, -0.20741590857505798, -0.20735681056976318, -0.20734108984470367, -0.20732618868350983, -0.20730441808700562, -0.20722973346710205, -0.20720000565052032, -0.2071843147277832, -0.20716658234596252, -0.20714925229549408, -0.20714382827281952, -0.2070767879486084, -0.20705947279930115, -0.20704251527786255, -0.20698486268520355, -0.2069634050130844, -0.20691047608852386, -0.20690412819385529, -0.20690377056598663, -0.20689432322978973, -0.20684657990932465, -0.20678606629371643, -0.20672300457954407, -0.2066846787929535, -0.2066708505153656, -0.20666497945785522, -0.20662425458431244, -0.20656155049800873, -0.2065228819847107, -0.20651662349700928, -0.20649243891239166, -0.20640049874782562, -0.20637094974517822, -0.20634284615516663, -0.20634052157402039, -0.20628049969673157, -0.2062699943780899, -0.20626674592494965, -0.2062542885541916, -0.20620419085025787, -0.20616181194782257, -0.2060927450656891, -0.20605921745300293, -0.20605649054050446, -0.20604754984378815, -0.2060180902481079, -0.2059851735830307, -0.20594608783721924, -0.2059040069580078, -0.2058713138103485, -0.2057955116033554, -0.2057899534702301, -0.2057645469903946, -0.2057449221611023, -0.2057282030582428, -0.20572519302368164, -0.2057243436574936, -0.20571641623973846, -0.20569443702697754, -0.20561830699443817, -0.20558899641036987, -0.20557911694049835, -0.2055615782737732, -0.2055262327194214, -0.20549564063549042, -0.20547905564308167, -0.20547010004520416, -0.20542258024215698, -0.20537607371807098, -0.20537564158439636, -0.20537520945072174, -0.20537211000919342, -0.20537087321281433, -0.20534108579158783, -0.20533688366413116, -0.2052834928035736, -0.2052777260541916, -0.20526306331157684, -0.20523889362812042, -0.20522074401378632, -0.20519369840621948, -0.2051386833190918, -0.20513413846492767, -0.20508553087711334, -0.20505540072917938, -0.2050447314977646, -0.20503981411457062, -0.20503094792366028, -0.20501242578029633, -0.20500659942626953, -0.20491963624954224, -0.20491819083690643, -0.204911470413208, -0.20490659773349762, -0.2048666626214981, -0.20486201345920563, -0.20477981865406036, -0.20477718114852905, -0.2047542780637741, -0.20470871031284332, -0.20466941595077515, -0.20464128255844116, -0.20463556051254272, -0.20457246899604797, -0.2045440822839737, -0.20451731979846954, -0.20450381934642792, -0.20449495315551758, -0.20449045300483704, -0.204444020986557, -0.2044321447610855, -0.20441563427448273, -0.20432144403457642, -0.20428234338760376, -0.20428213477134705, -0.2042570561170578, -0.2042112797498703, -0.20403191447257996, -0.20400086045265198, -0.20399132370948792, -0.20397377014160156, -0.20392942428588867, -0.20390275120735168, -0.20386603474617004, -0.2038518190383911, -0.20383220911026, -0.20379962027072906, -0.2037978619337082, -0.2037946730852127, -0.20371708273887634, -0.20370440185070038, -0.2036685049533844, -0.20364387333393097, -0.20359483361244202, -0.20355622470378876, -0.20355083048343658, -0.2035309374332428, -0.20351248979568481, -0.20345905423164368, -0.2033865600824356, -0.2033643275499344, -0.20335844159126282, -0.2033468633890152, -0.2033415287733078, -0.20332711935043335, -0.20331449806690216, -0.2032555639743805, -0.20324987173080444, -0.2032424807548523, -0.20323923230171204, -0.20317934453487396, -0.20314468443393707, -0.20297221839427948, -0.2029348760843277, -0.20289179682731628, -0.20281794667243958, -0.20280034840106964, -0.20274618268013, -0.20270901918411255, -0.20269817113876343, -0.20267093181610107, -0.20262213051319122, -0.20258289575576782, -0.20255084335803986, -0.20252084732055664, -0.20243288576602936, -0.2024121731519699, -0.2024095207452774, -0.20239929854869843, -0.20232023298740387, -0.20230133831501007, -0.2022855132818222, -0.2021956443786621, -0.20219184458255768, -0.20217829942703247, -0.2021472305059433, -0.20210181176662445, -0.20210158824920654, -0.20203657448291779, -0.20196636021137238, -0.20194652676582336, -0.20194095373153687, -0.20188161730766296, -0.20187720656394958, -0.20186960697174072, -0.20185887813568115, -0.2017802596092224, -0.20177434384822845, -0.20166443288326263, -0.2015678882598877, -0.20154725015163422, -0.2015327364206314, -0.20148737728595734, -0.20144905149936676, -0.20141825079917908, -0.20138950645923615, -0.2012643814086914, -0.20124295353889465, -0.20121660828590393, -0.2012118101119995, -0.20109015703201294, -0.20098412036895752, -0.2007875293493271, -0.2007485181093216, -0.200662299990654, -0.20055758953094482, -0.20054759085178375, -0.2004370093345642, -0.20039910078048706, -0.2003653347492218, -0.20034614205360413, -0.20031192898750305, -0.2002461552619934, -0.20021897554397583, -0.20017772912979126, -0.20015230774879456, -0.20013456046581268, -0.2001120001077652, -0.20007841289043427, -0.20005130767822266, -0.20002378523349762, -0.20002371072769165, -0.19998548924922943, -0.19997204840183258, -0.1999637335538864, -0.19996346533298492, -0.19994869828224182, -0.19994468986988068, -0.19993023574352264, -0.1999049037694931, -0.1998947411775589, -0.19989150762557983, -0.19981713593006134, -0.19980919361114502, -0.19980484247207642, -0.19977164268493652, -0.19970570504665375, -0.19962675869464874, -0.1995520293712616, -0.1995386779308319, -0.19944758713245392, -0.199384868144989, -0.19924913346767426, -0.1992051601409912, -0.19916784763336182, -0.19905251264572144, -0.19901716709136963, -0.1988963782787323, -0.19885241985321045, -0.19884459674358368, -0.198817178606987, -0.19877591729164124, -0.19873706996440887, -0.1986558735370636, -0.19856347143650055, -0.19853053987026215, -0.19852161407470703, -0.198494091629982, -0.19837704300880432, -0.19834887981414795, -0.19834169745445251, -0.1983371376991272, -0.1982896327972412, -0.19821134209632874, -0.19821053743362427, -0.19819194078445435, -0.1981629878282547, -0.19813919067382812, -0.19812949001789093, -0.19812430441379547, -0.19809101521968842, -0.1980883777141571, -0.1980835497379303, -0.19806484878063202, -0.1979050636291504, -0.19789545238018036, -0.1978667974472046, -0.1978641003370285, -0.19785234332084656, -0.19785206019878387, -0.1978461891412735, -0.1977740377187729, -0.19777187705039978, -0.19776035845279694, -0.1977519392967224, -0.19773365557193756, -0.1976979672908783, -0.19768919050693512, -0.19766420125961304, -0.1976262331008911, -0.19762146472930908, -0.19757713377475739, -0.19754864275455475, -0.19754232466220856, -0.19752052426338196, -0.19750316441059113, -0.19746442139148712, -0.19744423031806946, -0.19743666052818298, -0.1974337249994278, -0.1974259912967682, -0.19741614162921906, -0.1974128633737564, -0.19740678369998932, -0.19739964604377747, -0.19732816517353058, -0.197310209274292, -0.19729837775230408, -0.19729821383953094, -0.19728627800941467, -0.19726920127868652, -0.19725115597248077, -0.1972159892320633, -0.1972152441740036, -0.1971910297870636, -0.19719021022319794, -0.19716700911521912, -0.1971556693315506, -0.19710512459278107, -0.19702693819999695, -0.19700339436531067, -0.19697275757789612, -0.19695577025413513, -0.19694863259792328, -0.19692741334438324, -0.1969188004732132, -0.19690929353237152, -0.19690710306167603, -0.19684545695781708, -0.19683882594108582, -0.19683201611042023, -0.19682176411151886, -0.19677045941352844, -0.19671928882598877, -0.19667167961597443, -0.1966678500175476, -0.19663868844509125, -0.19661086797714233, -0.19651655852794647, -0.19648945331573486, -0.1964765042066574, -0.19646403193473816, -0.19641877710819244, -0.19630324840545654, -0.19626495242118835, -0.1962168663740158, -0.1962042897939682, -0.19619736075401306, -0.19616732001304626, -0.19615629315376282, -0.19615094363689423, -0.19613951444625854, -0.19611111283302307, -0.19610454142093658, -0.19607305526733398, -0.1960226148366928, -0.19599871337413788, -0.19597867131233215, -0.19594918191432953, -0.19592541456222534, -0.1958989053964615, -0.19585852324962616, -0.19584625959396362, -0.1957750916481018, -0.1957682967185974, -0.19572296738624573, -0.1957051157951355, -0.19566935300827026, -0.19562143087387085, -0.19560140371322632, -0.19559045135974884, -0.19558623433113098, -0.19558148086071014, -0.19557593762874603, -0.19556137919425964, -0.1955537050962448, -0.19552691280841827, -0.19551673531532288, -0.19551299512386322, -0.1955074518918991, -0.19549401104450226, -0.19549210369586945, -0.19547714293003082, -0.19543294608592987, -0.19537024199962616, -0.1953301876783371, -0.19530314207077026, -0.195292130112648, -0.19528807699680328, -0.19524914026260376, -0.1952248364686966, -0.19520272314548492, -0.19519692659378052, -0.1951325237751007, -0.1950770616531372, -0.19501838088035583, -0.19501619040966034, -0.19497111439704895, -0.19487248361110687, -0.19480131566524506, -0.19479763507843018, -0.19475658237934113, -0.1947535276412964, -0.19474494457244873, -0.19474326074123383, -0.19472505152225494, -0.1946960836648941, -0.19466398656368256, -0.1946587711572647, -0.19462178647518158, -0.19460159540176392, -0.19459903240203857, -0.19457842409610748, -0.19448812305927277, -0.19448477029800415, -0.1944715529680252, -0.19441965222358704, -0.19441747665405273, -0.1943463832139969, -0.1943061351776123, -0.19420647621154785, -0.19419217109680176, -0.19406665861606598, -0.19404733180999756, -0.19402910768985748, -0.19399450719356537, -0.1939789056777954, -0.19394585490226746, -0.19387909770011902, -0.1938621550798416, -0.19377996027469635, -0.19376029074192047, -0.19372838735580444, -0.19371861219406128, -0.19371666014194489, -0.19369442760944366, -0.1936667263507843, -0.19361208379268646, -0.19356144964694977, -0.19353947043418884, -0.1935153305530548, -0.19348497688770294, -0.19342978298664093, -0.19341106712818146, -0.19333788752555847, -0.19329583644866943, -0.19327856600284576, -0.19322766363620758, -0.19319133460521698, -0.19318735599517822, -0.1931188553571701, -0.1930745393037796, -0.19306811690330505, -0.19305717945098877, -0.1930256485939026, -0.19300976395606995, -0.1929791420698166, -0.19294726848602295, -0.1929273158311844, -0.1929170936346054, -0.19288048148155212, -0.192840114235878, -0.19283896684646606, -0.1928352266550064, -0.19280879199504852, -0.1927940547466278, -0.1927245706319809, -0.19271662831306458, -0.19269774854183197, -0.19269655644893646, -0.19269488751888275, -0.1926860213279724, -0.19267456233501434, -0.19266465306282043, -0.19265814125537872, -0.1926369071006775, -0.19256538152694702, -0.1924799531698227, -0.1924677938222885, -0.19245894253253937, -0.1924358606338501, -0.1924113631248474, -0.19238105416297913, -0.1923544853925705, -0.19234615564346313, -0.19233956933021545, -0.19226859509944916, -0.1922575831413269, -0.1922566145658493, -0.19223317503929138, -0.19213396310806274, -0.19210925698280334, -0.19210675358772278, -0.19207634031772614, -0.19201940298080444, -0.19201476871967316, -0.19199782609939575, -0.19199566543102264, -0.1919654756784439, -0.1919596642255783, -0.19191506505012512, -0.19191071391105652, -0.19190137088298798, -0.19188889861106873, -0.19182221591472626, -0.191798135638237, -0.19176232814788818, -0.191741481423378, -0.1917293220758438, -0.19169418513774872, -0.19169305264949799, -0.19167488813400269, -0.19166114926338196, -0.19165082275867462, -0.191629558801651, -0.1916218250989914, -0.19160757958889008, -0.19157621264457703, -0.19157111644744873, -0.19154751300811768, -0.1915324181318283, -0.1915035992860794, -0.19145162403583527, -0.1913839727640152, -0.19137327373027802, -0.19136947393417358, -0.19136764109134674, -0.19132724404335022, -0.19130003452301025, -0.191281259059906, -0.19127215445041656, -0.19119690358638763, -0.19119086861610413, -0.1911904364824295, -0.19118833541870117, -0.1911497712135315, -0.19114534556865692, -0.19114460051059723, -0.19111710786819458, -0.19109083712100983, -0.19107483327388763, -0.1910218596458435, -0.191020667552948, -0.19101953506469727, -0.19100633263587952, -0.19099430739879608, -0.19098715484142303, -0.19097411632537842, -0.19096939265727997, -0.1909591108560562, -0.19086278975009918, -0.1908399909734726, -0.19083306193351746, -0.19080328941345215, -0.19074822962284088, -0.19073937833309174, -0.1907164752483368, -0.19071190059185028, -0.19067831337451935, -0.19066891074180603, -0.19062280654907227, -0.1906185895204544, -0.1905740648508072, -0.19055859744548798, -0.1905525028705597, -0.19054025411605835, -0.1905135214328766, -0.19050689041614532, -0.19048979878425598, -0.19046033918857574, -0.190421462059021, -0.1904096156358719, -0.19039583206176758, -0.19037407636642456, -0.19032631814479828, -0.19032591581344604, -0.1902676671743393, -0.1902628242969513, -0.19022582471370697, -0.1901995688676834, -0.19019167125225067, -0.19017376005649567, -0.19014281034469604, -0.19013403356075287, -0.1900966316461563, -0.19008950889110565, -0.19006243348121643, -0.19005176424980164, -0.19003915786743164, -0.1899808943271637, -0.18993684649467468, -0.1899341493844986, -0.18992207944393158, -0.18988896906375885, -0.1898135542869568, -0.18980436027050018, -0.18978485465049744, -0.1897832155227661, -0.1897638440132141, -0.18975989520549774, -0.18970820307731628, -0.18962623178958893, -0.18962451815605164, -0.18961814045906067, -0.1896076500415802, -0.18956221640110016, -0.18956148624420166, -0.1895255446434021, -0.18952356278896332, -0.1895173192024231, -0.18947245180606842, -0.1893656849861145, -0.1893632411956787, -0.1893431693315506, -0.1893293857574463, -0.18916316330432892, -0.18914975225925446, -0.18914419412612915, -0.18907907605171204, -0.18906369805335999, -0.18900462985038757, -0.18897071480751038, -0.1888345628976822, -0.1887507289648056, -0.1887456625699997, -0.1887284219264984, -0.18866980075836182, -0.18865396082401276, -0.1886199712753296, -0.18858391046524048, -0.18858328461647034, -0.18857932090759277, -0.18857495486736298, -0.18852289021015167, -0.18850800395011902, -0.18843978643417358, -0.18842794001102448, -0.18840786814689636, -0.1883915364742279, -0.18836276233196259, -0.1883365660905838, -0.18832048773765564, -0.1882943958044052, -0.18827812373638153, -0.18822482228279114, -0.1882169544696808, -0.188190296292305, -0.1881633847951889, -0.1881551891565323, -0.18814872205257416, -0.1881394237279892, -0.18811438977718353, -0.1881101131439209, -0.18810543417930603, -0.18808789551258087, -0.18807116150856018, -0.18804581463336945, -0.18804016709327698, -0.1880207657814026, -0.18801112473011017, -0.18797671794891357, -0.18796893954277039, -0.1879539042711258, -0.18794745206832886, -0.1878703087568283, -0.18786412477493286, -0.18785221874713898, -0.18783070147037506, -0.18782716989517212, -0.18772703409194946, -0.1877232789993286, -0.18770676851272583, -0.18768438696861267, -0.18767786026000977, -0.18766801059246063, -0.18766318261623383, -0.1876530796289444, -0.18763050436973572, -0.18762777745723724, -0.18759839236736298, -0.18759077787399292, -0.18757370114326477, -0.18753954768180847, -0.18749427795410156, -0.187493696808815, -0.18742799758911133, -0.18739484250545502, -0.18735037744045258, -0.18729504942893982, -0.1872807741165161, -0.1872611939907074, -0.18723121285438538, -0.18718698620796204, -0.18716564774513245, -0.1871543675661087, -0.18714262545108795, -0.18711760640144348, -0.18709979951381683, -0.1870936006307602, -0.18707357347011566, -0.18704281747341156, -0.18702968955039978, -0.18700101971626282, -0.1869984269142151, -0.1869657337665558, -0.18696463108062744, -0.18693938851356506, -0.18693190813064575, -0.1869315505027771, -0.1868729442358017, -0.18686288595199585, -0.1868133246898651, -0.1867930293083191, -0.18678826093673706, -0.1867877095937729, -0.1867460459470749, -0.18672068417072296, -0.18670088052749634, -0.18667744100093842, -0.18667097389698029, -0.18661479651927948, -0.18659314513206482, -0.186581552028656, -0.18655765056610107, -0.1865331381559372, -0.18650923669338226, -0.1864953190088272, -0.18649055063724518, -0.18646764755249023, -0.18645577132701874, -0.18644529581069946, -0.1864393800497055, -0.18643870949745178, -0.18643824756145477, -0.18640728294849396, -0.18637944757938385, -0.18637144565582275, -0.18636535108089447, -0.18636390566825867, -0.18636365234851837, -0.18627116084098816, -0.1862415224313736, -0.18621474504470825, -0.18618890643119812, -0.18618731200695038, -0.18618716299533844, -0.186165913939476, -0.1861458569765091, -0.18604901432991028, -0.18603883683681488, -0.18602558970451355, -0.1860005110502243, -0.1859903335571289, -0.18592561781406403, -0.18591775000095367, -0.18591637909412384, -0.18591369688510895, -0.18589316308498383, -0.1858234405517578, -0.18581166863441467, -0.18581144511699677, -0.18577973544597626, -0.18575519323349, -0.18572477996349335, -0.1857035905122757, -0.18570107221603394, -0.1856938600540161, -0.18568050861358643, -0.1856580376625061, -0.1856476217508316, -0.18562985956668854, -0.18562862277030945, -0.18554039299488068, -0.18552692234516144, -0.18546637892723083, -0.18538089096546173, -0.18534734845161438, -0.18532578647136688, -0.18530717492103577, -0.185296431183815, -0.185279980301857, -0.18525704741477966, -0.18520581722259521, -0.18518570065498352, -0.1851276308298111, -0.18510742485523224, -0.18510018289089203, -0.18508781492710114, -0.18504565954208374, -0.185024231672287, -0.185013547539711, -0.18496139347553253, -0.18494577705860138, -0.18493765592575073, -0.18493393063545227, -0.18487003445625305, -0.18486188352108002, -0.18483859300613403, -0.18483513593673706, -0.18481726944446564, -0.18481142818927765, -0.18475697934627533, -0.1847117394208908, -0.1847095638513565, -0.18469081819057465, -0.18466757237911224, -0.1845717877149582, -0.18452811241149902, -0.1845138520002365, -0.18451045453548431, -0.1845005303621292, -0.18444477021694183, -0.184400275349617, -0.18433737754821777, -0.18432720005512238, -0.18429982662200928, -0.1842786818742752, -0.18427477777004242, -0.1842517852783203, -0.1841578632593155, -0.18414294719696045, -0.1841364949941635, -0.18412816524505615, -0.18412163853645325, -0.18410873413085938, -0.18410363793373108, -0.18410007655620575, -0.18409481644630432, -0.18407391011714935, -0.18404017388820648, -0.1840224713087082, -0.18400558829307556, -0.18399105966091156, -0.18397828936576843, -0.18396641314029694, -0.18395540118217468, -0.18394997715950012, -0.18394337594509125, -0.1839078664779663, -0.18388904631137848, -0.18388575315475464, -0.1838800609111786, -0.18387381732463837, -0.183857262134552, -0.18384681642055511, -0.18382781744003296, -0.18379904329776764, -0.1837605983018875, -0.1837187558412552, -0.18370668590068817, -0.1835753619670868, -0.18353910744190216, -0.18350477516651154, -0.18347987532615662, -0.18346525728702545, -0.18345744907855988, -0.1834356188774109, -0.183431476354599, -0.18343116343021393, -0.1833835244178772, -0.18337827920913696, -0.18334271013736725, -0.18334200978279114, -0.18334132432937622, -0.18329758942127228, -0.183289036154747, -0.18319036066532135, -0.18316686153411865, -0.1831638514995575, -0.1830713450908661, -0.18306788802146912, -0.1830182671546936, -0.18300211429595947, -0.1829921156167984, -0.18298473954200745, -0.18297815322875977, -0.18295784294605255, -0.18295440077781677, -0.18285098671913147, -0.18285028636455536, -0.1828424334526062, -0.18280692398548126, -0.18278437852859497, -0.18277524411678314, -0.18276482820510864, -0.18272516131401062, -0.1827073097229004, -0.18267716467380524, -0.18266627192497253, -0.18263588845729828, -0.18263021111488342, -0.18262578547000885, -0.1826247274875641, -0.1826000213623047, -0.18259577453136444, -0.1825811117887497, -0.18255527317523956, -0.18245868384838104, -0.18244953453540802, -0.18243417143821716, -0.18242669105529785, -0.18242081999778748, -0.18241557478904724, -0.18241417407989502, -0.18238379061222076, -0.18237775564193726, -0.18237707018852234, -0.1823727786540985, -0.18235400319099426, -0.1823175996541977, -0.18225912749767303, -0.18225283920764923, -0.18222929537296295, -0.18217714130878448, -0.18217134475708008, -0.18213248252868652, -0.1821226328611374, -0.18208439648151398, -0.18207380175590515, -0.18206150829792023, -0.18199531733989716, -0.18198809027671814, -0.1819826364517212, -0.181965172290802, -0.18195152282714844, -0.1819453239440918, -0.18192850053310394, -0.1819106489419937, -0.18187615275382996, -0.18182827532291412, -0.181826651096344, -0.18182578682899475, -0.18181931972503662, -0.18180805444717407, -0.18180489540100098, -0.18177206814289093, -0.1817704141139984, -0.1817467212677002, -0.18173010647296906, -0.18167944252490997, -0.18167874217033386, -0.18163666129112244, -0.18161247670650482, -0.18160708248615265, -0.18157672882080078, -0.1815730631351471, -0.18154869973659515, -0.18150776624679565, -0.1815074235200882, -0.18147128820419312, -0.18141932785511017, -0.18140754103660583, -0.1814059615135193, -0.1813637763261795, -0.18133649230003357, -0.18130570650100708, -0.18130072951316833, -0.18130066990852356, -0.18129844963550568, -0.18127886950969696, -0.18127688765525818, -0.1812606155872345, -0.18124070763587952, -0.18118064105510712, -0.18117940425872803, -0.18117299675941467, -0.18115025758743286, -0.1811341643333435, -0.1810871809720993, -0.18107472360134125, -0.18105028569698334, -0.1810450404882431, -0.18103833496570587, -0.18102021515369415, -0.18100136518478394, -0.18099868297576904, -0.18097858130931854, -0.18095974624156952, -0.1809522658586502, -0.18094778060913086, -0.18090760707855225, -0.18089264631271362, -0.18087217211723328, -0.18085509538650513, -0.18084260821342468, -0.18079015612602234, -0.18078725039958954, -0.18078453838825226, -0.18077169358730316, -0.18075427412986755, -0.1807192862033844, -0.18070876598358154, -0.18068720400333405, -0.1806822270154953, -0.1806793361902237, -0.18066060543060303, -0.1806570142507553, -0.18065312504768372, -0.18065166473388672, -0.1806354820728302, -0.18045757710933685, -0.18045487999916077, -0.18039381504058838, -0.18038848042488098, -0.18036994338035583, -0.1803630143404007, -0.1803356111049652, -0.1803354173898697, -0.18030637502670288, -0.1802995651960373, -0.1802745908498764, -0.18025115132331848, -0.1802494078874588, -0.1802326887845993, -0.18021827936172485, -0.18017928302288055, -0.1801261454820633, -0.18010908365249634, -0.18009744584560394, -0.1800745129585266, -0.18004992604255676, -0.18002624809741974, -0.18002468347549438, -0.1799820065498352, -0.17998196184635162, -0.17997977137565613, -0.179979607462883, -0.1799745261669159, -0.17996303737163544, -0.1799343228340149, -0.17991144955158234, -0.17990529537200928, -0.17986860871315002, -0.17985551059246063, -0.17985369265079498, -0.1798090636730194, -0.17979136109352112, -0.17977699637413025, -0.17972077429294586, -0.1796942502260208, -0.17968036234378815, -0.17968033254146576, -0.17965169250965118, -0.17963038384914398, -0.1795450896024704, -0.17953474819660187, -0.17951825261116028, -0.1795157641172409, -0.179505854845047, -0.17945414781570435, -0.17936915159225464, -0.1793442815542221, -0.17930209636688232, -0.17928777635097504, -0.17928659915924072, -0.17927286028862, -0.17924714088439941, -0.1792411506175995, -0.1791953444480896, -0.1791279911994934, -0.1791207641363144, -0.17910794913768768, -0.17910413444042206, -0.17907172441482544, -0.1790602207183838, -0.17903807759284973, -0.17903386056423187, -0.17895300686359406, -0.1789173036813736, -0.1788635104894638, -0.17885500192642212, -0.178838849067688, -0.1788184642791748, -0.17881588637828827, -0.17879976332187653, -0.17878276109695435, -0.17878255248069763, -0.17877058684825897, -0.17876438796520233, -0.17874370515346527, -0.17873050272464752, -0.17872470617294312, -0.17872339487075806, -0.1787000298500061, -0.1786734014749527, -0.17866572737693787, -0.17861221730709076, -0.17860475182533264, -0.17855653166770935, -0.17853979766368866, -0.17849723994731903, -0.17848756909370422, -0.17847640812397003, -0.17841218411922455, -0.17840434610843658, -0.17839837074279785, -0.17837220430374146, -0.1783589869737625, -0.17829599976539612, -0.17829298973083496, -0.17829164862632751, -0.17825351655483246, -0.17824198305606842, -0.17820776998996735, -0.178180992603302, -0.17817282676696777, -0.1781691014766693, -0.178127259016037, -0.1780993789434433, -0.17809851467609406, -0.1780957281589508, -0.1780504286289215, -0.17801915109157562, -0.17800372838974, -0.17794853448867798, -0.1779419183731079, -0.17793941497802734, -0.17788483202457428, -0.1778843104839325, -0.17781947553157806, -0.177798330783844, -0.17779149115085602, -0.17778819799423218, -0.1777823567390442, -0.17777138948440552, -0.17774032056331635, -0.1776992678642273, -0.1776614934206009, -0.17765778303146362, -0.17759807407855988, -0.17753249406814575, -0.17753170430660248, -0.17748801410198212, -0.1774223893880844, -0.1773880571126938, -0.17738719284534454, -0.17737214267253876, -0.17733091115951538, -0.1772969663143158, -0.17729176580905914, -0.17728881537914276, -0.17728622257709503, -0.17727848887443542, -0.17725011706352234, -0.1772485077381134, -0.17722246050834656, -0.17720277607440948, -0.177125945687294, -0.17708435654640198, -0.17707455158233643, -0.1770598590373993, -0.1770351529121399, -0.1770068109035492, -0.17700526118278503, -0.17693251371383667, -0.17690831422805786, -0.17690709233283997, -0.17689356207847595, -0.176853746175766, -0.17684531211853027, -0.17684133350849152, -0.17682373523712158, -0.17681646347045898, -0.1767377406358719, -0.17673225700855255, -0.17670060694217682, -0.17668452858924866, -0.1766534000635147, -0.17664383351802826, -0.1766357421875, -0.17660734057426453, -0.17659549415111542, -0.17659318447113037, -0.17658266425132751, -0.17658089101314545, -0.1765754222869873, -0.17655587196350098, -0.176528200507164, -0.17652246356010437, -0.17650292813777924, -0.17649702727794647, -0.1764950305223465, -0.17649275064468384, -0.17648030817508698, -0.17641690373420715, -0.1763361245393753, -0.17632579803466797, -0.17631378769874573, -0.17629574239253998, -0.17628571391105652, -0.17626316845417023, -0.17624716460704803, -0.17623192071914673, -0.17620399594306946, -0.17620228230953217, -0.17617130279541016, -0.17614535987377167, -0.17611664533615112, -0.17611415684223175, -0.17610393464565277, -0.17610014975070953, -0.17609845101833344, -0.17600847780704498, -0.17598029971122742, -0.17597927153110504, -0.17587073147296906, -0.17587055265903473, -0.17584897577762604, -0.17580431699752808, -0.1757759153842926, -0.1757752150297165, -0.1757494956254959, -0.17573881149291992, -0.17573826014995575, -0.17569783329963684, -0.17568770051002502, -0.17565320432186127, -0.17564022541046143, -0.17563946545124054, -0.1755988746881485, -0.17558199167251587, -0.17558147013187408, -0.17556634545326233, -0.1755651831626892, -0.17555570602416992, -0.1755364090204239, -0.1755346655845642, -0.17549625039100647, -0.17549078166484833, -0.17547577619552612, -0.1754702627658844, -0.17546671628952026, -0.1754349023103714, -0.17541253566741943, -0.1754094362258911, -0.17539122700691223, -0.175375297665596, -0.17526429891586304, -0.17521466314792633, -0.1751871556043625, -0.17515338957309723, -0.17511729896068573, -0.17509514093399048, -0.1750609427690506, -0.17500975728034973, -0.17500324547290802, -0.1749923974275589, -0.1749250292778015, -0.17491936683654785, -0.1748807281255722, -0.17486342787742615, -0.17484323680400848, -0.17482949793338776, -0.17481936514377594, -0.17479819059371948, -0.1747930645942688, -0.17476585507392883, -0.17474466562271118, -0.1747286468744278, -0.17470179498195648, -0.17468783259391785, -0.17465823888778687, -0.1746504157781601, -0.17463092505931854, -0.17458391189575195, -0.1745396852493286, -0.17450201511383057, -0.17449375987052917, -0.17438262701034546, -0.17437565326690674, -0.1743220090866089, -0.1742953062057495, -0.17427782714366913, -0.174266517162323, -0.17410367727279663, -0.17406533658504486, -0.174057736992836, -0.17401349544525146, -0.17400412261486053, -0.17399652302265167, -0.173951655626297, -0.17388270795345306, -0.1738811582326889, -0.1738482564687729, -0.1738402396440506, -0.17383645474910736, -0.17378023266792297, -0.17373812198638916, -0.17371775209903717, -0.1737147718667984, -0.17366689443588257, -0.17366302013397217, -0.17362667620182037, -0.17361712455749512, -0.17353017628192902, -0.1734890639781952, -0.17348068952560425, -0.17341545224189758, -0.17336516082286835, -0.17335909605026245, -0.173341765999794, -0.1733212172985077, -0.17331688106060028, -0.17330965399742126, -0.1733037680387497, -0.17328204214572906, -0.17327018082141876, -0.17318429052829742, -0.17316530644893646, -0.17316295206546783, -0.17314216494560242, -0.1731152981519699, -0.17309816181659698, -0.17308303713798523, -0.17305929958820343, -0.17303933203220367, -0.17295892536640167, -0.17294012010097504, -0.17292623221874237, -0.1729256510734558, -0.1728648841381073, -0.17283287644386292, -0.1727934628725052, -0.1727447360754013, -0.17273570597171783, -0.17273350059986115, -0.17270921170711517, -0.1726989597082138, -0.17269721627235413, -0.17267626523971558, -0.17266924679279327, -0.1726318597793579, -0.1726270467042923, -0.17261628806591034, -0.17257237434387207, -0.172567218542099, -0.17254529893398285, -0.1725330650806427, -0.17250506579875946, -0.17249466478824615, -0.17248570919036865, -0.17246152460575104, -0.17243662476539612, -0.17237958312034607, -0.1723759025335312, -0.1723661720752716, -0.1723117083311081, -0.17230761051177979, -0.17229874432086945, -0.17220190167427063, -0.17217350006103516, -0.17213837802410126, -0.17212264239788055, -0.1721171885728836, -0.17209599912166595, -0.17209367454051971, -0.1720908135175705, -0.17208553850650787, -0.1720782071352005, -0.17206066846847534, -0.17201456427574158, -0.17199064791202545, -0.17192870378494263, -0.1719161421060562, -0.17191511392593384, -0.17188772559165955, -0.17188675701618195, -0.17187240719795227, -0.17180660367012024, -0.17175617814064026, -0.1717415452003479, -0.171723872423172, -0.17171411216259003, -0.17169004678726196, -0.17162740230560303, -0.17158307135105133, -0.17151975631713867, -0.1715124398469925, -0.17136791348457336, -0.17135800421237946, -0.17134712636470795, -0.17133057117462158, -0.17131361365318298, -0.17130477726459503, -0.17128004133701324, -0.17120994627475739, -0.17120984196662903, -0.17119044065475464, -0.1711694896221161, -0.17115044593811035, -0.17114262282848358, -0.17114101350307465, -0.17113924026489258, -0.17113691568374634, -0.17112810909748077, -0.17112508416175842, -0.1711084246635437, -0.171043261885643, -0.1710384041070938, -0.171036958694458, -0.17101801931858063, -0.1709926277399063, -0.17089548707008362, -0.17088182270526886, -0.17082200944423676, -0.17082110047340393, -0.17076286673545837, -0.17075398564338684, -0.1707524210214615, -0.17073646187782288, -0.17071442306041718, -0.1706387996673584, -0.17057178914546967, -0.17052532732486725, -0.1704481691122055, -0.17043881118297577, -0.1703961342573166, -0.1703958958387375, -0.17034849524497986, -0.17027321457862854, -0.17018736898899078, -0.17017604410648346, -0.17009611427783966, -0.1700722724199295, -0.1700678914785385, -0.17002414166927338, -0.17000964283943176, -0.16989758610725403, -0.16989468038082123, -0.16982930898666382, -0.16978862881660461, -0.16977009177207947, -0.16975636780261993, -0.1697557121515274, -0.16974954307079315, -0.16967688500881195, -0.16963694989681244, -0.16962815821170807, -0.16959451138973236, -0.169547438621521, -0.16947947442531586, -0.16939622163772583, -0.16933636367321014, -0.1692749261856079, -0.16926755011081696, -0.1691884547472, -0.16915296018123627, -0.16913911700248718, -0.16908393800258636, -0.16902172565460205, -0.1690092384815216, -0.16900739073753357, -0.16900573670864105, -0.16896560788154602, -0.1689252108335495, -0.1689133644104004, -0.16878589987754822, -0.16873951256275177, -0.16868308186531067, -0.1686682254076004, -0.16866585612297058, -0.1686270833015442, -0.16860143840312958, -0.16854079067707062, -0.16849739849567413, -0.16849404573440552, -0.1684882938861847, -0.16846121847629547, -0.16845358908176422, -0.1684427708387375, -0.16839520633220673, -0.16836287081241608, -0.16834457218647003, -0.16833722591400146, -0.16832612454891205, -0.16832609474658966, -0.16829821467399597, -0.16829080879688263, -0.16822901368141174, -0.16817538440227509, -0.1681690663099289, -0.1681627631187439, -0.1681469976902008, -0.1681338995695114, -0.1680484116077423, -0.16803427040576935, -0.16802875697612762, -0.16789601743221283, -0.16783660650253296, -0.16782325506210327, -0.16782301664352417, -0.16780342161655426, -0.1677887886762619, -0.16778166592121124, -0.16771318018436432, -0.16771060228347778, -0.16764095425605774, -0.16762830317020416, -0.16761009395122528, -0.1674540638923645, -0.1673516482114792, -0.16731439530849457, -0.16723988950252533, -0.16721408069133759, -0.16720819473266602, -0.16712746024131775, -0.16711443662643433, -0.16701385378837585, -0.1669892519712448, -0.166951522231102, -0.1668972373008728, -0.16683733463287354, -0.16683363914489746, -0.1667630970478058, -0.16668623685836792, -0.1666661947965622, -0.1666238009929657, -0.16657860577106476, -0.16655083000659943, -0.16651195287704468, -0.16626468300819397, -0.16617286205291748, -0.16616377234458923, -0.16609257459640503, -0.16607454419136047, -0.16604527831077576, -0.16601452231407166, -0.16595424711704254, -0.1659531444311142, -0.1659248322248459, -0.16585157811641693, -0.1658475548028946, -0.16576294600963593, -0.16571637988090515, -0.1656832993030548, -0.16566182672977448, -0.16552124917507172, -0.16540515422821045, -0.16537795960903168, -0.16534468531608582, -0.16524642705917358, -0.16523928940296173, -0.16523247957229614, -0.16523049771785736, -0.1651337593793869, -0.16512444615364075, -0.1651110202074051, -0.16510385274887085, -0.16501978039741516, -0.16487404704093933, -0.16482315957546234, -0.16479898989200592, -0.16472430527210236, -0.16467072069644928, -0.16464994847774506, -0.1645190417766571, -0.16438549757003784, -0.16431720554828644, -0.16431714594364166, -0.16417637467384338, -0.16411401331424713, -0.16403959691524506, -0.16399221122264862, -0.16396959125995636, -0.16393080353736877, -0.1639287918806076, -0.16388939321041107, -0.1638731211423874, -0.1638282835483551, -0.16378748416900635, -0.16376115381717682, -0.1637527346611023, -0.1637287437915802, -0.16367238759994507, -0.16345436871051788, -0.16338565945625305, -0.16334278881549835, -0.1633307933807373, -0.16331854462623596, -0.16329918801784515, -0.16319432854652405, -0.16319100558757782, -0.16318799555301666, -0.16310136020183563, -0.163100928068161, -0.16295164823532104, -0.1628485471010208, -0.1628236472606659, -0.16280724108219147, -0.16276077926158905, -0.16274961829185486, -0.16267043352127075, -0.16266290843486786, -0.16252587735652924, -0.16237200796604156, -0.1623327136039734, -0.1623300313949585, -0.1622070074081421, -0.16207130253314972, -0.16191740334033966, -0.16165080666542053, -0.16165010631084442, -0.1614377796649933, -0.16143670678138733, -0.1613977551460266, -0.16133970022201538, -0.16126275062561035, -0.16122666001319885, -0.16114474833011627, -0.16090929508209229, -0.16090844571590424, -0.16084221005439758, -0.16083918511867523, -0.1608019769191742, -0.16079044342041016, -0.16075532138347626, -0.16074629127979279, -0.1606413573026657, -0.16057854890823364, -0.1605517417192459, -0.16042989492416382, -0.16039076447486877, -0.1603659987449646, -0.1603175699710846, -0.1602432131767273, -0.16023705899715424, -0.16009686887264252, -0.16009074449539185, -0.1600666344165802, -0.15998244285583496, -0.15979938209056854, -0.15978629887104034, -0.1596020758152008, -0.15939892828464508, -0.1593426614999771, -0.1592518389225006, -0.1591845601797104, -0.15916292369365692, -0.15903900563716888, -0.1589978188276291, -0.15899626910686493, -0.15894320607185364, -0.15893763303756714, -0.15882541239261627, -0.1588173508644104, -0.15873245894908905, -0.15867498517036438, -0.15865518152713776, -0.15854030847549438, -0.15844057500362396, -0.15837372839450836, -0.15832003951072693, -0.15828730165958405, -0.15810436010360718, -0.15810345113277435, -0.15805567800998688, -0.15801239013671875, -0.1579694151878357, -0.15783725678920746, -0.15761730074882507, -0.15757496654987335, -0.1575394868850708, -0.15752659738063812, -0.1574626863002777, -0.15744945406913757, -0.1573907732963562, -0.1573745608329773, -0.15711112320423126, -0.15708418190479279, -0.15696340799331665, -0.15695787966251373, -0.15694738924503326, -0.15681546926498413, -0.15681131184101105, -0.15680792927742004, -0.15676984190940857, -0.15669098496437073, -0.15666335821151733, -0.1566077172756195, -0.15659749507904053, -0.15651603043079376, -0.15649032592773438, -0.15645447373390198, -0.1564442217350006, -0.15642565488815308, -0.15641547739505768, -0.1562708020210266, -0.15615388751029968, -0.15614232420921326, -0.15612341463565826, -0.156105637550354, -0.1561034768819809, -0.1560923010110855, -0.1560274213552475, -0.15601477026939392, -0.15593747794628143, -0.1559373438358307, -0.15578465163707733, -0.15574659407138824, -0.15573811531066895, -0.1556994765996933, -0.15567564964294434, -0.15560339391231537, -0.15559133887290955, -0.15556058287620544, -0.15550364553928375, -0.15536604821681976, -0.15524455904960632, -0.15517309308052063, -0.15508845448493958, -0.15507353842258453, -0.15505577623844147, -0.1549767553806305, -0.154944509267807, -0.15493576228618622, -0.15492141246795654, -0.15484631061553955, -0.15482965111732483, -0.1548011302947998, -0.1546354591846466, -0.15459294617176056, -0.15450140833854675, -0.1544801890850067, -0.15444740653038025, -0.15443235635757446, -0.15439872443675995, -0.1542287915945053, -0.1542259007692337, -0.15409798920154572, -0.15398718416690826, -0.15398572385311127, -0.15376651287078857, -0.15375368297100067, -0.15372875332832336, -0.15371273458003998, -0.15368589758872986, -0.1536523401737213, -0.1536044478416443, -0.15356242656707764, -0.15355941653251648, -0.153512105345726, -0.1534411609172821, -0.15339577198028564, -0.15339553356170654, -0.15336985886096954, -0.15309572219848633, -0.1530529111623764, -0.15292629599571228, -0.15290750563144684, -0.1528220921754837, -0.15280845761299133, -0.15280801057815552, -0.1528032273054123, -0.15260285139083862, -0.15252643823623657, -0.1524972915649414, -0.1524374634027481, -0.1523142009973526, -0.15221495926380157, -0.1521863490343094, -0.15204806625843048, -0.15195442736148834, -0.151948481798172, -0.15187206864356995, -0.15171392261981964, -0.15134428441524506, -0.15127314627170563, -0.15126171708106995, -0.15119566023349762, -0.15108878910541534, -0.15107178688049316, -0.1510002762079239, -0.15084867179393768, -0.15084469318389893, -0.1506967693567276, -0.15032655000686646, -0.1498844027519226, -0.14986129105091095, -0.149809330701828, -0.149473175406456, -0.14935612678527832, -0.14929020404815674, -0.14889778196811676, -0.14875540137290955, -0.14831554889678955, -0.14825588464736938, -0.14791889488697052, -0.1478755623102188, -0.1478496640920639, -0.14762963354587555, -0.14762356877326965, -0.14758548140525818, -0.14727599918842316, -0.1471254974603653, -0.14694589376449585, -0.14665424823760986, -0.14661270380020142, -0.14632827043533325, -0.14619331061840057, -0.14604148268699646, -0.14593593776226044, -0.14578156173229218, -0.14565376937389374, -0.14501959085464478, -0.14497873187065125, -0.14449355006217957, -0.14444053173065186, -0.14423388242721558, -0.1439516395330429, -0.14393404126167297, -0.14371474087238312, -0.14370402693748474, -0.1436922550201416, -0.14367541670799255, -0.14356762170791626, -0.14348077774047852, -0.14345736801624298, -0.14335978031158447, -0.14324098825454712, -0.14322584867477417, -0.14298465847969055, -0.14289648830890656, -0.14289164543151855, -0.14262442290782928, -0.14262433350086212, -0.14238911867141724, -0.14232462644577026, -0.14220593869686127, -0.14187940955162048, -0.1417548805475235, -0.14164164662361145, -0.14161352813243866, -0.14155246317386627, -0.14146511256694794, -0.1413118988275528, -0.14121486246585846, -0.14114251732826233, -0.14100281894207, -0.1403968334197998, -0.13962753117084503, -0.13962684571743011, -0.13938897848129272, -0.1391741782426834, -0.13887062668800354, -0.13881944119930267, -0.13835720717906952, -0.1380806714296341, -0.1377195417881012, -0.13698101043701172, -0.13557159900665283, -0.13546809554100037]}

==> raw_results/batchensembles_L_Former_ood.json <==
{"fpr": [0.0, 0.001, 0.053, 0.053, 0.056, 0.056, 0.058, 0.058, 0.06, 0.06, 0.061, 0.061, 0.065, 0.065, 0.069, 0.069, 0.07, 0.07, 0.071, 0.071, 0.072, 0.072, 0.073, 0.073, 0.075, 0.075, 0.077, 0.077, 0.078, 0.078, 0.079, 0.079, 0.081, 0.081, 0.082, 0.082, 0.084, 0.084, 0.085, 0.085, 0.086, 0.086, 0.087, 0.087, 0.088, 0.088, 0.089, 0.089, 0.091, 0.091, 0.093, 0.093, 0.094, 0.094, 0.095, 0.095, 0.096, 0.096, 0.097, 0.097, 0.104, 0.104, 0.108, 0.108, 0.11, 0.11, 0.113, 0.113, 0.116, 0.116, 0.118, 0.118, 0.119, 0.119, 0.123, 0.123, 0.126, 0.126, 0.127, 0.127, 0.128, 0.128, 0.129, 0.129, 0.13, 0.13, 0.131, 0.131, 0.133, 0.133, 0.135, 0.135, 0.136, 0.136, 0.137, 0.137, 0.138, 0.138, 0.142, 0.142, 0.145, 0.145, 0.146, 0.146, 0.147, 0.147, 0.15, 0.15, 0.152, 0.152, 0.154, 0.154, 0.155, 0.155, 0.157, 0.157, 0.159, 0.159, 0.16, 0.16, 0.161, 0.161, 0.162, 0.162, 0.163, 0.163, 0.165, 0.165, 0.166, 0.166, 0.167, 0.167, 0.168, 0.168, 0.169, 0.169, 0.171, 0.171, 0.172, 0.172, 0.173, 0.173, 0.174, 0.174, 0.175, 0.175, 0.177, 0.177, 0.178, 0.178, 0.18, 0.18, 0.184, 0.184, 0.186, 0.186, 0.187, 0.187, 0.188, 0.188, 0.19, 0.19, 0.193, 0.193, 0.195, 0.195, 0.198, 0.198, 0.199, 0.199, 0.2, 0.2, 0.201, 0.201, 0.202, 0.202, 0.203, 0.203, 0.204, 0.204, 0.206, 0.206, 0.208, 0.208, 0.209, 0.209, 0.221, 0.221, 0.222, 0.222, 0.223, 0.223, 0.224, 0.224, 0.227, 0.227, 0.228, 0.228, 0.229, 0.229, 0.23, 0.23, 0.233, 0.233, 0.234, 0.234, 0.237, 0.237, 0.239, 0.239, 0.241, 0.241, 0.242, 0.242, 0.243, 0.243, 0.244, 0.244, 0.246, 0.246, 0.247, 0.247, 0.248, 0.248, 0.249, 0.249, 0.25, 0.25, 0.252, 0.252, 0.253, 0.253, 0.254, 0.254, 0.259, 0.259, 0.261, 0.261, 0.264, 0.264, 0.265, 0.265, 0.267, 0.267, 0.269, 0.269, 0.272, 0.272, 0.275, 0.275, 0.277, 0.277, 0.278, 0.278, 0.279, 0.279, 0.28, 0.28, 0.281, 0.281, 0.284, 0.284, 0.287, 0.287, 0.291, 0.291, 0.292, 0.292, 0.294, 0.294, 0.295, 0.295, 0.296, 0.296, 0.297, 0.297, 0.298, 0.298, 0.299, 0.299, 0.306, 0.306, 0.307, 0.307, 0.308, 0.308, 0.309, 0.309, 0.31, 0.31, 0.311, 0.311, 0.313, 0.313, 0.315, 0.315, 0.316, 0.316, 0.317, 0.317, 0.319, 0.319, 0.32, 0.32, 0.321, 0.321, 0.323, 0.323, 0.324, 0.324, 0.325, 0.325, 0.33, 0.33, 0.331, 0.331, 0.333, 0.333, 0.334, 0.334, 0.339, 0.339, 0.34, 0.34, 0.341, 0.341, 0.342, 0.342, 0.344, 0.344, 0.345, 0.345, 0.347, 0.347, 0.358, 0.358, 0.359, 0.359, 0.362, 0.362, 0.365, 0.365, 0.366, 0.366, 0.368, 0.368, 0.369, 0.369, 0.372, 0.372, 0.376, 0.376, 0.377, 0.377, 0.381, 0.381, 0.382, 0.382, 0.384, 0.384, 0.385, 0.385, 0.387, 0.387, 0.388, 0.388, 0.391, 0.391, 0.393, 0.393, 0.395, 0.395, 0.397, 0.397, 0.4, 0.4, 0.401, 0.401, 0.402, 0.402, 0.405, 0.405, 0.406, 0.406, 0.408, 0.408, 0.41, 0.41, 0.414, 0.414, 0.416, 0.416, 0.417, 0.417, 0.42, 0.42, 0.421, 0.421, 0.423, 0.423, 0.426, 0.426, 0.428, 0.428, 0.429, 0.429, 0.43, 0.43, 0.433, 0.433, 0.439, 0.439, 0.44, 0.44, 0.441, 0.441, 0.446, 0.446, 0.451, 0.451, 0.452, 0.452, 0.454, 0.454, 0.456, 0.456, 0.458, 0.458, 0.459, 0.459, 0.46, 0.46, 0.462, 0.462, 0.464, 0.464, 0.468, 0.468, 0.47, 0.47, 0.471, 0.471, 0.474, 0.474, 0.475, 0.475, 0.476, 0.476, 0.477, 0.477, 0.48, 0.48, 0.481, 0.481, 0.483, 0.483, 0.484, 0.484, 0.486, 0.486, 0.488, 0.488, 0.492, 0.492, 0.494, 0.494, 0.501, 0.501, 0.505, 0.505, 0.511, 0.511, 0.518, 0.518, 0.52, 0.52, 0.521, 0.521, 0.526, 0.526, 0.529, 0.529, 0.532, 0.532, 0.535, 0.535, 0.538, 0.538, 0.539, 0.539, 0.54, 0.54, 0.542, 0.542, 0.547, 0.547, 0.548, 0.548, 0.549, 0.549, 0.552, 0.552, 0.556, 0.556, 0.558, 0.558, 0.563, 0.563, 0.565, 0.565, 0.571, 0.571, 0.572, 0.572, 0.576, 0.576, 0.579, 0.579, 0.581, 0.581, 0.582, 0.582, 0.584, 0.584, 0.585, 0.585, 0.586, 0.586, 0.587, 0.587, 0.59, 0.59, 0.591, 0.591, 0.593, 0.593, 0.594, 0.594, 0.6, 0.6, 0.601, 0.601, 0.602, 0.602, 0.604, 0.604, 0.605, 0.605, 0.606, 0.606, 0.608, 0.608, 0.61, 0.61, 0.615, 0.615, 0.616, 0.616, 0.619, 0.619, 0.622, 0.622, 0.625, 0.625, 0.627, 0.627, 0.629, 0.629, 0.632, 0.632, 0.634, 0.634, 0.638, 0.638, 0.64, 0.64, 0.641, 0.641, 0.647, 0.647, 0.651, 0.651, 0.652, 0.652, 0.657, 0.657, 0.663, 0.663, 0.664, 0.664, 0.665, 0.665, 0.666, 0.666, 0.673, 0.673, 0.675, 0.675, 0.678, 0.678, 0.679, 0.679, 0.682, 0.682, 0.685, 0.685, 0.689, 0.689, 0.69, 0.69, 0.692, 0.692, 0.696, 0.696, 0.697, 0.697, 0.703, 0.703, 0.705, 0.705, 0.706, 0.706, 0.707, 0.707, 0.709, 0.709, 0.716, 0.716, 0.72, 0.72, 0.723, 0.723, 0.726, 0.726, 0.732, 0.732, 0.733, 0.733, 0.737, 0.737, 0.738, 0.738, 0.742, 0.742, 0.743, 0.743, 0.747, 0.747, 0.748, 0.748, 0.749, 0.749, 0.753, 0.753, 0.754, 0.754, 0.757, 0.757, 0.759, 0.759, 0.76, 0.76, 0.773, 0.773, 0.775, 0.775, 0.779, 0.779, 0.788, 0.788, 0.791, 0.791, 0.792, 0.792, 0.793, 0.793, 0.796, 0.796, 0.797, 0.797, 0.798, 0.798, 0.799, 0.799, 0.801, 0.801, 0.802, 0.802, 0.806, 0.806, 0.811, 0.811, 0.813, 0.813, 0.815, 0.815, 0.816, 0.816, 0.819, 0.819, 0.821, 0.821, 0.822, 0.822, 0.825, 0.825, 0.826, 0.826, 0.827, 0.827, 0.829, 0.829, 0.831, 0.831, 0.833, 0.833, 0.838, 0.838, 0.84, 0.84, 0.841, 0.841, 0.842, 0.842, 0.843, 0.843, 0.844, 0.844, 0.845, 0.845, 0.846, 0.846, 0.847, 0.847, 0.848, 0.848, 0.849, 0.849, 0.85, 0.85, 0.851, 0.851, 0.853, 0.853, 0.854, 0.854, 0.855, 0.855, 0.856, 0.856, 0.857, 0.857, 0.859, 0.859, 0.86, 0.86, 0.862, 0.862, 0.865, 0.865, 0.867, 0.867, 0.868, 0.868, 0.871, 0.871, 0.872, 0.872, 0.873, 0.873, 0.874, 0.874, 0.875, 0.875, 0.878, 0.878, 0.879, 0.879, 0.88, 0.88, 0.881, 0.881, 0.882, 0.882, 0.883, 0.883, 0.884, 0.884, 0.885, 0.885, 0.886, 0.886, 0.887, 0.887, 0.888, 0.888, 0.89, 0.89, 0.892, 0.892, 0.893, 0.893, 0.894, 0.894, 0.895, 0.895, 0.896, 0.896, 0.897, 0.897, 0.898, 0.898, 0.899, 0.899, 0.9, 0.9, 0.901, 0.901, 0.903, 0.903, 0.904, 0.904, 0.905, 0.905, 0.906, 0.906, 0.908, 0.908, 0.909, 0.909, 0.91, 0.91, 0.911, 0.911, 0.913, 0.913, 0.914, 0.914, 0.916, 0.916, 0.917, 0.917, 0.919, 0.919, 0.92, 0.92, 0.921, 0.921, 0.922, 0.922, 0.924, 0.924, 0.925, 0.925, 0.928, 0.928, 0.929, 0.929, 0.93, 0.93, 0.931, 0.931, 0.932, 0.932, 0.935, 0.935, 0.937, 0.937, 0.94, 0.94, 0.942, 0.942, 0.946, 0.946, 0.948, 0.948, 0.949, 0.949, 0.952, 0.952, 0.953, 0.953, 0.954, 0.954, 0.955, 0.955, 0.957, 0.957, 0.963, 0.963, 0.967, 0.967, 1.0], "tpr": [0.0, 0.0, 0.0, 0.002, 0.002, 0.003, 0.003, 0.008, 0.008, 0.01, 0.01, 0.012, 0.012, 0.013, 0.013, 0.017, 0.017, 0.02, 0.02, 0.022, 0.022, 0.024, 0.024, 0.026, 0.026, 0.028, 0.028, 0.029, 0.029, 0.033, 0.033, 0.035, 0.035, 0.037, 0.037, 0.042, 0.042, 0.046, 0.046, 0.05, 0.05, 0.053, 0.053, 0.054, 0.054, 0.055, 0.055, 0.058, 0.058, 0.062, 0.062, 0.065, 0.065, 0.067, 0.067, 0.075, 0.075, 0.077, 0.077, 0.08, 0.08, 0.082, 0.082, 0.083, 0.083, 0.084, 0.084, 0.088, 0.088, 0.09, 0.09, 0.091, 0.091, 0.092, 0.092, 0.093, 0.093, 0.094, 0.094, 0.097, 0.097, 0.101, 0.101, 0.102, 0.102, 0.104, 0.104, 0.107, 0.107, 0.109, 0.109, 0.11, 0.11, 0.113, 0.113, 0.122, 0.122, 0.125, 0.125, 0.131, 0.131, 0.133, 0.133, 0.134, 0.134, 0.135, 0.135, 0.136, 0.136, 0.14, 0.14, 0.144, 0.144, 0.145, 0.145, 0.147, 0.147, 0.155, 0.155, 0.157, 0.157, 0.158, 0.158, 0.159, 0.159, 0.16, 0.16, 0.161, 0.161, 0.164, 0.164, 0.171, 0.171, 0.176, 0.176, 0.177, 0.177, 0.179, 0.179, 0.181, 0.181, 0.182, 0.182, 0.186, 0.186, 0.188, 0.188, 0.19, 0.19, 0.192, 0.192, 0.196, 0.196, 0.197, 0.197, 0.201, 0.201, 0.202, 0.202, 0.203, 0.203, 0.206, 0.206, 0.208, 0.208, 0.21, 0.21, 0.213, 0.213, 0.222, 0.222, 0.226, 0.226, 0.23, 0.23, 0.232, 0.232, 0.233, 0.233, 0.234, 0.234, 0.238, 0.238, 0.24, 0.24, 0.243, 0.243, 0.244, 0.244, 0.245, 0.245, 0.247, 0.247, 0.249, 0.249, 0.251, 0.251, 0.253, 0.253, 0.258, 0.258, 0.262, 0.262, 0.267, 0.267, 0.268, 0.268, 0.269, 0.269, 0.273, 0.273, 0.277, 0.277, 0.278, 0.278, 0.281, 0.281, 0.282, 0.282, 0.285, 0.285, 0.291, 0.291, 0.292, 0.292, 0.293, 0.293, 0.296, 0.296, 0.298, 0.298, 0.302, 0.302, 0.303, 0.303, 0.304, 0.304, 0.306, 0.306, 0.308, 0.308, 0.309, 0.309, 0.313, 0.313, 0.314, 0.314, 0.316, 0.316, 0.317, 0.317, 0.318, 0.318, 0.321, 0.321, 0.323, 0.323, 0.324, 0.324, 0.325, 0.325, 0.326, 0.326, 0.327, 0.327, 0.332, 0.332, 0.333, 0.333, 0.334, 0.334, 0.335, 0.335, 0.337, 0.337, 0.338, 0.338, 0.342, 0.342, 0.343, 0.343, 0.349, 0.349, 0.351, 0.351, 0.357, 0.357, 0.359, 0.359, 0.36, 0.36, 0.365, 0.365, 0.366, 0.366, 0.368, 0.368, 0.37, 0.37, 0.372, 0.372, 0.375, 0.375, 0.376, 0.376, 0.377, 0.377, 0.38, 0.38, 0.382, 0.382, 0.385, 0.385, 0.388, 0.388, 0.39, 0.39, 0.391, 0.391, 0.392, 0.392, 0.393, 0.393, 0.394, 0.394, 0.395, 0.395, 0.397, 0.397, 0.398, 0.398, 0.401, 0.401, 0.405, 0.405, 0.407, 0.407, 0.408, 0.408, 0.41, 0.41, 0.411, 0.411, 0.413, 0.413, 0.414, 0.414, 0.415, 0.415, 0.416, 0.416, 0.418, 0.418, 0.42, 0.42, 0.422, 0.422, 0.423, 0.423, 0.425, 0.425, 0.426, 0.426, 0.429, 0.429, 0.43, 0.43, 0.433, 0.433, 0.434, 0.434, 0.436, 0.436, 0.44, 0.44, 0.446, 0.446, 0.447, 0.447, 0.448, 0.448, 0.449, 0.449, 0.45, 0.45, 0.451, 0.451, 0.454, 0.454, 0.455, 0.455, 0.456, 0.456, 0.457, 0.457, 0.458, 0.458, 0.459, 0.459, 0.46, 0.46, 0.461, 0.461, 0.467, 0.467, 0.474, 0.474, 0.475, 0.475, 0.477, 0.477, 0.479, 0.479, 0.48, 0.48, 0.483, 0.483, 0.484, 0.484, 0.485, 0.485, 0.487, 0.487, 0.488, 0.488, 0.489, 0.489, 0.494, 0.494, 0.495, 0.495, 0.497, 0.497, 0.498, 0.498, 0.499, 0.499, 0.503, 0.503, 0.504, 0.504, 0.505, 0.505, 0.506, 0.506, 0.507, 0.507, 0.508, 0.508, 0.51, 0.51, 0.512, 0.512, 0.513, 0.513, 0.515, 0.515, 0.516, 0.516, 0.517, 0.517, 0.518, 0.518, 0.521, 0.521, 0.523, 0.523, 0.524, 0.524, 0.527, 0.527, 0.528, 0.528, 0.53, 0.53, 0.531, 0.531, 0.532, 0.532, 0.533, 0.533, 0.534, 0.534, 0.535, 0.535, 0.539, 0.539, 0.54, 0.54, 0.541, 0.541, 0.542, 0.542, 0.544, 0.544, 0.545, 0.545, 0.55, 0.55, 0.551, 0.551, 0.552, 0.552, 0.553, 0.553, 0.554, 0.554, 0.555, 0.555, 0.556, 0.556, 0.558, 0.558, 0.559, 0.559, 0.56, 0.56, 0.562, 0.562, 0.564, 0.564, 0.565, 0.565, 0.566, 0.566, 0.567, 0.567, 0.568, 0.568, 0.569, 0.569, 0.57, 0.57, 0.571, 0.571, 0.572, 0.572, 0.574, 0.574, 0.575, 0.575, 0.576, 0.576, 0.577, 0.577, 0.578, 0.578, 0.58, 0.58, 0.581, 0.581, 0.582, 0.582, 0.583, 0.583, 0.584, 0.584, 0.585, 0.585, 0.586, 0.586, 0.587, 0.587, 0.588, 0.588, 0.589, 0.589, 0.59, 0.59, 0.592, 0.592, 0.594, 0.594, 0.595, 0.595, 0.596, 0.596, 0.597, 0.597, 0.598, 0.598, 0.6, 0.6, 0.601, 0.601, 0.602, 0.602, 0.603, 0.603, 0.604, 0.604, 0.61, 0.61, 0.613, 0.613, 0.615, 0.615, 0.618, 0.618, 0.619, 0.619, 0.62, 0.62, 0.621, 0.621, 0.624, 0.624, 0.627, 0.627, 0.63, 0.63, 0.631, 0.631, 0.632, 0.632, 0.633, 0.633, 0.634, 0.634, 0.636, 0.636, 0.637, 0.637, 0.638, 0.638, 0.639, 0.639, 0.64, 0.64, 0.642, 0.642, 0.651, 0.651, 0.652, 0.652, 0.653, 0.653, 0.655, 0.655, 0.656, 0.656, 0.66, 0.66, 0.661, 0.661, 0.662, 0.662, 0.663, 0.663, 0.665, 0.665, 0.667, 0.667, 0.669, 0.669, 0.67, 0.67, 0.671, 0.671, 0.672, 0.672, 0.673, 0.673, 0.675, 0.675, 0.679, 0.679, 0.683, 0.683, 0.686, 0.686, 0.687, 0.687, 0.689, 0.689, 0.691, 0.691, 0.693, 0.693, 0.694, 0.694, 0.697, 0.697, 0.698, 0.698, 0.701, 0.701, 0.702, 0.702, 0.703, 0.703, 0.708, 0.708, 0.709, 0.709, 0.71, 0.71, 0.717, 0.717, 0.72, 0.72, 0.724, 0.724, 0.725, 0.725, 0.728, 0.728, 0.729, 0.729, 0.73, 0.73, 0.731, 0.731, 0.732, 0.732, 0.733, 0.733, 0.735, 0.735, 0.736, 0.736, 0.737, 0.737, 0.74, 0.74, 0.741, 0.741, 0.742, 0.742, 0.744, 0.744, 0.746, 0.746, 0.748, 0.748, 0.749, 0.749, 0.751, 0.751, 0.752, 0.752, 0.754, 0.754, 0.757, 0.757, 0.76, 0.76, 0.763, 0.763, 0.767, 0.767, 0.77, 0.77, 0.772, 0.772, 0.776, 0.776, 0.778, 0.778, 0.779, 0.779, 0.78, 0.78, 0.784, 0.784, 0.79, 0.79, 0.791, 0.791, 0.793, 0.793, 0.795, 0.795, 0.8, 0.8, 0.806, 0.806, 0.811, 0.811, 0.814, 0.814, 0.815, 0.815, 0.823, 0.823, 0.827, 0.827, 0.83, 0.83, 0.836, 0.836, 0.838, 0.838, 0.839, 0.839, 0.84, 0.84, 0.846, 0.846, 0.847, 0.847, 0.849, 0.849, 0.85, 0.85, 0.852, 0.852, 0.857, 0.857, 0.861, 0.861, 0.862, 0.862, 0.873, 0.873, 0.874, 0.874, 0.875, 0.875, 0.88, 0.88, 0.883, 0.883, 0.884, 0.884, 0.889, 0.889, 0.89, 0.89, 0.901, 0.901, 0.903, 0.903, 0.909, 0.909, 0.911, 0.911, 0.916, 0.916, 0.921, 0.921, 0.926, 0.926, 0.928, 0.928, 0.931, 0.931, 0.938, 0.938, 0.939, 0.939, 0.94, 0.94, 0.949, 0.949, 0.951, 0.951, 0.955, 0.955, 0.957, 0.957, 0.962, 0.962, 0.965, 0.965, 0.969, 0.969, 0.97, 0.97, 0.972, 0.972, 0.974, 0.974, 0.977, 0.977, 0.979, 0.979, 0.981, 0.981, 0.987, 0.987, 0.991, 0.991, 0.993, 0.993, 0.996, 0.996, 0.998, 0.998, 0.999, 0.999, 1.0, 1.0], "precision": [0.509683995922528, 0.5094339622641509, 0.5096938775510204, 0.5099540581929556, 0.5102145045965271, 0.5099642309657639, 0.5102249488752556, 0.5104859335038363, 0.5102354145342887, 0.5104966717869943, 0.5102459016393442, 0.5099948744233727, 0.5102564102564102, 0.5100051308363264, 0.5102669404517454, 0.5105290190035953, 0.5107913669064749, 0.5110539845758355, 0.5113168724279835, 0.5110653628409676, 0.5108135942327497, 0.5105615662029882, 0.5108247422680412, 0.5105724600309438, 0.5103199174406605, 0.5105833763551885, 0.5108471074380165, 0.510594315245478, 0.5103412616339194, 0.5100879461976203, 0.510351966873706, 0.5106162610046608, 0.510880829015544, 0.5106272680145153, 0.5103734439834025, 0.5106382978723404, 0.5103842159916926, 0.5101298701298701, 0.5098752598752598, 0.5101404056162246, 0.5104058272632674, 0.5101509630400833, 0.5098958333333333, 0.5096404377279833, 0.5099061522419187, 0.5101721439749609, 0.5099164926931107, 0.5096605744125327, 0.509926854754441, 0.5096706743335075, 0.5094142259414226, 0.5091575091575091, 0.5094240837696336, 0.5091671031953903, 0.5089098532494759, 0.508652333508128, 0.5083945435466947, 0.5081364829396325, 0.5084033613445378, 0.5081450341565948, 0.5084121976866456, 0.5081536033666492, 0.5078947368421053, 0.507635597682991, 0.5073761854583773, 0.5076436478650501, 0.5073839662447257, 0.5071240105540897, 0.5073917634635692, 0.5071315372424723, 0.5068710359408034, 0.5066102591221576, 0.5063492063492063, 0.5060878771836951, 0.5058262711864406, 0.5060943296237413, 0.5058324496288441, 0.5055702917771884, 0.505307855626327, 0.5055762081784386, 0.5058448459086079, 0.5055821371610846, 0.5058510638297873, 0.5061202767429483, 0.5058572949946751, 0.5055940330314331, 0.5053304904051172, 0.5056, 0.5053361792956244, 0.5050720768820075, 0.5053418803418803, 0.5050774986638161, 0.5053475935828877, 0.5056179775280899, 0.5058886509635975, 0.5056239957150509, 0.5058949624866024, 0.5056300268096515, 0.5053648068669528, 0.5050993022007515, 0.5053705692803437, 0.5051047823750672, 0.5053763440860215, 0.5051102743410436, 0.5048439181916039, 0.5045772751750135, 0.5043103448275862, 0.5040431266846361, 0.5037756202804746, 0.503507825148408, 0.5032397408207343, 0.5029713668287412, 0.5027027027027027, 0.502974580854516, 0.5027056277056277, 0.5024363833243097, 0.5021668472372698, 0.5018970189701897, 0.5016268980477223, 0.5018990775908845, 0.501628664495114, 0.5013579576317219, 0.5016304347826087, 0.5019032082653616, 0.5016322089227421, 0.5013609145345672, 0.5010893246187363, 0.500817438692098, 0.5005452562704471, 0.5002727768685216, 0.5, 0.4997269251774986, 0.4994535519125683, 0.4991798797156916, 0.4989059080962801, 0.49863163656267107, 0.49890470974808326, 0.4986301369863014, 0.49835526315789475, 0.49808008776741636, 0.4978046103183315, 0.4975288303130148, 0.49725274725274726, 0.49752611324903795, 0.49724972497249725, 0.49697303247110625, 0.4966960352422907, 0.49696969696969695, 0.4966923925027563, 0.49641478212906787, 0.49613686534216334, 0.4958586416344561, 0.49613259668508286, 0.49585406301824214, 0.49557522123893805, 0.4952960708356392, 0.4950166112956811, 0.49473684210526314, 0.49445676274944567, 0.49417637271214643, 0.4944506104328524, 0.49416990560799556, 0.4938888888888889, 0.4936075597554197, 0.4933259176863181, 0.49304396215915414, 0.4927616926503341, 0.4924791086350975, 0.4927536231884058, 0.4924707194645845, 0.4921875, 0.49246231155778897, 0.49273743016759775, 0.4924538848518726, 0.49272930648769575, 0.4924454392837157, 0.49272116461366183, 0.492436974789916, 0.492152466367713, 0.4918676388109927, 0.49158249158249157, 0.4912970241437395, 0.4910112359550562, 0.49072512647554806, 0.49100112485939257, 0.4907146876758582, 0.49042792792792794, 0.49070422535211267, 0.4904171364148816, 0.4906937394247039, 0.4904063205417607, 0.4901185770750988, 0.4903954802259887, 0.4901074053137366, 0.48981900452488686, 0.490096208262592, 0.4898074745186863, 0.48951841359773374, 0.48922902494331066, 0.48893930799773117, 0.48864926220204313, 0.488358886996025, 0.48806818181818185, 0.4877771461057419, 0.4880546075085324, 0.4877632327831531, 0.4874715261958998, 0.4877492877492878, 0.48745724059293044, 0.48716486023958927, 0.4868721461187215, 0.48657909765848084, 0.4868571428571429, 0.4865637507146941, 0.4868421052631579, 0.48654836863194045, 0.48625429553264604, 0.4865329512893983, 0.48623853211009177, 0.4865174985656913, 0.48679678530424797, 0.4870763928776565, 0.4867816091954023, 0.4870615296147211, 0.4873417721518987, 0.48762233736327, 0.4879032258064516, 0.48760806916426513, 0.4873125720876586, 0.4875937680323139, 0.48729792147806006, 0.48700173310225303, 0.4867052023121387, 0.4869866975130133, 0.4866898148148148, 0.48697162709901565, 0.48725376593279257, 0.487536231884058, 0.48781902552204176, 0.4881021474172954, 0.4878048780487805, 0.4875072632190587, 0.4872093023255814, 0.4869109947643979, 0.48661233993015135, 0.48689574839836924, 0.4865967365967366, 0.4862973760932945, 0.48599766627771296, 0.4862813776999416, 0.48598130841121495, 0.4862653419053185, 0.48596491228070177, 0.48566413107080164, 0.4853629976580796, 0.4850615114235501, 0.4847596717467761, 0.4850439882697947, 0.4847417840375587, 0.48502642395772166, 0.48472385428907167, 0.4844209288653733, 0.48470588235294115, 0.48440258975868156, 0.48468786808009423, 0.48438420742486743, 0.4846698113207547, 0.48436578171091443, 0.48406139315230223, 0.48375664500886, 0.483451536643026, 0.48373743347131876, 0.4834319526627219, 0.4837181764357608, 0.4840047393364929, 0.4842916419679905, 0.4845788849347568, 0.48486646884273, 0.4845605700712589, 0.48484848484848486, 0.4845422116527943, 0.4842355740630577, 0.48392857142857143, 0.4836212030970816, 0.48390941597139453, 0.4836016696481813, 0.48329355608591884, 0.4835820895522388, 0.4838709677419355, 0.48356246264196057, 0.48325358851674644, 0.48354278874925194, 0.48323353293413174, 0.4829239065308568, 0.4826139088729017, 0.4823035392921416, 0.4819927971188475, 0.48228228228228226, 0.48197115384615385, 0.481659651232712, 0.4813477737665463, 0.4810355207706201, 0.4807228915662651, 0.4804098854731766, 0.48009650180940894, 0.47978273989136994, 0.47946859903381644, 0.4791540785498489, 0.4788391777509069, 0.4785238959467635, 0.4788135593220339, 0.47849788007268323, 0.4781818181818182, 0.47847180109157067, 0.47815533980582525, 0.47783849423193686, 0.4775212636695018, 0.47720364741641336, 0.4768856447688564, 0.4765672550213025, 0.4762484774665043, 0.47592931139549055, 0.47621951219512193, 0.47651006711409394, 0.47680097680097683, 0.47648136835675015, 0.4767726161369193, 0.4764525993883792, 0.47613219094247244, 0.4764237599510104, 0.47610294117647056, 0.4757817290006131, 0.47607361963190187, 0.47575199508901167, 0.476044226044226, 0.4757221880762139, 0.47601476014760147, 0.4756923076923077, 0.4753694581280788, 0.47504621072088726, 0.4753390875462392, 0.4756323257248612, 0.4759259259259259, 0.47560222359481164, 0.4752781211372064, 0.4749536178107607, 0.4746287128712871, 0.4743034055727554, 0.4739776951672863, 0.4736515809051457, 0.47332506203473945, 0.4729981378026071, 0.47329192546583854, 0.47296457426973276, 0.472636815920398, 0.4723086496577474, 0.47198007471980075, 0.4716510903426791, 0.4713216957605985, 0.47161572052401746, 0.4712858926342072, 0.47158026233604, 0.471875, 0.4715447154471545, 0.4718397997496871, 0.4715090795241077, 0.47117794486215536, 0.470846394984326, 0.47051442910915936, 0.4708097928436911, 0.47110552763819097, 0.4714016341923319, 0.4716981132075472, 0.4713656387665198, 0.4716624685138539, 0.47195967233774416, 0.47225725094577553, 0.47192429022082016, 0.4722222222222222, 0.47252053063802907, 0.4721871049304678, 0.47248576850094876, 0.47215189873417723, 0.47245091830272323, 0.4721166032953105, 0.47178186429930247, 0.4714467005076142, 0.4711111111111111, 0.4714104193138501, 0.47107438016528924, 0.4713740458015267, 0.4716740929344367, 0.47197452229299364, 0.4722753346080306, 0.4725765306122449, 0.47223994894703253, 0.4725415070242657, 0.47220447284345046, 0.4725063938618926, 0.472808701215611, 0.47247119078104993, 0.4727738629083921, 0.47307692307692306, 0.4733803720333547, 0.4730423620025674, 0.4733461785484907, 0.4736503856041131, 0.4733118971061093, 0.47361647361647363, 0.4732775273663876, 0.4729381443298969, 0.4732430689877498, 0.4735483870967742, 0.47385409941898, 0.47416020671834624, 0.4744667097608274, 0.4741267787839586, 0.47378640776699027, 0.4740932642487047, 0.47375243033052494, 0.47405966277561606, 0.4743672939649578, 0.4746753246753247, 0.47498375568551005, 0.4752925877763329, 0.47560182173064414, 0.4759114583333333, 0.4755700325732899, 0.47522816166883963, 0.4755381604696673, 0.4758485639686684, 0.4761593729588504, 0.4764705882352941, 0.47678221059516024, 0.47709424083769636, 0.4767518009168304, 0.4764089121887287, 0.47672131147540986, 0.47703412073490814, 0.4766907419566645, 0.4763469119579501, 0.4760026298487837, 0.4756578947368421, 0.4759710335747202, 0.4762845849802372, 0.47659854976928145, 0.4762532981530343, 0.4765676567656766, 0.476221928665786, 0.47587574355584933, 0.4755291005291005, 0.4751819986763733, 0.47483443708609274, 0.47514910536779326, 0.47480106100795755, 0.4751161247511613, 0.4747675962815405, 0.4750830564784053, 0.4747340425531915, 0.4750499001996008, 0.47536617842876167, 0.475016655562958, 0.47533333333333333, 0.47565043362241494, 0.4759679572763685, 0.4756179024716099, 0.47593582887700536, 0.47558528428093644, 0.4759036144578313, 0.4755525787006028, 0.47587131367292224, 0.4755197853789403, 0.47583892617449663, 0.47548690396239085, 0.47580645161290325, 0.4761264290517821, 0.47644683714670255, 0.4767676767676768, 0.477088948787062, 0.47741065407956845, 0.47705802968960864, 0.4773801485482782, 0.47702702702702704, 0.47734956051386074, 0.4769959404600812, 0.4766418415707515, 0.47696476964769646, 0.4766101694915254, 0.4769335142469471, 0.47657841140529533, 0.47622282608695654, 0.47586675730795375, 0.47551020408163264, 0.4758339006126617, 0.47547683923705725, 0.4758009543285617, 0.4761255115961801, 0.4757679180887372, 0.47540983606557374, 0.47573479152426523, 0.47537619699042405, 0.4757015742642026, 0.47534246575342465, 0.47498286497601094, 0.47462277091906724, 0.4742621825669183, 0.47458791208791207, 0.4742268041237113, 0.47386519944979366, 0.4741913282863042, 0.4738292011019284, 0.47346657477601656, 0.4731034482758621, 0.47342995169082125, 0.47375690607734805, 0.47408431237042153, 0.47372060857538034, 0.4740484429065744, 0.47368421052631576, 0.4733194733194733, 0.47295423023578365, 0.4732824427480916, 0.47291666666666665, 0.47255038220986795, 0.4728789986091794, 0.4732080723729993, 0.47284122562674097, 0.47247386759581883, 0.47280334728033474, 0.47313328681088623, 0.473463687150838, 0.47379454926624737, 0.4734265734265734, 0.4737578726382085, 0.4740896358543417, 0.47372109320252276, 0.4740532959326788, 0.4743859649122807, 0.47401685393258425, 0.47434996486296555, 0.47468354430379744, 0.47431386347642507, 0.47464788732394364, 0.47427766032417196, 0.47461212976022565, 0.47494707127734653, 0.4752824858757062, 0.47491166077738517, 0.4752475247524752, 0.4748761500353857, 0.4752124645892351, 0.4755492558469171, 0.47588652482269506, 0.47622427253371186, 0.4758522727272727, 0.47547974413646055, 0.47581792318634425, 0.4761565836298932, 0.4757834757834758, 0.47612259444048466, 0.4764621968616263, 0.476802284082798, 0.47714285714285715, 0.4767691208005718, 0.47639484978540775, 0.4760200429491768, 0.47564469914040114, 0.4759856630824373, 0.4763271162123386, 0.47595118449389806, 0.47629310344827586, 0.4766355140186916, 0.47697841726618706, 0.4773218142548596, 0.4769452449567723, 0.47656813266041814, 0.47619047619047616, 0.47581227436823104, 0.4754335260115607, 0.4750542299349241, 0.47539797395079597, 0.47574221578566256, 0.47608695652173916, 0.4757070340826686, 0.4753265602322206, 0.4756717501815541, 0.47601744186046513, 0.4763636363636364, 0.4759825327510917, 0.47560087399854334, 0.4752186588921283, 0.474835886214442, 0.4744525547445255, 0.47406866325785246, 0.47441520467836257, 0.4740307242136064, 0.47364568081991215, 0.473992673992674, 0.4743401759530792, 0.4739545121056493, 0.473568281938326, 0.47318148420279205, 0.47352941176470587, 0.4731420161883738, 0.4734904270986745, 0.47383935151068535, 0.474188790560472, 0.4738007380073801, 0.4741506646971935, 0.4745011086474501, 0.47411242603550297, 0.4744633604737232, 0.4740740740740741, 0.4744255003706449, 0.47403560830860536, 0.47438752783964366, 0.4739970282317979, 0.47434944237918214, 0.4739583333333333, 0.4743112434847357, 0.47391952309985097, 0.4742729306487696, 0.4746268656716418, 0.47423450336071693, 0.47458893871449925, 0.474943904263276, 0.4752994011976048, 0.4749063670411985, 0.4752623688155922, 0.47561890472618157, 0.4752252252252252, 0.4755822689706987, 0.47593984962406016, 0.4762979683972912, 0.4766566265060241, 0.4770158251695554, 0.47737556561085975, 0.47773584905660377, 0.4773413897280967, 0.47770219198790626, 0.47806354009077157, 0.4784254352763058, 0.47878787878787876, 0.4791508718726308, 0.4795144157814871, 0.4791192103264996, 0.4787234042553192, 0.4783269961977186, 0.4786910197869102, 0.4782939832444783, 0.47865853658536583, 0.479023646071701, 0.47862595419847326, 0.4789915966386555, 0.4793577981651376, 0.4789594491201224, 0.4785604900459418, 0.4789272030651341, 0.4785276073619632, 0.47889485801995396, 0.4792626728110599, 0.4796310530361261, 0.47923076923076924, 0.47882986913010006, 0.47842835130970723, 0.4780262143407864, 0.47762345679012347, 0.477992277992278, 0.47836166924265844, 0.4779582366589327, 0.4775541795665635, 0.47714949651433, 0.47751937984496123, 0.4778898370830101, 0.4782608695652174, 0.47785547785547783, 0.4774494556765163, 0.4778210116731518, 0.4781931464174455, 0.47856586126266565, 0.4789391575663027, 0.47931303669008585, 0.4796875, 0.4800625488663018, 0.48043818466353677, 0.48003132341425214, 0.48040752351097177, 0.48, 0.47959183673469385, 0.4791830322073841, 0.47955974842767296, 0.47993705743509046, 0.48031496062992124, 0.4806934594168637, 0.4802839116719243, 0.48066298342541436, 0.48104265402843605, 0.4806324110671937, 0.4810126582278481, 0.4806017418844022, 0.4809825673534073, 0.48136399682791436, 0.48095238095238096, 0.4813343923749007, 0.48171701112877585, 0.4813046937151949, 0.48168789808917195, 0.4820717131474104, 0.4824561403508772, 0.4828411811652035, 0.48322683706070285, 0.48361310951239006, 0.4832, 0.48278622898318657, 0.4823717948717949, 0.4827586206896552, 0.48314606741573035, 0.4835341365461847, 0.48392282958199356, 0.48431214802896216, 0.48470209339774556, 0.48509266720386784, 0.4854838709677419, 0.4858757062146893, 0.48546042003231016, 0.4858528698464026, 0.48624595469255666, 0.48663967611336034, 0.48703403565640196, 0.48661800486618007, 0.487012987012987, 0.487408610885459, 0.4878048780487805, 0.4882017900732303, 0.48778501628664495, 0.48818255908720454, 0.48858075040783033, 0.4889795918367347, 0.48856209150326796, 0.48814390842191335, 0.4877250409165303, 0.4881244881244881, 0.4885245901639344, 0.4889253486464315, 0.4885057471264368, 0.48890714872637636, 0.48930921052631576, 0.4897119341563786, 0.48929159802306427, 0.4888705688375927, 0.4892739273927393, 0.48967795210569776, 0.4900826446280992, 0.4904880066170389, 0.4908940397350993, 0.49130074565037285, 0.4917081260364842, 0.4921161825726141, 0.4925249169435216, 0.4921030756442228, 0.49168053244592347, 0.492089925062448, 0.4925, 0.49291075896580483, 0.493322203672788, 0.49373433583959897, 0.49331103678929766, 0.4928870292887029, 0.4932998324958124, 0.4928751047778709, 0.49328859060402686, 0.49370277078085645, 0.49411764705882355, 0.4945332211942809, 0.4941077441077441, 0.493681550126369, 0.49325463743676223, 0.4936708860759494, 0.49408783783783783, 0.4945054945054945, 0.4949238578680203, 0.4953429297205758, 0.4957627118644068, 0.4961832061068702, 0.4966044142614601, 0.4970263381478335, 0.4965986394557823, 0.49617021276595746, 0.49659284497444633, 0.49701619778346123, 0.4974402730375427, 0.49786507258753204, 0.4982905982905983, 0.49871685201026517, 0.4982876712328767, 0.4987146529562982, 0.49914236706689535, 0.4995708154506438, 0.5, 0.4995700773860705, 0.4991394148020654, 0.49956933677863913, 0.5, 0.4995685936151855, 0.4991364421416235, 0.49870354364736386, 0.4991349480968858, 0.49956709956709955, 0.5, 0.5004336513443192, 0.5, 0.49956559513466553, 0.5, 0.5004351610095735, 0.5008710801393729, 0.5013077593722755, 0.5017452006980803, 0.5013100436681223, 0.5017482517482518, 0.5021872265966754, 0.5017513134851138, 0.5021910604732691, 0.5026315789473684, 0.5030728709394205, 0.5026362038664324, 0.5021987686895338, 0.5017605633802817, 0.5022026431718062, 0.5017636684303352, 0.501323918799647, 0.5008833922261484, 0.5013262599469496, 0.5017699115044247, 0.5013286093888397, 0.50177304964539, 0.5022182786157942, 0.5026642984014209, 0.5031111111111111, 0.50355871886121, 0.5040071237756011, 0.5035650623885918, 0.504014272970562, 0.5044642857142857, 0.5040214477211796, 0.5035778175313059, 0.5040286481647269, 0.5044802867383512, 0.5040358744394619, 0.5035906642728905, 0.5031446540880503, 0.5035971223021583, 0.504050405040504, 0.5036036036036036, 0.503155996393147, 0.5036101083032491, 0.5040650406504065, 0.5045207956600362, 0.5049773755656108, 0.5045289855072463, 0.5049864007252947, 0.5054446460980037, 0.5059037238873751, 0.5054545454545455, 0.5059144676979072, 0.5063752276867031, 0.5068368277119416, 0.5063868613138686, 0.5068493150684932, 0.5073126142595978, 0.5077767612076852, 0.5073260073260073, 0.5077910174152154, 0.5082568807339449, 0.5078053259871441, 0.5082720588235294, 0.5087396504139834, 0.5082872928176796, 0.5078341013824885, 0.5083025830258303, 0.5078485687903971, 0.5073937153419593, 0.5078630897317299, 0.5083333333333333, 0.5088044485634847, 0.5092764378478665, 0.5097493036211699, 0.5092936802973977, 0.5097674418604651, 0.5093109869646183, 0.5097856477166822, 0.5093283582089553, 0.5098039215686274, 0.5102803738317757, 0.510757717492984, 0.5112359550561798, 0.5107778819119025, 0.5103189493433395, 0.5107981220657277, 0.5103383458646616, 0.5098777046095955, 0.5103578154425612, 0.5098963242224317, 0.5094339622641509, 0.509915014164306, 0.5103969754253308, 0.510879848628193, 0.5113636363636364, 0.5109004739336492, 0.5104364326375711, 0.5109211775878443, 0.5114068441064639, 0.510941960038059, 0.5114285714285715, 0.5119161105815062, 0.5124045801526718, 0.5119388729703916, 0.511472275334608, 0.5110047846889952, 0.5114942528735632, 0.5110258868648131, 0.510556621880998, 0.5110470701248799, 0.510576923076923, 0.5101058710298364, 0.5105973025048169, 0.5110896817743491, 0.5115830115830116, 0.5120772946859904, 0.5125725338491296, 0.5130687318489835, 0.5135658914728682, 0.5140640155189137, 0.5145631067961165, 0.5150631681243926, 0.5155642023346303, 0.5160662122687439, 0.5155945419103314, 0.5151219512195122, 0.5146484375, 0.5151515151515151, 0.5146771037181996, 0.515181194906954, 0.5147058823529411, 0.5142296368989205, 0.5147347740667977, 0.5142576204523107, 0.514763779527559, 0.5152709359605911, 0.5157790927021696, 0.5162882527147088, 0.5158102766798419, 0.5153313550939663, 0.5158415841584159, 0.5153617443012884, 0.5158730158730159, 0.5163853028798411, 0.5168986083499006, 0.5174129353233831, 0.5169322709163346, 0.5174476570289133, 0.5179640718562875, 0.5184815184815185, 0.519, 0.5185185185185185, 0.5190380761523046, 0.5195586760280843, 0.5200803212851406, 0.5195979899497487, 0.5201207243460765, 0.5196374622356495, 0.5191532258064516, 0.5196770938446014, 0.5191919191919192, 0.5187057633973711, 0.5192307692307693, 0.5197568389057751, 0.5202839756592292, 0.5208121827411167, 0.5203252032520326, 0.5208545269582909, 0.5213849287169042, 0.5219164118246687, 0.5224489795918368, 0.5229826353421859, 0.5224948875255624, 0.5230296827021494, 0.5235655737704918, 0.5241025641025641, 0.5236139630390144, 0.5241521068859198, 0.5246913580246914, 0.5242018537590113, 0.5247422680412371, 0.5242518059855521, 0.5247933884297521, 0.5243019648397105, 0.5248447204968945, 0.5243523316062176, 0.524896265560166, 0.5254413291796469, 0.524948024948025, 0.5254942767950052, 0.5260416666666666, 0.5265901981230449, 0.5271398747390397, 0.5266457680250783, 0.5261506276150628, 0.5256544502617801, 0.5262054507337526, 0.5257082896117523, 0.5252100840336135, 0.5257623554153522, 0.5263157894736842, 0.5268703898840885, 0.5274261603375527, 0.5279831045406547, 0.5285412262156448, 0.5280423280423281, 0.527542372881356, 0.528101802757158, 0.5286624203821656, 0.5281615302869288, 0.5287234042553192, 0.5292864749733759, 0.5298507462686567, 0.5293489861259338, 0.5288461538461539, 0.5283422459893048, 0.5278372591006424, 0.5284030010718114, 0.528969957081545, 0.5284640171858217, 0.5279569892473118, 0.5285252960172229, 0.5290948275862069, 0.5285868392664509, 0.5291576673866091, 0.5297297297297298, 0.5303030303030303, 0.5308775731310943, 0.5303687635574837, 0.5298588490770901, 0.5304347826086957, 0.5310119695321001, 0.5315904139433552, 0.5321701199563795, 0.5327510917030568, 0.5322404371584699, 0.5328227571115973, 0.5334063526834611, 0.5339912280701754, 0.5334796926454446, 0.532967032967033, 0.5335533553355336, 0.5341409691629956, 0.5347298787210585, 0.5353200883002207, 0.5359116022099447, 0.536504424778761, 0.5370985603543743, 0.5376940133037694, 0.5382907880133185, 0.5388888888888889, 0.5383759733036707, 0.5389755011135857, 0.5395763656633222, 0.5401785714285714, 0.5396648044692738, 0.540268456375839, 0.5408734602463606, 0.5414798206278026, 0.5409652076318743, 0.5415730337078651, 0.5410573678290214, 0.5405405405405406, 0.5400225479143179, 0.5406320541760722, 0.5412429378531074, 0.5418552036199095, 0.5424688561721405, 0.5419501133786848, 0.5414301929625426, 0.5409090909090909, 0.5415244596131968, 0.541002277904328, 0.5416191562143672, 0.541095890410959, 0.5405714285714286, 0.5411899313501144, 0.5418098510882016, 0.5412844036697247, 0.5419058553386912, 0.5413793103448276, 0.5420023014959724, 0.5414746543778802, 0.5420991926182238, 0.5415704387990762, 0.5421965317919075, 0.5416666666666666, 0.541135573580533, 0.5417633410672854, 0.5412311265969802, 0.541860465116279, 0.5413271245634459, 0.5407925407925408, 0.5414235705950992, 0.5420560747663551, 0.5415204678362573, 0.5421545667447307, 0.5427901524032825, 0.5422535211267606, 0.5417156286721504, 0.5423529411764706, 0.5429917550058893, 0.5436320754716981, 0.5442739079102715, 0.5449172576832151, 0.5443786982248521, 0.5450236966824644, 0.5444839857651246, 0.5451306413301663, 0.544589774078478, 0.544047619047619, 0.5446960667461264, 0.5441527446300716, 0.5436081242532855, 0.5430622009569378, 0.5425149700598803, 0.5419664268585132, 0.5426170468187275, 0.5432692307692307, 0.542719614921781, 0.5433734939759036, 0.5440289505428226, 0.5446859903381642, 0.5453446191051995, 0.5460048426150121, 0.5466666666666666, 0.5473300970873787, 0.5467800729040098, 0.5474452554744526, 0.5468940316686967, 0.5475609756097561, 0.5470085470085471, 0.5476772616136919, 0.5483476132190942, 0.5490196078431373, 0.5484662576687117, 0.547911547911548, 0.5473554735547356, 0.5480295566502463, 0.5487053020961775, 0.5481481481481482, 0.5488257107540173, 0.5482673267326733, 0.5477075588599752, 0.5483870967741935, 0.5478260869565217, 0.5485074626865671, 0.5491905354919053, 0.5486284289276808, 0.5480649188514357, 0.54875, 0.5481852315394243, 0.5488721804511278, 0.5495608531994981, 0.550251256281407, 0.549685534591195, 0.5491183879093199, 0.5485498108448928, 0.5492424242424242, 0.549936788874842, 0.5506329113924051, 0.5513307984790875, 0.550761421319797, 0.5501905972045743, 0.5508905852417303, 0.5503184713375796, 0.5510204081632653, 0.5504469987228607, 0.551150895140665, 0.5518565941101152, 0.5525641025641026, 0.55198973042362, 0.5514138817480719, 0.5508365508365508, 0.5515463917525774, 0.552258064516129, 0.5516795865633075, 0.5523932729624839, 0.5531088082901554, 0.5538261997405967, 0.5545454545454546, 0.5539661898569571, 0.5546875, 0.5541069100391134, 0.5535248041775457, 0.5529411764705883, 0.5523560209424084, 0.5517693315858454, 0.55249343832021, 0.5519053876478318, 0.5513157894736842, 0.5520421607378129, 0.5514511873350924, 0.5521796565389696, 0.5529100529100529, 0.552317880794702, 0.5517241379310345, 0.5524568393094289, 0.5518617021276596, 0.5525965379494008, 0.552, 0.5514018691588785, 0.5521390374331551, 0.5528781793842035, 0.5522788203753352, 0.5516778523489932, 0.5510752688172043, 0.550471063257066, 0.5512129380053908, 0.5519568151147098, 0.5513513513513514, 0.550744248985115, 0.551490514905149, 0.5508819538670285, 0.5502717391304348, 0.5510204081632653, 0.5504087193460491, 0.5511596180081856, 0.5519125683060109, 0.5512995896032832, 0.5506849315068493, 0.551440329218107, 0.5521978021978022, 0.5529573590096286, 0.5523415977961432, 0.5517241379310345, 0.5524861878453039, 0.5518672199170125, 0.5512465373961218, 0.550624133148405, 0.5513888888888889, 0.5521557719054242, 0.5515320334261838, 0.5509065550906556, 0.5502793296089385, 0.551048951048951, 0.5504201680672269, 0.5497896213183731, 0.550561797752809, 0.549929676511955, 0.5507042253521127, 0.5514809590973202, 0.5508474576271186, 0.5502121640735502, 0.5495750708215298, 0.550354609929078, 0.5497159090909091, 0.5490753911806543, 0.5498575498575499, 0.550641940085592, 0.5514285714285714, 0.5507868383404864, 0.5501432664756447, 0.5494978479196556, 0.5502873563218391, 0.5496402877697841, 0.5504322766570605, 0.5497835497835498, 0.5491329479768786, 0.5499276410998553, 0.5492753623188406, 0.5500725689404935, 0.5494186046511628, 0.5487627365356623, 0.5495626822157434, 0.5489051094890511, 0.5482456140350878, 0.5475841874084919, 0.5469208211143695, 0.5462555066079295, 0.5455882352941176, 0.5463917525773195, 0.5471976401179941, 0.5465288035450517, 0.5473372781065089, 0.5481481481481482, 0.5489614243323442, 0.5482912332838039, 0.5476190476190477, 0.5469448584202683, 0.5477611940298508, 0.5485799701046338, 0.5479041916167665, 0.5487256371814093, 0.5495495495495496, 0.5503759398496241, 0.5512048192771084, 0.55052790346908, 0.5498489425981873, 0.5491679273827534, 0.55, 0.5493171471927162, 0.5501519756838906, 0.5509893455098934, 0.5503048780487805, 0.5511450381679389, 0.5504587155963303, 0.5497702909647779, 0.549079754601227, 0.5499231950844854, 0.5507692307692308, 0.5500770416024653, 0.5493827160493827, 0.5486862442040186, 0.5479876160990712, 0.5472868217054263, 0.546583850931677, 0.5458786936236392, 0.5467289719626168, 0.5460218408736349, 0.5453125, 0.5446009389671361, 0.5438871473354232, 0.543171114599686, 0.5424528301886793, 0.5417322834645669, 0.5410094637223974, 0.5418641390205371, 0.5411392405063291, 0.5419968304278923, 0.5428571428571428, 0.5437201907790143, 0.5429936305732485, 0.5422647527910686, 0.5431309904153354, 0.544, 0.5448717948717948, 0.5441412520064205, 0.545016077170418, 0.5442834138486312, 0.5435483870967742, 0.5428109854604201, 0.5420711974110033, 0.5429497568881686, 0.5438311688311688, 0.5447154471544715, 0.5439739413680782, 0.5448613376835236, 0.5441176470588235, 0.5450081833060556, 0.5442622950819672, 0.5451559934318555, 0.5444078947368421, 0.5436573311367381, 0.5429042904290429, 0.5421487603305785, 0.5413907284768212, 0.5422885572139303, 0.5415282392026578, 0.540765391014975, 0.5416666666666666, 0.5425709515859767, 0.5418060200668896, 0.542713567839196, 0.5419463087248322, 0.5428571428571428, 0.5437710437710438, 0.5430016863406408, 0.543918918918919, 0.5431472081218274, 0.5423728813559322, 0.5415959252971138, 0.5408163265306123, 0.5400340715502555, 0.5409556313993175, 0.5401709401709401, 0.541095890410959, 0.5420240137221269, 0.5412371134020618, 0.5421686746987951, 0.5413793103448276, 0.542314335060449, 0.5415224913494809, 0.5407279029462738, 0.5416666666666666, 0.5408695652173913, 0.5400696864111498, 0.5392670157068062, 0.5384615384615384, 0.5394045534150613, 0.5403508771929825, 0.5413005272407733, 0.5404929577464789, 0.5414462081128748, 0.5406360424028268, 0.5415929203539823, 0.5425531914893617, 0.5417406749555951, 0.5427046263345195, 0.5418894830659536, 0.5410714285714285, 0.5420393559928444, 0.543010752688172, 0.5421903052064632, 0.5413669064748201, 0.5423423423423424, 0.5415162454873647, 0.5406871609403255, 0.5416666666666666, 0.5408348457350273, 0.5418181818181819, 0.5428051001821493, 0.5437956204379562, 0.5447897623400365, 0.5439560439560439, 0.5431192660550459, 0.5422794117647058, 0.5414364640883977, 0.540590405904059, 0.5397412199630314, 0.5407407407407407, 0.5417439703153989, 0.5427509293680297, 0.5418994413407822, 0.5410447761194029, 0.5401869158878505, 0.5393258426966292, 0.5384615384615384, 0.5375939849624061, 0.5386064030131826, 0.5377358490566038, 0.5387523629489603, 0.5378787878787878, 0.538899430740038, 0.5399239543726235, 0.540952380952381, 0.5419847328244275, 0.5430210325047801, 0.5421455938697318, 0.5412667946257198, 0.5423076923076923, 0.5433526011560693, 0.5424710424710425, 0.5415860735009671, 0.5426356589147286, 0.541747572815534, 0.5428015564202334, 0.543859649122807, 0.544921875, 0.5440313111545988, 0.5450980392156862, 0.5442043222003929, 0.5433070866141733, 0.5443786982248521, 0.5434782608695652, 0.5445544554455446, 0.5436507936507936, 0.5447316103379721, 0.5438247011952191, 0.5449101796407185, 0.544, 0.5430861723446894, 0.5421686746987951, 0.5412474849094567, 0.5423387096774194, 0.5434343434343434, 0.5445344129554656, 0.5436105476673428, 0.5447154471544715, 0.5437881873727087, 0.5428571428571428, 0.5439672801635992, 0.5450819672131147, 0.5441478439425051, 0.5432098765432098, 0.5422680412371134, 0.5413223140495868, 0.5424430641821946, 0.5435684647302904, 0.5446985446985447, 0.54375, 0.5427974947807933, 0.5418410041841004, 0.5429769392033543, 0.542016806722689, 0.5410526315789473, 0.540084388185654, 0.5391120507399577, 0.5402542372881356, 0.5392781316348195, 0.5382978723404256, 0.5373134328358209, 0.5363247863247863, 0.5374732334047109, 0.5386266094420601, 0.5397849462365591, 0.540948275862069, 0.5399568034557235, 0.5411255411255411, 0.5401301518438177, 0.5391304347826087, 0.5403050108932462, 0.5393013100436681, 0.5382932166301969, 0.5372807017543859, 0.5384615384615384, 0.539647577092511, 0.5386313465783664, 0.5376106194690266, 0.5365853658536586, 0.5355555555555556, 0.534521158129176, 0.5357142857142857, 0.5346756152125279, 0.5336322869955157, 0.5325842696629214, 0.5337837837837838, 0.5327313769751693, 0.5339366515837104, 0.5328798185941043, 0.5340909090909091, 0.5353075170842825, 0.5342465753424658, 0.5331807780320366, 0.5321100917431193, 0.5310344827586206, 0.532258064516129, 0.5311778290993071, 0.5300925925925926, 0.5290023201856149, 0.5302325581395348, 0.5291375291375291, 0.530373831775701, 0.5292740046838408, 0.528169014084507, 0.5270588235294118, 0.5283018867924528, 0.5271867612293144, 0.5284360189573459, 0.5296912114014252, 0.5285714285714286, 0.5274463007159904, 0.5263157894736842, 0.5251798561151079, 0.5264423076923077, 0.5253012048192771, 0.5265700483091788, 0.5278450363196125, 0.5266990291262136, 0.5255474452554745, 0.524390243902439, 0.5232273838630807, 0.5220588235294118, 0.5233415233415234, 0.5221674876847291, 0.5234567901234568, 0.5222772277227723, 0.5210918114143921, 0.5199004975124378, 0.5187032418952618, 0.5175, 0.518796992481203, 0.5175879396984925, 0.5163727959697733, 0.5151515151515151, 0.5139240506329114, 0.5126903553299492, 0.5139949109414759, 0.5127551020408163, 0.5140664961636828, 0.5153846153846153, 0.5167095115681234, 0.5154639175257731, 0.5167958656330749, 0.5155440414507773, 0.5142857142857142, 0.5130208333333334, 0.5117493472584856, 0.5104712041884817, 0.5091863517060368, 0.5078947368421053, 0.5092348284960422, 0.5105820105820106, 0.5092838196286472, 0.5079787234042553, 0.5093333333333333, 0.5080213903743316, 0.5093833780160858, 0.5080645161290323, 0.5067385444743935, 0.5054054054054054, 0.5067750677506775, 0.5054347826086957, 0.5068119891008175, 0.505464480874317, 0.5068493150684932, 0.5054945054945055, 0.5068870523415978, 0.505524861878453, 0.5041551246537396, 0.5027777777777778, 0.5013927576601671, 0.5027932960893855, 0.5042016806722689, 0.5056179775280899, 0.504225352112676, 0.5028248587570622, 0.5014164305949008, 0.5028409090909091, 0.5042735042735043, 0.5057142857142857, 0.504297994269341, 0.5028735632183908, 0.5014409221902018, 0.5, 0.5014492753623189, 0.5, 0.49854227405247814, 0.5, 0.501466275659824, 0.5, 0.5014749262536873, 0.5029585798816568, 0.5014836795252225, 0.5029761904761905, 0.5014925373134328, 0.5029940119760479, 0.5015015015015015, 0.5, 0.4984894259818731, 0.5, 0.5015197568389058, 0.5030487804878049, 0.5045871559633027, 0.5030674846625767, 0.5015384615384615, 0.5030864197530864, 0.5046439628482973, 0.5062111801242236, 0.5077881619937694, 0.50625, 0.5047021943573667, 0.5031446540880503, 0.501577287066246, 0.5031645569620253, 0.5015873015873016, 0.5031847133757962, 0.5047923322683706, 0.5064102564102564, 0.5048231511254019, 0.5032258064516129, 0.5016181229773463, 0.5, 0.498371335504886, 0.49673202614379086, 0.49508196721311476, 0.4934210526315789, 0.49174917491749176, 0.4900662251655629, 0.4883720930232558, 0.4866666666666667, 0.4882943143812709, 0.4899328859060403, 0.4882154882154882, 0.4864864864864865, 0.4847457627118644, 0.48299319727891155, 0.4812286689419795, 0.4828767123287671, 0.4845360824742268, 0.4827586206896552, 0.4809688581314879, 0.4826388888888889, 0.4843205574912892, 0.4825174825174825, 0.4842105263157895, 0.4823943661971831, 0.48056537102473496, 0.48226950354609927, 0.4804270462633452, 0.4785714285714286, 0.48028673835125446, 0.4784172661870504, 0.48014440433212996, 0.4782608695652174, 0.48, 0.4781021897810219, 0.47619047619047616, 0.4742647058823529, 0.47232472324723246, 0.4703703703703704, 0.4721189591078067, 0.4701492537313433, 0.4681647940074906, 0.4699248120300752, 0.4679245283018868, 0.4659090909090909, 0.467680608365019, 0.46564885496183206, 0.46360153256704983, 0.46153846153846156, 0.4594594594594595, 0.4573643410852713, 0.45525291828793774, 0.45703125, 0.4549019607843137, 0.452755905511811, 0.4505928853754941, 0.44841269841269843, 0.44621513944223107, 0.448, 0.4497991967871486, 0.4475806451612903, 0.4493927125506073, 0.44715447154471544, 0.4448979591836735, 0.4426229508196721, 0.4444444444444444, 0.44214876033057854, 0.44398340248962653, 0.44583333333333336, 0.4435146443514644, 0.4411764705882353, 0.4430379746835443, 0.4449152542372881, 0.44680851063829785, 0.4444444444444444, 0.44206008583690987, 0.4396551724137931, 0.43722943722943725, 0.43478260869565216, 0.43231441048034935, 0.4342105263157895, 0.43171806167400884, 0.42920353982300885, 0.4311111111111111, 0.4330357142857143, 0.4349775784753363, 0.4369369369369369, 0.4343891402714932, 0.43636363636363634, 0.4383561643835616, 0.44036697247706424, 0.4377880184331797, 0.4351851851851852, 0.4325581395348837, 0.42990654205607476, 0.431924882629108, 0.42924528301886794, 0.4312796208530806, 0.42857142857142855, 0.430622009569378, 0.4326923076923077, 0.43478260869565216, 0.4320388349514563, 0.43414634146341463, 0.4362745098039216, 0.43349753694581283, 0.4306930693069307, 0.42786069651741293, 0.425, 0.4271356783919598, 0.42424242424242425, 0.4263959390862944, 0.42857142857142855, 0.4307692307692308, 0.42783505154639173, 0.43005181347150256, 0.4322916666666667, 0.43455497382198954, 0.4368421052631579, 0.43386243386243384, 0.4308510638297872, 0.43315508021390375, 0.43010752688172044, 0.43243243243243246, 0.42934782608695654, 0.4262295081967213, 0.42857142857142855, 0.425414364640884, 0.4222222222222222, 0.4245810055865922, 0.42696629213483145, 0.423728813559322, 0.42613636363636365, 0.4228571428571429, 0.41954022988505746, 0.42196531791907516, 0.4186046511627907, 0.4152046783625731, 0.4117647058823529, 0.40828402366863903, 0.4107142857142857, 0.41317365269461076, 0.40963855421686746, 0.40606060606060607, 0.40853658536585363, 0.4110429447852761, 0.41358024691358025, 0.40993788819875776, 0.40625, 0.4088050314465409, 0.41139240506329117, 0.40764331210191085, 0.41025641025641024, 0.4064516129032258, 0.4025974025974026, 0.40522875816993464, 0.40131578947368424, 0.3973509933774834, 0.3933333333333333, 0.38926174496644295, 0.3918918918918919, 0.3877551020408163, 0.3904109589041096, 0.38620689655172413, 0.3819444444444444, 0.3776223776223776, 0.3732394366197183, 0.36879432624113473, 0.37142857142857144, 0.3669064748201439, 0.36231884057971014, 0.35766423357664234, 0.35294117647058826, 0.34814814814814815, 0.35074626865671643, 0.3458646616541353, 0.3409090909090909, 0.3435114503816794, 0.3384615384615385, 0.3333333333333333, 0.3359375, 0.33858267716535434, 0.3412698412698413, 0.336, 0.33064516129032256, 0.3333333333333333, 0.32786885245901637, 0.32231404958677684, 0.31666666666666665, 0.31932773109243695, 0.3135593220338983, 0.3162393162393162, 0.31896551724137934, 0.3130434782608696, 0.3157894736842105, 0.30973451327433627, 0.30357142857142855, 0.3063063063063063, 0.3, 0.30275229357798167, 0.2962962962962963, 0.2897196261682243, 0.2830188679245283, 0.2761904761904762, 0.2692307692307692, 0.2621359223300971, 0.2549019607843137, 0.24752475247524752, 0.24, 0.23232323232323232, 0.23469387755102042, 0.2268041237113402, 0.21875, 0.22105263157894736, 0.22340425531914893, 0.22580645161290322, 0.21739130434782608, 0.2087912087912088, 0.2, 0.19101123595505617, 0.18181818181818182, 0.1724137931034483, 0.1744186046511628, 0.17647058823529413, 0.17857142857142858, 0.18072289156626506, 0.18292682926829268, 0.1728395061728395, 0.1625, 0.16455696202531644, 0.16666666666666666, 0.16883116883116883, 0.17105263157894737, 0.16, 0.16216216216216217, 0.1643835616438356, 0.16666666666666666, 0.15492957746478872, 0.14285714285714285, 0.13043478260869565, 0.11764705882352941, 0.11940298507462686, 0.10606060606060606, 0.09230769230769231, 0.09375, 0.07936507936507936, 0.06451612903225806, 0.06557377049180328, 0.05, 0.03389830508474576, 0.017241379310344827, 0.017543859649122806, 0.017857142857142856, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 1.0], "recall": [1.0, 0.999, 0.999, 0.999, 0.999, 0.998, 0.998, 0.998, 0.997, 0.997, 0.996, 0.995, 0.995, 0.994, 0.994, 0.994, 0.994, 0.994, 0.994, 0.993, 0.992, 0.991, 0.991, 0.99, 0.989, 0.989, 0.989, 0.988, 0.987, 0.986, 0.986, 0.986, 0.986, 0.985, 0.984, 0.984, 0.983, 0.982, 0.981, 0.981, 0.981, 0.98, 0.979, 0.978, 0.978, 0.978, 0.977, 0.976, 0.976, 0.975, 0.974, 0.973, 0.973, 0.972, 0.971, 0.97, 0.969, 0.968, 0.968, 0.967, 0.967, 0.966, 0.965, 0.964, 0.963, 0.963, 0.962, 0.961, 0.961, 0.96, 0.959, 0.958, 0.957, 0.956, 0.955, 0.955, 0.954, 0.953, 0.952, 0.952, 0.952, 0.951, 0.951, 0.951, 0.95, 0.949, 0.948, 0.948, 0.947, 0.946, 0.946, 0.945, 0.945, 0.945, 0.945, 0.944, 0.944, 0.943, 0.942, 0.941, 0.941, 0.94, 0.94, 0.939, 0.938, 0.937, 0.936, 0.935, 0.934, 0.933, 0.932, 0.931, 0.93, 0.93, 0.929, 0.928, 0.927, 0.926, 0.925, 0.925, 0.924, 0.923, 0.923, 0.923, 0.922, 0.921, 0.92, 0.919, 0.918, 0.917, 0.916, 0.915, 0.914, 0.913, 0.912, 0.911, 0.911, 0.91, 0.909, 0.908, 0.907, 0.906, 0.905, 0.905, 0.904, 0.903, 0.902, 0.902, 0.901, 0.9, 0.899, 0.898, 0.898, 0.897, 0.896, 0.895, 0.894, 0.893, 0.892, 0.891, 0.891, 0.89, 0.889, 0.888, 0.887, 0.886, 0.885, 0.884, 0.884, 0.883, 0.882, 0.882, 0.882, 0.881, 0.881, 0.88, 0.88, 0.879, 0.878, 0.877, 0.876, 0.875, 0.874, 0.873, 0.873, 0.872, 0.871, 0.871, 0.87, 0.87, 0.869, 0.868, 0.868, 0.867, 0.866, 0.866, 0.865, 0.864, 0.863, 0.862, 0.861, 0.86, 0.859, 0.858, 0.858, 0.857, 0.856, 0.856, 0.855, 0.854, 0.853, 0.852, 0.852, 0.851, 0.851, 0.85, 0.849, 0.849, 0.848, 0.848, 0.848, 0.848, 0.847, 0.847, 0.847, 0.847, 0.847, 0.846, 0.845, 0.845, 0.844, 0.843, 0.842, 0.842, 0.841, 0.841, 0.841, 0.841, 0.841, 0.841, 0.84, 0.839, 0.838, 0.837, 0.836, 0.836, 0.835, 0.834, 0.833, 0.833, 0.832, 0.832, 0.831, 0.83, 0.829, 0.828, 0.827, 0.827, 0.826, 0.826, 0.825, 0.824, 0.824, 0.823, 0.823, 0.822, 0.822, 0.821, 0.82, 0.819, 0.818, 0.818, 0.817, 0.817, 0.817, 0.817, 0.817, 0.817, 0.816, 0.816, 0.815, 0.814, 0.813, 0.812, 0.812, 0.811, 0.81, 0.81, 0.81, 0.809, 0.808, 0.808, 0.807, 0.806, 0.805, 0.804, 0.803, 0.803, 0.802, 0.801, 0.8, 0.799, 0.798, 0.797, 0.796, 0.795, 0.794, 0.793, 0.792, 0.791, 0.791, 0.79, 0.789, 0.789, 0.788, 0.787, 0.786, 0.785, 0.784, 0.783, 0.782, 0.781, 0.781, 0.781, 0.781, 0.78, 0.78, 0.779, 0.778, 0.778, 0.777, 0.776, 0.776, 0.775, 0.775, 0.774, 0.774, 0.773, 0.772, 0.771, 0.771, 0.771, 0.771, 0.77, 0.769, 0.768, 0.767, 0.766, 0.765, 0.764, 0.763, 0.762, 0.762, 0.761, 0.76, 0.759, 0.758, 0.757, 0.756, 0.756, 0.755, 0.755, 0.755, 0.754, 0.754, 0.753, 0.752, 0.751, 0.75, 0.75, 0.75, 0.75, 0.75, 0.749, 0.749, 0.749, 0.749, 0.748, 0.748, 0.748, 0.747, 0.747, 0.746, 0.746, 0.745, 0.744, 0.743, 0.742, 0.742, 0.741, 0.741, 0.741, 0.741, 0.741, 0.741, 0.74, 0.74, 0.739, 0.739, 0.739, 0.738, 0.738, 0.738, 0.738, 0.737, 0.737, 0.737, 0.736, 0.736, 0.735, 0.734, 0.734, 0.734, 0.734, 0.734, 0.734, 0.733, 0.732, 0.732, 0.731, 0.731, 0.731, 0.731, 0.731, 0.731, 0.731, 0.731, 0.73, 0.729, 0.729, 0.729, 0.729, 0.729, 0.729, 0.729, 0.728, 0.727, 0.727, 0.727, 0.726, 0.725, 0.724, 0.723, 0.723, 0.723, 0.723, 0.722, 0.722, 0.721, 0.72, 0.719, 0.718, 0.717, 0.717, 0.716, 0.716, 0.715, 0.715, 0.714, 0.714, 0.714, 0.713, 0.713, 0.713, 0.713, 0.712, 0.712, 0.711, 0.711, 0.71, 0.71, 0.709, 0.709, 0.708, 0.708, 0.708, 0.708, 0.708, 0.708, 0.708, 0.707, 0.707, 0.706, 0.706, 0.705, 0.704, 0.704, 0.703, 0.703, 0.702, 0.701, 0.7, 0.699, 0.699, 0.698, 0.698, 0.698, 0.697, 0.696, 0.696, 0.695, 0.695, 0.694, 0.693, 0.692, 0.691, 0.691, 0.69, 0.689, 0.689, 0.688, 0.687, 0.686, 0.686, 0.686, 0.686, 0.685, 0.685, 0.684, 0.683, 0.682, 0.682, 0.681, 0.68, 0.68, 0.68, 0.679, 0.678, 0.678, 0.678, 0.678, 0.678, 0.677, 0.677, 0.677, 0.676, 0.676, 0.676, 0.675, 0.675, 0.675, 0.674, 0.674, 0.673, 0.673, 0.673, 0.673, 0.672, 0.672, 0.671, 0.671, 0.671, 0.671, 0.671, 0.67, 0.669, 0.669, 0.669, 0.668, 0.668, 0.668, 0.668, 0.668, 0.667, 0.666, 0.665, 0.664, 0.664, 0.664, 0.663, 0.663, 0.663, 0.663, 0.663, 0.662, 0.661, 0.66, 0.659, 0.658, 0.657, 0.657, 0.657, 0.657, 0.656, 0.655, 0.655, 0.655, 0.655, 0.654, 0.653, 0.652, 0.651, 0.65, 0.649, 0.649, 0.648, 0.647, 0.647, 0.647, 0.646, 0.645, 0.644, 0.644, 0.643, 0.643, 0.643, 0.643, 0.642, 0.642, 0.642, 0.641, 0.641, 0.64, 0.64, 0.639, 0.639, 0.638, 0.638, 0.637, 0.637, 0.636, 0.636, 0.636, 0.635, 0.635, 0.635, 0.635, 0.634, 0.634, 0.634, 0.633, 0.633, 0.633, 0.633, 0.633, 0.633, 0.633, 0.633, 0.632, 0.632, 0.632, 0.632, 0.632, 0.632, 0.632, 0.631, 0.63, 0.629, 0.629, 0.628, 0.628, 0.628, 0.627, 0.627, 0.627, 0.626, 0.625, 0.625, 0.624, 0.624, 0.624, 0.624, 0.623, 0.622, 0.621, 0.62, 0.619, 0.619, 0.619, 0.618, 0.617, 0.616, 0.616, 0.616, 0.616, 0.615, 0.614, 0.614, 0.614, 0.614, 0.614, 0.614, 0.614, 0.614, 0.614, 0.613, 0.613, 0.612, 0.611, 0.61, 0.61, 0.61, 0.61, 0.61, 0.609, 0.609, 0.609, 0.608, 0.608, 0.607, 0.607, 0.607, 0.606, 0.606, 0.606, 0.605, 0.605, 0.605, 0.605, 0.605, 0.605, 0.605, 0.604, 0.603, 0.602, 0.602, 0.602, 0.602, 0.602, 0.602, 0.602, 0.602, 0.602, 0.602, 0.601, 0.601, 0.601, 0.601, 0.601, 0.6, 0.6, 0.6, 0.6, 0.6, 0.599, 0.599, 0.599, 0.599, 0.598, 0.597, 0.596, 0.596, 0.596, 0.596, 0.595, 0.595, 0.595, 0.595, 0.594, 0.593, 0.593, 0.593, 0.593, 0.593, 0.593, 0.593, 0.593, 0.593, 0.593, 0.592, 0.591, 0.591, 0.591, 0.591, 0.591, 0.591, 0.59, 0.589, 0.589, 0.588, 0.588, 0.588, 0.588, 0.588, 0.587, 0.586, 0.585, 0.585, 0.585, 0.585, 0.585, 0.585, 0.585, 0.585, 0.585, 0.585, 0.584, 0.583, 0.583, 0.583, 0.583, 0.583, 0.583, 0.583, 0.582, 0.582, 0.582, 0.582, 0.582, 0.581, 0.58, 0.58, 0.58, 0.579, 0.578, 0.577, 0.577, 0.577, 0.577, 0.577, 0.576, 0.575, 0.575, 0.575, 0.575, 0.575, 0.575, 0.574, 0.574, 0.574, 0.573, 0.573, 0.573, 0.573, 0.572, 0.571, 0.57, 0.57, 0.569, 0.568, 0.567, 0.567, 0.567, 0.566, 0.566, 0.566, 0.566, 0.566, 0.566, 0.566, 0.565, 0.565, 0.565, 0.564, 0.563, 0.563, 0.563, 0.562, 0.561, 0.56, 0.56, 0.56, 0.559, 0.558, 0.558, 0.558, 0.558, 0.558, 0.557, 0.557, 0.557, 0.557, 0.556, 0.556, 0.556, 0.556, 0.555, 0.555, 0.555, 0.555, 0.554, 0.554, 0.554, 0.553, 0.553, 0.553, 0.552, 0.551, 0.551, 0.55, 0.549, 0.549, 0.549, 0.549, 0.549, 0.549, 0.548, 0.548, 0.547, 0.547, 0.546, 0.546, 0.546, 0.546, 0.546, 0.545, 0.544, 0.544, 0.543, 0.542, 0.542, 0.541, 0.54, 0.54, 0.54, 0.54, 0.54, 0.539, 0.538, 0.538, 0.538, 0.537, 0.537, 0.537, 0.537, 0.536, 0.535, 0.534, 0.534, 0.533, 0.532, 0.532, 0.531, 0.53, 0.53, 0.53, 0.53, 0.53, 0.53, 0.53, 0.53, 0.53, 0.53, 0.53, 0.53, 0.53, 0.529, 0.528, 0.527, 0.527, 0.526, 0.526, 0.525, 0.524, 0.524, 0.523, 0.523, 0.523, 0.523, 0.523, 0.522, 0.521, 0.521, 0.52, 0.52, 0.52, 0.52, 0.52, 0.519, 0.519, 0.519, 0.519, 0.519, 0.518, 0.518, 0.518, 0.518, 0.517, 0.517, 0.516, 0.515, 0.515, 0.514, 0.513, 0.513, 0.513, 0.513, 0.513, 0.512, 0.512, 0.512, 0.512, 0.512, 0.512, 0.511, 0.511, 0.511, 0.511, 0.51, 0.51, 0.51, 0.509, 0.509, 0.508, 0.508, 0.507, 0.507, 0.506, 0.506, 0.506, 0.505, 0.505, 0.505, 0.505, 0.505, 0.504, 0.503, 0.502, 0.502, 0.501, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.499, 0.498, 0.498, 0.498, 0.497, 0.497, 0.497, 0.497, 0.496, 0.495, 0.494, 0.493, 0.493, 0.493, 0.492, 0.491, 0.491, 0.491, 0.49, 0.49, 0.49, 0.49, 0.49, 0.489, 0.488, 0.488, 0.488, 0.488, 0.488, 0.488, 0.487, 0.487, 0.487, 0.487, 0.486, 0.485, 0.485, 0.485, 0.485, 0.485, 0.485, 0.485, 0.485, 0.485, 0.485, 0.485, 0.484, 0.484, 0.484, 0.484, 0.483, 0.483, 0.483, 0.483, 0.482, 0.482, 0.481, 0.48, 0.479, 0.479, 0.479, 0.479, 0.479, 0.478, 0.477, 0.476, 0.476, 0.475, 0.475, 0.474, 0.473, 0.473, 0.473, 0.472, 0.472, 0.471, 0.471, 0.47, 0.47, 0.469, 0.469, 0.468, 0.467, 0.467, 0.466, 0.466, 0.465, 0.464, 0.464, 0.464, 0.463, 0.463, 0.463, 0.462, 0.461, 0.461, 0.461, 0.461, 0.461, 0.461, 0.46, 0.46, 0.459, 0.459, 0.458, 0.457, 0.457, 0.456, 0.455, 0.454, 0.453, 0.452, 0.452, 0.452, 0.451, 0.451, 0.451, 0.451, 0.451, 0.451, 0.451, 0.451, 0.45, 0.45, 0.449, 0.449, 0.448, 0.448, 0.448, 0.448, 0.447, 0.446, 0.445, 0.445, 0.445, 0.444, 0.444, 0.443, 0.442, 0.442, 0.441, 0.441, 0.441, 0.44, 0.439, 0.439, 0.438, 0.438, 0.438, 0.438, 0.437, 0.436, 0.435, 0.435, 0.435, 0.435, 0.435, 0.434, 0.433, 0.433, 0.432, 0.432, 0.431, 0.431, 0.431, 0.431, 0.43, 0.429, 0.428, 0.428, 0.428, 0.427, 0.427, 0.427, 0.427, 0.427, 0.426, 0.426, 0.425, 0.424, 0.423, 0.422, 0.421, 0.421, 0.42, 0.419, 0.419, 0.418, 0.418, 0.418, 0.417, 0.416, 0.416, 0.415, 0.415, 0.414, 0.413, 0.413, 0.413, 0.412, 0.411, 0.41, 0.409, 0.409, 0.409, 0.408, 0.407, 0.407, 0.406, 0.405, 0.405, 0.404, 0.404, 0.404, 0.403, 0.402, 0.402, 0.402, 0.402, 0.401, 0.4, 0.4, 0.399, 0.398, 0.397, 0.397, 0.397, 0.396, 0.395, 0.394, 0.394, 0.393, 0.392, 0.392, 0.391, 0.391, 0.391, 0.39, 0.389, 0.388, 0.388, 0.387, 0.386, 0.386, 0.386, 0.386, 0.385, 0.384, 0.383, 0.383, 0.382, 0.382, 0.381, 0.38, 0.38, 0.379, 0.379, 0.378, 0.377, 0.377, 0.376, 0.375, 0.374, 0.373, 0.372, 0.371, 0.371, 0.371, 0.37, 0.37, 0.37, 0.37, 0.369, 0.368, 0.367, 0.367, 0.367, 0.366, 0.366, 0.366, 0.366, 0.366, 0.365, 0.364, 0.363, 0.363, 0.362, 0.362, 0.362, 0.361, 0.361, 0.36, 0.359, 0.358, 0.358, 0.358, 0.357, 0.356, 0.355, 0.354, 0.353, 0.352, 0.351, 0.351, 0.35, 0.349, 0.348, 0.347, 0.346, 0.345, 0.344, 0.343, 0.343, 0.342, 0.342, 0.342, 0.342, 0.341, 0.34, 0.34, 0.34, 0.34, 0.339, 0.339, 0.338, 0.337, 0.336, 0.335, 0.335, 0.335, 0.335, 0.334, 0.334, 0.333, 0.333, 0.332, 0.332, 0.331, 0.33, 0.329, 0.328, 0.327, 0.327, 0.326, 0.325, 0.325, 0.325, 0.324, 0.324, 0.323, 0.323, 0.323, 0.322, 0.322, 0.321, 0.32, 0.319, 0.318, 0.317, 0.317, 0.316, 0.316, 0.316, 0.315, 0.315, 0.314, 0.314, 0.313, 0.312, 0.312, 0.311, 0.31, 0.309, 0.308, 0.308, 0.308, 0.308, 0.307, 0.307, 0.306, 0.306, 0.306, 0.305, 0.305, 0.304, 0.303, 0.303, 0.303, 0.302, 0.301, 0.301, 0.3, 0.299, 0.299, 0.298, 0.298, 0.298, 0.298, 0.298, 0.297, 0.296, 0.295, 0.294, 0.293, 0.292, 0.292, 0.292, 0.292, 0.291, 0.29, 0.289, 0.288, 0.287, 0.286, 0.286, 0.285, 0.285, 0.284, 0.284, 0.284, 0.284, 0.284, 0.284, 0.283, 0.282, 0.282, 0.282, 0.281, 0.28, 0.28, 0.279, 0.279, 0.279, 0.279, 0.278, 0.278, 0.277, 0.276, 0.276, 0.275, 0.275, 0.274, 0.274, 0.273, 0.273, 0.272, 0.271, 0.27, 0.269, 0.269, 0.269, 0.269, 0.268, 0.268, 0.267, 0.266, 0.266, 0.266, 0.265, 0.264, 0.263, 0.262, 0.262, 0.262, 0.262, 0.261, 0.26, 0.259, 0.259, 0.258, 0.257, 0.256, 0.255, 0.255, 0.254, 0.253, 0.252, 0.251, 0.251, 0.251, 0.251, 0.251, 0.25, 0.25, 0.249, 0.248, 0.248, 0.247, 0.246, 0.245, 0.245, 0.245, 0.244, 0.243, 0.242, 0.241, 0.24, 0.24, 0.239, 0.238, 0.237, 0.237, 0.236, 0.236, 0.235, 0.235, 0.235, 0.234, 0.233, 0.232, 0.231, 0.231, 0.23, 0.229, 0.228, 0.228, 0.227, 0.227, 0.226, 0.225, 0.224, 0.224, 0.223, 0.223, 0.223, 0.222, 0.221, 0.22, 0.219, 0.219, 0.218, 0.218, 0.218, 0.217, 0.216, 0.215, 0.214, 0.213, 0.213, 0.212, 0.212, 0.211, 0.21, 0.209, 0.208, 0.207, 0.207, 0.206, 0.205, 0.204, 0.203, 0.202, 0.202, 0.201, 0.201, 0.201, 0.201, 0.2, 0.2, 0.199, 0.198, 0.197, 0.196, 0.195, 0.194, 0.193, 0.193, 0.193, 0.192, 0.191, 0.191, 0.19, 0.19, 0.189, 0.188, 0.187, 0.187, 0.186, 0.186, 0.185, 0.185, 0.184, 0.184, 0.183, 0.182, 0.181, 0.18, 0.18, 0.18, 0.18, 0.179, 0.178, 0.177, 0.177, 0.177, 0.177, 0.176, 0.175, 0.174, 0.173, 0.173, 0.172, 0.171, 0.171, 0.171, 0.17, 0.17, 0.17, 0.169, 0.169, 0.168, 0.168, 0.167, 0.166, 0.165, 0.165, 0.165, 0.165, 0.165, 0.164, 0.163, 0.163, 0.163, 0.163, 0.163, 0.162, 0.161, 0.16, 0.159, 0.159, 0.158, 0.158, 0.158, 0.158, 0.157, 0.156, 0.155, 0.154, 0.153, 0.152, 0.151, 0.15, 0.149, 0.148, 0.147, 0.146, 0.146, 0.146, 0.145, 0.144, 0.143, 0.142, 0.141, 0.141, 0.141, 0.14, 0.139, 0.139, 0.139, 0.138, 0.138, 0.137, 0.136, 0.136, 0.135, 0.134, 0.134, 0.133, 0.133, 0.132, 0.132, 0.131, 0.13, 0.129, 0.128, 0.127, 0.127, 0.126, 0.125, 0.125, 0.124, 0.123, 0.123, 0.122, 0.121, 0.12, 0.119, 0.118, 0.117, 0.117, 0.116, 0.115, 0.114, 0.113, 0.112, 0.112, 0.112, 0.111, 0.111, 0.11, 0.109, 0.108, 0.108, 0.107, 0.107, 0.107, 0.106, 0.105, 0.105, 0.105, 0.105, 0.104, 0.103, 0.102, 0.101, 0.1, 0.099, 0.099, 0.098, 0.097, 0.097, 0.097, 0.097, 0.097, 0.096, 0.096, 0.096, 0.096, 0.095, 0.094, 0.093, 0.092, 0.092, 0.091, 0.091, 0.09, 0.09, 0.09, 0.09, 0.089, 0.089, 0.089, 0.088, 0.087, 0.086, 0.085, 0.085, 0.084, 0.084, 0.084, 0.084, 0.083, 0.083, 0.083, 0.083, 0.083, 0.082, 0.081, 0.081, 0.08, 0.08, 0.079, 0.078, 0.078, 0.077, 0.076, 0.076, 0.076, 0.075, 0.075, 0.074, 0.073, 0.073, 0.072, 0.071, 0.07, 0.069, 0.069, 0.069, 0.068, 0.067, 0.067, 0.067, 0.067, 0.066, 0.065, 0.065, 0.065, 0.064, 0.064, 0.063, 0.062, 0.062, 0.061, 0.06, 0.059, 0.058, 0.058, 0.057, 0.057, 0.056, 0.055, 0.054, 0.053, 0.052, 0.052, 0.051, 0.05, 0.049, 0.048, 0.047, 0.047, 0.046, 0.045, 0.045, 0.044, 0.043, 0.043, 0.043, 0.043, 0.042, 0.041, 0.041, 0.04, 0.039, 0.038, 0.038, 0.037, 0.037, 0.037, 0.036, 0.036, 0.035, 0.034, 0.034, 0.033, 0.033, 0.032, 0.031, 0.03, 0.029, 0.028, 0.027, 0.026, 0.025, 0.024, 0.023, 0.023, 0.022, 0.021, 0.021, 0.021, 0.021, 0.02, 0.019, 0.018, 0.017, 0.016, 0.015, 0.015, 0.015, 0.015, 0.015, 0.015, 0.014, 0.013, 0.013, 0.013, 0.013, 0.013, 0.012, 0.012, 0.012, 0.012, 0.011, 0.01, 0.009, 0.008, 0.008, 0.007, 0.006, 0.006, 0.005, 0.004, 0.004, 0.003, 0.002, 0.001, 0.001, 0.001, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "thresholds": [-0.18224655091762543, -0.18211771547794342, -0.18028607964515686, -0.17939968407154083, -0.17906281352043152, -0.1787128895521164, -0.1785457879304886, -0.17852002382278442, -0.1782885193824768, -0.177995502948761, -0.17784927785396576, -0.17759069800376892, -0.17752055823802948, -0.1772722601890564, -0.1771811991930008, -0.17702005803585052, -0.17662987112998962, -0.1765609085559845, -0.1765172779560089, -0.17622119188308716, -0.17617982625961304, -0.17617802321910858, -0.17614661157131195, -0.17556406557559967, -0.17549313604831696, -0.17544478178024292, -0.17543894052505493, -0.17540784180164337, -0.17536289989948273, -0.17535561323165894, -0.1753424108028412, -0.17526905238628387, -0.17505860328674316, -0.17502613365650177, -0.17496663331985474, -0.17490561306476593, -0.17474791407585144, -0.17469121515750885, -0.17429672181606293, -0.17424048483371735, -0.17409411072731018, -0.17402991652488708, -0.17400822043418884, -0.17392177879810333, -0.17358605563640594, -0.17358365654945374, -0.1735718548297882, -0.17356961965560913, -0.17355073988437653, -0.17331206798553467, -0.17315933108329773, -0.1730307787656784, -0.1730017513036728, -0.1729811429977417, -0.17297612130641937, -0.17294996976852417, -0.17289966344833374, -0.17288699746131897, -0.17283667623996735, -0.17280682921409607, -0.17279554903507233, -0.1726858764886856, -0.17267467081546783, -0.17266538739204407, -0.17264311015605927, -0.17256313562393188, -0.17252761125564575, -0.17235498130321503, -0.17224851250648499, -0.17218536138534546, -0.1721729338169098, -0.17216598987579346, -0.17213714122772217, -0.1720809042453766, -0.17207631468772888, -0.1720494031906128, -0.17204152047634125, -0.17203004658222198, -0.1719147115945816, -0.17185893654823303, -0.17172402143478394, -0.17161081731319427, -0.17157681286334991, -0.1715661734342575, -0.1715124398469925, -0.17147761583328247, -0.17147047817707062, -0.17139892280101776, -0.17134782671928406, -0.1713293343782425, -0.17127089202404022, -0.17122229933738708, -0.17121192812919617, -0.17109902203083038, -0.17107190191745758, -0.1710682064294815, -0.17106564342975616, -0.17105528712272644, -0.171031653881073, -0.17092670500278473, -0.17078417539596558, -0.17078255116939545, -0.170755535364151, -0.1706986278295517, -0.1706741899251938, -0.17066676914691925, -0.1705595701932907, -0.17051056027412415, -0.17048987746238708, -0.17043612897396088, -0.17041988670825958, -0.17041543126106262, -0.17037758231163025, -0.17034858465194702, -0.17030629515647888, -0.1702413558959961, -0.1701994687318802, -0.17018039524555206, -0.1701321005821228, -0.1700713336467743, -0.1700569987297058, -0.1700434386730194, -0.1700424700975418, -0.17003478109836578, -0.17003348469734192, -0.17001621425151825, -0.16989782452583313, -0.16987861692905426, -0.16979041695594788, -0.16974319517612457, -0.16965796053409576, -0.16964899003505707, -0.16962477564811707, -0.16962304711341858, -0.16952908039093018, -0.16952814161777496, -0.16947215795516968, -0.16944915056228638, -0.16941337287425995, -0.1694106161594391, -0.1693536788225174, -0.1693456470966339, -0.16933496296405792, -0.16933049261569977, -0.1692727953195572, -0.16914264857769012, -0.16911453008651733, -0.16907545924186707, -0.16906508803367615, -0.169035866856575, -0.16903537511825562, -0.16899645328521729, -0.16899025440216064, -0.16894686222076416, -0.16894029080867767, -0.1689358949661255, -0.16891369223594666, -0.16887174546718597, -0.16884462535381317, -0.16883538663387299, -0.16878393292427063, -0.1687479168176651, -0.16873176395893097, -0.1687164455652237, -0.16867564618587494, -0.1686079204082489, -0.16858485341072083, -0.16855980455875397, -0.16849969327449799, -0.1684650033712387, -0.16844435036182404, -0.16843247413635254, -0.16842477023601532, -0.16838964819908142, -0.16836832463741302, -0.16834501922130585, -0.1683332622051239, -0.16831561923027039, -0.16827824711799622, -0.1682496815919876, -0.16823649406433105, -0.16822046041488647, -0.16817080974578857, -0.16812056303024292, -0.16810595989227295, -0.1680956929922104, -0.16806267201900482, -0.16805677115917206, -0.1680210381746292, -0.1679012030363083, -0.1678929328918457, -0.16785968840122223, -0.1677837371826172, -0.16771724820137024, -0.16770218312740326, -0.16769151389598846, -0.16766294836997986, -0.16762427985668182, -0.16759125888347626, -0.16758614778518677, -0.16758331656455994, -0.1675717532634735, -0.16754789650440216, -0.167537122964859, -0.16750842332839966, -0.16748082637786865, -0.16748058795928955, -0.16747483611106873, -0.16747403144836426, -0.16743460297584534, -0.1674182265996933, -0.16735365986824036, -0.16735228896141052, -0.16735191643238068, -0.1673307567834854, -0.16732053458690643, -0.16731849312782288, -0.1672649383544922, -0.16725899279117584, -0.16722610592842102, -0.16718319058418274, -0.1671825498342514, -0.16717439889907837, -0.167147696018219, -0.16714690625667572, -0.1671314388513565, -0.16712605953216553, -0.16711847484111786, -0.16710777580738068, -0.16709771752357483, -0.16707506775856018, -0.1670679897069931, -0.167027547955513, -0.16702431440353394, -0.16698449850082397, -0.16697637736797333, -0.16697198152542114, -0.16694557666778564, -0.16693970561027527, -0.16692127287387848, -0.16685573756694794, -0.16684144735336304, -0.1668359339237213, -0.16681566834449768, -0.166778102517128, -0.16675154864788055, -0.16674745082855225, -0.16674630343914032, -0.16673658788204193, -0.1667173206806183, -0.16669099032878876, -0.16667410731315613, -0.16662830114364624, -0.16657009720802307, -0.16656415164470673, -0.16655996441841125, -0.16655397415161133, -0.16654902696609497, -0.1665433645248413, -0.16651789844036102, -0.16647374629974365, -0.16642116010189056, -0.16635318100452423, -0.166274294257164, -0.1662571281194687, -0.16624164581298828, -0.16620402038097382, -0.16619007289409637, -0.16617576777935028, -0.16616472601890564, -0.166151225566864, -0.16613639891147614, -0.16612742841243744, -0.16612458229064941, -0.16611865162849426, -0.1661098748445511, -0.16610927879810333, -0.16609525680541992, -0.16604745388031006, -0.16604416072368622, -0.16599461436271667, -0.16599398851394653, -0.16596941649913788, -0.16594164073467255, -0.1659308671951294, -0.16590337455272675, -0.16586939990520477, -0.1658630222082138, -0.1657564491033554, -0.16574802994728088, -0.16574391722679138, -0.16571836173534393, -0.16571453213691711, -0.16570888459682465, -0.16570405662059784, -0.16567674279212952, -0.16565574705600739, -0.16563017666339874, -0.16562244296073914, -0.16561682522296906, -0.16557542979717255, -0.16556429862976074, -0.1655418425798416, -0.16553816199302673, -0.16548746824264526, -0.1654873788356781, -0.16542664170265198, -0.1653749644756317, -0.16537435352802277, -0.16529881954193115, -0.16523997485637665, -0.16519573330879211, -0.16518035531044006, -0.16517554223537445, -0.16512008011341095, -0.16508665680885315, -0.16504089534282684, -0.16498549282550812, -0.16498127579689026, -0.16496919095516205, -0.16484437882900238, -0.16483251750469208, -0.16482970118522644, -0.1648184061050415, -0.1648033708333969, -0.16476881504058838, -0.16473016142845154, -0.16461528837680817, -0.164589524269104, -0.1645752489566803, -0.16451844573020935, -0.16449490189552307, -0.16448506712913513, -0.16442063450813293, -0.1643945574760437, -0.16438516974449158, -0.1643659770488739, -0.1643378734588623, -0.1642528623342514, -0.16418568789958954, -0.16417786478996277, -0.16414937376976013, -0.16411636769771576, -0.1641131043434143, -0.16409263014793396, -0.16394665837287903, -0.16393806040287018, -0.16392605006694794, -0.16389703750610352, -0.16388104856014252, -0.16387449204921722, -0.16386783123016357, -0.1638241410255432, -0.16380298137664795, -0.1638001948595047, -0.16376784443855286, -0.16353647410869598, -0.16348645091056824, -0.16343651711940765, -0.1633041799068451, -0.1632712483406067, -0.16314172744750977, -0.16313226521015167, -0.16309909522533417, -0.16306915879249573, -0.1630222201347351, -0.16301320493221283, -0.16296760737895966, -0.16293831169605255, -0.1629379838705063, -0.16293539106845856, -0.1628897488117218, -0.16286110877990723, -0.16281309723854065, -0.1627645045518875, -0.16270576417446136, -0.16269715130329132, -0.16268467903137207, -0.16267426311969757, -0.16262736916542053, -0.16261623799800873, -0.16253404319286346, -0.1624673753976822, -0.16245421767234802, -0.16241222620010376, -0.16240140795707703, -0.16232328116893768, -0.16219596564769745, -0.1621694713830948, -0.16214284300804138, -0.1621251404285431, -0.1620938926935196, -0.16209010779857635, -0.1620623618364334, -0.16201162338256836, -0.1619609296321869, -0.16192524135112762, -0.16188621520996094, -0.16181577742099762, -0.16181445121765137, -0.16180817782878876, -0.16177493333816528, -0.1617109775543213, -0.1616881936788559, -0.16162370145320892, -0.16157929599285126, -0.16154661774635315, -0.16152217984199524, -0.16151177883148193, -0.16150504350662231, -0.1614283323287964, -0.1613621860742569, -0.1613226979970932, -0.16123218834400177, -0.16121762990951538, -0.16116762161254883, -0.16106903553009033, -0.16104301810264587, -0.16099868714809418, -0.16099688410758972, -0.1609705090522766, -0.16096945106983185, -0.16096891462802887, -0.16094468533992767, -0.16085760295391083, -0.16084057092666626, -0.1608341932296753, -0.160718634724617, -0.16071473062038422, -0.16071273386478424, -0.16068778932094574, -0.1606525480747223, -0.16063350439071655, -0.16062819957733154, -0.16061802208423615, -0.16060376167297363, -0.1606033891439438, -0.1605435013771057, -0.16052111983299255, -0.16047357022762299, -0.16045092046260834, -0.16041141748428345, -0.16038338840007782, -0.1603797972202301, -0.16037340462207794, -0.16030530631542206, -0.16028669476509094, -0.1602456122636795, -0.16018769145011902, -0.16016286611557007, -0.16014963388442993, -0.16013488173484802, -0.1601191908121109, -0.16010403633117676, -0.1600913554430008, -0.1600320041179657, -0.1600208282470703, -0.15996050834655762, -0.159926176071167, -0.15991578996181488, -0.1599154770374298, -0.1598709225654602, -0.15986087918281555, -0.15985529124736786, -0.15976589918136597, -0.1597396731376648, -0.15973901748657227, -0.15969900786876678, -0.15958815813064575, -0.15956036746501923, -0.15951277315616608, -0.15950636565685272, -0.1595054417848587, -0.15950420498847961, -0.15950316190719604, -0.15948931872844696, -0.15942126512527466, -0.1592247188091278, -0.15914204716682434, -0.15913288295269012, -0.15908242762088776, -0.1590752899646759, -0.1590498983860016, -0.1590164452791214, -0.15900547802448273, -0.1590030938386917, -0.15899062156677246, -0.15898557007312775, -0.15896075963974, -0.15885664522647858, -0.15884754061698914, -0.15882040560245514, -0.15877839922904968, -0.15875913202762604, -0.1587475687265396, -0.15872806310653687, -0.15872234106063843, -0.15865111351013184, -0.1586373895406723, -0.15862686932086945, -0.15860752761363983, -0.15855203568935394, -0.15854662656784058, -0.15853409469127655, -0.15851043164730072, -0.15850868821144104, -0.15850679576396942, -0.15845666825771332, -0.1584235280752182, -0.15840737521648407, -0.1584005355834961, -0.1583414077758789, -0.15833613276481628, -0.15829822421073914, -0.15826313197612762, -0.15825729072093964, -0.15823952853679657, -0.15814220905303955, -0.15814022719860077, -0.158110111951828, -0.15807607769966125, -0.15807592868804932, -0.15807212889194489, -0.158065065741539, -0.15804460644721985, -0.1580352783203125, -0.15803363919258118, -0.15803292393684387, -0.15797704458236694, -0.1579412966966629, -0.15792080760002136, -0.15791559219360352, -0.15790991485118866, -0.15789343416690826, -0.15789084136486053, -0.15787917375564575, -0.15783654153347015, -0.15783359110355377, -0.15780335664749146, -0.15771690011024475, -0.15769079327583313, -0.1576697677373886, -0.15763096511363983, -0.15762512385845184, -0.1576053649187088, -0.1575935333967209, -0.1575905978679657, -0.15758442878723145, -0.15748833119869232, -0.15745915472507477, -0.15745486319065094, -0.15740695595741272, -0.15733949840068817, -0.15733323991298676, -0.15732106566429138, -0.15730658173561096, -0.1572902500629425, -0.15728582441806793, -0.1572633981704712, -0.15725037455558777, -0.15720617771148682, -0.15719552338123322, -0.1571934074163437, -0.15718315541744232, -0.1571548730134964, -0.15715292096138, -0.15712665021419525, -0.1571217030286789, -0.1570964902639389, -0.1570923775434494, -0.1570054441690445, -0.15697652101516724, -0.15691758692264557, -0.15691158175468445, -0.15688516199588776, -0.15688344836235046, -0.15684917569160461, -0.1568310260772705, -0.1568073332309723, -0.15677514672279358, -0.15676778554916382, -0.15675219893455505, -0.1567273885011673, -0.15670724213123322, -0.1566387563943863, -0.15661276876926422, -0.1565840095281601, -0.15657509863376617, -0.1565694659948349, -0.15655790269374847, -0.15642786026000977, -0.15642105042934418, -0.1564044952392578, -0.15636716783046722, -0.1563670039176941, -0.1563490331172943, -0.1563226878643036, -0.1562838852405548, -0.15628115832805634, -0.15620148181915283, -0.15615490078926086, -0.15613774955272675, -0.15607357025146484, -0.15606258809566498, -0.15603190660476685, -0.15602074563503265, -0.1560095250606537, -0.15595121681690216, -0.15594175457954407, -0.1557956039905548, -0.15577258169651031, -0.1557386964559555, -0.15573452413082123, -0.15572594106197357, -0.15569747984409332, -0.15566882491111755, -0.1556643396615982, -0.15566012263298035, -0.15564094483852386, -0.15562506020069122, -0.15562255680561066, -0.15561601519584656, -0.15550543367862701, -0.1554986983537674, -0.15548273921012878, -0.15546497702598572, -0.15543559193611145, -0.15543481707572937, -0.1554051786661148, -0.15537281334400177, -0.15534920990467072, -0.155339777469635, -0.15533380210399628, -0.1553194671869278, -0.1553172767162323, -0.15530352294445038, -0.15526433289051056, -0.15524815022945404, -0.1552232801914215, -0.1552160531282425, -0.15520887076854706, -0.15520483255386353, -0.15514308214187622, -0.15512888133525848, -0.1550920158624649, -0.15505997836589813, -0.1550220549106598, -0.15499380230903625, -0.15497605502605438, -0.15491029620170593, -0.15488827228546143, -0.15488184988498688, -0.1548445224761963, -0.15477310121059418, -0.15476447343826294, -0.15473361313343048, -0.15471255779266357, -0.15470702946186066, -0.15461498498916626, -0.15460877120494843, -0.15455368161201477, -0.15454870462417603, -0.15454071760177612, -0.1545257270336151, -0.1544780433177948, -0.15445969998836517, -0.15438994765281677, -0.15438105165958405, -0.1543651968240738, -0.15433312952518463, -0.15431331098079681, -0.15430618822574615, -0.15422414243221283, -0.1541857272386551, -0.15417371690273285, -0.1541719138622284, -0.15416452288627625, -0.15413448214530945, -0.15405765175819397, -0.15403802692890167, -0.15403738617897034, -0.1540350317955017, -0.1540268361568451, -0.15400511026382446, -0.1539996713399887, -0.15392474830150604, -0.15390156209468842, -0.1538899689912796, -0.15388156473636627, -0.15387848019599915, -0.1538231521844864, -0.1538218855857849, -0.15373775362968445, -0.1536794751882553, -0.1536557823419571, -0.15353089570999146, -0.15350863337516785, -0.15348991751670837, -0.15345507860183716, -0.15344390273094177, -0.1534220427274704, -0.15341313183307648, -0.1533830314874649, -0.15334486961364746, -0.15333802998065948, -0.15328194200992584, -0.15324436128139496, -0.1532144397497177, -0.15319561958312988, -0.15319323539733887, -0.1531907021999359, -0.15318197011947632, -0.15317411720752716, -0.15317073464393616, -0.15315164625644684, -0.15312643349170685, -0.15312470495700836, -0.15309622883796692, -0.1530921459197998, -0.1530870646238327, -0.15308071672916412, -0.15307511389255524, -0.15303364396095276, -0.15300770103931427, -0.1529967337846756, -0.15297271311283112, -0.1529526710510254, -0.1529379040002823, -0.15293116867542267, -0.15292766690254211, -0.15292595326900482, -0.15291881561279297, -0.15291374921798706, -0.1528903841972351, -0.1528586894273758, -0.15285062789916992, -0.15279212594032288, -0.15277762711048126, -0.15276005864143372, -0.15270967781543732, -0.1526932418346405, -0.152631938457489, -0.15263129770755768, -0.15258418023586273, -0.15256036818027496, -0.15254561603069305, -0.1525431126356125, -0.15241873264312744, -0.15232974290847778, -0.1522868126630783, -0.15220941603183746, -0.1522047370672226, -0.15219563245773315, -0.15217867493629456, -0.1521734744310379, -0.15216554701328278, -0.152144193649292, -0.1521245688199997, -0.15211744606494904, -0.15205909311771393, -0.15204890072345734, -0.15204453468322754, -0.15202882885932922, -0.1520065814256668, -0.15192349255084991, -0.15191955864429474, -0.15190240740776062, -0.15188145637512207, -0.15187206864356995, -0.15181224048137665, -0.15179352462291718, -0.15178340673446655, -0.15177349746227264, -0.15175917744636536, -0.15175855159759521, -0.15174560248851776, -0.15172022581100464, -0.15169210731983185, -0.15167652070522308, -0.15164168179035187, -0.15163247287273407, -0.15162064135074615, -0.15160110592842102, -0.15156349539756775, -0.1515548974275589, -0.1515534520149231, -0.15153111517429352, -0.15152230858802795, -0.15148338675498962, -0.15147599577903748, -0.15146364271640778, -0.15142542123794556, -0.15142133831977844, -0.15137942135334015, -0.15136995911598206, -0.15136778354644775, -0.1513177901506424, -0.15131112933158875, -0.1513032615184784, -0.15123459696769714, -0.15121199190616608, -0.15113915503025055, -0.15112590789794922, -0.15112045407295227, -0.1510668396949768, -0.1510521024465561, -0.15101689100265503, -0.15101374685764313, -0.15096122026443481, -0.15095479786396027, -0.1509178876876831, -0.15090687572956085, -0.1508628875017166, -0.1508595198392868, -0.15084201097488403, -0.1508251279592514, -0.15082469582557678, -0.15081989765167236, -0.1508098840713501, -0.1507411003112793, -0.15069252252578735, -0.15060384571552277, -0.15054994821548462, -0.15053744614124298, -0.15053506195545197, -0.150517076253891, -0.15050429105758667, -0.15047989785671234, -0.15047258138656616, -0.15045982599258423, -0.1504114419221878, -0.15039707720279694, -0.1503961980342865, -0.15037323534488678, -0.15035077929496765, -0.15034884214401245, -0.1503269076347351, -0.15028710663318634, -0.15027748048305511, -0.15027064085006714, -0.15026742219924927, -0.150266632437706, -0.15025866031646729, -0.15024589002132416, -0.15022572875022888, -0.15018117427825928, -0.15015962719917297, -0.150148406624794, -0.15013287961483002, -0.1501321941614151, -0.15012338757514954, -0.15012110769748688, -0.15009641647338867, -0.1500905454158783, -0.15008409321308136, -0.1500312238931656, -0.15002436935901642, -0.14999665319919586, -0.14997000992298126, -0.14996004104614258, -0.14995840191841125, -0.14995072782039642, -0.14993950724601746, -0.14992111921310425, -0.1499132364988327, -0.1499105989933014, -0.14987950026988983, -0.14986391365528107, -0.14985552430152893, -0.14983898401260376, -0.14983727037906647, -0.14983142912387848, -0.1498219221830368, -0.14981906116008759, -0.14981581270694733, -0.14974187314510345, -0.1497264951467514, -0.14965510368347168, -0.14960940182209015, -0.14959895610809326, -0.14959678053855896, -0.14955826103687286, -0.14954562485218048, -0.14951801300048828, -0.14947934448719025, -0.1494618058204651, -0.14942918717861176, -0.14940813183784485, -0.14939846098423004, -0.14939457178115845, -0.149393230676651, -0.14937150478363037, -0.14935308694839478, -0.14933981001377106, -0.1493307203054428, -0.14930181205272675, -0.1492733359336853, -0.14926742017269135, -0.14926007390022278, -0.14925676584243774, -0.1491977721452713, -0.149186372756958, -0.1491841822862625, -0.149165540933609, -0.1491469293832779, -0.1491442769765854, -0.14913225173950195, -0.14913181960582733, -0.14907075464725494, -0.14906591176986694, -0.14905737340450287, -0.14903204143047333, -0.1489715725183487, -0.14892737567424774, -0.14892572164535522, -0.14891013503074646, -0.14889289438724518, -0.14885357022285461, -0.14883163571357727, -0.14882469177246094, -0.14881616830825806, -0.14880792796611786, -0.14873792231082916, -0.14872676134109497, -0.14866316318511963, -0.1486424207687378, -0.14864225685596466, -0.14860576391220093, -0.1485624462366104, -0.14850936830043793, -0.14850206673145294, -0.14848493039608002, -0.14847445487976074, -0.14847134053707123, -0.1484489142894745, -0.14843304455280304, -0.14842404425144196, -0.1484033614397049, -0.14838650822639465, -0.14827537536621094, -0.14825958013534546, -0.1482553333044052, -0.1482047438621521, -0.14819061756134033, -0.14818015694618225, -0.14814986288547516, -0.14807981252670288, -0.14806510508060455, -0.1480514109134674, -0.14804965257644653, -0.1479935199022293, -0.1479710340499878, -0.1479499787092209, -0.1479373723268509, -0.14793486893177032, -0.14790593087673187, -0.14786159992218018, -0.1478574573993683, -0.14780305325984955, -0.1477949023246765, -0.14777834713459015, -0.14777813851833344, -0.14772942662239075, -0.14770793914794922, -0.14750590920448303, -0.14748996496200562, -0.1474791020154953, -0.14743977785110474, -0.14733657240867615, -0.1473255157470703, -0.14731042087078094, -0.14720526337623596, -0.14720512926578522, -0.14717990159988403, -0.14715272188186646, -0.14714865386486053, -0.14707015454769135, -0.1470586657524109, -0.147019162774086, -0.14700670540332794, -0.14693942666053772, -0.14691275358200073, -0.14688965678215027, -0.1468505859375, -0.14678926765918732, -0.14677588641643524, -0.14676649868488312, -0.14672519266605377, -0.14669965207576752, -0.14664813876152039, -0.14662249386310577, -0.1466180831193924, -0.14658817648887634, -0.14658622443675995, -0.14657482504844666, -0.14655089378356934, -0.14655059576034546, -0.14652737975120544, -0.14647729694843292, -0.14647220075130463, -0.14642365276813507, -0.14639973640441895, -0.1463155895471573, -0.1463126391172409, -0.14630916714668274, -0.1463080793619156, -0.14629171788692474, -0.14627715945243835, -0.14626798033714294, -0.14624769985675812, -0.14622049033641815, -0.14621639251708984, -0.14619942009449005, -0.1461946815252304, -0.14618360996246338, -0.14614498615264893, -0.14613941311836243, -0.14613914489746094, -0.146109938621521, -0.14609457552433014, -0.14609035849571228, -0.14607711136341095, -0.14604781568050385, -0.14598023891448975, -0.1459359973669052, -0.14588987827301025, -0.1458863466978073, -0.14576958119869232, -0.14576579630374908, -0.14570070803165436, -0.14568617939949036, -0.14568419754505157, -0.14568138122558594, -0.1456689089536667, -0.14561785757541656, -0.14560618996620178, -0.14558665454387665, -0.14554324746131897, -0.1455405354499817, -0.1455359309911728, -0.145503431558609, -0.14549611508846283, -0.14549195766448975, -0.1454833745956421, -0.14547136425971985, -0.14545603096485138, -0.145452082157135, -0.14545175433158875, -0.14541754126548767, -0.1454082578420639, -0.14536286890506744, -0.14533311128616333, -0.14532151818275452, -0.14522528648376465, -0.14515328407287598, -0.14508408308029175, -0.1449827253818512, -0.14498111605644226, -0.14497849345207214, -0.14496485888957977, -0.14491258561611176, -0.1448904126882553, -0.14488817751407623, -0.14488518238067627, -0.1448700875043869, -0.14480194449424744, -0.1447780430316925, -0.14476577937602997, -0.14475202560424805, -0.14474211633205414, -0.1447204053401947, -0.14470501244068146, -0.14470206201076508, -0.14469215273857117, -0.14467677474021912, -0.14466559886932373, -0.14466096460819244, -0.14465367794036865, -0.14464415609836578, -0.1446228176355362, -0.1446046084165573, -0.14459024369716644, -0.14457912743091583, -0.1445714831352234, -0.14456485211849213, -0.14455974102020264, -0.14454855024814606, -0.14451828598976135, -0.14451362192630768, -0.14449764788150787, -0.1444832682609558, -0.14438636600971222, -0.1443748027086258, -0.14436790347099304, -0.14435522258281708, -0.1443287581205368, -0.14427794516086578, -0.14426687359809875, -0.1442665308713913, -0.14422793686389923, -0.14419114589691162, -0.14415237307548523, -0.1441439539194107, -0.14403215050697327, -0.14402933418750763, -0.14402922987937927, -0.14401713013648987, -0.1440102756023407, -0.14398832619190216, -0.14391924440860748, -0.14390535652637482, -0.14388342201709747, -0.14386075735092163, -0.14372344315052032, -0.14370869100093842, -0.14367301762104034, -0.143660306930542, -0.14362913370132446, -0.1435992270708084, -0.14358778297901154, -0.14357946813106537, -0.1435653567314148, -0.14348089694976807, -0.14346008002758026, -0.1434195637702942, -0.14332616329193115, -0.1433245837688446, -0.14330583810806274, -0.14325734972953796, -0.14325286448001862, -0.14322976768016815, -0.1431960165500641, -0.14318926632404327, -0.14318859577178955, -0.14316979050636292, -0.14315922558307648, -0.14314566552639008, -0.1431439220905304, -0.14306603372097015, -0.14304162561893463, -0.14302505552768707, -0.14298288524150848, -0.14297300577163696, -0.14296910166740417, -0.1429634988307953, -0.1429225206375122, -0.14292141795158386, -0.14287139475345612, -0.14273877441883087, -0.14269745349884033, -0.14268304407596588, -0.14261290431022644, -0.1426035314798355, -0.14260105788707733, -0.1425994634628296, -0.14259813725948334, -0.14253836870193481, -0.14251314103603363, -0.14241069555282593, -0.1424061357975006, -0.1423594206571579, -0.14235758781433105, -0.1423199474811554, -0.1422693282365799, -0.1422623246908188, -0.14222565293312073, -0.1422104686498642, -0.1422015130519867, -0.14218533039093018, -0.14217834174633026, -0.14217667281627655, -0.14217425882816315, -0.14216017723083496, -0.14214719831943512, -0.14213967323303223, -0.14212146401405334, -0.14211112260818481, -0.14209404587745667, -0.14208146929740906, -0.14205975830554962, -0.14204546809196472, -0.14199505746364594, -0.14197546243667603, -0.1419631391763687, -0.1419290006160736, -0.141875758767128, -0.14186249673366547, -0.14186108112335205, -0.14184990525245667, -0.1418226808309555, -0.1418178379535675, -0.14180690050125122, -0.141805037856102, -0.14178170263767242, -0.14176465570926666, -0.14174939692020416, -0.1416683793067932, -0.14165771007537842, -0.14163722097873688, -0.1415780484676361, -0.14156940579414368, -0.14148060977458954, -0.14147940278053284, -0.1414574235677719, -0.1414569467306137, -0.14143770933151245, -0.14143168926239014, -0.14137782156467438, -0.141340970993042, -0.1413245052099228, -0.14125536382198334, -0.1412496119737625, -0.14116314053535461, -0.14112412929534912, -0.1411043256521225, -0.14105556905269623, -0.14102621376514435, -0.14102484285831451, -0.14101779460906982, -0.1410037726163864, -0.14096498489379883, -0.14095689356327057, -0.14093488454818726, -0.1409093290567398, -0.140901118516922, -0.14088207483291626, -0.1408504843711853, -0.140790656208992, -0.14078843593597412, -0.14074444770812988, -0.14073653519153595, -0.14068223536014557, -0.14067387580871582, -0.14058539271354675, -0.14057275652885437, -0.14055627584457397, -0.1405533105134964, -0.14046736061573029, -0.14045724272727966, -0.14044269919395447, -0.14043641090393066, -0.1404225379228592, -0.14040933549404144, -0.14039470255374908, -0.14034776389598846, -0.1403181105852127, -0.14028063416481018, -0.14024561643600464, -0.14024338126182556, -0.1402403712272644, -0.1402246356010437, -0.1402096301317215, -0.1402028501033783, -0.1401946246623993, -0.1401834487915039, -0.14014932513237, -0.14014160633087158, -0.14013110101222992, -0.1401105672121048, -0.14010114967823029, -0.14009256660938263, -0.14007771015167236, -0.14006532728672028, -0.14004741609096527, -0.14001277089118958, -0.1400105208158493, -0.14000000059604645, -0.13998310267925262, -0.13998021185398102, -0.1399526745080948, -0.1398691087961197, -0.1398341804742813, -0.13979563117027283, -0.13978669047355652, -0.13974159955978394, -0.13971339166164398, -0.13970908522605896, -0.13956134021282196, -0.13954313099384308, -0.13952551782131195, -0.1395188868045807, -0.1395101100206375, -0.139491468667984, -0.13948850333690643, -0.1393985152244568, -0.13938412070274353, -0.1393832266330719, -0.13936109840869904, -0.1393560916185379, -0.13934364914894104, -0.1393279731273651, -0.13932734727859497, -0.13931630551815033, -0.1392815262079239, -0.139261856675148, -0.13921228051185608, -0.13915616273880005, -0.1390615701675415, -0.13905556499958038, -0.139046311378479, -0.13904373347759247, -0.1390370875597, -0.13900534808635712, -0.1389734447002411, -0.13896700739860535, -0.13894517719745636, -0.1389310508966446, -0.13892166316509247, -0.13888207077980042, -0.13887298107147217, -0.1388365477323532, -0.1388348937034607, -0.1388046145439148, -0.138785719871521, -0.13877932727336884, -0.13873767852783203, -0.13868457078933716, -0.13862530887126923, -0.13861840963363647, -0.1386057287454605, -0.13854609429836273, -0.1384945511817932, -0.13834047317504883, -0.13833194971084595, -0.13833032548427582, -0.13831840455532074, -0.13831789791584015, -0.13827064633369446, -0.13823813199996948, -0.1382279098033905, -0.1382174789905548, -0.13810166716575623, -0.13809756934642792, -0.1380574256181717, -0.13805337250232697, -0.13804006576538086, -0.13799940049648285, -0.1379128396511078, -0.13786566257476807, -0.1378377377986908, -0.13782019913196564, -0.13773418962955475, -0.1377292275428772, -0.13772006332874298, -0.13770456612110138, -0.1376696527004242, -0.13765016198158264, -0.137628436088562, -0.1376107782125473, -0.1375228762626648, -0.13749313354492188, -0.1374688446521759, -0.1374683678150177, -0.13743343949317932, -0.13741160929203033, -0.13733381032943726, -0.1373050957918167, -0.13728313148021698, -0.13721756637096405, -0.13720187544822693, -0.13716374337673187, -0.13712652027606964, -0.13711154460906982, -0.13709656894207, -0.13709373772144318, -0.13705602288246155, -0.13703878223896027, -0.13701987266540527, -0.136993408203125, -0.1369524598121643, -0.1369381546974182, -0.13690727949142456, -0.1369064599275589, -0.13690578937530518, -0.1368861347436905, -0.13680323958396912, -0.1367541253566742, -0.1367465704679489, -0.136744424700737, -0.13674242794513702, -0.1367412656545639, -0.13673646748065948, -0.13671305775642395, -0.13662217557430267, -0.1366162747144699, -0.13656418025493622, -0.1365174949169159, -0.13650855422019958, -0.1364922672510147, -0.1364668905735016, -0.1364632397890091, -0.13645628094673157, -0.13643187284469604, -0.13643038272857666, -0.13641643524169922, -0.13637302815914154, -0.13637025654315948, -0.13634862005710602, -0.13631334900856018, -0.13630345463752747, -0.13623622059822083, -0.1362273246049881, -0.13618767261505127, -0.1361810714006424, -0.13615572452545166, -0.13613435626029968, -0.13608841598033905, -0.13608509302139282, -0.13608485460281372, -0.13608340919017792, -0.1360580027103424, -0.13599133491516113, -0.13595379889011383, -0.13592290878295898, -0.1359066367149353, -0.13590003550052643, -0.1358834207057953, -0.13582439720630646, -0.1358105093240738, -0.13572625815868378, -0.13572335243225098, -0.13567352294921875, -0.13564851880073547, -0.13560929894447327, -0.13556906580924988, -0.13556839525699615, -0.13550135493278503, -0.13547974824905396, -0.13543449342250824, -0.13543270528316498, -0.13540196418762207, -0.13537855446338654, -0.13529440760612488, -0.1352788358926773, -0.13526909053325653, -0.13526035845279694, -0.13518886268138885, -0.1351742148399353, -0.13513348996639252, -0.13512371480464935, -0.1350816786289215, -0.13507294654846191, -0.13500095903873444, -0.13496838510036469, -0.13493479788303375, -0.1348816305398941, -0.13477885723114014, -0.13477511703968048, -0.13474440574645996, -0.13472716510295868, -0.13468952476978302, -0.1346881091594696, -0.1346232146024704, -0.13461178541183472, -0.13457031548023224, -0.13453654944896698, -0.13453489542007446, -0.1344919502735138, -0.13444486260414124, -0.13443820178508759, -0.13443484902381897, -0.13437625765800476, -0.13434503972530365, -0.13434402644634247, -0.13431544601917267, -0.1343132108449936, -0.1343119591474533, -0.134303018450737, -0.13429959118366241, -0.13428270816802979, -0.13422580063343048, -0.13417057693004608, -0.13415683805942535, -0.13412271440029144, -0.13410711288452148, -0.13410110771656036, -0.13402989506721497, -0.1340125948190689, -0.13399659097194672, -0.1339746117591858, -0.13396500051021576, -0.13392654061317444, -0.1338975876569748, -0.1338842213153839, -0.13386094570159912, -0.13384506106376648, -0.13384146988391876, -0.1336820274591446, -0.13367073237895966, -0.13361655175685883, -0.13358180224895477, -0.1335620880126953, -0.13355426490306854, -0.13352465629577637, -0.1335236132144928, -0.13351362943649292, -0.13349808752536774, -0.13349111378192902, -0.1334092617034912, -0.13340814411640167, -0.13335998356342316, -0.1332704871892929, -0.13326627016067505, -0.13319675624370575, -0.13314856588840485, -0.13312433660030365, -0.13311047852039337, -0.1330479234457016, -0.13303878903388977, -0.13296456634998322, -0.13296200335025787, -0.13295790553092957, -0.13293322920799255, -0.13290928304195404, -0.1328798085451126, -0.1327933371067047, -0.13279087841510773, -0.13277794420719147, -0.13272319734096527, -0.13266423344612122, -0.1326359212398529, -0.1325724571943283, -0.13257130980491638, -0.13255994021892548, -0.13252098858356476, -0.1324824094772339, -0.13244487345218658, -0.13244222104549408, -0.1324077993631363, -0.13239984214305878, -0.13237129151821136, -0.132368803024292, -0.13231810927391052, -0.1322821080684662, -0.13220839202404022, -0.1321852058172226, -0.13208329677581787, -0.13205181062221527, -0.1320386826992035, -0.1320383995771408, -0.13203144073486328, -0.1319291889667511, -0.13190239667892456, -0.13189829885959625, -0.13188399374485016, -0.131879061460495, -0.13183587789535522, -0.13182078301906586, -0.1318100392818451, -0.1316976249217987, -0.1316925287246704, -0.1316736340522766, -0.13161595165729523, -0.13159391283988953, -0.13155589997768402, -0.13154956698417664, -0.1315418779850006, -0.131537526845932, -0.13149289786815643, -0.1314636915922165, -0.13139748573303223, -0.13139277696609497, -0.1312335878610611, -0.13119477033615112, -0.13119331002235413, -0.13118889927864075, -0.1311766356229782, -0.131094291806221, -0.1310379058122635, -0.13103780150413513, -0.13100923597812653, -0.13094179332256317, -0.130918949842453, -0.13091489672660828, -0.1308191865682602, -0.13077270984649658, -0.13065017759799957, -0.13064774870872498, -0.13053582608699799, -0.13045693933963776, -0.13044285774230957, -0.1304367482662201, -0.13041797280311584, -0.13034288585186005, -0.13029316067695618, -0.1302585005760193, -0.1302521824836731, -0.1302410215139389, -0.13023404777050018, -0.13015031814575195, -0.13012844324111938, -0.13011658191680908, -0.13006067276000977, -0.1300247758626938, -0.13002417981624603, -0.12997938692569733, -0.12996740639209747, -0.12991751730442047, -0.12986086308956146, -0.12985646724700928, -0.1298208385705948, -0.12977442145347595, -0.12972953915596008, -0.1296878606081009, -0.12968125939369202, -0.12968038022518158, -0.1296655237674713, -0.12966296076774597, -0.12964175641536713, -0.12962710857391357, -0.12958505749702454, -0.12953731417655945, -0.1294742226600647, -0.12946182489395142, -0.1294422745704651, -0.129434734582901, -0.12933403253555298, -0.12933309376239777, -0.12928268313407898, -0.12923727929592133, -0.1292361468076706, -0.12922754883766174, -0.12921196222305298, -0.12909439206123352, -0.12906920909881592, -0.1290060430765152, -0.12899914383888245, -0.12894093990325928, -0.12892653048038483, -0.12891119718551636, -0.12890544533729553, -0.12888099253177643, -0.12880031764507294, -0.1287335753440857, -0.12872673571109772, -0.12861710786819458, -0.12851925194263458, -0.1285116821527481, -0.12847499549388885, -0.12847469747066498, -0.1284714639186859, -0.12843476235866547, -0.12843433022499084, -0.1283699870109558, -0.12827515602111816, -0.1282707005739212, -0.1282561719417572, -0.12822893261909485, -0.1281917244195938, -0.1281764656305313, -0.12817201018333435, -0.12814466655254364, -0.12797848880290985, -0.12790140509605408, -0.12789186835289001, -0.12788628041744232, -0.12780152261257172, -0.12779559195041656, -0.12779122591018677, -0.12777303159236908, -0.1277589052915573, -0.1277123987674713, -0.12770363688468933, -0.12765449285507202, -0.12759020924568176, -0.127530038356781, -0.1274385303258896, -0.12736301124095917, -0.12736065685749054, -0.12735393643379211, -0.12728960812091827, -0.12728175520896912, -0.12723012268543243, -0.12717688083648682, -0.12714041769504547, -0.12708650529384613, -0.1270654946565628, -0.12698248028755188, -0.12696556746959686, -0.12686583399772644, -0.126825213432312, -0.12671785056591034, -0.12668830156326294, -0.12663209438323975, -0.1266283243894577, -0.12658263742923737, -0.12653614580631256, -0.1264929622411728, -0.12641814351081848, -0.12641771137714386, -0.12641656398773193, -0.12637841701507568, -0.12634412944316864, -0.1261802464723587, -0.1261565089225769, -0.12613555788993835, -0.12613187730312347, -0.1260618269443512, -0.1259862631559372, -0.12590977549552917, -0.1259087324142456, -0.1258152276277542, -0.1257523000240326, -0.12572534382343292, -0.12570519745349884, -0.12562385201454163, -0.12547633051872253, -0.12543898820877075, -0.12543468177318573, -0.1254010647535324, -0.12519414722919464, -0.12501466274261475, -0.1249820664525032, -0.1247982531785965, -0.1247490867972374, -0.12468858808279037, -0.12442253530025482, -0.12430795282125473, -0.1241988092660904, -0.12405052036046982, -0.12401363998651505, -0.12399577349424362, -0.12396391481161118, -0.12395471334457397, -0.12387353181838989, -0.12371281534433365, -0.12361254543066025, -0.12353935837745667, -0.12350347638130188, -0.12348988652229309, -0.12348664551973343, -0.12312938272953033, -0.12310326844453812, -0.12293435633182526, -0.12272973358631134, -0.12254438549280167, -0.12245186418294907, -0.12234340608119965, -0.12226475030183792, -0.12224286049604416, -0.12186957150697708, -0.12182307988405228, -0.12156941741704941, -0.12140384316444397, -0.12139664590358734, -0.12112227827310562, -0.12105006724596024, -0.12104666978120804, -0.12102584540843964, -0.1209993064403534, -0.12092044204473495, -0.12087959796190262, -0.12084567546844482, -0.12078794836997986, -0.12078634649515152, -0.12069087475538254, -0.1206599771976471, -0.12051704525947571, -0.1204548180103302, -0.12038640677928925, -0.12018541991710663, -0.12007734924554825, -0.12004165351390839, -0.11980850994586945, -0.11958285421133041, -0.1194465383887291, -0.11929767578840256, -0.11902482062578201, -0.11901198327541351, -0.1189470961689949, -0.1186680942773819, -0.11862511187791824, -0.11850688606500626, -0.11847323179244995, -0.11836999654769897, -0.1182950809597969, -0.11812987178564072, -0.11808595806360245, -0.11795788258314133, -0.11787484586238861, -0.11782675981521606, -0.11771509051322937, -0.11766678094863892, -0.11761702597141266, -0.1175907701253891, -0.11742233484983444, -0.11740267276763916, -0.11725396662950516, -0.11720450222492218, -0.1171894297003746, -0.11715211719274521, -0.11698192358016968, -0.1169733926653862, -0.11695115268230438, -0.11694977432489395, -0.11687207221984863, -0.11684943735599518, -0.1168079674243927, -0.11672738194465637, -0.11656557768583298, -0.11653893440961838, -0.11652098596096039, -0.11648261547088623, -0.11643854528665543, -0.11633512377738953, -0.1161525622010231, -0.11612942069768906, -0.11604926735162735, -0.11578094214200974, -0.11576434224843979, -0.11566262692213058, -0.11561109125614166, -0.11556568741798401, -0.11555763334035873, -0.11540879309177399, -0.11536254733800888, -0.11524661630392075, -0.11518509685993195, -0.11514846980571747, -0.11507190018892288, -0.11499318480491638, -0.11485493928194046, -0.11472416669130325, -0.11462366580963135, -0.11458199471235275, -0.11458176374435425, -0.11455299705266953, -0.11445973813533783, -0.11442063003778458, -0.11440327018499374, -0.11439544707536697, -0.114311583340168, -0.11422444880008698, -0.1142197921872139, -0.11418591439723969, -0.11411161720752716, -0.11408275365829468, -0.1139976978302002, -0.11396763473749161, -0.11392972618341446, -0.11390504240989685, -0.11388805508613586, -0.11387427896261215, -0.11368908733129501, -0.11361153423786163, -0.11360963433980942, -0.11353924125432968, -0.11345386505126953, -0.11344725638628006, -0.11341816186904907, -0.11334228515625, -0.11328005790710449, -0.11326166987419128, -0.11312846094369888, -0.11306358873844147, -0.11303796619176865, -0.11287663877010345, -0.11285286396741867, -0.11282698065042496, -0.11280904710292816, -0.11279287934303284, -0.112685926258564, -0.11253492534160614, -0.11247726529836655, -0.11245039105415344, -0.1124086007475853, -0.11236558854579926, -0.11234355717897415, -0.1123134195804596, -0.11228401213884354, -0.11220100522041321, -0.11217809468507767, -0.11215920001268387, -0.11215490102767944, -0.11200055480003357, -0.11196248233318329, -0.11174751818180084, -0.11167827993631363, -0.1116732656955719, -0.11165110021829605, -0.11142309755086899, -0.11140169203281403, -0.11125857383012772, -0.11113196611404419, -0.11112742871046066, -0.11111718416213989, -0.11103285849094391, -0.11074420064687729, -0.11071255803108215, -0.11065834760665894, -0.11037972569465637, -0.1103583499789238, -0.11033352464437485, -0.1103186160326004, -0.11029699444770813, -0.11002109944820404, -0.10999052226543427, -0.10994798690080643, -0.10965511202812195, -0.10954160243272781, -0.10948584973812103, -0.10946831107139587, -0.10945253819227219, -0.10923544317483902, -0.10910426080226898, -0.10904976725578308, -0.10867629200220108, -0.10864830762147903, -0.10861043632030487, -0.10851705819368362, -0.10847131162881851, -0.108460433781147, -0.10798196494579315, -0.10774657130241394, -0.1071922779083252, -0.10651466995477676, -0.10639812052249908, -0.10639072209596634, -0.10635203123092651, -0.10618995875120163, -0.10612490028142929, -0.10607508569955826, -0.10606914758682251, -0.10601945221424103, -0.10577002167701721, -0.1054631695151329, -0.10511347651481628, -0.1051030233502388, -0.10474395006895065, -0.10462286323308945, -0.10458558052778244, -0.10447873175144196, -0.10438975691795349, -0.10433848202228546, -0.10433840751647949, -0.10421017557382584, -0.1036170944571495, -0.10350576788187027, -0.10349638760089874, -0.103279709815979, -0.10321715474128723, -0.10164347290992737, -0.10122097283601761, -0.10077063739299774, -0.10047291219234467, -0.10015656054019928, -0.10006958991289139, -0.09990149736404419, -0.09920505434274673, -0.09905100613832474, -0.09901737421751022, -0.09891799092292786, -0.09859710931777954, -0.09806159883737564, -0.09791061282157898, -0.09773280471563339, -0.09687051177024841, -0.09676063060760498, -0.09642618894577026, -0.09616470336914062, -0.09611143916845322, -0.09417092800140381]}

==> raw_results/ensembles_LC_ood.json <==
{"fpr": [0.0, 0.001, 0.059, 0.059, 0.068, 0.068, 0.071, 0.071, 0.076, 0.076, 0.077, 0.077, 0.078, 0.078, 0.08, 0.08, 0.082, 0.082, 0.083, 0.083, 0.085, 0.085, 0.086, 0.086, 0.087, 0.087, 0.088, 0.088, 0.089, 0.089, 0.091, 0.091, 0.092, 0.092, 0.093, 0.093, 0.094, 0.094, 0.095, 0.095, 0.097, 0.097, 0.098, 0.098, 0.1, 0.1, 0.101, 0.101, 0.102, 0.102, 0.103, 0.103, 0.104, 0.104, 0.105, 0.105, 0.106, 0.106, 0.107, 0.107, 0.108, 0.108, 0.11, 0.11, 0.113, 0.113, 0.116, 0.116, 0.118, 0.118, 0.12, 0.12, 0.121, 0.121, 0.122, 0.122, 0.123, 0.123, 0.125, 0.125, 0.126, 0.126, 0.127, 0.127, 0.128, 0.128, 0.13, 0.13, 0.131, 0.131, 0.132, 0.132, 0.135, 0.135, 0.137, 0.137, 0.138, 0.138, 0.139, 0.139, 0.141, 0.141, 0.142, 0.142, 0.143, 0.143, 0.144, 0.144, 0.145, 0.145, 0.147, 0.147, 0.148, 0.148, 0.149, 0.149, 0.151, 0.151, 0.152, 0.152, 0.153, 0.153, 0.154, 0.154, 0.155, 0.155, 0.156, 0.156, 0.157, 0.157, 0.158, 0.158, 0.159, 0.159, 0.16, 0.16, 0.161, 0.161, 0.162, 0.162, 0.166, 0.166, 0.167, 0.167, 0.168, 0.168, 0.169, 0.169, 0.17, 0.17, 0.171, 0.171, 0.172, 0.172, 0.173, 0.173, 0.174, 0.174, 0.175, 0.175, 0.179, 0.179, 0.18, 0.18, 0.181, 0.181, 0.182, 0.182, 0.183, 0.183, 0.184, 0.184, 0.185, 0.185, 0.186, 0.186, 0.187, 0.187, 0.188, 0.188, 0.19, 0.19, 0.192, 0.192, 0.193, 0.193, 0.194, 0.194, 0.196, 0.196, 0.197, 0.197, 0.198, 0.198, 0.2, 0.2, 0.201, 0.201, 0.202, 0.202, 0.203, 0.203, 0.208, 0.208, 0.209, 0.209, 0.21, 0.21, 0.211, 0.211, 0.214, 0.214, 0.217, 0.217, 0.218, 0.218, 0.219, 0.219, 0.22, 0.22, 0.222, 0.222, 0.224, 0.224, 0.227, 0.227, 0.229, 0.229, 0.23, 0.23, 0.231, 0.231, 0.232, 0.232, 0.233, 0.233, 0.235, 0.235, 0.236, 0.236, 0.237, 0.237, 0.239, 0.239, 0.24, 0.24, 0.241, 0.241, 0.242, 0.242, 0.244, 0.244, 0.245, 0.245, 0.248, 0.248, 0.25, 0.25, 0.255, 0.255, 0.256, 0.256, 0.257, 0.257, 0.258, 0.258, 0.259, 0.259, 0.26, 0.26, 0.262, 0.262, 0.263, 0.263, 0.264, 0.264, 0.265, 0.265, 0.267, 0.267, 0.271, 0.271, 0.272, 0.272, 0.273, 0.273, 0.274, 0.274, 0.276, 0.276, 0.277, 0.277, 0.278, 0.278, 0.283, 0.283, 0.285, 0.285, 0.286, 0.286, 0.287, 0.287, 0.288, 0.288, 0.289, 0.289, 0.291, 0.291, 0.292, 0.292, 0.294, 0.294, 0.295, 0.295, 0.296, 0.296, 0.297, 0.297, 0.298, 0.298, 0.299, 0.299, 0.3, 0.3, 0.301, 0.301, 0.302, 0.302, 0.303, 0.303, 0.304, 0.304, 0.305, 0.305, 0.306, 0.306, 0.308, 0.308, 0.31, 0.31, 0.311, 0.311, 0.313, 0.313, 0.315, 0.315, 0.317, 0.317, 0.319, 0.319, 0.321, 0.321, 0.322, 0.322, 0.323, 0.323, 0.331, 0.331, 0.333, 0.333, 0.335, 0.335, 0.336, 0.336, 0.337, 0.337, 0.34, 0.34, 0.341, 0.341, 0.344, 0.344, 0.345, 0.345, 0.347, 0.347, 0.349, 0.349, 0.35, 0.35, 0.351, 0.351, 0.352, 0.352, 0.359, 0.359, 0.36, 0.36, 0.363, 0.363, 0.365, 0.365, 0.366, 0.366, 0.367, 0.367, 0.369, 0.369, 0.37, 0.37, 0.374, 0.374, 0.375, 0.375, 0.376, 0.376, 0.377, 0.377, 0.379, 0.379, 0.382, 0.382, 0.386, 0.386, 0.388, 0.388, 0.391, 0.391, 0.392, 0.392, 0.395, 0.395, 0.396, 0.396, 0.404, 0.404, 0.406, 0.406, 0.407, 0.407, 0.409, 0.409, 0.411, 0.411, 0.416, 0.416, 0.419, 0.419, 0.426, 0.426, 0.427, 0.427, 0.428, 0.428, 0.431, 0.431, 0.432, 0.432, 0.437, 0.437, 0.438, 0.438, 0.439, 0.439, 0.44, 0.44, 0.441, 0.441, 0.442, 0.442, 0.443, 0.443, 0.445, 0.445, 0.449, 0.449, 0.45, 0.45, 0.451, 0.451, 0.455, 0.455, 0.461, 0.461, 0.464, 0.464, 0.466, 0.466, 0.467, 0.467, 0.469, 0.469, 0.47, 0.47, 0.474, 0.474, 0.478, 0.478, 0.48, 0.48, 0.485, 0.485, 0.489, 0.489, 0.49, 0.49, 0.494, 0.494, 0.499, 0.499, 0.5, 0.5, 0.505, 0.505, 0.511, 0.511, 0.513, 0.513, 0.514, 0.514, 0.516, 0.516, 0.518, 0.518, 0.525, 0.525, 0.527, 0.527, 0.528, 0.528, 0.536, 0.536, 0.538, 0.538, 0.539, 0.539, 0.543, 0.543, 0.545, 0.545, 0.546, 0.546, 0.548, 0.548, 0.55, 0.55, 0.552, 0.552, 0.553, 0.553, 0.565, 0.565, 0.569, 0.569, 0.573, 0.573, 0.578, 0.578, 0.581, 0.581, 0.588, 0.588, 0.59, 0.59, 0.591, 0.591, 0.595, 0.595, 0.596, 0.596, 0.598, 0.598, 0.599, 0.599, 0.6, 0.6, 0.602, 0.602, 0.603, 0.603, 0.605, 0.605, 0.606, 0.606, 0.607, 0.607, 0.608, 0.608, 0.611, 0.611, 0.613, 0.613, 0.614, 0.614, 0.618, 0.618, 0.619, 0.619, 0.622, 0.622, 0.624, 0.624, 0.626, 0.626, 0.632, 0.632, 0.633, 0.633, 0.638, 0.638, 0.641, 0.641, 0.642, 0.642, 0.643, 0.643, 0.651, 0.651, 0.656, 0.656, 0.657, 0.657, 0.66, 0.66, 0.661, 0.661, 0.666, 0.666, 0.668, 0.668, 0.672, 0.672, 0.674, 0.674, 0.687, 0.687, 0.689, 0.689, 0.691, 0.691, 0.693, 0.693, 0.695, 0.695, 0.7, 0.7, 0.702, 0.702, 0.703, 0.703, 0.704, 0.704, 0.705, 0.705, 0.706, 0.706, 0.709, 0.709, 0.713, 0.713, 0.715, 0.715, 0.716, 0.716, 0.718, 0.718, 0.719, 0.719, 0.72, 0.72, 0.721, 0.721, 0.722, 0.722, 0.724, 0.724, 0.731, 0.731, 0.736, 0.736, 0.737, 0.737, 0.738, 0.738, 0.739, 0.739, 0.741, 0.741, 0.742, 0.742, 0.743, 0.743, 0.745, 0.745, 0.746, 0.746, 0.747, 0.747, 0.749, 0.749, 0.751, 0.751, 0.752, 0.752, 0.755, 0.755, 0.756, 0.756, 0.757, 0.757, 0.763, 0.763, 0.768, 0.768, 0.772, 0.772, 0.774, 0.774, 0.775, 0.775, 0.782, 0.782, 0.783, 0.783, 0.785, 0.785, 0.787, 0.787, 0.79, 0.79, 0.791, 0.791, 0.792, 0.792, 0.795, 0.795, 0.8, 0.8, 0.807, 0.807, 0.811, 0.811, 0.813, 0.813, 0.816, 0.816, 0.819, 0.819, 0.821, 0.821, 0.823, 0.823, 0.826, 0.826, 0.827, 0.827, 0.828, 0.828, 0.829, 0.829, 0.83, 0.83, 0.832, 0.832, 0.834, 0.834, 0.836, 0.836, 0.843, 0.843, 0.844, 0.844, 0.845, 0.845, 0.847, 0.847, 0.848, 0.848, 0.849, 0.849, 0.851, 0.851, 0.852, 0.852, 0.853, 0.853, 0.855, 0.855, 0.859, 0.859, 0.86, 0.86, 0.861, 0.862, 0.862, 0.863, 0.863, 0.866, 0.866, 0.869, 0.869, 0.87, 0.87, 0.872, 0.872, 0.873, 0.873, 0.874, 0.874, 0.876, 0.876, 0.878, 0.878, 0.879, 0.879, 0.88, 0.88, 0.882, 0.882, 0.883, 0.883, 0.886, 0.886, 0.887, 0.887, 0.888, 0.888, 0.89, 0.89, 0.891, 0.891, 0.892, 0.892, 0.897, 0.897, 0.898, 0.898, 0.899, 0.899, 0.9, 0.9, 0.901, 0.901, 0.902, 0.902, 0.903, 0.903, 0.904, 0.904, 0.906, 0.906, 0.907, 0.907, 0.908, 0.908, 0.909, 0.909, 0.91, 0.91, 0.911, 0.911, 0.912, 0.912, 0.913, 0.913, 0.914, 0.914, 0.915, 0.915, 0.916, 0.916, 0.917, 0.917, 0.918, 0.918, 0.92, 0.92, 0.921, 0.921, 0.922, 0.922, 0.924, 0.924, 0.928, 0.928, 0.929, 0.929, 0.935, 0.935, 0.943, 0.943, 0.944, 0.944, 0.948, 0.948, 0.952, 0.952, 1.0], "tpr": [0.0, 0.0, 0.0, 0.002, 0.002, 0.003, 0.003, 0.004, 0.004, 0.006, 0.006, 0.007, 0.007, 0.01, 0.01, 0.016, 0.016, 0.017, 0.017, 0.018, 0.018, 0.02, 0.02, 0.025, 0.025, 0.028, 0.028, 0.03, 0.03, 0.031, 0.031, 0.032, 0.032, 0.033, 0.033, 0.034, 0.034, 0.036, 0.036, 0.037, 0.037, 0.041, 0.041, 0.042, 0.042, 0.044, 0.044, 0.046, 0.046, 0.048, 0.048, 0.051, 0.051, 0.058, 0.058, 0.067, 0.067, 0.073, 0.073, 0.081, 0.081, 0.084, 0.084, 0.091, 0.091, 0.095, 0.095, 0.101, 0.101, 0.104, 0.104, 0.105, 0.105, 0.106, 0.106, 0.107, 0.107, 0.117, 0.117, 0.131, 0.131, 0.132, 0.132, 0.133, 0.133, 0.134, 0.134, 0.135, 0.135, 0.137, 0.137, 0.146, 0.146, 0.147, 0.147, 0.15, 0.15, 0.154, 0.154, 0.155, 0.155, 0.159, 0.159, 0.16, 0.16, 0.163, 0.163, 0.167, 0.167, 0.173, 0.173, 0.176, 0.176, 0.177, 0.177, 0.178, 0.178, 0.18, 0.18, 0.181, 0.181, 0.183, 0.183, 0.184, 0.184, 0.186, 0.186, 0.191, 0.191, 0.194, 0.194, 0.199, 0.199, 0.2, 0.2, 0.201, 0.201, 0.202, 0.202, 0.203, 0.203, 0.204, 0.204, 0.206, 0.206, 0.208, 0.208, 0.209, 0.209, 0.215, 0.215, 0.217, 0.217, 0.219, 0.219, 0.223, 0.223, 0.233, 0.233, 0.234, 0.234, 0.235, 0.235, 0.237, 0.237, 0.239, 0.239, 0.242, 0.242, 0.244, 0.244, 0.247, 0.247, 0.252, 0.252, 0.253, 0.253, 0.254, 0.254, 0.256, 0.256, 0.263, 0.263, 0.266, 0.266, 0.267, 0.267, 0.269, 0.269, 0.275, 0.275, 0.278, 0.278, 0.283, 0.283, 0.284, 0.284, 0.285, 0.285, 0.29, 0.29, 0.292, 0.292, 0.294, 0.294, 0.299, 0.299, 0.3, 0.3, 0.301, 0.301, 0.302, 0.302, 0.306, 0.306, 0.308, 0.308, 0.311, 0.311, 0.316, 0.316, 0.318, 0.318, 0.319, 0.319, 0.323, 0.323, 0.33, 0.33, 0.332, 0.332, 0.339, 0.339, 0.341, 0.341, 0.345, 0.345, 0.347, 0.347, 0.349, 0.349, 0.352, 0.352, 0.356, 0.356, 0.357, 0.357, 0.358, 0.358, 0.36, 0.36, 0.361, 0.361, 0.363, 0.363, 0.364, 0.364, 0.37, 0.37, 0.372, 0.372, 0.374, 0.374, 0.375, 0.375, 0.376, 0.376, 0.377, 0.377, 0.38, 0.38, 0.384, 0.384, 0.387, 0.387, 0.389, 0.389, 0.39, 0.39, 0.391, 0.391, 0.396, 0.396, 0.399, 0.399, 0.4, 0.4, 0.401, 0.401, 0.403, 0.403, 0.405, 0.405, 0.406, 0.406, 0.407, 0.407, 0.408, 0.408, 0.41, 0.41, 0.412, 0.412, 0.413, 0.413, 0.414, 0.414, 0.415, 0.415, 0.417, 0.417, 0.418, 0.418, 0.42, 0.42, 0.421, 0.421, 0.422, 0.422, 0.423, 0.423, 0.426, 0.426, 0.427, 0.427, 0.428, 0.428, 0.43, 0.43, 0.431, 0.431, 0.433, 0.433, 0.434, 0.434, 0.439, 0.439, 0.44, 0.44, 0.442, 0.442, 0.444, 0.444, 0.446, 0.446, 0.448, 0.448, 0.45, 0.45, 0.451, 0.451, 0.452, 0.452, 0.456, 0.456, 0.458, 0.458, 0.459, 0.459, 0.46, 0.46, 0.461, 0.461, 0.462, 0.462, 0.463, 0.463, 0.466, 0.466, 0.467, 0.467, 0.47, 0.47, 0.471, 0.471, 0.473, 0.473, 0.475, 0.475, 0.476, 0.476, 0.479, 0.479, 0.483, 0.483, 0.484, 0.484, 0.487, 0.487, 0.488, 0.488, 0.49, 0.49, 0.491, 0.491, 0.492, 0.492, 0.493, 0.493, 0.496, 0.496, 0.497, 0.497, 0.498, 0.498, 0.499, 0.499, 0.5, 0.5, 0.501, 0.501, 0.502, 0.502, 0.503, 0.503, 0.506, 0.506, 0.507, 0.507, 0.508, 0.508, 0.509, 0.509, 0.511, 0.511, 0.512, 0.512, 0.514, 0.514, 0.519, 0.519, 0.52, 0.52, 0.523, 0.523, 0.524, 0.524, 0.525, 0.525, 0.526, 0.526, 0.527, 0.527, 0.528, 0.528, 0.529, 0.529, 0.531, 0.531, 0.532, 0.532, 0.533, 0.533, 0.535, 0.535, 0.536, 0.536, 0.537, 0.537, 0.538, 0.538, 0.541, 0.541, 0.543, 0.543, 0.545, 0.545, 0.546, 0.546, 0.548, 0.548, 0.55, 0.55, 0.551, 0.551, 0.552, 0.552, 0.554, 0.554, 0.556, 0.556, 0.557, 0.557, 0.561, 0.561, 0.562, 0.562, 0.564, 0.564, 0.566, 0.566, 0.569, 0.569, 0.57, 0.57, 0.571, 0.571, 0.573, 0.573, 0.574, 0.574, 0.576, 0.576, 0.577, 0.577, 0.578, 0.578, 0.579, 0.579, 0.581, 0.581, 0.582, 0.582, 0.584, 0.584, 0.585, 0.585, 0.587, 0.587, 0.59, 0.59, 0.593, 0.593, 0.594, 0.594, 0.595, 0.595, 0.597, 0.597, 0.599, 0.599, 0.6, 0.6, 0.603, 0.603, 0.605, 0.605, 0.606, 0.606, 0.607, 0.607, 0.608, 0.608, 0.611, 0.611, 0.612, 0.612, 0.616, 0.616, 0.617, 0.617, 0.62, 0.62, 0.621, 0.621, 0.622, 0.622, 0.627, 0.627, 0.628, 0.628, 0.629, 0.629, 0.631, 0.631, 0.635, 0.635, 0.636, 0.636, 0.638, 0.638, 0.642, 0.642, 0.643, 0.643, 0.644, 0.644, 0.645, 0.645, 0.646, 0.646, 0.648, 0.648, 0.649, 0.649, 0.651, 0.651, 0.652, 0.652, 0.653, 0.653, 0.655, 0.655, 0.659, 0.659, 0.66, 0.66, 0.661, 0.661, 0.662, 0.662, 0.666, 0.666, 0.668, 0.668, 0.67, 0.67, 0.671, 0.671, 0.674, 0.674, 0.675, 0.675, 0.676, 0.676, 0.677, 0.677, 0.68, 0.68, 0.685, 0.685, 0.686, 0.686, 0.687, 0.687, 0.692, 0.692, 0.693, 0.693, 0.695, 0.695, 0.696, 0.696, 0.697, 0.697, 0.698, 0.698, 0.701, 0.701, 0.703, 0.703, 0.704, 0.704, 0.706, 0.706, 0.707, 0.707, 0.708, 0.708, 0.712, 0.712, 0.714, 0.714, 0.715, 0.715, 0.717, 0.717, 0.718, 0.718, 0.721, 0.721, 0.723, 0.723, 0.725, 0.725, 0.726, 0.726, 0.727, 0.727, 0.729, 0.729, 0.733, 0.733, 0.734, 0.734, 0.735, 0.735, 0.736, 0.736, 0.737, 0.737, 0.738, 0.738, 0.739, 0.739, 0.743, 0.743, 0.744, 0.744, 0.745, 0.745, 0.747, 0.747, 0.748, 0.748, 0.749, 0.749, 0.75, 0.75, 0.751, 0.751, 0.753, 0.753, 0.754, 0.754, 0.755, 0.755, 0.757, 0.757, 0.759, 0.759, 0.76, 0.76, 0.762, 0.762, 0.764, 0.764, 0.765, 0.765, 0.767, 0.767, 0.769, 0.769, 0.77, 0.77, 0.771, 0.771, 0.772, 0.772, 0.774, 0.774, 0.776, 0.776, 0.777, 0.777, 0.778, 0.778, 0.781, 0.781, 0.782, 0.782, 0.785, 0.785, 0.788, 0.788, 0.789, 0.789, 0.791, 0.791, 0.792, 0.792, 0.794, 0.794, 0.797, 0.797, 0.8, 0.8, 0.807, 0.807, 0.81, 0.81, 0.812, 0.812, 0.813, 0.813, 0.814, 0.814, 0.815, 0.815, 0.816, 0.816, 0.817, 0.817, 0.82, 0.82, 0.821, 0.821, 0.823, 0.823, 0.825, 0.825, 0.833, 0.833, 0.834, 0.838, 0.838, 0.844, 0.844, 0.846, 0.846, 0.848, 0.848, 0.85, 0.85, 0.851, 0.851, 0.852, 0.852, 0.853, 0.853, 0.854, 0.854, 0.856, 0.856, 0.863, 0.863, 0.864, 0.864, 0.866, 0.866, 0.869, 0.869, 0.87, 0.87, 0.877, 0.877, 0.878, 0.878, 0.883, 0.883, 0.884, 0.884, 0.887, 0.887, 0.892, 0.892, 0.895, 0.895, 0.9, 0.9, 0.907, 0.907, 0.91, 0.91, 0.912, 0.912, 0.916, 0.916, 0.917, 0.917, 0.918, 0.918, 0.92, 0.92, 0.923, 0.923, 0.924, 0.924, 0.929, 0.929, 0.93, 0.93, 0.931, 0.931, 0.935, 0.935, 0.936, 0.936, 0.942, 0.942, 0.947, 0.947, 0.954, 0.954, 0.956, 0.956, 0.958, 0.958, 0.965, 0.965, 0.968, 0.968, 0.97, 0.97, 0.978, 0.978, 0.987, 0.987, 0.992, 0.992, 0.993, 0.993, 0.997, 0.997, 0.999, 0.999, 1.0, 1.0], "precision": [0.5122950819672131, 0.5120451050743209, 0.5123076923076924, 0.512570548999487, 0.5128336755646817, 0.5130970724191063, 0.512846865364851, 0.5125964010282776, 0.5128600823045267, 0.5131240349974266, 0.5133882595262615, 0.5136527563111798, 0.51340206185567, 0.5131511088189789, 0.5128998968008256, 0.5126484254001032, 0.5129132231404959, 0.5126614987080104, 0.5129265770423992, 0.5131919296430419, 0.5134575569358178, 0.5137234593474883, 0.5139896373056995, 0.514256091238984, 0.5145228215767634, 0.5147898287493513, 0.5145379023883697, 0.5142857142857142, 0.514033264033264, 0.5137805512220489, 0.5135275754422477, 0.5137948984903696, 0.5140625, 0.5143303804064617, 0.5145985401459854, 0.514866979655712, 0.5151356993736952, 0.5148825065274152, 0.5146290491118077, 0.5143753267119707, 0.5141213389121339, 0.5138670852956567, 0.5136125654450262, 0.5133577789418544, 0.5131027253668763, 0.5128474042999476, 0.5131164742917104, 0.5128608923884515, 0.5126050420168067, 0.512348922753547, 0.5120925341745531, 0.5118358758548133, 0.511578947368421, 0.5113217482885729, 0.5110642781875658, 0.5113336847654191, 0.5116033755274262, 0.5118733509234829, 0.5121436114044351, 0.5118858954041204, 0.5116279069767442, 0.5118984664198837, 0.5121693121693122, 0.5119110640550556, 0.5116525423728814, 0.5113937466878643, 0.5116648992576882, 0.5114058355437666, 0.5111464968152867, 0.5108868826340945, 0.5106269925611052, 0.5103668261562998, 0.5101063829787233, 0.5098456625864821, 0.5101171458998935, 0.5098561534363346, 0.509594882729211, 0.5098666666666667, 0.5101387406616862, 0.5098772023491724, 0.5096153846153846, 0.5098877605558525, 0.5096256684491979, 0.5093632958801498, 0.5091006423982869, 0.5088377075522228, 0.5085744908896034, 0.5083109919571046, 0.5080472103004292, 0.5083199141170156, 0.5080558539205156, 0.507791509940892, 0.5075268817204301, 0.5072619688004303, 0.5069967707212056, 0.5072697899838449, 0.5070043103448276, 0.5067385444743935, 0.5064724919093851, 0.5062061521856449, 0.505939524838013, 0.5056726094003241, 0.505945945945946, 0.5056787452677123, 0.5059523809523809, 0.5056848944233893, 0.5054171180931745, 0.5051490514905149, 0.504880694143167, 0.5051546391752577, 0.504885993485342, 0.5051602390005432, 0.5048913043478261, 0.5051658510059815, 0.5048966267682263, 0.5046271094175285, 0.5043572984749455, 0.5040871934604905, 0.5038167938931297, 0.5040916530278232, 0.50382096069869, 0.5040961223375204, 0.5038251366120219, 0.5035538545653363, 0.5032822757111597, 0.5035577449370553, 0.5032858707557503, 0.503013698630137, 0.5032894736842105, 0.5030170049369171, 0.5032930845225028, 0.5035694673256452, 0.5032967032967033, 0.5035733919736118, 0.5033003300330033, 0.5030269675288938, 0.5027533039647577, 0.5024793388429752, 0.5027563395810364, 0.5024820739106454, 0.5022075055187638, 0.5024848150193263, 0.5022099447513813, 0.5019347705914871, 0.5016592920353983, 0.5019369120088545, 0.5016611295681063, 0.5013850415512465, 0.5011086474501109, 0.5008319467554077, 0.5005549389567148, 0.5002776235424764, 0.5, 0.500277932184547, 0.5, 0.4997217584863662, 0.4994432071269488, 0.4991643454038997, 0.49888517279821626, 0.4991634132738427, 0.49888392857142855, 0.49860413176996093, 0.4983240223463687, 0.4986025712688653, 0.4983221476510067, 0.498041410184667, 0.4977603583426652, 0.49747899159663866, 0.4971973094170404, 0.4974761637689288, 0.49775533108866443, 0.498034811903425, 0.498314606741573, 0.4985947161326588, 0.4983127109111361, 0.498030388294879, 0.49774774774774777, 0.49802816901408453, 0.4977452085682074, 0.49802594472645234, 0.49774266365688485, 0.49745906267645396, 0.4971751412429379, 0.4968908988128886, 0.49660633484162897, 0.4968873797396718, 0.4971687429218573, 0.49688385269121815, 0.4971655328798186, 0.4968803176403857, 0.4965947786606129, 0.49630891538898353, 0.4960227272727273, 0.49573621375781696, 0.49544937428896474, 0.49516220830961866, 0.49544419134396356, 0.49515669515669514, 0.49543899657924745, 0.4957216200798631, 0.4960045662100457, 0.49571673329525984, 0.49542857142857144, 0.49514008004574045, 0.4954233409610984, 0.4951345163136806, 0.4948453608247423, 0.4951289398280802, 0.4954128440366973, 0.4951233505450373, 0.4954075774971297, 0.49511774842044803, 0.49482758620689654, 0.4945370902817711, 0.4942462600690449, 0.4939550949913644, 0.4936635944700461, 0.49337175792507204, 0.4936562860438293, 0.4933641084824005, 0.4930715935334873, 0.49335644136337375, 0.4936416184971098, 0.4933487565066512, 0.49363425925925924, 0.4939200926462073, 0.4936268829663963, 0.49391304347826087, 0.49361948955916474, 0.493905977945444, 0.49361207897793263, 0.4938988959907031, 0.4941860465116279, 0.493891797556719, 0.4935972060535506, 0.4938846825859057, 0.4935897435897436, 0.4932944606413994, 0.4935822637106184, 0.4938704028021016, 0.4941588785046729, 0.4938632378725891, 0.4935672514619883, 0.4938560561732007, 0.49414519906323184, 0.4944346807264206, 0.49413833528722156, 0.493841642228739, 0.4935446009389671, 0.4932472108044627, 0.4929494712103408, 0.49265138154027044, 0.4929411764705882, 0.492642731018246, 0.4923439340400471, 0.4920447849145551, 0.49174528301886794, 0.49173553719008267, 0.4920259893679858, 0.491725768321513, 0.4914251921939681, 0.4911242603550296, 0.49082297217288334, 0.490521327014218, 0.4902193242442205, 0.48991696322657174, 0.4896142433234421, 0.48990498812351546, 0.48960190136660725, 0.4892984542211653, 0.4895895300416419, 0.48988095238095236, 0.49017272185824895, 0.4904648390941597, 0.49016100178890876, 0.48985680190930786, 0.49014925373134327, 0.490442054958184, 0.49013747758517634, 0.4904306220095694, 0.49012567324955114, 0.48982035928143713, 0.4895146794487717, 0.48980815347721823, 0.489502099580084, 0.4897959183673469, 0.4900900900900901, 0.48978365384615385, 0.49007817197835235, 0.4897713598074609, 0.4900662251655629, 0.48975903614457833, 0.49005424954792043, 0.49034981905910735, 0.49004224502112254, 0.49033816425120774, 0.4900302114803625, 0.48972188633615477, 0.4900181488203267, 0.4897094430992736, 0.48940036341611143, 0.4890909090909091, 0.4893875075803517, 0.48968446601941745, 0.4899817850637523, 0.49027946537059536, 0.4905775075987842, 0.4908759124087591, 0.49117468046256846, 0.49086479902557856, 0.49055453991468617, 0.4902439024390244, 0.4899328859060403, 0.4896214896214896, 0.48930971288943187, 0.4889975550122249, 0.4892966360856269, 0.48959608323133413, 0.48928352725045926, 0.4889705882352941, 0.48865726548129984, 0.48895705521472393, 0.4892572130141191, 0.48894348894348894, 0.48862937922556854, 0.4883148831488315, 0.4886153846153846, 0.48891625615763545, 0.48860135551447936, 0.4882860665844636, 0.48858729179518817, 0.4882716049382716, 0.48857319332921556, 0.48825710754017304, 0.48794063079777367, 0.48824257425742573, 0.48792569659442725, 0.4882280049566295, 0.4879107253564786, 0.48759305210918114, 0.4872749844816884, 0.48757763975155277, 0.48788067122436296, 0.48818407960199006, 0.4878655880522713, 0.487546699875467, 0.48722741433021804, 0.48753117206982544, 0.4878353087960075, 0.4875156054931336, 0.48782011242973145, 0.488125, 0.4878048780487805, 0.4874843554443054, 0.48716343143393864, 0.487468671679198, 0.4877742946708464, 0.4880803011292346, 0.487758945386064, 0.4880653266331658, 0.4883720930232558, 0.48867924528301887, 0.4883574575204531, 0.48866498740554154, 0.48897290485192185, 0.48865069356872637, 0.48832807570977915, 0.48863636363636365, 0.48894504106127606, 0.4892541087231353, 0.48956356736242884, 0.4892405063291139, 0.4889170360987967, 0.4892268694550063, 0.4895370957514268, 0.48984771573604063, 0.4901587301587302, 0.49047013977128334, 0.4907819453273999, 0.4910941475826972, 0.4907702100572883, 0.4910828025477707, 0.491395793499044, 0.4917091836734694, 0.4920229738353542, 0.49233716475095785, 0.49201277955271566, 0.49232736572890023, 0.4926423544465771, 0.49295774647887325, 0.4926329276105061, 0.492948717948718, 0.4926234765875561, 0.49229781771501924, 0.49261400128452154, 0.4922879177377892, 0.4919614147909968, 0.4922779922779923, 0.49259497746297487, 0.49291237113402064, 0.49258542875564154, 0.49290322580645163, 0.4932214331826985, 0.4928940568475452, 0.49256625727213965, 0.49288486416558863, 0.49320388349514566, 0.49287564766839376, 0.49254698639014904, 0.49286640726329445, 0.4925373134328358, 0.4928571428571429, 0.49317738791423, 0.49349804941482445, 0.49381912817176316, 0.494140625, 0.4944625407166124, 0.49478487614080835, 0.49445531637312456, 0.4941253263707572, 0.49444807315480077, 0.49411764705882355, 0.49378678875081755, 0.49410994764397903, 0.49443352979698757, 0.4941022280471822, 0.4944262295081967, 0.494750656167979, 0.495075508864084, 0.49540078843626806, 0.49506903353057197, 0.4953947368421053, 0.4957208689927584, 0.49604743083003955, 0.4963744232036915, 0.4967018469656992, 0.49636963696369635, 0.4960369881109643, 0.4963648380700595, 0.4966931216931217, 0.49702183984116477, 0.49735099337748345, 0.49768058316766073, 0.4980106100795756, 0.49767750497677504, 0.49800796812749004, 0.49767441860465117, 0.49800531914893614, 0.4976713240186294, 0.4980026631158455, 0.4983344437041972, 0.49866666666666665, 0.4983322214809873, 0.4986648865153538, 0.4983299933199733, 0.4979946524064171, 0.4983277591973244, 0.49866131191432395, 0.4983255190890824, 0.49865951742627346, 0.49899396378269617, 0.4986577181208054, 0.4989926124916051, 0.4986559139784946, 0.49831876260928043, 0.4979811574697174, 0.49764309764309766, 0.49797843665768193, 0.49763991908294, 0.4979757085020243, 0.49831195138419987, 0.497972972972973, 0.4983096686950642, 0.4979702300405954, 0.4983073798239675, 0.49796747967479676, 0.49830508474576274, 0.49864314789687925, 0.4983027834351663, 0.4986413043478261, 0.4983004758667573, 0.49863945578231295, 0.4982981620149762, 0.49795640326975477, 0.49761417859577367, 0.4972714870395634, 0.4976109215017065, 0.4972677595628415, 0.4969241285030759, 0.49726402188782487, 0.4976043805612594, 0.49794520547945204, 0.49828649760109667, 0.49862825788751713, 0.4982841455044612, 0.49862637362637363, 0.49896907216494846, 0.49931224209078406, 0.49965588437715075, 0.5, 0.5003445899379738, 0.5006896551724138, 0.5003450655624568, 0.5006906077348067, 0.5010366275051832, 0.5006915629322268, 0.5003460207612457, 0.5006925207756233, 0.5003465003465003, 0.5, 0.5003469812630118, 0.5, 0.4996525364836692, 0.4993045897079277, 0.49965205288796105, 0.49930362116991645, 0.49965156794425086, 0.499302649930265, 0.4989532449406839, 0.4993016759776536, 0.4996505939902166, 0.4993006993006993, 0.4996501049685094, 0.4992997198879552, 0.4989488437281009, 0.4992987377279102, 0.49964912280701756, 0.49929775280898875, 0.4989458889669712, 0.49859353023909986, 0.49824067558057705, 0.49859154929577465, 0.4989429175475687, 0.4992947813822285, 0.49964714184897674, 0.4992937853107345, 0.49964664310954066, 0.5, 0.5003538570417552, 0.5, 0.5003543586109143, 0.5, 0.49964513839602553, 0.5, 0.4996446339729922, 0.5, 0.499644128113879, 0.49928774928774927, 0.49964362081254454, 0.4992867332382311, 0.4989293361884368, 0.49857142857142855, 0.498927805575411, 0.49928469241773965, 0.49892627057981387, 0.4992836676217765, 0.4996415770609319, 0.5, 0.5003589375448672, 0.5007183908045977, 0.5003594536304816, 0.5007194244604316, 0.5010799136069114, 0.5007204610951008, 0.5010814708002884, 0.5014430014430015, 0.5010830324909747, 0.5007225433526011, 0.5010845986984815, 0.5014471780028944, 0.501086169442433, 0.5014492753623189, 0.5018129079042785, 0.5014513788098693, 0.5010893246187363, 0.5007267441860465, 0.5003636363636363, 0.5, 0.5003641660597232, 0.500728862973761, 0.5010940919037199, 0.5014598540145986, 0.5018261504747992, 0.5021929824561403, 0.5025603511338698, 0.5029282576866764, 0.5032967032967033, 0.5036656891495601, 0.504035216434336, 0.5044052863436124, 0.5047759000734754, 0.5044117647058823, 0.5047829286239882, 0.5051546391752577, 0.5047899778924098, 0.5051622418879056, 0.5055350553505535, 0.5059084194977843, 0.5062823355506282, 0.5059171597633136, 0.5055514433752776, 0.5051851851851852, 0.5048183839881394, 0.5044510385756676, 0.5048255382331106, 0.5052005943536404, 0.5048327137546469, 0.5044642857142857, 0.5040953090096798, 0.5044709388971684, 0.5048471290082028, 0.505223880597015, 0.5056011949215833, 0.5059790732436472, 0.5056095736724009, 0.5059880239520959, 0.5056179775280899, 0.5059970014992504, 0.5063765941485371, 0.5067567567567568, 0.5063861758076634, 0.5067669172932331, 0.5063957863054929, 0.5060240963855421, 0.5056518462697814, 0.5060331825037707, 0.5064150943396226, 0.506797583081571, 0.5071806500377929, 0.5075642965204236, 0.5071915215745647, 0.5075757575757576, 0.5079605761940864, 0.5083459787556904, 0.5087319665907365, 0.5091185410334347, 0.5095057034220533, 0.5098934550989346, 0.5102817974105103, 0.5099085365853658, 0.509534706331045, 0.5099236641221374, 0.5095492742551566, 0.5091743119266054, 0.5095638867635807, 0.5091883614088821, 0.5088122605363985, 0.5084355828220859, 0.5080583269378358, 0.5084485407066052, 0.5088393543428132, 0.5092307692307693, 0.5088529638183218, 0.5092449922958397, 0.5096376252891287, 0.5100308641975309, 0.5104247104247104, 0.5108191653786708, 0.5104408352668214, 0.5108359133126935, 0.5104570100697134, 0.5108527131782946, 0.5112490302560124, 0.5116459627329193, 0.5120435120435121, 0.5124416796267496, 0.51284046692607, 0.5124610591900312, 0.5120810600155885, 0.5117004680187207, 0.5113192818110851, 0.51171875, 0.5121188428459734, 0.5117370892018779, 0.5113547376664056, 0.5117554858934169, 0.5121568627450981, 0.5117739403453689, 0.5121759622937941, 0.5125786163522013, 0.5129819040125885, 0.5125984251968504, 0.5130023640661938, 0.5126182965299685, 0.5122336227308603, 0.5126382306477093, 0.5130434782608696, 0.5134493670886076, 0.5138558986539984, 0.5134706814580031, 0.5138778747026169, 0.5134920634920634, 0.5131056393963463, 0.5135135135135135, 0.5139220365950676, 0.5135350318471338, 0.5139442231075697, 0.5143540669856459, 0.5147645650438947, 0.5143769968051118, 0.5147881694644284, 0.5144, 0.5148118494795837, 0.5144230769230769, 0.5148356054530874, 0.514446227929374, 0.5140562248995983, 0.5136655948553055, 0.5132743362831859, 0.5136876006441223, 0.5141015310233682, 0.5137096774193548, 0.513317191283293, 0.5137318255250404, 0.513338722716249, 0.5137540453074434, 0.5141700404858299, 0.513776337115073, 0.51338199513382, 0.512987012987013, 0.512591389114541, 0.5130081300813009, 0.5126118795768918, 0.512214983713355, 0.5126324368378158, 0.5122349102773246, 0.5126530612244898, 0.5130718954248366, 0.5126737530662305, 0.5130932896890343, 0.5126945126945127, 0.5122950819672131, 0.5118949958982772, 0.5114942528735632, 0.5110928512736237, 0.5115131578947368, 0.5119341563786008, 0.5123558484349259, 0.5127782357790602, 0.5123762376237624, 0.5127993393889347, 0.512396694214876, 0.5128205128205128, 0.5132450331125827, 0.5128417564208783, 0.5124378109452736, 0.5120331950207468, 0.5124584717607974, 0.512884455527847, 0.5133111480865225, 0.5137385512073273, 0.5141666666666667, 0.5145954962468724, 0.5150250417362271, 0.5146198830409356, 0.5150501672240803, 0.5154811715481171, 0.5159128978224455, 0.5155071248952221, 0.5151006711409396, 0.5146935348446684, 0.5142857142857142, 0.5147182506307821, 0.5151515151515151, 0.5155855096882898, 0.5160202360876898, 0.5164556962025316, 0.5160472972972973, 0.5164835164835165, 0.5169204737732657, 0.5173581710414903, 0.5177966101694915, 0.5173876166242578, 0.5169779286926995, 0.5165675446049278, 0.5170068027210885, 0.5174468085106383, 0.5178875638841567, 0.5183290707587382, 0.5179180887372014, 0.5183603757472246, 0.5188034188034188, 0.5192472198460223, 0.5196917808219178, 0.5201371036846615, 0.5205831903945112, 0.5210300429184549, 0.5214776632302406, 0.5219260533104041, 0.5223752151462995, 0.5228251507321274, 0.5232758620689655, 0.5228645383951682, 0.5233160621761658, 0.5229040622299049, 0.523356401384083, 0.5238095238095238, 0.5233968804159446, 0.5229835212489159, 0.5234375, 0.523892267593397, 0.5234782608695652, 0.5230635335073978, 0.5226480836236934, 0.5231037489102005, 0.5235602094240838, 0.5231441048034935, 0.5236013986013986, 0.5231846019247594, 0.5227670753064798, 0.523225241016652, 0.5236842105263158, 0.5232660228270413, 0.5228471001757469, 0.523306948109059, 0.5237676056338029, 0.5242290748898678, 0.5246913580246914, 0.5242718446601942, 0.5247349823321554, 0.5243147656940761, 0.5247787610619469, 0.525243578387954, 0.524822695035461, 0.5244010647737356, 0.5239786856127886, 0.5244444444444445, 0.5249110320284698, 0.5253784505788067, 0.5258467023172906, 0.5263157894736842, 0.5267857142857143, 0.5272564789991063, 0.5277280858676208, 0.5273052820053715, 0.5268817204301075, 0.526457399103139, 0.5269299820466786, 0.5265049415992812, 0.5260791366906474, 0.5265526552655265, 0.527027027027027, 0.5266005410279531, 0.5270758122743683, 0.5275519421860885, 0.5280289330922242, 0.5285067873303168, 0.5289855072463768, 0.5294650951949229, 0.52994555353902, 0.5295186194368756, 0.5290909090909091, 0.5295723384895359, 0.5300546448087432, 0.5296262534184139, 0.5301094890510949, 0.5305936073059361, 0.5301645338208409, 0.5297346752058555, 0.5302197802197802, 0.5297891842346472, 0.5302752293577981, 0.5307621671258035, 0.5303308823529411, 0.53081876724931, 0.5313075506445673, 0.5317972350230414, 0.5322878228782287, 0.5327793167128347, 0.533271719038817, 0.5328399629972248, 0.5333333333333333, 0.5338276181649676, 0.5343228200371057, 0.5348189415041783, 0.5353159851301115, 0.5348837209302325, 0.5344506517690876, 0.5349487418452936, 0.5345149253731343, 0.5350140056022409, 0.5355140186915888, 0.5360149672591207, 0.5365168539325843, 0.5370196813495782, 0.5365853658536586, 0.536150234741784, 0.5366541353383458, 0.5371589840075258, 0.5376647834274952, 0.5381715362865221, 0.5377358490566038, 0.5382436260623229, 0.5378071833648393, 0.5383159886471145, 0.5388257575757576, 0.5393364928909953, 0.5398481973434535, 0.5394112060778727, 0.5389733840304183, 0.538534728829686, 0.539047619047619, 0.5395614871306006, 0.5400763358778626, 0.5405921680993314, 0.5411089866156787, 0.5406698564593302, 0.5402298850574713, 0.5407478427612655, 0.5412667946257198, 0.5408261287223823, 0.5403846153846154, 0.5409047160731473, 0.5414258188824663, 0.5419479267116682, 0.5424710424710425, 0.5420289855072464, 0.5425531914893617, 0.5430784123910939, 0.5436046511627907, 0.5441319107662463, 0.5436893203883495, 0.543245869776482, 0.5428015564202334, 0.5423563777994158, 0.5428849902534113, 0.5424390243902439, 0.54296875, 0.5434995112414467, 0.5426052889324192, 0.5431372549019607, 0.5426889106967615, 0.5422396856581533, 0.5427728613569321, 0.5433070866141733, 0.5428571428571428, 0.5433925049309665, 0.543928923988154, 0.5444664031620553, 0.5440158259149357, 0.5445544554455446, 0.5450941526263627, 0.5456349206349206, 0.5461767626613704, 0.5467196819085487, 0.5472636815920398, 0.546812749003984, 0.5463609172482552, 0.5469061876247505, 0.5474525474525475, 0.548, 0.5485485485485485, 0.5480961923847696, 0.5476429287863591, 0.5481927710843374, 0.5477386934673367, 0.5482897384305835, 0.5478348439073515, 0.5473790322580645, 0.5479313824419778, 0.5484848484848485, 0.5490394337714863, 0.5495951417004049, 0.5491388044579534, 0.5486815415821501, 0.5492385786802031, 0.5497967479674797, 0.5493387589013224, 0.5488798370672098, 0.5484199796126402, 0.5489795918367347, 0.5485188968335035, 0.549079754601227, 0.548618219037871, 0.5491803278688525, 0.5487179487179488, 0.5492813141683778, 0.5488180883864338, 0.5483539094650206, 0.548918640576725, 0.5484536082474227, 0.5490196078431373, 0.5485537190082644, 0.5491209927611168, 0.5496894409937888, 0.550259067357513, 0.5508298755186722, 0.5514018691588785, 0.5509355509355509, 0.5504682622268471, 0.5510416666666667, 0.5505735140771637, 0.5511482254697286, 0.5517241379310345, 0.5523012552301255, 0.5518324607329843, 0.5524109014675053, 0.5519412381951732, 0.5525210084033614, 0.5520504731861199, 0.5526315789473685, 0.553213909378293, 0.5537974683544303, 0.5543822597676874, 0.554968287526427, 0.5555555555555556, 0.5561440677966102, 0.5556733828207847, 0.5562632696390658, 0.5568544102019128, 0.5574468085106383, 0.556975505857295, 0.5575692963752665, 0.5581643543223053, 0.5587606837606838, 0.5593582887700534, 0.5599571734475375, 0.5594855305466238, 0.5590128755364807, 0.5585392051557465, 0.5591397849462365, 0.5597416576964478, 0.5592672413793104, 0.5598705501618123, 0.5604751619870411, 0.56, 0.5595238095238095, 0.5590465872156013, 0.5585683297180043, 0.5580890336590663, 0.558695652173913, 0.558215451577802, 0.5577342047930284, 0.5583424209378408, 0.5589519650655022, 0.5584699453551912, 0.5590809628008753, 0.5596933187294633, 0.5603070175438597, 0.5609220636663008, 0.5615384615384615, 0.5621562156215621, 0.5627753303964758, 0.5633958103638368, 0.5629139072847682, 0.5624309392265193, 0.5630530973451328, 0.5625692137320044, 0.5631929046563193, 0.5638179800221975, 0.5644444444444444, 0.5639599555061179, 0.5645879732739421, 0.5641025641025641, 0.5647321428571429, 0.5653631284916201, 0.5659955257270693, 0.5655095184770437, 0.5650224215246636, 0.5645342312008979, 0.5651685393258427, 0.5658042744656918, 0.5653153153153153, 0.5659526493799324, 0.5665914221218962, 0.5672316384180791, 0.5678733031674208, 0.5673839184597962, 0.5680272108843537, 0.5686719636776391, 0.5693181818181818, 0.5688282138794084, 0.5694760820045558, 0.5701254275940707, 0.569634703196347, 0.5702857142857143, 0.5697940503432495, 0.570446735395189, 0.569954128440367, 0.5706084959816303, 0.5701149425287356, 0.570771001150748, 0.5714285714285714, 0.5720876585928489, 0.5727482678983834, 0.5722543352601156, 0.5717592592592593, 0.5712630359212051, 0.5719257540603249, 0.5714285714285714, 0.5720930232558139, 0.5727590221187427, 0.5722610722610723, 0.572928821470245, 0.572429906542056, 0.5730994152046783, 0.572599531615925, 0.5720984759671747, 0.5727699530516432, 0.5734430082256169, 0.5729411764705883, 0.5736160188457008, 0.5742924528301887, 0.5749704840613932, 0.574468085106383, 0.5739644970414202, 0.5734597156398105, 0.5741399762752076, 0.5736342042755345, 0.5743162901307967, 0.575, 0.5756853396901073, 0.5763723150357996, 0.5770609318996416, 0.5777511961722488, 0.578443113772455, 0.5779376498800959, 0.5774309723889556, 0.5769230769230769, 0.5764139590854392, 0.5771084337349398, 0.5765983112183354, 0.5760869565217391, 0.5755743651753326, 0.576271186440678, 0.5757575757575758, 0.5764563106796117, 0.5759416767922235, 0.5754257907542579, 0.5761266747868453, 0.5768292682926829, 0.5763125763125763, 0.5757946210268948, 0.576499388004896, 0.5772058823529411, 0.5766871165644172, 0.5773955773955773, 0.5768757687576875, 0.5763546798029556, 0.5758323057953144, 0.5765432098765432, 0.5772558714462299, 0.5779702970297029, 0.5774473358116481, 0.5781637717121588, 0.577639751552795, 0.5771144278606966, 0.5765877957658779, 0.5773067331670823, 0.5780274656679151, 0.57875, 0.5782227784730913, 0.5789473684210527, 0.5784190715181933, 0.5791457286432161, 0.5786163522012578, 0.5793450881612091, 0.5800756620428752, 0.5795454545454546, 0.5802781289506953, 0.5810126582278481, 0.5804816223067174, 0.5812182741116751, 0.5819567979669632, 0.5826972010178118, 0.5834394904458599, 0.5841836734693877, 0.5849297573435505, 0.5856777493606138, 0.586427656850192, 0.5858974358974359, 0.5853658536585366, 0.5861182519280206, 0.5855855855855856, 0.5850515463917526, 0.584516129032258, 0.5839793281653747, 0.5847347994825356, 0.5841968911917098, 0.5849546044098574, 0.5857142857142857, 0.5851755526657998, 0.5859375, 0.5867014341590613, 0.5861618798955613, 0.5856209150326798, 0.5863874345549738, 0.5871559633027523, 0.5866141732283464, 0.5860709592641261, 0.5868421052631579, 0.5876152832674572, 0.5870712401055409, 0.5865257595772787, 0.5873015873015873, 0.5880794701986755, 0.5875331564986738, 0.5869853917662683, 0.5877659574468085, 0.5872170439414115, 0.5866666666666667, 0.5874499332443258, 0.5882352941176471, 0.5876840696117804, 0.5884718498659517, 0.5892617449664429, 0.5887096774193549, 0.5881561238223418, 0.5876010781671159, 0.5870445344129555, 0.5864864864864865, 0.5872801082543978, 0.5867208672086721, 0.587516960651289, 0.5869565217391305, 0.5863945578231292, 0.5871934604904632, 0.5866302864938608, 0.587431693989071, 0.5868673050615595, 0.5863013698630137, 0.5871056241426612, 0.5865384615384616, 0.5873452544704264, 0.5867768595041323, 0.5875862068965517, 0.5870165745856354, 0.5864453665283541, 0.5858725761772853, 0.5866851595006934, 0.5861111111111111, 0.5869262865090403, 0.5863509749303621, 0.5871687587168759, 0.5865921787709497, 0.5874125874125874, 0.5868347338935574, 0.5862552594670407, 0.5870786516853933, 0.5864978902953587, 0.5873239436619718, 0.5881523272214386, 0.5875706214689266, 0.5869872701555869, 0.5878186968838527, 0.5872340425531914, 0.5880681818181818, 0.5889046941678521, 0.5883190883190883, 0.5891583452211127, 0.5885714285714285, 0.5894134477825465, 0.5888252148997135, 0.5882352941176471, 0.5890804597701149, 0.5884892086330935, 0.5878962536023055, 0.5887445887445888, 0.588150289017341, 0.5890014471780028, 0.5898550724637681, 0.5892597968069666, 0.5901162790697675, 0.5909752547307132, 0.5918367346938775, 0.5927007299270073, 0.5935672514619883, 0.5929721815519766, 0.593841642228739, 0.593245227606461, 0.5926470588235294, 0.593519882179676, 0.5929203539823009, 0.5923190546528804, 0.5931952662721893, 0.5940740740740741, 0.5934718100890207, 0.5943536404160475, 0.59375, 0.5946348733233979, 0.5940298507462687, 0.593423019431988, 0.592814371257485, 0.5937031484257871, 0.5930930930930931, 0.5924812030075188, 0.5918674698795181, 0.5912518853695324, 0.5906344410876133, 0.5915279878971256, 0.5924242424242424, 0.5933232169954477, 0.5942249240121581, 0.593607305936073, 0.5945121951219512, 0.5954198473282443, 0.5948012232415902, 0.5957120980091883, 0.5950920245398773, 0.5944700460829493, 0.5953846153846154, 0.5947611710323575, 0.5941358024691358, 0.5935085007727975, 0.5944272445820433, 0.5937984496124031, 0.593167701863354, 0.5925349922239502, 0.5919003115264797, 0.592823712948518, 0.59375, 0.593114241001565, 0.5924764890282131, 0.5918367346938775, 0.5927672955974843, 0.5921259842519685, 0.5930599369085173, 0.5924170616113744, 0.5933544303797469, 0.5927099841521395, 0.5936507936507937, 0.5930047694753577, 0.5923566878980892, 0.5933014354066986, 0.5926517571884984, 0.592, 0.592948717948718, 0.593900481540931, 0.594855305466238, 0.5958132045088567, 0.5967741935483871, 0.5961227786752827, 0.5954692556634305, 0.5948136142625607, 0.5941558441558441, 0.5934959349593496, 0.5928338762214984, 0.5938009787928222, 0.5947712418300654, 0.5941080196399345, 0.5950819672131148, 0.5960591133004927, 0.5970394736842105, 0.5963756177924218, 0.5957095709570958, 0.596694214876033, 0.5960264900662252, 0.5970149253731343, 0.5980066445182725, 0.5973377703826955, 0.5966666666666667, 0.5976627712854758, 0.596989966555184, 0.5979899497487438, 0.5973154362416108, 0.5983193277310924, 0.5976430976430976, 0.596964586846543, 0.5962837837837838, 0.5956006768189509, 0.5966101694915255, 0.597623089983022, 0.5969387755102041, 0.596252129471891, 0.5955631399317406, 0.5965811965811966, 0.5958904109589042, 0.5951972555746141, 0.5962199312714777, 0.5955249569707401, 0.5948275862068966, 0.5958549222797928, 0.596885813148789, 0.5961871750433275, 0.5954861111111112, 0.5947826086956521, 0.5940766550522648, 0.5951134380453752, 0.5944055944055944, 0.5936952714535902, 0.5947368421052631, 0.5940246045694201, 0.5933098591549296, 0.5925925925925926, 0.5918727915194346, 0.5911504424778761, 0.5904255319148937, 0.5896980461811723, 0.5907473309608541, 0.5900178253119429, 0.5892857142857143, 0.590339892665474, 0.589605734767025, 0.5888689407540395, 0.5881294964028777, 0.5873873873873874, 0.5866425992779783, 0.5858951175406871, 0.5851449275362319, 0.5862068965517241, 0.5872727272727273, 0.5865209471766849, 0.5857664233576643, 0.5850091407678245, 0.5842490842490843, 0.5853211009174312, 0.5863970588235294, 0.5874769797421732, 0.5867158671586716, 0.5878003696857671, 0.5888888888888889, 0.588126159554731, 0.587360594795539, 0.5884543761638734, 0.5895522388059702, 0.5887850467289719, 0.5880149812734082, 0.5872420262664165, 0.5864661654135338, 0.5856873822975518, 0.5867924528301887, 0.5860113421550095, 0.5852272727272727, 0.5844402277039848, 0.5855513307984791, 0.5847619047619048, 0.583969465648855, 0.5850860420650096, 0.5842911877394636, 0.5834932821497121, 0.5826923076923077, 0.581888246628131, 0.583011583011583, 0.5841392649903289, 0.5852713178294574, 0.5844660194174758, 0.585603112840467, 0.5867446393762183, 0.587890625, 0.5870841487279843, 0.5882352941176471, 0.587426326129666, 0.5885826771653543, 0.5877712031558185, 0.5869565217391305, 0.5861386138613861, 0.5853174603174603, 0.584493041749503, 0.5856573705179283, 0.5848303393213573, 0.584, 0.5851703406813628, 0.5863453815261044, 0.5875251509054326, 0.5887096774193549, 0.5898989898989899, 0.5890688259109311, 0.5882352941176471, 0.5894308943089431, 0.5885947046843177, 0.5877551020408164, 0.5869120654396728, 0.5860655737704918, 0.5852156057494866, 0.5864197530864198, 0.5855670103092784, 0.5867768595041323, 0.5859213250517599, 0.5871369294605809, 0.5883575883575883, 0.5875, 0.5866388308977035, 0.5857740585774058, 0.5849056603773585, 0.5840336134453782, 0.5852631578947368, 0.5843881856540084, 0.5835095137420718, 0.5826271186440678, 0.583864118895966, 0.5829787234042553, 0.582089552238806, 0.5811965811965812, 0.5802997858672377, 0.5793991416309013, 0.578494623655914, 0.5797413793103449, 0.5809935205183585, 0.5800865800865801, 0.579175704989154, 0.5804347826086956, 0.579520697167756, 0.5807860262008734, 0.5798687089715536, 0.5789473684210527, 0.578021978021978, 0.579295154185022, 0.5805739514348786, 0.5796460176991151, 0.5787139689578714, 0.5777777777777777, 0.576837416481069, 0.5758928571428571, 0.5749440715883669, 0.5739910313901345, 0.5752808988764045, 0.5765765765765766, 0.5756207674943566, 0.5746606334841629, 0.5759637188208617, 0.575, 0.5763097949886105, 0.5753424657534246, 0.5766590389016019, 0.5756880733944955, 0.5747126436781609, 0.5737327188940092, 0.5727482678983834, 0.5717592592592593, 0.5730858468677494, 0.5720930232558139, 0.5710955710955711, 0.5700934579439252, 0.5714285714285714, 0.5704225352112676, 0.5694117647058824, 0.5707547169811321, 0.5697399527186762, 0.5687203791469194, 0.5676959619952494, 0.569047619047619, 0.568019093078759, 0.5669856459330144, 0.5683453237410072, 0.5673076923076923, 0.5662650602409639, 0.5676328502415459, 0.5665859564164649, 0.5679611650485437, 0.5693430656934306, 0.5707317073170731, 0.5721271393643031, 0.571078431372549, 0.5724815724815725, 0.5714285714285714, 0.5703703703703704, 0.5693069306930693, 0.5682382133995038, 0.5671641791044776, 0.5660847880299252, 0.565, 0.5639097744360902, 0.5628140703517588, 0.5617128463476071, 0.5631313131313131, 0.5620253164556962, 0.5609137055837563, 0.5597964376590331, 0.5586734693877551, 0.5601023017902813, 0.558974358974359, 0.5578406169665809, 0.5592783505154639, 0.5581395348837209, 0.5569948186528497, 0.5584415584415584, 0.5572916666666666, 0.556135770234987, 0.5549738219895288, 0.5538057742782152, 0.5526315789473685, 0.5514511873350924, 0.5529100529100529, 0.5517241379310345, 0.5531914893617021, 0.552, 0.5508021390374331, 0.5522788203753352, 0.5510752688172043, 0.5498652291105122, 0.5513513513513514, 0.5501355013550135, 0.5516304347826086, 0.553133514986376, 0.5546448087431693, 0.5561643835616439, 0.554945054945055, 0.5564738292011019, 0.5552486187845304, 0.556786703601108, 0.5555555555555556, 0.5571030640668524, 0.5558659217877095, 0.5574229691876751, 0.5561797752808989, 0.5549295774647888, 0.5536723163841808, 0.5524079320113314, 0.5511363636363636, 0.5527065527065527, 0.5514285714285714, 0.5501432664756447, 0.5488505747126436, 0.5504322766570605, 0.5491329479768786, 0.5478260869565217, 0.5465116279069767, 0.5451895043731778, 0.543859649122807, 0.5454545454545454, 0.5441176470588235, 0.5427728613569321, 0.5443786982248521, 0.543026706231454, 0.5446428571428571, 0.5432835820895522, 0.5419161676646707, 0.5435435435435435, 0.5421686746987951, 0.5438066465256798, 0.5424242424242425, 0.541033434650456, 0.5426829268292683, 0.5443425076452599, 0.5429447852760736, 0.5446153846153846, 0.5432098765432098, 0.544891640866873, 0.5434782608695652, 0.5420560747663551, 0.540625, 0.542319749216301, 0.5440251572327044, 0.5425867507886435, 0.5411392405063291, 0.5396825396825397, 0.5382165605095541, 0.536741214057508, 0.5352564102564102, 0.5369774919614148, 0.535483870967742, 0.5339805825242718, 0.5324675324675324, 0.5309446254071661, 0.5326797385620915, 0.5311475409836065, 0.5296052631578947, 0.528052805280528, 0.5298013245033113, 0.5282392026578073, 0.53, 0.5284280936454849, 0.5268456375838926, 0.5252525252525253, 0.5236486486486487, 0.5254237288135594, 0.5272108843537415, 0.5255972696245734, 0.5273972602739726, 0.5257731958762887, 0.5241379310344828, 0.5224913494809689, 0.5208333333333334, 0.5226480836236934, 0.5209790209790209, 0.519298245614035, 0.5176056338028169, 0.519434628975265, 0.5212765957446809, 0.5195729537366548, 0.5214285714285715, 0.5232974910394266, 0.5251798561151079, 0.5234657039711191, 0.5217391304347826, 0.52, 0.5182481751824818, 0.5164835164835165, 0.5147058823529411, 0.5129151291512916, 0.5111111111111111, 0.5092936802973977, 0.5111940298507462, 0.5093632958801498, 0.5075187969924813, 0.5094339622641509, 0.5075757575757576, 0.5095057034220533, 0.5114503816793893, 0.5095785440613027, 0.5115384615384615, 0.5096525096525096, 0.5116279069767442, 0.5097276264591439, 0.51171875, 0.5098039215686274, 0.5078740157480315, 0.5059288537549407, 0.503968253968254, 0.50199203187251, 0.5, 0.4979919678714859, 0.4959677419354839, 0.4939271255060729, 0.491869918699187, 0.4897959183673469, 0.48770491803278687, 0.48559670781893005, 0.4834710743801653, 0.4854771784232365, 0.4875, 0.48535564853556484, 0.4831932773109244, 0.4810126582278481, 0.4788135593220339, 0.4765957446808511, 0.47435897435897434, 0.4721030042918455, 0.4698275862068966, 0.4675324675324675, 0.4652173913043478, 0.4672489082969432, 0.4649122807017544, 0.4669603524229075, 0.4646017699115044, 0.4666666666666667, 0.4642857142857143, 0.4663677130044843, 0.46846846846846846, 0.4660633484162896, 0.4636363636363636, 0.4611872146118721, 0.463302752293578, 0.46543778801843316, 0.46296296296296297, 0.4604651162790698, 0.45794392523364486, 0.45539906103286387, 0.4528301886792453, 0.45023696682464454, 0.4523809523809524, 0.45454545454545453, 0.4567307692307692, 0.45410628019323673, 0.45145631067961167, 0.44878048780487806, 0.44607843137254904, 0.4482758620689655, 0.4504950495049505, 0.4527363184079602, 0.45, 0.4472361809045226, 0.4444444444444444, 0.4416243654822335, 0.4387755102040816, 0.4358974358974359, 0.4329896907216495, 0.43523316062176165, 0.4375, 0.43455497382198954, 0.43157894736842106, 0.42857142857142855, 0.4308510638297872, 0.42780748663101603, 0.42473118279569894, 0.42162162162162165, 0.41847826086956524, 0.41530054644808745, 0.41208791208791207, 0.4088397790055249, 0.40555555555555556, 0.40782122905027934, 0.4044943820224719, 0.4011299435028249, 0.3977272727272727, 0.3942857142857143, 0.39080459770114945, 0.3872832369942196, 0.38953488372093026, 0.38596491228070173, 0.38235294117647056, 0.378698224852071, 0.375, 0.3712574850299401, 0.3674698795180723, 0.36363636363636365, 0.3597560975609756, 0.3558282208588957, 0.35802469135802467, 0.35403726708074534, 0.35, 0.34591194968553457, 0.34177215189873417, 0.3375796178343949, 0.3333333333333333, 0.32903225806451614, 0.33116883116883117, 0.32679738562091504, 0.3223684210526316, 0.31788079470198677, 0.32, 0.31543624161073824, 0.3108108108108108, 0.3129251700680272, 0.3082191780821918, 0.30344827586206896, 0.3055555555555556, 0.3006993006993007, 0.29577464788732394, 0.2978723404255319, 0.3, 0.2949640287769784, 0.2971014492753623, 0.291970802919708, 0.2867647058823529, 0.2814814814814815, 0.27611940298507465, 0.2781954887218045, 0.2803030303030303, 0.2748091603053435, 0.27692307692307694, 0.2713178294573643, 0.265625, 0.2677165354330709, 0.2619047619047619, 0.264, 0.25806451612903225, 0.2601626016260163, 0.2540983606557377, 0.256198347107438, 0.25833333333333336, 0.25210084033613445, 0.2542372881355932, 0.24786324786324787, 0.2413793103448276, 0.24347826086956523, 0.23684210526315788, 0.23008849557522124, 0.22321428571428573, 0.22522522522522523, 0.21818181818181817, 0.21100917431192662, 0.2037037037037037, 0.19626168224299065, 0.18867924528301888, 0.19047619047619047, 0.18269230769230768, 0.17475728155339806, 0.17647058823529413, 0.1782178217821782, 0.17, 0.1717171717171717, 0.16326530612244897, 0.16494845360824742, 0.16666666666666666, 0.15789473684210525, 0.14893617021276595, 0.13978494623655913, 0.13043478260869565, 0.12087912087912088, 0.1111111111111111, 0.11235955056179775, 0.11363636363636363, 0.10344827586206896, 0.09302325581395349, 0.08235294117647059, 0.08333333333333333, 0.07228915662650602, 0.07317073170731707, 0.06172839506172839, 0.05, 0.05063291139240506, 0.05128205128205128, 0.05194805194805195, 0.05263157894736842, 0.05333333333333334, 0.04054054054054054, 0.0410958904109589, 0.041666666666666664, 0.04225352112676056, 0.02857142857142857, 0.028985507246376812, 0.029411764705882353, 0.029850746268656716, 0.030303030303030304, 0.03076923076923077, 0.03125, 0.031746031746031744, 0.03225806451612903, 0.03278688524590164, 0.016666666666666666, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 1.0], "recall": [1.0, 0.999, 0.999, 0.999, 0.999, 0.999, 0.998, 0.997, 0.997, 0.997, 0.997, 0.997, 0.996, 0.995, 0.994, 0.993, 0.993, 0.992, 0.992, 0.992, 0.992, 0.992, 0.992, 0.992, 0.992, 0.992, 0.991, 0.99, 0.989, 0.988, 0.987, 0.987, 0.987, 0.987, 0.987, 0.987, 0.987, 0.986, 0.985, 0.984, 0.983, 0.982, 0.981, 0.98, 0.979, 0.978, 0.978, 0.977, 0.976, 0.975, 0.974, 0.973, 0.972, 0.971, 0.97, 0.97, 0.97, 0.97, 0.97, 0.969, 0.968, 0.968, 0.968, 0.967, 0.966, 0.965, 0.965, 0.964, 0.963, 0.962, 0.961, 0.96, 0.959, 0.958, 0.958, 0.957, 0.956, 0.956, 0.956, 0.955, 0.954, 0.954, 0.953, 0.952, 0.951, 0.95, 0.949, 0.948, 0.947, 0.947, 0.946, 0.945, 0.944, 0.943, 0.942, 0.942, 0.941, 0.94, 0.939, 0.938, 0.937, 0.936, 0.936, 0.935, 0.935, 0.934, 0.933, 0.932, 0.931, 0.931, 0.93, 0.93, 0.929, 0.929, 0.928, 0.927, 0.926, 0.925, 0.924, 0.924, 0.923, 0.923, 0.922, 0.921, 0.92, 0.92, 0.919, 0.918, 0.918, 0.917, 0.917, 0.917, 0.916, 0.916, 0.915, 0.914, 0.913, 0.912, 0.912, 0.911, 0.91, 0.91, 0.909, 0.908, 0.907, 0.907, 0.906, 0.905, 0.904, 0.903, 0.902, 0.901, 0.9, 0.9, 0.899, 0.898, 0.897, 0.896, 0.895, 0.895, 0.894, 0.893, 0.892, 0.892, 0.891, 0.89, 0.889, 0.888, 0.887, 0.887, 0.887, 0.887, 0.887, 0.887, 0.886, 0.885, 0.884, 0.884, 0.883, 0.883, 0.882, 0.881, 0.88, 0.879, 0.878, 0.878, 0.878, 0.877, 0.877, 0.876, 0.875, 0.874, 0.873, 0.872, 0.871, 0.87, 0.87, 0.869, 0.869, 0.869, 0.869, 0.868, 0.867, 0.866, 0.866, 0.865, 0.864, 0.864, 0.864, 0.863, 0.863, 0.862, 0.861, 0.86, 0.859, 0.858, 0.857, 0.856, 0.856, 0.855, 0.854, 0.854, 0.854, 0.853, 0.853, 0.853, 0.852, 0.852, 0.851, 0.851, 0.85, 0.85, 0.85, 0.849, 0.848, 0.848, 0.847, 0.846, 0.846, 0.846, 0.846, 0.845, 0.844, 0.844, 0.844, 0.844, 0.843, 0.842, 0.841, 0.84, 0.839, 0.838, 0.838, 0.837, 0.836, 0.835, 0.834, 0.833, 0.833, 0.832, 0.831, 0.83, 0.829, 0.828, 0.827, 0.826, 0.825, 0.825, 0.824, 0.823, 0.823, 0.823, 0.823, 0.823, 0.822, 0.821, 0.821, 0.821, 0.82, 0.82, 0.819, 0.818, 0.817, 0.817, 0.816, 0.816, 0.816, 0.815, 0.815, 0.814, 0.814, 0.813, 0.813, 0.813, 0.812, 0.812, 0.811, 0.81, 0.81, 0.809, 0.808, 0.807, 0.807, 0.807, 0.807, 0.807, 0.807, 0.807, 0.807, 0.806, 0.805, 0.804, 0.803, 0.802, 0.801, 0.8, 0.8, 0.8, 0.799, 0.798, 0.797, 0.797, 0.797, 0.796, 0.795, 0.794, 0.794, 0.794, 0.793, 0.792, 0.792, 0.791, 0.791, 0.79, 0.789, 0.789, 0.788, 0.788, 0.787, 0.786, 0.785, 0.785, 0.785, 0.785, 0.784, 0.783, 0.782, 0.782, 0.782, 0.781, 0.781, 0.781, 0.78, 0.779, 0.778, 0.778, 0.778, 0.778, 0.777, 0.777, 0.777, 0.777, 0.776, 0.776, 0.776, 0.775, 0.774, 0.774, 0.774, 0.774, 0.774, 0.773, 0.772, 0.772, 0.772, 0.772, 0.772, 0.772, 0.772, 0.772, 0.771, 0.771, 0.771, 0.771, 0.771, 0.771, 0.77, 0.77, 0.77, 0.77, 0.769, 0.769, 0.768, 0.767, 0.767, 0.766, 0.765, 0.765, 0.765, 0.765, 0.764, 0.764, 0.764, 0.763, 0.762, 0.762, 0.762, 0.761, 0.76, 0.76, 0.759, 0.759, 0.759, 0.759, 0.759, 0.759, 0.759, 0.759, 0.758, 0.757, 0.757, 0.756, 0.755, 0.755, 0.755, 0.754, 0.754, 0.754, 0.754, 0.754, 0.753, 0.753, 0.753, 0.753, 0.753, 0.753, 0.752, 0.751, 0.751, 0.751, 0.751, 0.751, 0.751, 0.751, 0.75, 0.75, 0.749, 0.749, 0.748, 0.748, 0.748, 0.748, 0.747, 0.747, 0.746, 0.745, 0.745, 0.745, 0.744, 0.744, 0.744, 0.743, 0.743, 0.742, 0.741, 0.74, 0.739, 0.739, 0.738, 0.738, 0.738, 0.737, 0.737, 0.736, 0.736, 0.735, 0.735, 0.735, 0.734, 0.734, 0.733, 0.733, 0.732, 0.731, 0.73, 0.729, 0.729, 0.728, 0.727, 0.727, 0.727, 0.727, 0.727, 0.727, 0.726, 0.726, 0.726, 0.726, 0.726, 0.726, 0.726, 0.726, 0.725, 0.725, 0.725, 0.724, 0.723, 0.723, 0.722, 0.721, 0.721, 0.72, 0.719, 0.718, 0.718, 0.717, 0.717, 0.716, 0.715, 0.715, 0.715, 0.714, 0.714, 0.713, 0.712, 0.712, 0.712, 0.711, 0.71, 0.709, 0.708, 0.708, 0.708, 0.708, 0.708, 0.707, 0.707, 0.707, 0.707, 0.706, 0.706, 0.705, 0.704, 0.704, 0.703, 0.703, 0.702, 0.701, 0.701, 0.7, 0.699, 0.698, 0.698, 0.698, 0.697, 0.697, 0.697, 0.697, 0.697, 0.697, 0.696, 0.696, 0.696, 0.695, 0.695, 0.695, 0.694, 0.693, 0.693, 0.693, 0.692, 0.692, 0.692, 0.691, 0.69, 0.689, 0.688, 0.687, 0.687, 0.687, 0.687, 0.687, 0.687, 0.687, 0.687, 0.687, 0.687, 0.687, 0.687, 0.687, 0.687, 0.686, 0.686, 0.686, 0.685, 0.685, 0.685, 0.685, 0.685, 0.684, 0.683, 0.682, 0.681, 0.68, 0.68, 0.68, 0.679, 0.678, 0.677, 0.677, 0.677, 0.677, 0.677, 0.677, 0.676, 0.676, 0.675, 0.675, 0.675, 0.675, 0.674, 0.674, 0.673, 0.672, 0.671, 0.671, 0.671, 0.671, 0.671, 0.671, 0.67, 0.67, 0.67, 0.67, 0.67, 0.67, 0.67, 0.67, 0.67, 0.669, 0.668, 0.668, 0.667, 0.666, 0.666, 0.665, 0.664, 0.663, 0.662, 0.662, 0.662, 0.662, 0.661, 0.661, 0.661, 0.661, 0.661, 0.661, 0.66, 0.66, 0.659, 0.659, 0.659, 0.659, 0.659, 0.659, 0.659, 0.658, 0.657, 0.656, 0.655, 0.655, 0.655, 0.654, 0.653, 0.653, 0.653, 0.652, 0.652, 0.652, 0.652, 0.651, 0.651, 0.65, 0.649, 0.649, 0.649, 0.649, 0.649, 0.648, 0.648, 0.647, 0.646, 0.646, 0.646, 0.645, 0.645, 0.645, 0.645, 0.644, 0.644, 0.643, 0.643, 0.642, 0.642, 0.641, 0.64, 0.639, 0.638, 0.638, 0.638, 0.637, 0.636, 0.636, 0.635, 0.635, 0.635, 0.634, 0.633, 0.632, 0.631, 0.631, 0.63, 0.629, 0.629, 0.628, 0.628, 0.628, 0.627, 0.627, 0.626, 0.625, 0.624, 0.623, 0.622, 0.622, 0.622, 0.622, 0.622, 0.621, 0.621, 0.62, 0.62, 0.62, 0.619, 0.618, 0.617, 0.617, 0.617, 0.617, 0.617, 0.617, 0.617, 0.617, 0.616, 0.616, 0.616, 0.616, 0.615, 0.614, 0.613, 0.612, 0.612, 0.612, 0.612, 0.612, 0.612, 0.611, 0.611, 0.611, 0.611, 0.611, 0.61, 0.609, 0.608, 0.608, 0.608, 0.608, 0.608, 0.607, 0.607, 0.607, 0.607, 0.607, 0.607, 0.607, 0.607, 0.607, 0.607, 0.607, 0.607, 0.607, 0.606, 0.606, 0.605, 0.605, 0.605, 0.604, 0.603, 0.603, 0.603, 0.602, 0.601, 0.6, 0.6, 0.6, 0.599, 0.599, 0.598, 0.597, 0.597, 0.597, 0.596, 0.595, 0.595, 0.595, 0.595, 0.595, 0.594, 0.594, 0.593, 0.593, 0.593, 0.592, 0.591, 0.59, 0.59, 0.59, 0.59, 0.59, 0.59, 0.59, 0.59, 0.59, 0.589, 0.588, 0.587, 0.587, 0.586, 0.585, 0.585, 0.585, 0.584, 0.584, 0.584, 0.584, 0.584, 0.584, 0.584, 0.584, 0.583, 0.582, 0.582, 0.582, 0.581, 0.581, 0.581, 0.58, 0.579, 0.579, 0.578, 0.578, 0.578, 0.577, 0.577, 0.577, 0.577, 0.577, 0.577, 0.577, 0.576, 0.576, 0.576, 0.576, 0.576, 0.576, 0.575, 0.574, 0.574, 0.573, 0.573, 0.573, 0.573, 0.573, 0.573, 0.572, 0.571, 0.571, 0.571, 0.571, 0.571, 0.57, 0.57, 0.569, 0.569, 0.569, 0.569, 0.569, 0.568, 0.567, 0.566, 0.566, 0.566, 0.566, 0.566, 0.566, 0.565, 0.564, 0.564, 0.564, 0.563, 0.562, 0.562, 0.562, 0.562, 0.562, 0.561, 0.561, 0.561, 0.561, 0.561, 0.56, 0.559, 0.558, 0.557, 0.557, 0.556, 0.556, 0.556, 0.554, 0.554, 0.553, 0.552, 0.552, 0.552, 0.551, 0.551, 0.551, 0.551, 0.55, 0.55, 0.55, 0.55, 0.55, 0.55, 0.55, 0.549, 0.548, 0.548, 0.548, 0.548, 0.548, 0.547, 0.546, 0.546, 0.545, 0.545, 0.544, 0.543, 0.543, 0.543, 0.543, 0.543, 0.542, 0.541, 0.541, 0.541, 0.54, 0.539, 0.538, 0.538, 0.537, 0.537, 0.536, 0.536, 0.535, 0.535, 0.534, 0.533, 0.533, 0.532, 0.532, 0.531, 0.531, 0.531, 0.531, 0.531, 0.531, 0.53, 0.529, 0.529, 0.528, 0.528, 0.528, 0.528, 0.527, 0.527, 0.526, 0.526, 0.525, 0.525, 0.525, 0.525, 0.525, 0.525, 0.525, 0.525, 0.524, 0.524, 0.524, 0.524, 0.523, 0.523, 0.523, 0.523, 0.523, 0.523, 0.522, 0.521, 0.52, 0.52, 0.52, 0.519, 0.519, 0.519, 0.518, 0.517, 0.516, 0.515, 0.514, 0.514, 0.513, 0.512, 0.512, 0.512, 0.511, 0.511, 0.511, 0.511, 0.511, 0.511, 0.511, 0.511, 0.511, 0.51, 0.509, 0.509, 0.508, 0.508, 0.508, 0.508, 0.507, 0.507, 0.506, 0.506, 0.506, 0.506, 0.505, 0.504, 0.503, 0.503, 0.503, 0.502, 0.502, 0.502, 0.502, 0.502, 0.501, 0.501, 0.501, 0.501, 0.5, 0.5, 0.5, 0.499, 0.499, 0.498, 0.498, 0.497, 0.497, 0.496, 0.496, 0.496, 0.496, 0.496, 0.495, 0.494, 0.493, 0.493, 0.492, 0.492, 0.492, 0.491, 0.491, 0.49, 0.49, 0.489, 0.488, 0.488, 0.488, 0.487, 0.487, 0.487, 0.487, 0.486, 0.485, 0.484, 0.484, 0.483, 0.483, 0.483, 0.483, 0.483, 0.483, 0.483, 0.483, 0.482, 0.481, 0.48, 0.479, 0.479, 0.478, 0.477, 0.476, 0.476, 0.475, 0.475, 0.474, 0.473, 0.473, 0.473, 0.472, 0.471, 0.471, 0.471, 0.47, 0.47, 0.469, 0.468, 0.467, 0.467, 0.467, 0.467, 0.466, 0.466, 0.465, 0.464, 0.463, 0.463, 0.463, 0.463, 0.462, 0.462, 0.461, 0.461, 0.46, 0.46, 0.46, 0.459, 0.459, 0.459, 0.458, 0.458, 0.458, 0.458, 0.458, 0.458, 0.458, 0.458, 0.458, 0.457, 0.456, 0.456, 0.455, 0.454, 0.453, 0.452, 0.452, 0.451, 0.451, 0.451, 0.45, 0.45, 0.45, 0.449, 0.448, 0.448, 0.448, 0.447, 0.446, 0.446, 0.446, 0.445, 0.444, 0.444, 0.444, 0.443, 0.442, 0.442, 0.441, 0.44, 0.44, 0.44, 0.439, 0.439, 0.439, 0.438, 0.437, 0.436, 0.435, 0.434, 0.434, 0.433, 0.433, 0.432, 0.431, 0.431, 0.43, 0.43, 0.429, 0.428, 0.428, 0.427, 0.427, 0.426, 0.426, 0.425, 0.424, 0.423, 0.423, 0.422, 0.422, 0.421, 0.421, 0.42, 0.42, 0.419, 0.418, 0.418, 0.417, 0.417, 0.417, 0.416, 0.415, 0.415, 0.414, 0.414, 0.414, 0.413, 0.413, 0.412, 0.412, 0.411, 0.41, 0.41, 0.409, 0.408, 0.408, 0.407, 0.407, 0.407, 0.406, 0.406, 0.406, 0.406, 0.406, 0.406, 0.405, 0.405, 0.404, 0.403, 0.403, 0.402, 0.401, 0.401, 0.401, 0.4, 0.4, 0.399, 0.399, 0.398, 0.397, 0.396, 0.396, 0.395, 0.394, 0.393, 0.392, 0.391, 0.391, 0.391, 0.391, 0.391, 0.39, 0.39, 0.39, 0.389, 0.389, 0.388, 0.387, 0.387, 0.386, 0.385, 0.384, 0.384, 0.383, 0.382, 0.381, 0.38, 0.38, 0.38, 0.379, 0.378, 0.377, 0.377, 0.376, 0.376, 0.375, 0.375, 0.374, 0.374, 0.373, 0.372, 0.372, 0.371, 0.37, 0.37, 0.37, 0.37, 0.37, 0.37, 0.369, 0.368, 0.367, 0.366, 0.365, 0.364, 0.364, 0.364, 0.363, 0.363, 0.363, 0.363, 0.362, 0.361, 0.361, 0.36, 0.36, 0.36, 0.359, 0.358, 0.358, 0.357, 0.357, 0.356, 0.356, 0.355, 0.354, 0.353, 0.352, 0.352, 0.352, 0.351, 0.35, 0.349, 0.349, 0.348, 0.347, 0.347, 0.346, 0.345, 0.345, 0.345, 0.344, 0.343, 0.342, 0.341, 0.341, 0.34, 0.339, 0.339, 0.338, 0.337, 0.336, 0.335, 0.334, 0.333, 0.332, 0.332, 0.331, 0.33, 0.33, 0.329, 0.328, 0.327, 0.326, 0.325, 0.324, 0.323, 0.323, 0.323, 0.322, 0.321, 0.32, 0.319, 0.319, 0.319, 0.319, 0.318, 0.318, 0.318, 0.317, 0.316, 0.316, 0.316, 0.315, 0.314, 0.313, 0.312, 0.311, 0.311, 0.31, 0.309, 0.308, 0.308, 0.307, 0.306, 0.306, 0.305, 0.304, 0.303, 0.302, 0.302, 0.302, 0.302, 0.301, 0.301, 0.301, 0.301, 0.3, 0.3, 0.299, 0.299, 0.298, 0.297, 0.296, 0.295, 0.294, 0.294, 0.293, 0.292, 0.292, 0.292, 0.292, 0.292, 0.292, 0.291, 0.29, 0.29, 0.289, 0.288, 0.287, 0.286, 0.285, 0.285, 0.284, 0.284, 0.283, 0.283, 0.283, 0.282, 0.281, 0.28, 0.279, 0.278, 0.278, 0.277, 0.276, 0.275, 0.275, 0.274, 0.273, 0.272, 0.271, 0.27, 0.269, 0.269, 0.269, 0.268, 0.267, 0.267, 0.266, 0.266, 0.265, 0.264, 0.263, 0.263, 0.263, 0.262, 0.261, 0.26, 0.259, 0.258, 0.257, 0.256, 0.256, 0.256, 0.255, 0.254, 0.254, 0.253, 0.253, 0.252, 0.252, 0.251, 0.25, 0.249, 0.248, 0.247, 0.247, 0.246, 0.245, 0.244, 0.244, 0.243, 0.242, 0.242, 0.241, 0.24, 0.239, 0.239, 0.238, 0.237, 0.237, 0.236, 0.235, 0.235, 0.234, 0.234, 0.234, 0.234, 0.234, 0.233, 0.233, 0.232, 0.231, 0.23, 0.229, 0.228, 0.227, 0.226, 0.225, 0.224, 0.223, 0.223, 0.222, 0.221, 0.22, 0.219, 0.219, 0.218, 0.217, 0.217, 0.216, 0.215, 0.215, 0.214, 0.213, 0.212, 0.211, 0.21, 0.209, 0.209, 0.208, 0.208, 0.207, 0.206, 0.206, 0.205, 0.204, 0.204, 0.203, 0.203, 0.203, 0.203, 0.203, 0.202, 0.202, 0.201, 0.201, 0.2, 0.2, 0.199, 0.199, 0.198, 0.197, 0.196, 0.195, 0.194, 0.194, 0.193, 0.192, 0.191, 0.191, 0.19, 0.189, 0.188, 0.187, 0.186, 0.186, 0.185, 0.184, 0.184, 0.183, 0.183, 0.182, 0.181, 0.181, 0.18, 0.18, 0.179, 0.178, 0.178, 0.178, 0.177, 0.177, 0.176, 0.176, 0.175, 0.174, 0.173, 0.173, 0.173, 0.172, 0.171, 0.17, 0.169, 0.168, 0.167, 0.167, 0.166, 0.165, 0.164, 0.163, 0.163, 0.162, 0.161, 0.16, 0.16, 0.159, 0.159, 0.158, 0.157, 0.156, 0.155, 0.155, 0.155, 0.154, 0.154, 0.153, 0.152, 0.151, 0.15, 0.15, 0.149, 0.148, 0.147, 0.147, 0.147, 0.146, 0.146, 0.146, 0.146, 0.145, 0.144, 0.143, 0.142, 0.141, 0.14, 0.139, 0.138, 0.137, 0.137, 0.136, 0.135, 0.135, 0.134, 0.134, 0.134, 0.133, 0.133, 0.132, 0.132, 0.131, 0.131, 0.13, 0.129, 0.128, 0.127, 0.126, 0.125, 0.124, 0.123, 0.122, 0.121, 0.12, 0.119, 0.118, 0.117, 0.117, 0.117, 0.116, 0.115, 0.114, 0.113, 0.112, 0.111, 0.11, 0.109, 0.108, 0.107, 0.107, 0.106, 0.106, 0.105, 0.105, 0.104, 0.104, 0.104, 0.103, 0.102, 0.101, 0.101, 0.101, 0.1, 0.099, 0.098, 0.097, 0.096, 0.095, 0.095, 0.095, 0.095, 0.094, 0.093, 0.092, 0.091, 0.091, 0.091, 0.091, 0.09, 0.089, 0.088, 0.087, 0.086, 0.085, 0.084, 0.084, 0.084, 0.083, 0.082, 0.081, 0.081, 0.08, 0.079, 0.078, 0.077, 0.076, 0.075, 0.074, 0.073, 0.073, 0.072, 0.071, 0.07, 0.069, 0.068, 0.067, 0.067, 0.066, 0.065, 0.064, 0.063, 0.062, 0.061, 0.06, 0.059, 0.058, 0.058, 0.057, 0.056, 0.055, 0.054, 0.053, 0.052, 0.051, 0.051, 0.05, 0.049, 0.048, 0.048, 0.047, 0.046, 0.046, 0.045, 0.044, 0.044, 0.043, 0.042, 0.042, 0.042, 0.041, 0.041, 0.04, 0.039, 0.038, 0.037, 0.037, 0.037, 0.036, 0.036, 0.035, 0.034, 0.034, 0.033, 0.033, 0.032, 0.032, 0.031, 0.031, 0.031, 0.03, 0.03, 0.029, 0.028, 0.028, 0.027, 0.026, 0.025, 0.025, 0.024, 0.023, 0.022, 0.021, 0.02, 0.02, 0.019, 0.018, 0.018, 0.018, 0.017, 0.017, 0.016, 0.016, 0.016, 0.015, 0.014, 0.013, 0.012, 0.011, 0.01, 0.01, 0.01, 0.009, 0.008, 0.007, 0.007, 0.006, 0.006, 0.005, 0.004, 0.004, 0.004, 0.004, 0.004, 0.004, 0.003, 0.003, 0.003, 0.003, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.001, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "thresholds": [-0.2259940356016159, -0.2258976548910141, -0.22586703300476074, -0.22580263018608093, -0.22562198340892792, -0.22554723918437958, -0.22527699172496796, -0.22513321042060852, -0.22499004006385803, -0.22454392910003662, -0.22449682652950287, -0.22434431314468384, -0.22419752180576324, -0.22393032908439636, -0.22392773628234863, -0.22384335100650787, -0.2237265259027481, -0.22369839251041412, -0.22353403270244598, -0.2234189212322235, -0.2231481522321701, -0.22307531535625458, -0.22288689017295837, -0.2228575497865677, -0.2227541208267212, -0.22274477779865265, -0.22247959673404694, -0.22220632433891296, -0.22218593955039978, -0.22208259999752045, -0.2220544070005417, -0.22200630605220795, -0.22178347408771515, -0.2216656655073166, -0.22157087922096252, -0.22148501873016357, -0.22118566930294037, -0.22098998725414276, -0.2209811806678772, -0.22078460454940796, -0.22059381008148193, -0.22055844962596893, -0.22052420675754547, -0.2202490121126175, -0.22018292546272278, -0.22018209099769592, -0.22012493014335632, -0.22011758387088776, -0.2200326770544052, -0.2200244963169098, -0.21994765102863312, -0.2198302000761032, -0.21976551413536072, -0.21959365904331207, -0.21955102682113647, -0.2195461243391037, -0.21954034268856049, -0.21949514746665955, -0.2194627970457077, -0.21942490339279175, -0.2193118780851364, -0.2192697525024414, -0.21923492848873138, -0.21922485530376434, -0.21922245621681213, -0.21918390691280365, -0.21915243566036224, -0.21915213763713837, -0.21911779046058655, -0.2190537005662918, -0.21904097497463226, -0.21903853118419647, -0.2189943939447403, -0.2188456803560257, -0.21873658895492554, -0.21872025728225708, -0.21860140562057495, -0.2185267060995102, -0.21850526332855225, -0.2184751182794571, -0.21845637261867523, -0.21840247511863708, -0.2184000164270401, -0.21836070716381073, -0.21835941076278687, -0.2183510810136795, -0.21827465295791626, -0.21824371814727783, -0.21823327243328094, -0.21815258264541626, -0.2181403785943985, -0.2181207537651062, -0.21806760132312775, -0.2179575264453888, -0.21794411540031433, -0.21791628003120422, -0.2178354412317276, -0.21780090034008026, -0.21776507794857025, -0.21775490045547485, -0.2177513837814331, -0.21770648658275604, -0.21766719222068787, -0.21761181950569153, -0.21754729747772217, -0.21753184497356415, -0.21752819418907166, -0.21752123534679413, -0.2174401730298996, -0.21742859482765198, -0.21733278036117554, -0.21732041239738464, -0.21731522679328918, -0.21729297935962677, -0.21728549897670746, -0.21726210415363312, -0.21719077229499817, -0.21718208491802216, -0.21715129911899567, -0.2171444147825241, -0.2171250581741333, -0.21709135174751282, -0.21703803539276123, -0.2168855220079422, -0.2168796956539154, -0.21686403453350067, -0.21684232354164124, -0.21680031716823578, -0.21679016947746277, -0.21678553521633148, -0.21678142249584198, -0.21675072610378265, -0.21674342453479767, -0.21673080325126648, -0.21672652661800385, -0.21671031415462494, -0.21670255064964294, -0.21669140458106995, -0.21667006611824036, -0.2166467308998108, -0.21664050221443176, -0.21659009158611298, -0.21654698252677917, -0.2165175825357437, -0.21647876501083374, -0.21646809577941895, -0.21642176806926727, -0.21641024947166443, -0.21639816462993622, -0.21639259159564972, -0.216361403465271, -0.21631531417369843, -0.21626415848731995, -0.21622419357299805, -0.21620406210422516, -0.21614791452884674, -0.2161213606595993, -0.21609380841255188, -0.2160528302192688, -0.21598157286643982, -0.2159053385257721, -0.21588647365570068, -0.21587882936000824, -0.21586689352989197, -0.21579723060131073, -0.21578972041606903, -0.2157343178987503, -0.21572245657444, -0.21571825444698334, -0.21571654081344604, -0.21569591760635376, -0.215643048286438, -0.2156260758638382, -0.21556484699249268, -0.21554796397686005, -0.2155439257621765, -0.21554133296012878, -0.2155393660068512, -0.21545754373073578, -0.2154524028301239, -0.2154511660337448, -0.21544411778450012, -0.21536870300769806, -0.2153632640838623, -0.2153216302394867, -0.21530061960220337, -0.2152833193540573, -0.2152695506811142, -0.21524128317832947, -0.21519136428833008, -0.21519069373607635, -0.21517878770828247, -0.21517041325569153, -0.21510672569274902, -0.21506673097610474, -0.21502980589866638, -0.2150292992591858, -0.21502196788787842, -0.21501849591732025, -0.21501468122005463, -0.21499738097190857, -0.2149694710969925, -0.21495123207569122, -0.21493740379810333, -0.2149137258529663, -0.21485258638858795, -0.21485131978988647, -0.21481730043888092, -0.21479111909866333, -0.2147820144891739, -0.21477487683296204, -0.21476665139198303, -0.2147601693868637, -0.21474778652191162, -0.21473880112171173, -0.2146357148885727, -0.21460294723510742, -0.21459099650382996, -0.21455299854278564, -0.21451950073242188, -0.2145104557275772, -0.21440833806991577, -0.21438811719417572, -0.21430149674415588, -0.2142900973558426, -0.21427610516548157, -0.21420669555664062, -0.21420559287071228, -0.2141995131969452, -0.21418143808841705, -0.2141273319721222, -0.21410918235778809, -0.21408669650554657, -0.21406544744968414, -0.2140454202890396, -0.21403537690639496, -0.21401289105415344, -0.21400988101959229, -0.21391478180885315, -0.2138461321592331, -0.21382415294647217, -0.2137768268585205, -0.21376006305217743, -0.21375460922718048, -0.21371984481811523, -0.21371422708034515, -0.21370992064476013, -0.21366624534130096, -0.2136647254228592, -0.21357126533985138, -0.2135532647371292, -0.21352891623973846, -0.21346089243888855, -0.21344423294067383, -0.21343091130256653, -0.21338781714439392, -0.2133607268333435, -0.21334584057331085, -0.2133450210094452, -0.2132818102836609, -0.21325376629829407, -0.21324704587459564, -0.2132369428873062, -0.2131941169500351, -0.21317189931869507, -0.21314780414104462, -0.21314236521720886, -0.2131304293870926, -0.21312014758586884, -0.21311898529529572, -0.21311558783054352, -0.2130471169948578, -0.21303652226924896, -0.21293804049491882, -0.2129148244857788, -0.21289554238319397, -0.2128734588623047, -0.2128230631351471, -0.21273627877235413, -0.2127067893743515, -0.21270494163036346, -0.21265016496181488, -0.21256771683692932, -0.2125355303287506, -0.21249262988567352, -0.2123313546180725, -0.21229828894138336, -0.21228763461112976, -0.21227674186229706, -0.2122698426246643, -0.21224437654018402, -0.21220989525318146, -0.21214523911476135, -0.21212612092494965, -0.2121187299489975, -0.2120857536792755, -0.21208280324935913, -0.21206147968769073, -0.2120499610900879, -0.21203596889972687, -0.2119768261909485, -0.21178191900253296, -0.2117425948381424, -0.21169959008693695, -0.21169513463974, -0.21169492602348328, -0.21168038249015808, -0.21167127788066864, -0.21160684525966644, -0.211563378572464, -0.21155017614364624, -0.2114882469177246, -0.21142669022083282, -0.21140040457248688, -0.21139129996299744, -0.2113354504108429, -0.21129398047924042, -0.21129047870635986, -0.21128594875335693, -0.2112322896718979, -0.21120433509349823, -0.21118898689746857, -0.211117684841156, -0.21107067167758942, -0.21106261014938354, -0.2109815627336502, -0.21095214784145355, -0.21092598140239716, -0.2108885496854782, -0.21088847517967224, -0.21085114777088165, -0.210830956697464, -0.21082569658756256, -0.21080514788627625, -0.21080246567726135, -0.2107691466808319, -0.2107662558555603, -0.2107314169406891, -0.21071851253509521, -0.21066780388355255, -0.21045856177806854, -0.21041928231716156, -0.21041040122509003, -0.21040154993534088, -0.21038483083248138, -0.210338294506073, -0.21023759245872498, -0.21018756926059723, -0.2101515382528305, -0.21013396978378296, -0.21012887358665466, -0.21002432703971863, -0.20988956093788147, -0.20988160371780396, -0.20980724692344666, -0.20980656147003174, -0.20979857444763184, -0.20979826152324677, -0.2097957730293274, -0.20977304875850677, -0.2097730040550232, -0.20977230370044708, -0.20975984632968903, -0.20970314741134644, -0.20970065891742706, -0.20967428386211395, -0.20966316759586334, -0.20954394340515137, -0.20952054858207703, -0.2095097452402115, -0.2095063179731369, -0.20949962735176086, -0.20947925746440887, -0.20945002138614655, -0.20938432216644287, -0.20937421917915344, -0.20935775339603424, -0.209319069981575, -0.20925922691822052, -0.20923075079917908, -0.2092188149690628, -0.20913369953632355, -0.20901082456111908, -0.2090005874633789, -0.20899972319602966, -0.2089732587337494, -0.2089724838733673, -0.20896124839782715, -0.20890556275844574, -0.20889343321323395, -0.20878417789936066, -0.2087724357843399, -0.20876941084861755, -0.20870749652385712, -0.20868679881095886, -0.20860062539577484, -0.20851466059684753, -0.20844829082489014, -0.2083476185798645, -0.20829997956752777, -0.2082647681236267, -0.20825044810771942, -0.2082299441099167, -0.20813490450382233, -0.20806923508644104, -0.20806433260440826, -0.20804500579833984, -0.2080249935388565, -0.20802339911460876, -0.2080013006925583, -0.20799067616462708, -0.20798058807849884, -0.20788568258285522, -0.2078814059495926, -0.2077278345823288, -0.2077130228281021, -0.20764125883579254, -0.20762839913368225, -0.20761024951934814, -0.20759199559688568, -0.20752209424972534, -0.20749609172344208, -0.20749583840370178, -0.20742493867874146, -0.2074221819639206, -0.2073976695537567, -0.20736072957515717, -0.2073403149843216, -0.20733052492141724, -0.20728255808353424, -0.20727652311325073, -0.20723795890808105, -0.20720966160297394, -0.2071515917778015, -0.20714300870895386, -0.20710676908493042, -0.2071027159690857, -0.207100510597229, -0.2070966511964798, -0.20706121623516083, -0.20706060528755188, -0.20695379376411438, -0.2068949192762375, -0.2067991942167282, -0.20677532255649567, -0.20676589012145996, -0.20674826204776764, -0.20670858025550842, -0.2066929042339325, -0.2066728174686432, -0.20666156709194183, -0.2065885066986084, -0.20653371512889862, -0.20651698112487793, -0.2064722329378128, -0.20645126700401306, -0.20638078451156616, -0.20636938512325287, -0.20631587505340576, -0.2062578648328781, -0.20618239045143127, -0.20617486536502838, -0.20614735782146454, -0.2060410976409912, -0.2060232162475586, -0.20601366460323334, -0.20598086714744568, -0.205966979265213, -0.2059449553489685, -0.20593008399009705, -0.20591935515403748, -0.20588107407093048, -0.2058674842119217, -0.2058587372303009, -0.20585274696350098, -0.2057836800813675, -0.20577660202980042, -0.2057763934135437, -0.20577028393745422, -0.2057238668203354, -0.20565837621688843, -0.2056329846382141, -0.20556972920894623, -0.20550301671028137, -0.20549587905406952, -0.20548026263713837, -0.20537634193897247, -0.20537622272968292, -0.2053305208683014, -0.20531798899173737, -0.20531310141086578, -0.20526562631130219, -0.20526522397994995, -0.20525170862674713, -0.2052461951971054, -0.20524060726165771, -0.20520585775375366, -0.2051544189453125, -0.20514193177223206, -0.20513594150543213, -0.2051307111978531, -0.20512734353542328, -0.20510579645633698, -0.2050333470106125, -0.20502392947673798, -0.2049500197172165, -0.20490695536136627, -0.20488449931144714, -0.2048598825931549, -0.20483657717704773, -0.20480556786060333, -0.20475968718528748, -0.20474235713481903, -0.20472770929336548, -0.20464210212230682, -0.20464171469211578, -0.20464059710502625, -0.20461784303188324, -0.20461347699165344, -0.20461100339889526, -0.20460355281829834, -0.20459909737110138, -0.2045939713716507, -0.2045794427394867, -0.20449580252170563, -0.20448754727840424, -0.20447149872779846, -0.20441016554832458, -0.20437785983085632, -0.20437489449977875, -0.2043716311454773, -0.20436330139636993, -0.20433704555034637, -0.2043176293373108, -0.20429512858390808, -0.20428813993930817, -0.20425787568092346, -0.20425452291965485, -0.20416788756847382, -0.20416060090065002, -0.2040649950504303, -0.2040495127439499, -0.20403794944286346, -0.20398403704166412, -0.20397229492664337, -0.20396730303764343, -0.20391182601451874, -0.20389842987060547, -0.20389822125434875, -0.20389631390571594, -0.20388442277908325, -0.20387952029705048, -0.20386528968811035, -0.20385052263736725, -0.20382507145404816, -0.20380091667175293, -0.20378832519054413, -0.20375147461891174, -0.20370709896087646, -0.20370152592658997, -0.20368918776512146, -0.2036856859922409, -0.20368275046348572, -0.20367997884750366, -0.2036552131175995, -0.2036362737417221, -0.20362310111522675, -0.20358258485794067, -0.20358078181743622, -0.20355573296546936, -0.20355047285556793, -0.20354777574539185, -0.2035018503665924, -0.2035016417503357, -0.20347842574119568, -0.20340725779533386, -0.203353613615036, -0.20334601402282715, -0.20332692563533783, -0.2033226042985916, -0.2033074051141739, -0.20327168703079224, -0.20324407517910004, -0.20323175191879272, -0.20317500829696655, -0.2031715214252472, -0.20317047834396362, -0.20314934849739075, -0.20310182869434357, -0.2030828595161438, -0.20307716727256775, -0.20305480062961578, -0.2030479460954666, -0.20300720632076263, -0.2029874324798584, -0.202961727976799, -0.20292438566684723, -0.20291081070899963, -0.20283524692058563, -0.20282186567783356, -0.20276765525341034, -0.20275194942951202, -0.2027471959590912, -0.20273040235042572, -0.2027127891778946, -0.20270898938179016, -0.20270001888275146, -0.20266801118850708, -0.20265987515449524, -0.20263543725013733, -0.20261132717132568, -0.2026064544916153, -0.20258988440036774, -0.20254181325435638, -0.20251035690307617, -0.20247727632522583, -0.20244242250919342, -0.20242859423160553, -0.2024143636226654, -0.2023991197347641, -0.20239193737506866, -0.2023368924856186, -0.2022925168275833, -0.20228347182273865, -0.20225712656974792, -0.20221132040023804, -0.20218096673488617, -0.20217588543891907, -0.20217080414295197, -0.2021559476852417, -0.2021545171737671, -0.20212343335151672, -0.20209330320358276, -0.20204967260360718, -0.2020406872034073, -0.2019961029291153, -0.2019742727279663, -0.20193901658058167, -0.2019169181585312, -0.20191599428653717, -0.20190060138702393, -0.20189285278320312, -0.20188601315021515, -0.20182427763938904, -0.20181478559970856, -0.20181286334991455, -0.20180732011795044, -0.20179712772369385, -0.20173358917236328, -0.20172885060310364, -0.20163561403751373, -0.2015618085861206, -0.20154854655265808, -0.20151783525943756, -0.2015172243118286, -0.20151595771312714, -0.20144879817962646, -0.20143228769302368, -0.20138400793075562, -0.2013595998287201, -0.20133228600025177, -0.20131537318229675, -0.20130422711372375, -0.20129433274269104, -0.20128893852233887, -0.20125725865364075, -0.20125681161880493, -0.20121856033802032, -0.2012072652578354, -0.20120593905448914, -0.20118463039398193, -0.20117272436618805, -0.2011614739894867, -0.20116005837917328, -0.20113910734653473, -0.20111116766929626, -0.20110437273979187, -0.20110398530960083, -0.2010871171951294, -0.20106559991836548, -0.20097674429416656, -0.20097409188747406, -0.20097370445728302, -0.20094801485538483, -0.20093593001365662, -0.20093198120594025, -0.20092296600341797, -0.20090098679065704, -0.20088209211826324, -0.20085212588310242, -0.2008223533630371, -0.2008124440908432, -0.20080947875976562, -0.20080521702766418, -0.20079587399959564, -0.20079538226127625, -0.20075523853302002, -0.20072734355926514, -0.20071165263652802, -0.20068302750587463, -0.20066635310649872, -0.20066165924072266, -0.20065715909004211, -0.20065522193908691, -0.20060448348522186, -0.20060257613658905, -0.20056918263435364, -0.2005586177110672, -0.20053653419017792, -0.20051749050617218, -0.20051269233226776, -0.20049762725830078, -0.20048527419567108, -0.2004844695329666, -0.20046018064022064, -0.20044930279254913, -0.20039993524551392, -0.20033985376358032, -0.20032761991024017, -0.20029938220977783, -0.2002989798784256, -0.20028573274612427, -0.20026257634162903, -0.20025470852851868, -0.2002541571855545, -0.2002343386411667, -0.20020294189453125, -0.2002027928829193, -0.2001790553331375, -0.2001499980688095, -0.20014715194702148, -0.2001311182975769, -0.20011883974075317, -0.20010389387607574, -0.2000463455915451, -0.1999766081571579, -0.19988146424293518, -0.19987353682518005, -0.1998647004365921, -0.19980913400650024, -0.19977626204490662, -0.19975130259990692, -0.19974133372306824, -0.19972462952136993, -0.19970758259296417, -0.19968654215335846, -0.19968074560165405, -0.19963756203651428, -0.19962939620018005, -0.19961893558502197, -0.19959445297718048, -0.19957514107227325, -0.19955982267856598, -0.19954824447631836, -0.19953662157058716, -0.19946955144405365, -0.19942374527454376, -0.199422687292099, -0.1994163691997528, -0.19941550493240356, -0.19940288364887238, -0.1993812620639801, -0.19938050210475922, -0.19929076731204987, -0.1992894560098648, -0.19924868643283844, -0.1992395669221878, -0.19923092424869537, -0.1991829127073288, -0.19918151199817657, -0.19916440546512604, -0.1991640031337738, -0.19916121661663055, -0.19915427267551422, -0.19912905991077423, -0.19912293553352356, -0.19906795024871826, -0.19902898371219635, -0.19900758564472198, -0.19895383715629578, -0.1989509016275406, -0.1989172101020813, -0.1989143192768097, -0.19889934360980988, -0.19889068603515625, -0.1988256722688675, -0.1988181471824646, -0.19879291951656342, -0.19876237213611603, -0.19876037538051605, -0.1987544298171997, -0.1987401396036148, -0.19867880642414093, -0.19866836071014404, -0.19863224029541016, -0.19862674176692963, -0.198597252368927, -0.19858025014400482, -0.19854331016540527, -0.1985355168581009, -0.19850651919841766, -0.19848157465457916, -0.19842824339866638, -0.1984168291091919, -0.1984129101037979, -0.19837963581085205, -0.19837382435798645, -0.198369562625885, -0.19834208488464355, -0.1983291506767273, -0.19832181930541992, -0.1983141303062439, -0.19828061759471893, -0.19827426970005035, -0.19827289879322052, -0.19824442267417908, -0.19823028147220612, -0.19820673763751984, -0.19817519187927246, -0.19816511869430542, -0.1980830281972885, -0.19807478785514832, -0.19806940853595734, -0.19802144169807434, -0.19802092015743256, -0.19800136983394623, -0.1979946345090866, -0.19798995554447174, -0.19798773527145386, -0.19798538088798523, -0.19792672991752625, -0.19789381325244904, -0.1978372186422348, -0.19782620668411255, -0.19780898094177246, -0.19780154526233673, -0.19775591790676117, -0.1977529525756836, -0.19774343073368073, -0.19772933423519135, -0.19770967960357666, -0.1976953148841858, -0.19767536222934723, -0.19766688346862793, -0.19766458868980408, -0.1976616084575653, -0.1976306289434433, -0.19758424162864685, -0.19754941761493683, -0.19751834869384766, -0.19749107956886292, -0.19748085737228394, -0.1974434107542038, -0.19734860956668854, -0.19730544090270996, -0.19729238748550415, -0.19726909697055817, -0.19726203382015228, -0.19722765684127808, -0.19720284640789032, -0.19719016551971436, -0.19718249142169952, -0.1971791833639145, -0.197098970413208, -0.1970798671245575, -0.19703586399555206, -0.19703450798988342, -0.19701814651489258, -0.1969878077507019, -0.1969645470380783, -0.1969437450170517, -0.1969132423400879, -0.19690503180027008, -0.1969049572944641, -0.19690191745758057, -0.19689710438251495, -0.1968805491924286, -0.19686931371688843, -0.19686327874660492, -0.19685059785842896, -0.19681806862354279, -0.19676655530929565, -0.19676479697227478, -0.19675756990909576, -0.19670531153678894, -0.19667816162109375, -0.19666679203510284, -0.19662350416183472, -0.19661471247673035, -0.1966063529253006, -0.1965743452310562, -0.19656936824321747, -0.19656051695346832, -0.1965504139661789, -0.19652622938156128, -0.19652388989925385, -0.1964292675256729, -0.19630394876003265, -0.19626539945602417, -0.19622862339019775, -0.19616000354290009, -0.19613231718540192, -0.19607949256896973, -0.19604985415935516, -0.1960340440273285, -0.19600287079811096, -0.1960015445947647, -0.19598276913166046, -0.19598086178302765, -0.1959475427865982, -0.19593679904937744, -0.1959245651960373, -0.19591332972049713, -0.19590029120445251, -0.1958821713924408, -0.195876806974411, -0.19587342441082, -0.19584070146083832, -0.19579412043094635, -0.1957639455795288, -0.19574056565761566, -0.1957187056541443, -0.19560281932353973, -0.19559675455093384, -0.19556523859500885, -0.19555875658988953, -0.19554385542869568, -0.19554109871387482, -0.19548867642879486, -0.19544574618339539, -0.1953926831483841, -0.1953924596309662, -0.1953255981206894, -0.1953059583902359, -0.1953037530183792, -0.19529493153095245, -0.19522060453891754, -0.19517670571804047, -0.19517379999160767, -0.19514402747154236, -0.19513173401355743, -0.1951286792755127, -0.19511763751506805, -0.19507621228694916, -0.1950758546590805, -0.19503535330295563, -0.19502314925193787, -0.19501861929893494, -0.19500502943992615, -0.19498401880264282, -0.19495297968387604, -0.19492024183273315, -0.19483637809753418, -0.19483530521392822, -0.19483157992362976, -0.194780632853508, -0.19469298422336578, -0.1946539729833603, -0.19465211033821106, -0.19463065266609192, -0.19462333619594574, -0.19455403089523315, -0.1945299208164215, -0.1945214867591858, -0.19450640678405762, -0.19449321925640106, -0.19448252022266388, -0.19442316889762878, -0.19440890848636627, -0.19440782070159912, -0.1943916380405426, -0.19430987536907196, -0.19427776336669922, -0.19424481689929962, -0.1941780000925064, -0.1941741704940796, -0.19416464865207672, -0.1941634565591812, -0.19415165483951569, -0.19413034617900848, -0.19411955773830414, -0.19410954415798187, -0.19410620629787445, -0.19409088790416718, -0.1940869241952896, -0.19399210810661316, -0.19394949078559875, -0.19390560686588287, -0.1938939392566681, -0.19387921690940857, -0.19387243688106537, -0.19380724430084229, -0.19376200437545776, -0.19371800124645233, -0.19366829097270966, -0.19365639984607697, -0.19360893964767456, -0.19358450174331665, -0.19358250498771667, -0.19357196986675262, -0.1935674101114273, -0.19351421296596527, -0.19351348280906677, -0.19350212812423706, -0.1934952437877655, -0.1934899389743805, -0.19340364634990692, -0.19339203834533691, -0.19335095584392548, -0.19333329796791077, -0.19332826137542725, -0.19330237805843353, -0.1933002769947052, -0.19329839944839478, -0.19329248368740082, -0.19326181709766388, -0.19321928918361664, -0.19318686425685883, -0.1931794136762619, -0.19316846132278442, -0.19316665828227997, -0.1931351125240326, -0.19312924146652222, -0.19311968982219696, -0.19310715794563293, -0.19306713342666626, -0.19305172562599182, -0.1930304765701294, -0.1930181235074997, -0.1929367333650589, -0.1929083615541458, -0.19289357960224152, -0.1928068995475769, -0.19279907643795013, -0.1927008181810379, -0.19268132746219635, -0.1926310956478119, -0.19262993335723877, -0.1926204264163971, -0.19261746108531952, -0.19259518384933472, -0.19253459572792053, -0.19253423810005188, -0.1925152838230133, -0.19248634576797485, -0.19247376918792725, -0.1924571394920349, -0.1924528032541275, -0.1924525648355484, -0.19244755804538727, -0.19241128861904144, -0.1923699975013733, -0.19235685467720032, -0.19233500957489014, -0.19226224720478058, -0.1922488957643509, -0.19223500788211823, -0.19221365451812744, -0.19219288229942322, -0.19209398329257965, -0.19208717346191406, -0.19205375015735626, -0.19203627109527588, -0.19202660024166107, -0.19197459518909454, -0.19195613265037537, -0.19195520877838135, -0.19193650782108307, -0.19187729060649872, -0.19181595742702484, -0.19180576503276825, -0.19177646934986115, -0.19176146388053894, -0.191752091050148, -0.19173873960971832, -0.19170181453227997, -0.1916714906692505, -0.19164593517780304, -0.19160792231559753, -0.19156098365783691, -0.19154061377048492, -0.19149088859558105, -0.19148994982242584, -0.191458061337471, -0.19145412743091583, -0.19143696129322052, -0.19140565395355225, -0.19138091802597046, -0.19136081635951996, -0.19128118455410004, -0.1912796050310135, -0.19126302003860474, -0.19121898710727692, -0.19121572375297546, -0.19121034443378448, -0.19120928645133972, -0.19119837880134583, -0.19118979573249817, -0.1910930573940277, -0.1910642832517624, -0.1910535991191864, -0.1910252720117569, -0.19100575149059296, -0.1909666508436203, -0.19089411199092865, -0.19089077413082123, -0.1908271312713623, -0.19081367552280426, -0.19080065190792084, -0.19077104330062866, -0.19076751172542572, -0.19076724350452423, -0.19075587391853333, -0.19071820378303528, -0.190715029835701, -0.19068492949008942, -0.1906748265028, -0.1906735599040985, -0.19063901901245117, -0.19060978293418884, -0.19059404730796814, -0.19058190286159515, -0.19056978821754456, -0.19053064286708832, -0.19051781296730042, -0.19049616158008575, -0.19047856330871582, -0.19045500457286835, -0.1904286891222, -0.19036762416362762, -0.19033227860927582, -0.1903298944234848, -0.19029906392097473, -0.19029852747917175, -0.19029830396175385, -0.1902652382850647, -0.19026190042495728, -0.1902284473180771, -0.19019286334514618, -0.19017021358013153, -0.19014470279216766, -0.19013288617134094, -0.1901145577430725, -0.19011084735393524, -0.19007104635238647, -0.19002649188041687, -0.19000017642974854, -0.1899319440126419, -0.1899113953113556, -0.18990828096866608, -0.18990302085876465, -0.18987217545509338, -0.1897904872894287, -0.18978072702884674, -0.18972137570381165, -0.18970070779323578, -0.18965767323970795, -0.18963290750980377, -0.1895449459552765, -0.18952332437038422, -0.18949148058891296, -0.18937376141548157, -0.1893732249736786, -0.18932007253170013, -0.18930679559707642, -0.18929658830165863, -0.18929646909236908, -0.18927688896656036, -0.18925711512565613, -0.18924961984157562, -0.18918827176094055, -0.1891847848892212, -0.18916532397270203, -0.18915219604969025, -0.18914459645748138, -0.1891382783651352, -0.18912187218666077, -0.18904979526996613, -0.1890357881784439, -0.1889617145061493, -0.18895015120506287, -0.18894419074058533, -0.18894292414188385, -0.18886709213256836, -0.18882565200328827, -0.18882118165493011, -0.18880802392959595, -0.18880027532577515, -0.1887771636247635, -0.18877387046813965, -0.1886664777994156, -0.18858419358730316, -0.18856173753738403, -0.18854661285877228, -0.18854069709777832, -0.1885392814874649, -0.18852205574512482, -0.18847331404685974, -0.1884533017873764, -0.18844933807849884, -0.1884235292673111, -0.18841718137264252, -0.18839380145072937, -0.18839330971240997, -0.18839222192764282, -0.18835915625095367, -0.18834920227527618, -0.18834735453128815, -0.188336580991745, -0.18830250203609467, -0.18824875354766846, -0.18824303150177002, -0.18823939561843872, -0.1882389336824417, -0.18819628655910492, -0.1881609559059143, -0.18813537061214447, -0.18813356757164001, -0.18811631202697754, -0.1881139725446701, -0.1881026178598404, -0.18809419870376587, -0.18808183073997498, -0.1880761682987213, -0.1880594789981842, -0.1880437433719635, -0.18802861869335175, -0.1879976987838745, -0.1879902333021164, -0.18798917531967163, -0.18794094026088715, -0.1878880262374878, -0.1878419667482376, -0.18783223628997803, -0.18779437243938446, -0.18779368698596954, -0.18778742849826813, -0.18768541514873505, -0.18764756619930267, -0.1876131147146225, -0.18760894238948822, -0.18759006261825562, -0.18757900595664978, -0.18754884600639343, -0.18752893805503845, -0.18751905858516693, -0.1875152289867401, -0.18741574883460999, -0.18738780915737152, -0.1873818188905716, -0.1873682737350464, -0.1873168647289276, -0.18731172382831573, -0.18730661273002625, -0.18722347915172577, -0.18719302117824554, -0.18718436360359192, -0.18718060851097107, -0.18715828657150269, -0.1871127486228943, -0.18706543743610382, -0.18704569339752197, -0.1870424598455429, -0.1870253086090088, -0.18699875473976135, -0.18698067963123322, -0.18697217106819153, -0.18694761395454407, -0.18694405257701874, -0.1869346797466278, -0.1869215965270996, -0.1869174689054489, -0.18688827753067017, -0.1868835985660553, -0.1868719905614853, -0.1868705153465271, -0.18686889111995697, -0.18682770431041718, -0.18677568435668945, -0.18674877285957336, -0.1867479681968689, -0.18673056364059448, -0.1867251843214035, -0.1867217719554901, -0.18668432533740997, -0.1866498440504074, -0.18660590052604675, -0.18659405410289764, -0.18657413125038147, -0.18652857840061188, -0.18645977973937988, -0.1864529550075531, -0.18641038239002228, -0.18630291521549225, -0.18629589676856995, -0.1862715780735016, -0.18624688684940338, -0.18623574078083038, -0.18622778356075287, -0.1862209588289261, -0.18621163070201874, -0.1862020194530487, -0.18613483011722565, -0.18612737953662872, -0.1861177682876587, -0.1860828697681427, -0.18602530658245087, -0.1860085129737854, -0.1860019415616989, -0.18598109483718872, -0.18595871329307556, -0.18595319986343384, -0.1858704388141632, -0.18586672842502594, -0.1858483999967575, -0.18584802746772766, -0.1858377903699875, -0.18583691120147705, -0.18583032488822937, -0.18583030998706818, -0.18582986295223236, -0.1858242154121399, -0.1857876479625702, -0.18575520813465118, -0.1857367753982544, -0.18572410941123962, -0.18569912016391754, -0.18569020926952362, -0.18566861748695374, -0.1856568455696106, -0.18564428389072418, -0.18562228977680206, -0.1856183409690857, -0.18559391796588898, -0.18557341396808624, -0.1855064481496811, -0.1854638010263443, -0.18544961512088776, -0.185421422123909, -0.18541625142097473, -0.18533773720264435, -0.18533247709274292, -0.18532633781433105, -0.1853085607290268, -0.18530187010765076, -0.18529637157917023, -0.18528743088245392, -0.18523916602134705, -0.1852336823940277, -0.18521995842456818, -0.18520775437355042, -0.18518956005573273, -0.18518364429473877, -0.185173898935318, -0.18514767289161682, -0.1851426213979721, -0.18510840833187103, -0.1850881427526474, -0.18506862223148346, -0.1850566267967224, -0.18505385518074036, -0.1850176751613617, -0.18501578271389008, -0.1850123554468155, -0.18500825762748718, -0.18500283360481262, -0.184999018907547, -0.18499362468719482, -0.1849927008152008, -0.18498750030994415, -0.18496330082416534, -0.18486732244491577, -0.18481190502643585, -0.1848074197769165, -0.18480683863162994, -0.1847533881664276, -0.1847488433122635, -0.18472948670387268, -0.18470682203769684, -0.18469665944576263, -0.18464802205562592, -0.1846327930688858, -0.18462784588336945, -0.18455177545547485, -0.18454621732234955, -0.18452398478984833, -0.1845230758190155, -0.18450015783309937, -0.18449489772319794, -0.1844620704650879, -0.18445919454097748, -0.18445658683776855, -0.1844523400068283, -0.18443816900253296, -0.18441903591156006, -0.18441814184188843, -0.18441317975521088, -0.18440446257591248, -0.18439273536205292, -0.18439210951328278, -0.18435634672641754, -0.1843155324459076, -0.18429771065711975, -0.18429133296012878, -0.18425971269607544, -0.18416957557201385, -0.1841685026884079, -0.18415825068950653, -0.1841198205947876, -0.18409393727779388, -0.18409191071987152, -0.18407103419303894, -0.18400289118289948, -0.1839943528175354, -0.1839810311794281, -0.18394337594509125, -0.18393151462078094, -0.18391385674476624, -0.183913454413414, -0.18388837575912476, -0.18386662006378174, -0.1837950497865677, -0.1837836354970932, -0.1837831288576126, -0.1837645322084427, -0.1837213784456253, -0.18367606401443481, -0.18362148106098175, -0.1836199164390564, -0.18356463313102722, -0.1835511475801468, -0.18344710767269135, -0.18343013525009155, -0.1834041327238083, -0.18335582315921783, -0.1833404153585434, -0.18333421647548676, -0.18333189189434052, -0.18326511979103088, -0.18326105177402496, -0.1832514852285385, -0.18324510753154755, -0.18323944509029388, -0.18323373794555664, -0.1831778585910797, -0.1831701248884201, -0.18315722048282623, -0.18312686681747437, -0.18312352895736694, -0.183094322681427, -0.18306833505630493, -0.1830528974533081, -0.18304865062236786, -0.18299667537212372, -0.1829434335231781, -0.18292295932769775, -0.18284590542316437, -0.18277420103549957, -0.18275083601474762, -0.1827094703912735, -0.18270808458328247, -0.18268485367298126, -0.1826494038105011, -0.1826172173023224, -0.182613343000412, -0.18258294463157654, -0.18254445493221283, -0.18250977993011475, -0.18243467807769775, -0.18239609897136688, -0.1823713481426239, -0.1823679804801941, -0.18227873742580414, -0.18226215243339539, -0.1822384148836136, -0.1822311133146286, -0.1821676343679428, -0.1821630299091339, -0.18213653564453125, -0.18209972977638245, -0.1820305585861206, -0.18201150000095367, -0.18199701607227325, -0.18196725845336914, -0.18193235993385315, -0.18192890286445618, -0.18178056180477142, -0.1817721128463745, -0.1817694902420044, -0.1817217320203781, -0.18171954154968262, -0.18165680766105652, -0.18161790072917938, -0.18161776661872864, -0.1815657913684845, -0.18154896795749664, -0.18153201043605804, -0.18152542412281036, -0.18151575326919556, -0.18150128424167633, -0.18146014213562012, -0.18135309219360352, -0.18134018778800964, -0.18133647739887238, -0.18133200705051422, -0.18127650022506714, -0.1812589466571808, -0.18108989298343658, -0.1810673177242279, -0.18106341361999512, -0.18104854226112366, -0.18103355169296265, -0.1810196191072464, -0.1809966117143631, -0.18098792433738708, -0.1809684783220291, -0.1809615194797516, -0.18095199763774872, -0.180934339761734, -0.18088996410369873, -0.1808883100748062, -0.1808817833662033, -0.18088018894195557, -0.18085810542106628, -0.18085551261901855, -0.18076063692569733, -0.18075406551361084, -0.18074676394462585, -0.18065568804740906, -0.1806323230266571, -0.18062403798103333, -0.18062199652194977, -0.18061813712120056, -0.18060936033725739, -0.18060748279094696, -0.18060070276260376, -0.18054404854774475, -0.1805046796798706, -0.18048180639743805, -0.1804126352071762, -0.18039165437221527, -0.1803741306066513, -0.18030549585819244, -0.18028323352336884, -0.18028227984905243, -0.1802152395248413, -0.18010379374027252, -0.17998796701431274, -0.17997236549854279, -0.17993031442165375, -0.17973735928535461, -0.1797153353691101, -0.1797000616788864, -0.17953383922576904, -0.17946961522102356, -0.17946888506412506, -0.1794401854276657, -0.17938898503780365, -0.17937159538269043, -0.1793440878391266, -0.17931291460990906, -0.17929768562316895, -0.17920918762683868, -0.17920759320259094, -0.1791273057460785, -0.17911048233509064, -0.17907650768756866, -0.17907632887363434, -0.17899057269096375, -0.1789800524711609, -0.1789751946926117, -0.1789613515138626, -0.17893923819065094, -0.17891284823417664, -0.17888949811458588, -0.1788608878850937, -0.17883291840553284, -0.17876240611076355, -0.1787460893392563, -0.17872527241706848, -0.17864379286766052, -0.17857567965984344, -0.17846225202083588, -0.1784195601940155, -0.17833729088306427, -0.17827288806438446, -0.17824959754943848, -0.17823052406311035, -0.17822884023189545, -0.17820991575717926, -0.1781882494688034, -0.17810729146003723, -0.17807498574256897, -0.17795033752918243, -0.17784632742404938, -0.17784565687179565, -0.1777714341878891, -0.17772701382637024, -0.17768102884292603, -0.17767316102981567, -0.17763541638851166, -0.17760567367076874, -0.17760491371154785, -0.17755143344402313, -0.17742420732975006, -0.17740699648857117, -0.17739556729793549, -0.1773833930492401, -0.1773364543914795, -0.17733117938041687, -0.17730507254600525, -0.17730377614498138, -0.1772836595773697, -0.17725680768489838, -0.17723004519939423, -0.1772232949733734, -0.17716708779335022, -0.17716434597969055, -0.1771385669708252, -0.1771145910024643, -0.1770058572292328, -0.17699891328811646, -0.17689606547355652, -0.17675530910491943, -0.1766943484544754, -0.1765110194683075, -0.17649397253990173, -0.17643317580223083, -0.17639130353927612, -0.17635764181613922, -0.17627683281898499, -0.17627261579036713, -0.1762295663356781, -0.17618991434574127, -0.1761718988418579, -0.1761685609817505, -0.17615710198879242, -0.17614911496639252, -0.17612627148628235, -0.1761060655117035, -0.17608807981014252, -0.17605383694171906, -0.17604239284992218, -0.1760113537311554, -0.17597128450870514, -0.17593170702457428, -0.1758703738451004, -0.17578183114528656, -0.17563313245773315, -0.17557987570762634, -0.17553701996803284, -0.17546717822551727, -0.1754543036222458, -0.17540298402309418, -0.17534849047660828, -0.1751270443201065, -0.17512692511081696, -0.17509888112545013, -0.17507773637771606, -0.17505504190921783, -0.17502348124980927, -0.1749366819858551, -0.17489208281040192, -0.17486654222011566, -0.1748209297657013, -0.1747809648513794, -0.17468512058258057, -0.17459779977798462, -0.1744871884584427, -0.17448073625564575, -0.17447304725646973, -0.17445749044418335, -0.17444796860218048, -0.17439112067222595, -0.17434118688106537, -0.17432798445224762, -0.17432531714439392, -0.17431384325027466, -0.174271821975708, -0.17424950003623962, -0.17417609691619873, -0.17412596940994263, -0.17411459982395172, -0.17407497763633728, -0.17407412827014923, -0.17405587434768677, -0.1740536242723465, -0.17403261363506317, -0.17390500009059906, -0.17386148869991302, -0.17378751933574677, -0.17377197742462158, -0.1737552434206009, -0.17372269928455353, -0.1736564338207245, -0.17364056408405304, -0.17357505857944489, -0.1735624372959137, -0.17346222698688507, -0.1734055131673813, -0.17338304221630096, -0.17335040867328644, -0.17329396307468414, -0.1731516420841217, -0.17312301695346832, -0.17311720550060272, -0.17299629747867584, -0.17288202047348022, -0.1728813350200653, -0.17278771102428436, -0.17267954349517822, -0.17246182262897491, -0.17243264615535736, -0.17241929471492767, -0.17234733700752258, -0.17233066260814667, -0.1722271889448166, -0.17217938601970673, -0.17213355004787445, -0.17208224534988403, -0.1720774918794632, -0.17206624150276184, -0.17200994491577148, -0.1720031052827835, -0.17188018560409546, -0.17186184227466583, -0.17182345688343048, -0.1717764437198639, -0.17166906595230103, -0.17163631319999695, -0.17158839106559753, -0.17154791951179504, -0.17146655917167664, -0.17143458127975464, -0.17140726745128632, -0.17125041782855988, -0.1712450534105301, -0.17111803591251373, -0.17111265659332275, -0.17110474407672882, -0.1709941327571869, -0.17095260322093964, -0.1709403097629547, -0.17093276977539062, -0.17091158032417297, -0.17090624570846558, -0.17089010775089264, -0.170882910490036, -0.17085051536560059, -0.17080892622470856, -0.1707921028137207, -0.17068742215633392, -0.17067286372184753, -0.1706700325012207, -0.17064563930034637, -0.17060251533985138, -0.1705816239118576, -0.17053313553333282, -0.17046085000038147, -0.1704564094543457, -0.17043814063072205, -0.17033109068870544, -0.17033052444458008, -0.17030034959316254, -0.17026551067829132, -0.17021170258522034, -0.1701865941286087, -0.17018093168735504, -0.1700279712677002, -0.17000092566013336, -0.16988986730575562, -0.1698829084634781, -0.16987338662147522, -0.16985613107681274, -0.16982312500476837, -0.16973696649074554, -0.16972500085830688, -0.1697089970111847, -0.16970063745975494, -0.16969062387943268, -0.16962477564811707, -0.1695713847875595, -0.16938252747058868, -0.16937156021595, -0.16928450763225555, -0.16927748918533325, -0.1692645400762558, -0.16923141479492188, -0.16905151307582855, -0.1689874529838562, -0.16898444294929504, -0.1689799726009369, -0.16894224286079407, -0.16890768706798553, -0.16883395612239838, -0.16877728700637817, -0.16872362792491913, -0.16871076822280884, -0.1687001883983612, -0.1686430275440216, -0.1685532033443451, -0.1685250699520111, -0.1684863567352295, -0.16845031082630157, -0.1684143841266632, -0.16841287910938263, -0.16832010447978973, -0.1683042198419571, -0.1683022528886795, -0.16825802624225616, -0.16820071637630463, -0.16819798946380615, -0.168161541223526, -0.16814544796943665, -0.16810449957847595, -0.1679319441318512, -0.16779735684394836, -0.16775016486644745, -0.16769380867481232, -0.1675592064857483, -0.16753146052360535, -0.16750352084636688, -0.16739429533481598, -0.1673673391342163, -0.16735795140266418, -0.1673332303762436, -0.16732299327850342, -0.16728481650352478, -0.1672830730676651, -0.16724997758865356, -0.16724808514118195, -0.16723214089870453, -0.16722598671913147, -0.16717775166034698, -0.1671154946088791, -0.16709092259407043, -0.16707241535186768, -0.16689236462116241, -0.1668623387813568, -0.16675467789173126, -0.166631817817688, -0.16656838357448578, -0.1664428412914276, -0.16638536751270294, -0.16631227731704712, -0.1662926822900772, -0.1662319153547287, -0.1661233752965927, -0.16608965396881104, -0.16604562103748322, -0.16598717868328094, -0.16587784886360168, -0.1655946522951126, -0.16537974774837494, -0.16528938710689545, -0.1650630235671997, -0.16504988074302673, -0.16498692333698273, -0.1649673581123352, -0.1648794561624527, -0.16485704481601715, -0.1647871434688568, -0.1647644191980362, -0.16471871733665466, -0.16467347741127014, -0.16461001336574554, -0.16450414061546326, -0.16444362699985504, -0.164326474070549, -0.16424259543418884, -0.16420917212963104, -0.16419753432273865, -0.16406413912773132, -0.16399691998958588, -0.16397424042224884, -0.1639423668384552, -0.16391988098621368, -0.1634831577539444, -0.16314034163951874, -0.16312026977539062, -0.16304481029510498, -0.16288049519062042, -0.16286496818065643, -0.16276538372039795, -0.16272525489330292, -0.16265317797660828, -0.16255217790603638, -0.16252517700195312, -0.16243168711662292, -0.1624244898557663, -0.1623639315366745, -0.16234436631202698, -0.16169017553329468, -0.16151867806911469, -0.16149257123470306, -0.16129469871520996, -0.16113483905792236, -0.1609722077846527, -0.16052444279193878, -0.16037613153457642, -0.16034439206123352, -0.16025878489017487, -0.1602165699005127, -0.15992233157157898, -0.15977957844734192, -0.1597045660018921, -0.1594204157590866, -0.15937557816505432, -0.15923087298870087, -0.15900097787380219, -0.1589963734149933, -0.15896140038967133, -0.15889513492584229, -0.15882378816604614, -0.1588025838136673, -0.15873628854751587, -0.158664733171463, -0.15823091566562653, -0.1578345149755478, -0.15780551731586456, -0.15780499577522278, -0.15778493881225586, -0.15775816142559052, -0.15766841173171997, -0.15754415094852448, -0.15729522705078125, -0.15721480548381805, -0.1569766402244568, -0.15677708387374878, -0.15654924511909485, -0.15647955238819122, -0.15641944110393524, -0.156351238489151, -0.15612220764160156, -0.15596649050712585, -0.15590715408325195, -0.1558595448732376, -0.15561453998088837, -0.1554168462753296, -0.15536481142044067, -0.1552640199661255, -0.15468530356884003, -0.15467022359371185, -0.15443454682826996, -0.15416337549686432, -0.15377935767173767, -0.15356601774692535, -0.15138457715511322, -0.15130247175693512, -0.1485535353422165]}

==> raw_results/ensembles_L_Deform_ood.json <==
{"fpr": [0.0, 0.001, 0.053, 0.053, 0.054, 0.054, 0.059, 0.059, 0.061, 0.061, 0.062, 0.062, 0.063, 0.063, 0.064, 0.064, 0.065, 0.065, 0.067, 0.067, 0.068, 0.068, 0.069, 0.069, 0.071, 0.071, 0.072, 0.072, 0.073, 0.073, 0.074, 0.074, 0.075, 0.075, 0.076, 0.076, 0.078, 0.078, 0.079, 0.079, 0.08, 0.08, 0.082, 0.082, 0.083, 0.083, 0.084, 0.084, 0.085, 0.085, 0.086, 0.086, 0.087, 0.087, 0.089, 0.089, 0.09, 0.09, 0.091, 0.091, 0.093, 0.093, 0.094, 0.094, 0.095, 0.095, 0.096, 0.096, 0.099, 0.099, 0.1, 0.1, 0.101, 0.101, 0.102, 0.102, 0.103, 0.103, 0.104, 0.104, 0.105, 0.105, 0.107, 0.107, 0.109, 0.109, 0.11, 0.11, 0.112, 0.112, 0.113, 0.113, 0.114, 0.114, 0.115, 0.115, 0.118, 0.118, 0.119, 0.119, 0.121, 0.121, 0.123, 0.123, 0.125, 0.125, 0.126, 0.126, 0.128, 0.128, 0.129, 0.129, 0.132, 0.132, 0.133, 0.133, 0.135, 0.135, 0.136, 0.136, 0.137, 0.137, 0.14, 0.14, 0.141, 0.141, 0.143, 0.143, 0.144, 0.144, 0.145, 0.145, 0.146, 0.146, 0.147, 0.147, 0.149, 0.149, 0.15, 0.15, 0.151, 0.151, 0.152, 0.152, 0.154, 0.154, 0.155, 0.155, 0.156, 0.156, 0.157, 0.157, 0.159, 0.159, 0.16, 0.16, 0.161, 0.161, 0.163, 0.163, 0.165, 0.165, 0.166, 0.166, 0.167, 0.167, 0.169, 0.169, 0.17, 0.17, 0.171, 0.171, 0.172, 0.172, 0.173, 0.173, 0.174, 0.174, 0.175, 0.175, 0.176, 0.176, 0.177, 0.177, 0.178, 0.178, 0.18, 0.18, 0.183, 0.183, 0.187, 0.187, 0.188, 0.188, 0.189, 0.189, 0.19, 0.19, 0.191, 0.191, 0.192, 0.192, 0.193, 0.193, 0.194, 0.194, 0.195, 0.195, 0.196, 0.196, 0.197, 0.197, 0.198, 0.198, 0.199, 0.199, 0.2, 0.2, 0.202, 0.202, 0.203, 0.203, 0.206, 0.206, 0.207, 0.207, 0.208, 0.208, 0.209, 0.209, 0.21, 0.21, 0.211, 0.211, 0.212, 0.212, 0.213, 0.213, 0.215, 0.215, 0.216, 0.216, 0.217, 0.217, 0.218, 0.218, 0.22, 0.22, 0.223, 0.223, 0.224, 0.224, 0.228, 0.228, 0.229, 0.229, 0.23, 0.23, 0.231, 0.231, 0.232, 0.232, 0.233, 0.233, 0.234, 0.234, 0.236, 0.236, 0.237, 0.237, 0.238, 0.238, 0.239, 0.239, 0.24, 0.24, 0.243, 0.243, 0.244, 0.244, 0.246, 0.246, 0.247, 0.247, 0.249, 0.249, 0.251, 0.251, 0.254, 0.254, 0.257, 0.257, 0.258, 0.258, 0.259, 0.259, 0.265, 0.265, 0.266, 0.266, 0.269, 0.269, 0.27, 0.27, 0.274, 0.274, 0.275, 0.275, 0.276, 0.276, 0.278, 0.278, 0.279, 0.279, 0.28, 0.28, 0.287, 0.287, 0.288, 0.288, 0.29, 0.29, 0.291, 0.291, 0.293, 0.293, 0.294, 0.294, 0.297, 0.297, 0.299, 0.299, 0.3, 0.3, 0.301, 0.301, 0.303, 0.303, 0.304, 0.304, 0.306, 0.306, 0.307, 0.307, 0.311, 0.311, 0.312, 0.312, 0.313, 0.313, 0.318, 0.318, 0.319, 0.319, 0.32, 0.32, 0.322, 0.322, 0.325, 0.325, 0.327, 0.327, 0.329, 0.329, 0.331, 0.331, 0.335, 0.335, 0.336, 0.336, 0.337, 0.337, 0.342, 0.342, 0.344, 0.344, 0.347, 0.347, 0.35, 0.35, 0.351, 0.351, 0.354, 0.354, 0.355, 0.355, 0.357, 0.357, 0.358, 0.358, 0.359, 0.359, 0.36, 0.36, 0.362, 0.362, 0.37, 0.37, 0.371, 0.371, 0.373, 0.373, 0.375, 0.375, 0.378, 0.378, 0.379, 0.379, 0.38, 0.38, 0.382, 0.382, 0.383, 0.383, 0.385, 0.385, 0.386, 0.386, 0.387, 0.387, 0.388, 0.388, 0.389, 0.389, 0.39, 0.39, 0.391, 0.391, 0.392, 0.392, 0.393, 0.393, 0.395, 0.395, 0.396, 0.396, 0.397, 0.397, 0.398, 0.398, 0.401, 0.401, 0.404, 0.404, 0.405, 0.405, 0.407, 0.407, 0.409, 0.409, 0.411, 0.411, 0.416, 0.416, 0.417, 0.417, 0.42, 0.42, 0.427, 0.427, 0.428, 0.428, 0.433, 0.433, 0.435, 0.435, 0.438, 0.438, 0.443, 0.443, 0.452, 0.452, 0.454, 0.454, 0.458, 0.458, 0.462, 0.462, 0.464, 0.464, 0.466, 0.466, 0.467, 0.467, 0.472, 0.472, 0.474, 0.474, 0.475, 0.475, 0.478, 0.478, 0.483, 0.483, 0.484, 0.484, 0.487, 0.487, 0.488, 0.488, 0.489, 0.489, 0.491, 0.491, 0.494, 0.494, 0.495, 0.495, 0.498, 0.498, 0.5, 0.5, 0.501, 0.501, 0.502, 0.502, 0.506, 0.506, 0.507, 0.507, 0.508, 0.508, 0.509, 0.509, 0.511, 0.511, 0.512, 0.512, 0.513, 0.513, 0.514, 0.514, 0.515, 0.515, 0.516, 0.516, 0.519, 0.519, 0.522, 0.522, 0.527, 0.527, 0.53, 0.53, 0.535, 0.535, 0.54, 0.54, 0.541, 0.541, 0.543, 0.543, 0.547, 0.547, 0.551, 0.551, 0.554, 0.554, 0.56, 0.56, 0.565, 0.565, 0.566, 0.566, 0.57, 0.57, 0.571, 0.571, 0.579, 0.579, 0.584, 0.584, 0.585, 0.585, 0.588, 0.588, 0.589, 0.589, 0.59, 0.59, 0.591, 0.591, 0.593, 0.593, 0.594, 0.594, 0.595, 0.595, 0.597, 0.597, 0.599, 0.599, 0.6, 0.6, 0.605, 0.605, 0.608, 0.608, 0.609, 0.609, 0.613, 0.613, 0.619, 0.619, 0.621, 0.621, 0.622, 0.622, 0.624, 0.624, 0.626, 0.626, 0.631, 0.631, 0.633, 0.633, 0.635, 0.635, 0.637, 0.637, 0.638, 0.638, 0.64, 0.64, 0.642, 0.642, 0.645, 0.645, 0.647, 0.647, 0.648, 0.648, 0.651, 0.651, 0.652, 0.652, 0.653, 0.653, 0.655, 0.655, 0.657, 0.657, 0.659, 0.659, 0.661, 0.661, 0.662, 0.662, 0.664, 0.664, 0.665, 0.665, 0.666, 0.666, 0.667, 0.667, 0.67, 0.67, 0.672, 0.672, 0.673, 0.673, 0.676, 0.676, 0.677, 0.677, 0.678, 0.678, 0.679, 0.679, 0.68, 0.68, 0.681, 0.681, 0.684, 0.684, 0.685, 0.685, 0.686, 0.686, 0.687, 0.687, 0.688, 0.688, 0.69, 0.69, 0.693, 0.693, 0.694, 0.694, 0.695, 0.695, 0.697, 0.697, 0.698, 0.698, 0.699, 0.699, 0.703, 0.703, 0.706, 0.706, 0.708, 0.708, 0.71, 0.71, 0.711, 0.711, 0.713, 0.713, 0.714, 0.714, 0.716, 0.716, 0.718, 0.718, 0.722, 0.722, 0.724, 0.724, 0.726, 0.726, 0.727, 0.727, 0.732, 0.732, 0.734, 0.734, 0.738, 0.738, 0.739, 0.739, 0.74, 0.74, 0.742, 0.742, 0.743, 0.743, 0.744, 0.744, 0.745, 0.745, 0.746, 0.746, 0.747, 0.747, 0.748, 0.748, 0.749, 0.749, 0.75, 0.75, 0.753, 0.753, 0.759, 0.759, 0.762, 0.762, 0.767, 0.767, 0.769, 0.769, 0.771, 0.771, 0.772, 0.772, 0.773, 0.773, 0.774, 0.774, 0.775, 0.775, 0.778, 0.778, 0.781, 0.781, 0.784, 0.784, 0.786, 0.786, 0.792, 0.792, 0.793, 0.793, 0.795, 0.795, 0.797, 0.797, 0.799, 0.799, 0.805, 0.805, 0.806, 0.806, 0.812, 0.812, 0.814, 0.814, 0.823, 0.823, 0.824, 0.824, 0.83, 0.83, 0.846, 0.846, 0.847, 0.847, 0.849, 0.849, 0.855, 0.855, 0.856, 0.856, 0.86, 0.86, 0.878, 0.878, 0.879, 0.879, 0.893, 0.893, 0.908, 0.908, 1.0], "tpr": [0.0, 0.0, 0.0, 0.001, 0.001, 0.003, 0.003, 0.004, 0.004, 0.005, 0.005, 0.006, 0.006, 0.008, 0.008, 0.011, 0.011, 0.013, 0.013, 0.021, 0.021, 0.024, 0.024, 0.026, 0.026, 0.028, 0.028, 0.034, 0.034, 0.035, 0.035, 0.036, 0.036, 0.053, 0.053, 0.064, 0.064, 0.067, 0.067, 0.07, 0.07, 0.073, 0.073, 0.075, 0.075, 0.079, 0.079, 0.081, 0.081, 0.082, 0.082, 0.085, 0.085, 0.086, 0.086, 0.087, 0.087, 0.09, 0.09, 0.095, 0.095, 0.1, 0.1, 0.102, 0.102, 0.11, 0.11, 0.12, 0.12, 0.13, 0.13, 0.139, 0.139, 0.145, 0.145, 0.15, 0.15, 0.154, 0.154, 0.156, 0.156, 0.157, 0.157, 0.159, 0.159, 0.162, 0.162, 0.165, 0.165, 0.167, 0.167, 0.171, 0.171, 0.172, 0.172, 0.178, 0.178, 0.181, 0.181, 0.186, 0.186, 0.187, 0.187, 0.189, 0.189, 0.191, 0.191, 0.196, 0.196, 0.197, 0.197, 0.199, 0.199, 0.201, 0.201, 0.203, 0.203, 0.205, 0.205, 0.214, 0.214, 0.222, 0.222, 0.223, 0.223, 0.228, 0.228, 0.233, 0.233, 0.235, 0.235, 0.243, 0.243, 0.244, 0.244, 0.25, 0.25, 0.278, 0.278, 0.279, 0.279, 0.28, 0.28, 0.292, 0.292, 0.298, 0.298, 0.3, 0.3, 0.305, 0.305, 0.308, 0.308, 0.32, 0.32, 0.327, 0.327, 0.328, 0.328, 0.339, 0.339, 0.35, 0.35, 0.353, 0.353, 0.355, 0.355, 0.359, 0.359, 0.36, 0.36, 0.364, 0.364, 0.365, 0.365, 0.368, 0.368, 0.37, 0.37, 0.383, 0.383, 0.389, 0.389, 0.391, 0.391, 0.394, 0.394, 0.395, 0.395, 0.399, 0.399, 0.402, 0.402, 0.404, 0.404, 0.407, 0.407, 0.416, 0.416, 0.418, 0.418, 0.422, 0.422, 0.424, 0.424, 0.427, 0.427, 0.429, 0.429, 0.43, 0.43, 0.431, 0.431, 0.433, 0.433, 0.435, 0.435, 0.438, 0.438, 0.44, 0.44, 0.443, 0.443, 0.446, 0.446, 0.447, 0.447, 0.449, 0.449, 0.451, 0.451, 0.455, 0.455, 0.458, 0.458, 0.46, 0.46, 0.461, 0.461, 0.466, 0.466, 0.467, 0.467, 0.47, 0.47, 0.471, 0.471, 0.472, 0.472, 0.473, 0.473, 0.474, 0.474, 0.475, 0.475, 0.476, 0.476, 0.478, 0.478, 0.479, 0.479, 0.48, 0.48, 0.481, 0.481, 0.483, 0.483, 0.487, 0.487, 0.489, 0.489, 0.49, 0.49, 0.493, 0.493, 0.494, 0.494, 0.495, 0.495, 0.503, 0.503, 0.508, 0.508, 0.513, 0.513, 0.516, 0.516, 0.518, 0.518, 0.519, 0.519, 0.522, 0.522, 0.524, 0.524, 0.527, 0.527, 0.528, 0.528, 0.532, 0.532, 0.533, 0.533, 0.534, 0.534, 0.535, 0.535, 0.536, 0.536, 0.539, 0.539, 0.54, 0.54, 0.543, 0.543, 0.545, 0.545, 0.546, 0.546, 0.547, 0.547, 0.55, 0.55, 0.552, 0.552, 0.555, 0.555, 0.558, 0.558, 0.559, 0.559, 0.56, 0.56, 0.563, 0.563, 0.564, 0.564, 0.567, 0.567, 0.569, 0.569, 0.571, 0.571, 0.574, 0.574, 0.575, 0.575, 0.576, 0.576, 0.578, 0.578, 0.579, 0.579, 0.58, 0.58, 0.581, 0.581, 0.582, 0.582, 0.583, 0.583, 0.584, 0.584, 0.586, 0.586, 0.588, 0.588, 0.589, 0.589, 0.59, 0.59, 0.591, 0.591, 0.594, 0.594, 0.595, 0.595, 0.596, 0.596, 0.598, 0.598, 0.602, 0.602, 0.604, 0.604, 0.605, 0.605, 0.607, 0.607, 0.608, 0.608, 0.609, 0.609, 0.61, 0.61, 0.611, 0.611, 0.612, 0.612, 0.613, 0.613, 0.615, 0.615, 0.618, 0.618, 0.621, 0.621, 0.623, 0.623, 0.626, 0.626, 0.627, 0.627, 0.632, 0.632, 0.634, 0.634, 0.635, 0.635, 0.637, 0.637, 0.641, 0.641, 0.642, 0.642, 0.643, 0.643, 0.649, 0.649, 0.651, 0.651, 0.656, 0.656, 0.658, 0.658, 0.66, 0.66, 0.662, 0.662, 0.664, 0.664, 0.666, 0.666, 0.67, 0.67, 0.671, 0.671, 0.673, 0.673, 0.674, 0.674, 0.681, 0.681, 0.682, 0.682, 0.683, 0.683, 0.684, 0.684, 0.685, 0.685, 0.686, 0.686, 0.687, 0.687, 0.689, 0.689, 0.69, 0.69, 0.693, 0.693, 0.694, 0.694, 0.696, 0.696, 0.697, 0.697, 0.698, 0.698, 0.699, 0.699, 0.7, 0.7, 0.701, 0.701, 0.702, 0.702, 0.705, 0.705, 0.706, 0.706, 0.709, 0.709, 0.71, 0.71, 0.711, 0.711, 0.715, 0.715, 0.716, 0.716, 0.72, 0.72, 0.722, 0.722, 0.725, 0.725, 0.73, 0.73, 0.731, 0.731, 0.732, 0.732, 0.735, 0.735, 0.736, 0.736, 0.737, 0.737, 0.738, 0.738, 0.739, 0.739, 0.74, 0.74, 0.742, 0.742, 0.743, 0.743, 0.746, 0.746, 0.747, 0.747, 0.748, 0.748, 0.749, 0.749, 0.75, 0.75, 0.751, 0.751, 0.752, 0.752, 0.753, 0.753, 0.754, 0.754, 0.755, 0.755, 0.756, 0.756, 0.757, 0.757, 0.758, 0.758, 0.759, 0.759, 0.761, 0.761, 0.762, 0.762, 0.763, 0.763, 0.764, 0.764, 0.765, 0.765, 0.766, 0.766, 0.767, 0.767, 0.77, 0.77, 0.771, 0.771, 0.772, 0.772, 0.774, 0.774, 0.776, 0.776, 0.778, 0.778, 0.779, 0.779, 0.782, 0.782, 0.783, 0.783, 0.784, 0.784, 0.785, 0.785, 0.786, 0.786, 0.787, 0.787, 0.79, 0.79, 0.791, 0.791, 0.793, 0.793, 0.795, 0.795, 0.797, 0.797, 0.802, 0.802, 0.803, 0.803, 0.804, 0.804, 0.805, 0.805, 0.808, 0.808, 0.811, 0.811, 0.814, 0.814, 0.815, 0.815, 0.817, 0.817, 0.819, 0.819, 0.82, 0.82, 0.822, 0.822, 0.824, 0.824, 0.825, 0.825, 0.826, 0.826, 0.831, 0.831, 0.832, 0.832, 0.833, 0.833, 0.834, 0.834, 0.835, 0.835, 0.838, 0.838, 0.841, 0.841, 0.843, 0.843, 0.845, 0.845, 0.847, 0.847, 0.849, 0.849, 0.852, 0.852, 0.853, 0.853, 0.854, 0.854, 0.858, 0.858, 0.86, 0.86, 0.861, 0.861, 0.862, 0.862, 0.863, 0.863, 0.866, 0.866, 0.868, 0.868, 0.869, 0.869, 0.871, 0.871, 0.879, 0.879, 0.88, 0.88, 0.881, 0.881, 0.886, 0.886, 0.887, 0.887, 0.889, 0.889, 0.89, 0.89, 0.892, 0.892, 0.894, 0.894, 0.895, 0.895, 0.896, 0.896, 0.897, 0.897, 0.899, 0.899, 0.901, 0.901, 0.903, 0.903, 0.904, 0.904, 0.905, 0.905, 0.907, 0.907, 0.91, 0.91, 0.915, 0.915, 0.916, 0.916, 0.917, 0.917, 0.92, 0.92, 0.921, 0.921, 0.924, 0.924, 0.926, 0.926, 0.928, 0.928, 0.929, 0.929, 0.93, 0.93, 0.933, 0.933, 0.934, 0.934, 0.935, 0.935, 0.936, 0.936, 0.939, 0.939, 0.94, 0.94, 0.941, 0.941, 0.944, 0.944, 0.946, 0.946, 0.948, 0.948, 0.95, 0.95, 0.951, 0.951, 0.956, 0.956, 0.957, 0.957, 0.962, 0.962, 0.963, 0.963, 0.964, 0.964, 0.965, 0.965, 0.966, 0.966, 0.968, 0.968, 0.971, 0.971, 0.972, 0.972, 0.973, 0.973, 0.974, 0.974, 0.975, 0.975, 0.977, 0.977, 0.978, 0.978, 0.979, 0.979, 0.98, 0.98, 0.981, 0.981, 0.982, 0.982, 0.986, 0.986, 0.987, 0.987, 0.99, 0.99, 0.992, 0.992, 0.994, 0.994, 0.995, 0.995, 0.996, 0.996, 0.997, 0.997, 0.998, 0.998, 0.999, 0.999, 1.0, 1.0], "precision": [0.5241090146750524, 0.523859465128474, 0.5241343126967472, 0.5244094488188976, 0.5246848739495799, 0.5249605885444035, 0.5252365930599369, 0.5255128879537085, 0.5257894736842105, 0.5260663507109005, 0.5263435194942044, 0.5266209804955192, 0.5268987341772152, 0.5271767810026385, 0.5274551214361141, 0.5277337559429477, 0.5280126849894292, 0.5277630883130618, 0.5280423280423281, 0.5283218634197988, 0.5286016949152542, 0.5288818229994701, 0.5291622481442205, 0.5294429708222812, 0.529723991507431, 0.5300053106744557, 0.5302869287991498, 0.53056884635832, 0.5308510638297872, 0.5311335816923896, 0.531416400425985, 0.5316995205114544, 0.5314498933901919, 0.5317333333333333, 0.5314834578441836, 0.5317672183662573, 0.532051282051282, 0.5323356493853554, 0.532620320855615, 0.5329052969502408, 0.5331905781584583, 0.533476164970541, 0.5337620578778135, 0.5340482573726542, 0.5343347639484979, 0.534621578099839, 0.5349087003222341, 0.5351961311123052, 0.535483870967742, 0.535771920387305, 0.5360602798708288, 0.5363489499192245, 0.5366379310344828, 0.5363881401617251, 0.5366774541531824, 0.5369670804101457, 0.537257019438445, 0.5375472717450027, 0.5372972972972972, 0.5375878853434288, 0.5373376623376623, 0.5370871683811587, 0.5373781148429035, 0.5376693766937669, 0.5379609544468547, 0.5382528486163863, 0.5385450597176982, 0.538837588267246, 0.5385869565217392, 0.5383360522022839, 0.5386289445048966, 0.5389221556886228, 0.5386710239651417, 0.5384196185286103, 0.5381679389312977, 0.5384615384615384, 0.5382096069868996, 0.5385035499726926, 0.5387978142076503, 0.5390924002186988, 0.5393873085339168, 0.5396825396825397, 0.5399780941949617, 0.5402739726027397, 0.5405701754385965, 0.5408667032364235, 0.5411635565312843, 0.5414607358594179, 0.5417582417582417, 0.5420560747663551, 0.5423542354235423, 0.542652724270776, 0.5429515418502202, 0.5426997245179064, 0.5424476295479603, 0.5421952564809708, 0.5419426048565121, 0.5422418553285477, 0.5425414364640884, 0.542841348811498, 0.543141592920354, 0.54344216934145, 0.5437430786267996, 0.5434903047091413, 0.5437915742793792, 0.5435385468663338, 0.5438401775804661, 0.5441421432537479, 0.5444444444444444, 0.5447470817120622, 0.5450500556173526, 0.5453533667223149, 0.5456570155902004, 0.5459610027855153, 0.5462653288740246, 0.5460122699386503, 0.5463169642857143, 0.5466219988833054, 0.5463687150837989, 0.5466741196198994, 0.5469798657718121, 0.5472859541130386, 0.5475923852183651, 0.5478991596638656, 0.5482062780269058, 0.5479528883903534, 0.5482603815937149, 0.5480067377877597, 0.547752808988764, 0.5480607082630692, 0.5483689538807649, 0.5486775464265616, 0.5489864864864865, 0.5492957746478874, 0.5496054114994363, 0.5493513818386915, 0.5496613995485328, 0.5499717673630717, 0.5497175141242938, 0.5500282645562464, 0.5503393665158371, 0.5500848896434635, 0.5503963759909399, 0.5507082152974504, 0.550453514739229, 0.5507657402155417, 0.5505107832009081, 0.5502555366269165, 0.55, 0.55031267765776, 0.5506257110352674, 0.5509391007398976, 0.55125284738041, 0.5515669515669516, 0.5518814139110604, 0.551625784369652, 0.5513698630136986, 0.5516847515705311, 0.552, 0.551743853630646, 0.5520594965675057, 0.5523755008586148, 0.5526918671248569, 0.5524355300859599, 0.5527522935779816, 0.5530694205393001, 0.5533869115958668, 0.553130384836301, 0.553448275862069, 0.5537665324899368, 0.5540851553509781, 0.5538284398388025, 0.554147465437788, 0.5538904899135446, 0.5536332179930796, 0.5533756491633006, 0.5531177829099307, 0.5528596187175043, 0.5531791907514451, 0.5529207634470792, 0.5532407407407407, 0.5529820497973365, 0.5527230590961761, 0.552463768115942, 0.5522041763341067, 0.5519442832269298, 0.5522648083623694, 0.5520046484601976, 0.5523255813953488, 0.5526468877254218, 0.5523864959254947, 0.5521258008153757, 0.5524475524475524, 0.5527696793002915, 0.5525087514585765, 0.5522475189725627, 0.552570093457944, 0.5528930450029222, 0.5532163742690058, 0.553540081919251, 0.5538641686182669, 0.5536028119507909, 0.5533411488862837, 0.5536656891495602, 0.5539906103286385, 0.5543159130945391, 0.5540540540540541, 0.5537918871252204, 0.5535294117647059, 0.5538552089464391, 0.5541813898704359, 0.5545079552150854, 0.5548349056603774, 0.5551622418879056, 0.5554899645808736, 0.5552274069698759, 0.5555555555555556, 0.5558840922531046, 0.5562130177514792, 0.5559502664298401, 0.5562796208530806, 0.5560165975103735, 0.5557532621589562, 0.5554896142433234, 0.5558194774346793, 0.5555555555555556, 0.5558858501783591, 0.5556216537775134, 0.555952380952381, 0.5556879094699225, 0.5560190703218116, 0.5557543231961837, 0.5554892601431981, 0.5552238805970149, 0.5555555555555556, 0.5552898983861327, 0.555622009569378, 0.5553560742070617, 0.555688622754491, 0.5554224086279209, 0.5551558752997602, 0.555488902219556, 0.5558223289315727, 0.5555555555555556, 0.5552884615384616, 0.555622369212267, 0.5553549939831528, 0.5550872968091511, 0.5548192771084337, 0.5551537070524413, 0.5548854041013269, 0.5552202776101388, 0.5555555555555556, 0.5558912386706949, 0.5562273276904474, 0.5559588626739262, 0.5556900726392252, 0.5554209569957601, 0.5557575757575758, 0.5560946027895695, 0.5558252427184466, 0.5561627200971463, 0.5565006075334143, 0.556838905775076, 0.5571776155717761, 0.5575167376749848, 0.5572472594397077, 0.5575868372943327, 0.5573170731707318, 0.5570469798657718, 0.5567765567765568, 0.5565058032987171, 0.5562347188264058, 0.5565749235474006, 0.5569155446756426, 0.5566442131047152, 0.5563725490196079, 0.5561005518087063, 0.556441717791411, 0.5567833026396563, 0.5565110565110565, 0.5562384757221881, 0.5565805658056581, 0.556923076923077, 0.5572660098522167, 0.5576093653727665, 0.5573366214549939, 0.5576804441702653, 0.5580246913580247, 0.55775169857937, 0.5580964153275649, 0.5584415584415584, 0.5581683168316832, 0.5578947368421052, 0.5582403965303594, 0.5579665220086795, 0.5576923076923077, 0.5580384854127871, 0.5583850931677019, 0.5581106277190802, 0.5578358208955224, 0.5581829495955196, 0.5579078455790785, 0.5582554517133956, 0.5586034912718204, 0.5583281347473488, 0.5586766541822722, 0.5590256089943785, 0.55875, 0.5590994371482176, 0.5594493116395495, 0.5597996242955542, 0.5595238095238095, 0.5592476489028213, 0.5595984943538268, 0.5599497802887633, 0.5603015075376885, 0.5606536769327467, 0.560377358490566, 0.5601006922592826, 0.5604534005037783, 0.5601764335223692, 0.5605296343001261, 0.5602523659305993, 0.5599747474747475, 0.560328490208465, 0.5606826801517067, 0.560404807084124, 0.5607594936708861, 0.5604813172894236, 0.5602027883396705, 0.5599239061509195, 0.5596446700507615, 0.5593650793650794, 0.559720457433291, 0.5594405594405595, 0.5597964376590331, 0.5601527689369828, 0.5605095541401274, 0.5602294455066922, 0.5605867346938775, 0.5609444798978941, 0.5606641123882503, 0.5603833865814697, 0.5601023017902813, 0.5598208573256558, 0.559539052496799, 0.5592568866111467, 0.558974358974359, 0.5586914688903143, 0.5590500641848524, 0.558766859344894, 0.5584832904884319, 0.5588424437299035, 0.5585585585585585, 0.5589182227945911, 0.5586340206185567, 0.5583494519664732, 0.5587096774193548, 0.5584247901872176, 0.5581395348837209, 0.5578539107950873, 0.5582147477360931, 0.5585760517799353, 0.5589378238341969, 0.5586519766688269, 0.5590142671854734, 0.5587280986372486, 0.5590909090909091, 0.5588044184535412, 0.5591677503250976, 0.5588809368900456, 0.55859375, 0.5589576547231271, 0.5586701434159062, 0.558382257012394, 0.5580939947780679, 0.557805355976486, 0.5581699346405229, 0.5578809679529104, 0.5582460732984293, 0.5586116568434839, 0.5589777195281782, 0.5586885245901639, 0.5590551181102362, 0.5587655942219304, 0.5584756898817346, 0.5581854043392505, 0.5585526315789474, 0.5589203423304806, 0.5586297760210803, 0.5583388266315096, 0.5587071240105541, 0.5590759075907591, 0.559445178335535, 0.559153998678123, 0.5588624338624338, 0.5592322964923891, 0.5589403973509933, 0.558648111332008, 0.5590185676392573, 0.5587259455872594, 0.5584329349269588, 0.5588039867109634, 0.5585106382978723, 0.5582168995342648, 0.5579227696404794, 0.558294470353098, 0.5586666666666666, 0.5583722481654436, 0.5580774365821095, 0.5577822311289246, 0.5581550802139037, 0.5578595317725753, 0.5582329317269076, 0.5586068318821166, 0.5583109919571045, 0.5586854460093896, 0.5590604026845638, 0.5587642713230356, 0.5591397849462365, 0.5595158036314728, 0.5592193808882907, 0.5595959595959596, 0.5599730458221024, 0.559676331759946, 0.5593792172739541, 0.5590817015530047, 0.5587837837837838, 0.5584854631507775, 0.5588633288227334, 0.5585646580907244, 0.5589430894308943, 0.5586440677966101, 0.5590230664857531, 0.5594025797691785, 0.5597826086956522, 0.5594833446634943, 0.5591836734693878, 0.5595643294758339, 0.5592643051771117, 0.5589638718473074, 0.5593451568894953, 0.5597269624573379, 0.5594262295081968, 0.5598086124401914, 0.5601915184678523, 0.5605749486652978, 0.5602739726027397, 0.5599725839616175, 0.5603566529492455, 0.5607412491420728, 0.5604395604395604, 0.5601374570446735, 0.5605226960110041, 0.5609084652443221, 0.5606060606060606, 0.5609924190213645, 0.5606896551724138, 0.5603864734299517, 0.5600828729281768, 0.5604699378023497, 0.5608575380359613, 0.5605536332179931, 0.5602493074792244, 0.5599445599445599, 0.5603328710124826, 0.5607217210270645, 0.5604166666666667, 0.5601111883252259, 0.5598052851182197, 0.5601948503827419, 0.5605849582172702, 0.5602787456445993, 0.5606694560669456, 0.5610607117934403, 0.5614525139664804, 0.5618448637316562, 0.5622377622377622, 0.5619314205738278, 0.5623249299719888, 0.562718990889979, 0.5624123422159888, 0.5628070175438596, 0.5632022471910112, 0.5628952916373858, 0.5625879043600562, 0.5622800844475722, 0.5619718309859155, 0.5616631430584919, 0.5620592383638928, 0.5617501764290755, 0.5614406779661016, 0.5618374558303887, 0.5622347949080623, 0.5619249823071479, 0.5616147308781869, 0.5620127569099929, 0.5624113475177305, 0.5628105039034776, 0.5632102272727273, 0.5636105188343994, 0.5640113798008535, 0.5637010676156584, 0.5633903133903134, 0.5637918745545261, 0.5641940085592011, 0.5645967166309779, 0.565, 0.5646890636168692, 0.5650929899856938, 0.5647816750178954, 0.5644699140401146, 0.5641577060931899, 0.5645624103299857, 0.5649676956209619, 0.5653735632183908, 0.5650611071171819, 0.5654676258992806, 0.5658747300215983, 0.5662824207492796, 0.5666906993511175, 0.5670995670995671, 0.5667870036101083, 0.5671965317919075, 0.5668835864063629, 0.5672937771345875, 0.5677045619116582, 0.5673913043478261, 0.5678027556200145, 0.5682148040638607, 0.5679012345679012, 0.5683139534883721, 0.568, 0.5676855895196506, 0.5673707210487983, 0.5677842565597667, 0.5674690007293947, 0.5678832116788322, 0.5682980277574872, 0.5679824561403509, 0.5676664228237015, 0.568081991215227, 0.5677655677655677, 0.5674486803519062, 0.5678650036683786, 0.5675477239353891, 0.5672299779573843, 0.5676470588235294, 0.5673289183222958, 0.5677466863033873, 0.5681650700073692, 0.5685840707964602, 0.5682656826568265, 0.568685376661743, 0.5683665927568367, 0.5680473372781065, 0.5677276091783864, 0.5681481481481482, 0.5685693106004448, 0.5689910979228486, 0.5694135115070527, 0.5698365527488856, 0.5695167286245353, 0.5699404761904762, 0.5703648548026806, 0.5707898658718331, 0.5712155108128263, 0.5716417910447761, 0.572068707991038, 0.5724962630792227, 0.5729244577412117, 0.5726047904191617, 0.5730337078651685, 0.5727136431784108, 0.5731432858214554, 0.5735735735735735, 0.5740045078888054, 0.5744360902255639, 0.5741158765989466, 0.5745481927710844, 0.5742275810097965, 0.5746606334841629, 0.5750943396226416, 0.5755287009063444, 0.5759637188208617, 0.5763993948562783, 0.5760787282361847, 0.5765151515151515, 0.5769522365428355, 0.5773899848254932, 0.577828397873956, 0.5782674772036475, 0.5787072243346008, 0.578386605783866, 0.5780654988575781, 0.5785060975609756, 0.5789473684210527, 0.5793893129770993, 0.5790679908326967, 0.5795107033639144, 0.5799540933435348, 0.5803981623277182, 0.5808429118773947, 0.5805214723926381, 0.5809669992325402, 0.5814132104454686, 0.5818601076095311, 0.5823076923076923, 0.581986143187067, 0.5824345146379045, 0.5828835774865073, 0.5825617283950617, 0.583011583011583, 0.5826893353941267, 0.5831399845320959, 0.5835913312693498, 0.5840433772269559, 0.5844961240310077, 0.5849495733126454, 0.5846273291925466, 0.585081585081585, 0.5855365474339036, 0.5859922178988327, 0.5864485981308412, 0.5869056897895557, 0.5865834633385335, 0.5870413739266198, 0.5875, 0.5879593432369038, 0.5876369327073553, 0.5880971025841817, 0.5885579937304075, 0.5890196078431372, 0.5894819466248038, 0.5899450117831894, 0.589622641509434, 0.5900865460267506, 0.5905511811023622, 0.5910165484633569, 0.5906940063091483, 0.5911602209944752, 0.5916271721958926, 0.5920948616600791, 0.5917721518987342, 0.5922406967537609, 0.5919175911251982, 0.5923869944488501, 0.5920634920634921, 0.5925337569499602, 0.5922098569157392, 0.5918854415274463, 0.5915605095541401, 0.5920318725099601, 0.5917065390749602, 0.5921787709497207, 0.59185303514377, 0.5915267785771383, 0.592, 0.5924739791833467, 0.5921474358974359, 0.5926222935044105, 0.5922953451043339, 0.5927710843373494, 0.592443729903537, 0.5929203539823009, 0.5925925925925926, 0.5930701047542305, 0.5935483870967742, 0.5940274414850686, 0.5945072697899838, 0.5941794664510913, 0.5946601941747572, 0.594331983805668, 0.5940032414910859, 0.5936739659367397, 0.5941558441558441, 0.5938261575954509, 0.5943089430894309, 0.5947925142392189, 0.5944625407166124, 0.5949470252648736, 0.5954323001631321, 0.5959183673469388, 0.5955882352941176, 0.5952575633687653, 0.5949263502454992, 0.5945945945945946, 0.5942622950819673, 0.5947497949138638, 0.5944170771756979, 0.5940838126540674, 0.59375, 0.594238683127572, 0.5947281713344317, 0.5952184666117065, 0.5948844884488449, 0.5945499587118084, 0.5950413223140496, 0.5955334987593052, 0.5951986754966887, 0.5948632974316487, 0.5945273631840796, 0.5941908713692946, 0.5946843853820598, 0.5943474646716542, 0.5948419301164726, 0.5945045795170691, 0.5941666666666666, 0.5938281901584654, 0.5934891485809682, 0.5939849624060151, 0.5944816053511706, 0.594979079497908, 0.5946398659966499, 0.595138306789606, 0.5947986577181208, 0.5952980688497062, 0.5957983193277311, 0.5962994112699748, 0.5968013468013468, 0.5973041280539174, 0.596964586846543, 0.5966244725738397, 0.5962837837837838, 0.5967878275570583, 0.5972927241962775, 0.5977984758679086, 0.597457627118644, 0.5979643765903307, 0.597623089983022, 0.5972812234494478, 0.5969387755102041, 0.5974468085106382, 0.5979557069846678, 0.597612958226769, 0.5981228668941979, 0.5986336464560205, 0.5991452991452991, 0.5996578272027374, 0.6001712328767124, 0.5998286203941731, 0.6003430531732419, 0.6, 0.6005154639175257, 0.6010318142734308, 0.6006884681583476, 0.6012058570198106, 0.6017241379310345, 0.6013805004314063, 0.6018998272884283, 0.6024200518582541, 0.6029411764705882, 0.6034632034632035, 0.6031195840554593, 0.603642671292281, 0.6041666666666666, 0.6046915725456126, 0.6052173913043478, 0.6048738033072236, 0.6045296167247387, 0.6050566695727986, 0.6055846422338569, 0.605240174672489, 0.6057692307692307, 0.6062992125984252, 0.6068301225919439, 0.6073619631901841, 0.6078947368421053, 0.6084284460052678, 0.6089630931458699, 0.6094986807387863, 0.6100352112676056, 0.6096916299559472, 0.609347442680776, 0.6090026478375993, 0.6095406360424028, 0.610079575596817, 0.6106194690265486, 0.6111603188662533, 0.6117021276595744, 0.611357586512866, 0.6119005328596803, 0.6124444444444445, 0.6129893238434164, 0.6126447016918967, 0.6122994652406417, 0.6128456735057984, 0.6133928571428572, 0.613047363717605, 0.6135957066189625, 0.6141450313339302, 0.6146953405017921, 0.6152466367713004, 0.6157989228007181, 0.6154537286612758, 0.6160071942446043, 0.6156615661566157, 0.6162162162162163, 0.6167718665464382, 0.6173285198555957, 0.6178861788617886, 0.6184448462929476, 0.6190045248868778, 0.6195652173913043, 0.6192203082502267, 0.6197822141560798, 0.620345140781108, 0.6209090909090909, 0.6205641492265697, 0.6211293260473588, 0.6207839562443026, 0.6213503649635036, 0.6219178082191781, 0.6224862888482633, 0.6230558096980787, 0.6236263736263736, 0.6232813932172319, 0.6229357798165137, 0.6225895316804407, 0.6222426470588235, 0.6218951241950322, 0.6215469613259669, 0.6211981566820276, 0.6217712177121771, 0.6223453370267775, 0.621996303142329, 0.6225716928769658, 0.6231481481481481, 0.6227988878591288, 0.6224489795918368, 0.6230269266480966, 0.6236059479553904, 0.6232558139534884, 0.6238361266294227, 0.6234855545200373, 0.6231343283582089, 0.6227824463118581, 0.6224299065420561, 0.6230121608980356, 0.6235955056179775, 0.6241799437675727, 0.6238273921200751, 0.6234741784037559, 0.6240601503759399, 0.6246472248353716, 0.6252354048964218, 0.6248821866163996, 0.6245283018867924, 0.6251180358829084, 0.6247637051039697, 0.6244087038789026, 0.625, 0.6246445497630332, 0.6242884250474383, 0.6248812915479582, 0.6245247148288974, 0.6241674595623216, 0.6247619047619047, 0.6253574833174452, 0.625, 0.6246418338108882, 0.624282982791587, 0.6239234449760765, 0.6235632183908046, 0.6241610738255033, 0.6238003838771593, 0.6234390009606148, 0.6240384615384615, 0.6236766121270453, 0.6233140655105973, 0.6229508196721312, 0.6225868725868726, 0.6222222222222222, 0.6218568665377177, 0.6224588576960309, 0.622093023255814, 0.6226964112512124, 0.6223300970873786, 0.6229348882410107, 0.622568093385214, 0.6222005842259006, 0.621832358674464, 0.6214634146341463, 0.6220703125, 0.6217008797653959, 0.6213307240704501, 0.6219392752203722, 0.6215686274509804, 0.6221786064769381, 0.6218074656188605, 0.6214355948869223, 0.6220472440944882, 0.6226600985221675, 0.6222879684418146, 0.6219151036525172, 0.6215415019762845, 0.6211671612265084, 0.6207920792079208, 0.6214073339940536, 0.621031746031746, 0.6216484607745779, 0.6222664015904572, 0.6218905472636815, 0.6215139442231076, 0.6211365902293121, 0.6217564870259481, 0.6213786213786214, 0.621, 0.6216216216216216, 0.6212424849699398, 0.6208625877632898, 0.6204819277108434, 0.6211055276381909, 0.6217303822937625, 0.622356495468278, 0.6219758064516129, 0.6215943491422805, 0.6212121212121212, 0.621840242669363, 0.6224696356275303, 0.6220871327254306, 0.6217038539553753, 0.6223350253807106, 0.6229674796747967, 0.6225839267548321, 0.6232179226069247, 0.6228338430173292, 0.6234693877551021, 0.6241062308478039, 0.6247443762781186, 0.6253838280450358, 0.6260245901639344, 0.6266666666666667, 0.6273100616016427, 0.6279547790339157, 0.6275720164609053, 0.6282183316168898, 0.6288659793814433, 0.628482972136223, 0.6291322314049587, 0.6287487073422957, 0.629399585921325, 0.6290155440414508, 0.6296680497925311, 0.6292834890965732, 0.6288981288981289, 0.6295525494276795, 0.6302083333333334, 0.629822732012513, 0.6304801670146137, 0.6300940438871473, 0.6297071129707112, 0.6303664921465969, 0.6310272536687631, 0.6316894018887723, 0.6313025210084033, 0.6309148264984227, 0.6305263157894737, 0.6301369863013698, 0.630801687763713, 0.6304118268215417, 0.6300211416490487, 0.6306878306878307, 0.6313559322033898, 0.6320254506892895, 0.6316348195329087, 0.6323060573857598, 0.6329787234042553, 0.6336528221512248, 0.6332622601279317, 0.6339381003201707, 0.6346153846153846, 0.6342245989304813, 0.6338329764453962, 0.6334405144694534, 0.6341201716738197, 0.6348012889366272, 0.635483870967742, 0.6361679224973089, 0.6368534482758621, 0.6364617044228694, 0.6371490280777538, 0.6367567567567568, 0.6374458874458875, 0.6370530877573131, 0.6377440347071583, 0.6384364820846905, 0.6391304347826087, 0.6398258977149075, 0.6394335511982571, 0.6390403489640131, 0.6397379912663755, 0.6404371584699453, 0.6400437636761488, 0.6396495071193866, 0.6403508771929824, 0.6410537870472008, 0.6406593406593407, 0.6413641364136413, 0.6420704845814978, 0.6416758544652701, 0.6423841059602649, 0.6430939226519337, 0.6438053097345132, 0.6434108527131783, 0.6441241685144125, 0.6448390677025527, 0.6444444444444445, 0.6451612903225806, 0.6447661469933185, 0.6454849498327759, 0.6450892857142857, 0.6458100558659218, 0.6465324384787472, 0.6472564389697648, 0.647982062780269, 0.6487093153759821, 0.648314606741573, 0.6479190101237345, 0.6486486486486487, 0.6482525366403608, 0.6489841986455982, 0.6485875706214689, 0.6493212669683258, 0.6500566251415628, 0.6507936507936508, 0.6515323496027242, 0.6511363636363636, 0.6507394766780432, 0.6503416856492027, 0.6510832383124288, 0.6506849315068494, 0.6502857142857142, 0.6510297482837528, 0.6517754868270332, 0.6513761467889908, 0.6509758897818599, 0.6517241379310345, 0.6513233601841196, 0.6509216589861752, 0.6505190311418685, 0.651270207852194, 0.6520231213872832, 0.6516203703703703, 0.6523754345307068, 0.6519721577726219, 0.6515679442508711, 0.6511627906976745, 0.6519208381839348, 0.6515151515151515, 0.6522753792298717, 0.6530373831775701, 0.6526315789473685, 0.6533957845433255, 0.6541617819460727, 0.6549295774647887, 0.654524089306698, 0.6541176470588236, 0.6537102473498233, 0.6544811320754716, 0.654073199527745, 0.6536643026004728, 0.6532544378698225, 0.6540284360189573, 0.6548042704626335, 0.6543942992874109, 0.6539833531510107, 0.6547619047619048, 0.6543504171632897, 0.6539379474940334, 0.6535244922341696, 0.6543062200956937, 0.6550898203592814, 0.6546762589928058, 0.6554621848739496, 0.6550480769230769, 0.6558363417569194, 0.6566265060240963, 0.6574185765983113, 0.6582125603864735, 0.6590084643288996, 0.6598062953995157, 0.6606060606060606, 0.6601941747572816, 0.6597812879708383, 0.6605839416058394, 0.6601705237515225, 0.6597560975609756, 0.6593406593406593, 0.6601466992665037, 0.6597307221542228, 0.6605392156862745, 0.6613496932515337, 0.6609336609336609, 0.6605166051660517, 0.6600985221674877, 0.6609124537607891, 0.6604938271604939, 0.6613102595797281, 0.6608910891089109, 0.6617100371747212, 0.6625310173697271, 0.6633540372670808, 0.664179104477612, 0.663760896637609, 0.6645885286783042, 0.6641697877652933, 0.665, 0.6658322903629537, 0.6666666666666666, 0.6662484316185696, 0.6658291457286433, 0.6654088050314465, 0.6649874055415617, 0.6658259773013872, 0.6654040404040404, 0.6662452591656132, 0.6670886075949367, 0.6679340937896071, 0.6687817258883249, 0.6696315120711563, 0.6704834605597965, 0.6700636942675159, 0.6696428571428571, 0.669220945083014, 0.670076726342711, 0.6696542893725992, 0.6692307692307692, 0.6700898587933247, 0.6696658097686375, 0.6692406692406693, 0.6688144329896907, 0.6696774193548387, 0.6705426356589147, 0.6714100905562742, 0.6709844559585493, 0.6718547341115434, 0.6727272727272727, 0.6736020806241872, 0.6731770833333334, 0.6727509778357236, 0.6736292428198434, 0.6745098039215687, 0.6740837696335078, 0.6736566186107471, 0.6732283464566929, 0.6741130091984231, 0.675, 0.6745718050065876, 0.6741424802110818, 0.6737120211360634, 0.6732804232804233, 0.6728476821192053, 0.6737400530503979, 0.6733067729083665, 0.6728723404255319, 0.6724367509986684, 0.672, 0.671562082777036, 0.6724598930481284, 0.6733601070950469, 0.6729222520107239, 0.6724832214765101, 0.6720430107526881, 0.6716016150740243, 0.6711590296495957, 0.6707152496626181, 0.6702702702702703, 0.6698240866035182, 0.6707317073170732, 0.6702849389416553, 0.6711956521739131, 0.672108843537415, 0.6730245231607629, 0.6725784447476125, 0.6734972677595629, 0.6730506155950753, 0.6726027397260274, 0.6721536351165981, 0.6730769230769231, 0.672627235213205, 0.6735537190082644, 0.6731034482758621, 0.6726519337016574, 0.673582295988935, 0.6731301939058172, 0.6726768377253814, 0.6722222222222223, 0.6717663421418637, 0.6727019498607242, 0.6736401673640168, 0.6731843575418994, 0.6727272727272727, 0.6736694677871149, 0.6732117812061711, 0.6741573033707865, 0.6736990154711674, 0.6746478873239437, 0.6741889985895627, 0.6751412429378532, 0.6746817538896747, 0.6742209631728046, 0.675177304964539, 0.6747159090909091, 0.6756756756756757, 0.6752136752136753, 0.6761768901569187, 0.6771428571428572, 0.6781115879828327, 0.6790830945558739, 0.6786226685796269, 0.6795977011494253, 0.679136690647482, 0.6801152737752162, 0.6810966810966811, 0.6820809248554913, 0.6816208393632417, 0.6826086956521739, 0.683599419448476, 0.6831395348837209, 0.6841339155749636, 0.6836734693877551, 0.6832116788321168, 0.6827485380116959, 0.6837481698389458, 0.6832844574780058, 0.684287812041116, 0.6838235294117647, 0.6833578792341679, 0.6828908554572272, 0.6824224519940916, 0.6819526627218935, 0.682962962962963, 0.6839762611275965, 0.6835066864784547, 0.6845238095238095, 0.684053651266766, 0.6835820895522388, 0.6846038863976084, 0.6841317365269461, 0.6836581709145427, 0.6831831831831832, 0.6842105263157895, 0.6837349397590361, 0.6832579185520362, 0.6827794561933535, 0.6822995461422088, 0.6833333333333333, 0.6828528072837633, 0.682370820668693, 0.6834094368340944, 0.6829268292682927, 0.6824427480916031, 0.6834862385321101, 0.6830015313935681, 0.6840490797546013, 0.6835637480798771, 0.683076923076923, 0.6825885978428351, 0.683641975308642, 0.6846986089644513, 0.6857585139318886, 0.6852713178294574, 0.6847826086956522, 0.6842923794712286, 0.6853582554517134, 0.6848673946957878, 0.684375, 0.6854460093896714, 0.6865203761755486, 0.6860282574568289, 0.6855345911949685, 0.6850393700787402, 0.6861198738170347, 0.6856240126382307, 0.685126582278481, 0.6862123613312203, 0.6857142857142857, 0.685214626391097, 0.6863057324840764, 0.6858054226475279, 0.6869009584664537, 0.6864, 0.6875, 0.6869983948635634, 0.6864951768488746, 0.6876006441223832, 0.6870967741935484, 0.6865912762520194, 0.686084142394822, 0.6871961102106969, 0.6866883116883117, 0.6861788617886179, 0.6872964169381107, 0.6867862969004894, 0.6862745098039216, 0.6857610474631751, 0.6852459016393443, 0.6863711001642037, 0.6858552631578947, 0.685337726523888, 0.6864686468646864, 0.6859504132231405, 0.6854304635761589, 0.6849087893864013, 0.6843853820598007, 0.6838602329450915, 0.6833333333333333, 0.6828046744574291, 0.6822742474916388, 0.6817420435510888, 0.6828859060402684, 0.6823529411764706, 0.6818181818181818, 0.6812816188870152, 0.6824324324324325, 0.6818950930626058, 0.6813559322033899, 0.6825127334465195, 0.6819727891156463, 0.6814310051107325, 0.6808873720136519, 0.6820512820512821, 0.6832191780821918, 0.6843910806174958, 0.6855670103092784, 0.685025817555938, 0.6844827586206896, 0.6839378238341969, 0.6833910034602076, 0.6845753899480069, 0.6857638888888888, 0.6869565217391305, 0.686411149825784, 0.68760907504363, 0.6888111888111889, 0.6882661996497373, 0.6877192982456141, 0.687170474516696, 0.6883802816901409, 0.6878306878306878, 0.6872791519434629, 0.6884955752212389, 0.6879432624113475, 0.6873889875666075, 0.6868327402135231, 0.6862745098039216, 0.6857142857142857, 0.6851520572450805, 0.6863799283154122, 0.6858168761220825, 0.685251798561151, 0.6846846846846847, 0.6841155234657039, 0.6835443037974683, 0.6829710144927537, 0.6823956442831216, 0.6818181818181818, 0.6812386156648452, 0.6806569343065694, 0.680073126142596, 0.6794871794871795, 0.6788990825688074, 0.6801470588235294, 0.6795580110497238, 0.6789667896678967, 0.6802218114602587, 0.6796296296296296, 0.6790352504638218, 0.6784386617100372, 0.6797020484171322, 0.6791044776119403, 0.680373831775701, 0.6797752808988764, 0.6791744840525328, 0.6785714285714286, 0.6779661016949152, 0.6792452830188679, 0.6786389413988658, 0.6799242424242424, 0.6793168880455408, 0.6787072243346007, 0.6780952380952381, 0.6774809160305344, 0.6787762906309751, 0.6800766283524904, 0.6794625719769674, 0.6788461538461539, 0.6801541425818882, 0.6795366795366795, 0.6789168278529981, 0.6782945736434108, 0.6796116504854369, 0.6789883268482491, 0.6783625730994152, 0.677734375, 0.6771037181996086, 0.6764705882352942, 0.6758349705304518, 0.6751968503937008, 0.6745562130177515, 0.6739130434782609, 0.6732673267326733, 0.6726190476190477, 0.6739562624254473, 0.6752988047808764, 0.6746506986027944, 0.674, 0.6733466933867736, 0.6726907630522089, 0.6720321931589537, 0.6713709677419355, 0.6707070707070707, 0.6700404858299596, 0.6693711967545639, 0.6686991869918699, 0.6680244399185336, 0.6693877551020408, 0.6707566462167689, 0.6700819672131147, 0.6714579055441479, 0.6707818930041153, 0.6701030927835051, 0.6694214876033058, 0.6687370600414079, 0.6680497925311203, 0.6673596673596673, 0.6666666666666666, 0.6680584551148225, 0.6673640167364017, 0.6666666666666666, 0.6659663865546218, 0.6652631578947369, 0.6645569620253164, 0.6638477801268499, 0.663135593220339, 0.6624203821656051, 0.6617021276595745, 0.6609808102345416, 0.6602564102564102, 0.6595289079229122, 0.6609442060085837, 0.6623655913978495, 0.6616379310344828, 0.6609071274298056, 0.6601731601731602, 0.6616052060737527, 0.6608695652173913, 0.6601307189542484, 0.6593886462882096, 0.6586433260393874, 0.6578947368421053, 0.6593406593406593, 0.6585903083700441, 0.6578366445916115, 0.6592920353982301, 0.6585365853658537, 0.6577777777777778, 0.6570155902004454, 0.65625, 0.6554809843400448, 0.6547085201793722, 0.6561797752808989, 0.6576576576576577, 0.6568848758465011, 0.6561085972850679, 0.655328798185941, 0.6545454545454545, 0.6537585421412301, 0.6529680365296804, 0.6521739130434783, 0.6513761467889908, 0.6505747126436782, 0.6497695852534562, 0.648960739030023, 0.6481481481481481, 0.6496519721577726, 0.6488372093023256, 0.6503496503496503, 0.6495327102803738, 0.6510538641686182, 0.6502347417840375, 0.6494117647058824, 0.6485849056603774, 0.6477541371158393, 0.6469194312796208, 0.6460807600950119, 0.6452380952380953, 0.6443914081145584, 0.6435406698564593, 0.6426858513189448, 0.6418269230769231, 0.6409638554216868, 0.6400966183574879, 0.639225181598063, 0.6383495145631068, 0.6374695863746959, 0.6365853658536585, 0.6356968215158925, 0.6348039215686274, 0.6339066339066339, 0.6330049261083743, 0.6320987654320988, 0.6311881188118812, 0.630272952853598, 0.6293532338308457, 0.628428927680798, 0.6275, 0.6265664160401002, 0.628140703517588, 0.6297229219143576, 0.6287878787878788, 0.6278481012658228, 0.6269035532994924, 0.6259541984732825, 0.625, 0.6240409207161125, 0.6256410256410256, 0.6246786632390745, 0.6262886597938144, 0.6253229974160207, 0.6243523316062176, 0.6233766233766234, 0.6223958333333334, 0.6214099216710183, 0.6204188481675392, 0.6194225721784777, 0.618421052631579, 0.6200527704485488, 0.6190476190476191, 0.6180371352785146, 0.6196808510638298, 0.6186666666666667, 0.6176470588235294, 0.6166219839142091, 0.6155913978494624, 0.6145552560646901, 0.6162162162162163, 0.6178861788617886, 0.6168478260869565, 0.6158038147138964, 0.6147540983606558, 0.6136986301369863, 0.6126373626373627, 0.6143250688705234, 0.6132596685082873, 0.6149584487534626, 0.6166666666666667, 0.6183844011142061, 0.61731843575419, 0.6162464985994398, 0.6151685393258427, 0.6140845070422535, 0.6129943502824858, 0.6118980169971672, 0.6107954545454546, 0.6096866096866097, 0.6114285714285714, 0.6103151862464183, 0.6091954022988506, 0.6080691642651297, 0.6069364161849711, 0.6057971014492753, 0.6046511627906976, 0.6034985422740525, 0.6023391812865497, 0.6011730205278593, 0.6029411764705882, 0.6017699115044248, 0.6005917159763313, 0.6023738872403561, 0.6041666666666666, 0.6029850746268657, 0.6017964071856288, 0.6036036036036037, 0.6024096385542169, 0.6012084592145015, 0.603030303030303, 0.6048632218844985, 0.6067073170731707, 0.6055045871559633, 0.6042944785276073, 0.6061538461538462, 0.6049382716049383, 0.6068111455108359, 0.6086956521739131, 0.6074766355140186, 0.60625, 0.6050156739811913, 0.6037735849056604, 0.6025236593059937, 0.6044303797468354, 0.6031746031746031, 0.6019108280254777, 0.6038338658146964, 0.6057692307692307, 0.6045016077170418, 0.603225806451613, 0.6051779935275081, 0.6071428571428571, 0.6058631921824105, 0.6078431372549019, 0.6098360655737705, 0.6085526315789473, 0.6072607260726073, 0.6059602649006622, 0.6046511627906976, 0.6033333333333334, 0.6053511705685619, 0.6040268456375839, 0.6026936026936027, 0.6013513513513513, 0.6033898305084746, 0.6054421768707483, 0.6075085324232082, 0.6061643835616438, 0.6048109965635738, 0.603448275862069, 0.6020761245674741, 0.6006944444444444, 0.5993031358885017, 0.6013986013986014, 0.6, 0.602112676056338, 0.6007067137809188, 0.599290780141844, 0.597864768683274, 0.5964285714285714, 0.5985663082437276, 0.5971223021582733, 0.5956678700361011, 0.5978260869565217, 0.6, 0.5985401459854015, 0.5970695970695971, 0.5955882352941176, 0.5977859778597786, 0.5962962962962963, 0.5947955390334573, 0.5932835820895522, 0.5955056179775281, 0.5977443609022557, 0.5962264150943396, 0.5946969696969697, 0.596958174904943, 0.5992366412213741, 0.5977011494252874, 0.6, 0.5984555984555985, 0.5968992248062015, 0.5992217898832685, 0.59765625, 0.596078431372549, 0.594488188976378, 0.5928853754940712, 0.5952380952380952, 0.5936254980079682, 0.592, 0.5903614457831325, 0.5887096774193549, 0.5870445344129555, 0.5894308943089431, 0.5877551020408164, 0.5860655737704918, 0.5843621399176955, 0.5826446280991735, 0.5809128630705395, 0.5791666666666667, 0.5815899581589958, 0.5798319327731093, 0.5780590717299579, 0.576271186440678, 0.574468085106383, 0.5726495726495726, 0.5708154506437768, 0.5689655172413793, 0.5670995670995671, 0.5652173913043478, 0.5676855895196506, 0.5657894736842105, 0.5638766519823789, 0.5619469026548672, 0.56, 0.5580357142857143, 0.5560538116591929, 0.5540540540540541, 0.5520361990950227, 0.55, 0.547945205479452, 0.5504587155963303, 0.5529953917050692, 0.5555555555555556, 0.5534883720930233, 0.5514018691588785, 0.5492957746478874, 0.5471698113207547, 0.5450236966824644, 0.5428571428571428, 0.5406698564593302, 0.5384615384615384, 0.5362318840579711, 0.5339805825242718, 0.5365853658536586, 0.5343137254901961, 0.5320197044334976, 0.5297029702970297, 0.527363184079602, 0.525, 0.5226130653266332, 0.5202020202020202, 0.5177664974619289, 0.5204081632653061, 0.517948717948718, 0.5154639175257731, 0.5181347150259067, 0.515625, 0.5130890052356021, 0.5105263157894737, 0.5079365079365079, 0.5053191489361702, 0.5080213903743316, 0.510752688172043, 0.5081081081081081, 0.5054347826086957, 0.5027322404371585, 0.5, 0.4972375690607735, 0.5, 0.4972067039106145, 0.4943820224719101, 0.4915254237288136, 0.4943181818181818, 0.49142857142857144, 0.4942528735632184, 0.49710982658959535, 0.4941860465116279, 0.49707602339181284, 0.49411764705882355, 0.4911242603550296, 0.4880952380952381, 0.49101796407185627, 0.4879518072289157, 0.4909090909090909, 0.4878048780487805, 0.48466257668711654, 0.4876543209876543, 0.484472049689441, 0.48125, 0.4779874213836478, 0.47468354430379744, 0.47770700636942676, 0.47435897435897434, 0.47096774193548385, 0.474025974025974, 0.477124183006536, 0.47368421052631576, 0.47019867549668876, 0.4666666666666667, 0.4697986577181208, 0.46621621621621623, 0.46258503401360546, 0.4589041095890411, 0.46206896551724136, 0.4583333333333333, 0.45454545454545453, 0.4507042253521127, 0.45390070921985815, 0.45714285714285713, 0.45323741007194246, 0.4492753623188406, 0.44525547445255476, 0.4411764705882353, 0.43703703703703706, 0.43283582089552236, 0.42857142857142855, 0.42424242424242425, 0.4198473282442748, 0.4153846153846154, 0.4108527131782946, 0.4140625, 0.4094488188976378, 0.40476190476190477, 0.4, 0.3951612903225806, 0.3902439024390244, 0.38524590163934425, 0.38016528925619836, 0.375, 0.3697478991596639, 0.3644067796610169, 0.358974358974359, 0.35344827586206895, 0.34782608695652173, 0.34210526315789475, 0.336283185840708, 0.33035714285714285, 0.32432432432432434, 0.32727272727272727, 0.3211009174311927, 0.32407407407407407, 0.3177570093457944, 0.32075471698113206, 0.3142857142857143, 0.3076923076923077, 0.30097087378640774, 0.29411764705882354, 0.2871287128712871, 0.28, 0.2828282828282828, 0.2755102040816326, 0.26804123711340205, 0.2708333333333333, 0.2736842105263158, 0.26595744680851063, 0.25806451612903225, 0.2608695652173913, 0.25274725274725274, 0.24444444444444444, 0.23595505617977527, 0.23863636363636365, 0.22988505747126436, 0.22093023255813954, 0.21176470588235294, 0.20238095238095238, 0.1927710843373494, 0.18292682926829268, 0.1728395061728395, 0.1625, 0.16455696202531644, 0.16666666666666666, 0.15584415584415584, 0.14473684210526316, 0.14666666666666667, 0.13513513513513514, 0.1232876712328767, 0.1111111111111111, 0.11267605633802817, 0.1, 0.08695652173913043, 0.08823529411764706, 0.07462686567164178, 0.07575757575757576, 0.06153846153846154, 0.0625, 0.06349206349206349, 0.04838709677419355, 0.04918032786885246, 0.05, 0.05084745762711865, 0.05172413793103448, 0.05263157894736842, 0.03571428571428571, 0.01818181818181818, 0.018518518518518517, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 1.0], "recall": [1.0, 0.999, 0.999, 0.999, 0.999, 0.999, 0.999, 0.999, 0.999, 0.999, 0.999, 0.999, 0.999, 0.999, 0.999, 0.999, 0.999, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.997, 0.997, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.995, 0.995, 0.995, 0.995, 0.995, 0.994, 0.994, 0.993, 0.992, 0.992, 0.992, 0.992, 0.992, 0.992, 0.992, 0.991, 0.99, 0.99, 0.99, 0.989, 0.988, 0.987, 0.987, 0.986, 0.986, 0.986, 0.986, 0.986, 0.986, 0.986, 0.986, 0.986, 0.986, 0.986, 0.986, 0.986, 0.986, 0.986, 0.986, 0.986, 0.985, 0.984, 0.983, 0.982, 0.982, 0.982, 0.982, 0.982, 0.982, 0.982, 0.981, 0.981, 0.98, 0.98, 0.98, 0.98, 0.98, 0.98, 0.98, 0.98, 0.98, 0.98, 0.979, 0.979, 0.979, 0.978, 0.978, 0.978, 0.978, 0.978, 0.978, 0.978, 0.977, 0.977, 0.976, 0.975, 0.975, 0.975, 0.975, 0.975, 0.975, 0.975, 0.974, 0.974, 0.974, 0.973, 0.973, 0.973, 0.972, 0.972, 0.972, 0.971, 0.971, 0.97, 0.969, 0.968, 0.968, 0.968, 0.968, 0.968, 0.968, 0.968, 0.967, 0.966, 0.966, 0.966, 0.965, 0.965, 0.965, 0.965, 0.964, 0.964, 0.964, 0.964, 0.963, 0.963, 0.963, 0.963, 0.962, 0.962, 0.961, 0.96, 0.959, 0.958, 0.957, 0.957, 0.956, 0.956, 0.955, 0.954, 0.953, 0.952, 0.951, 0.951, 0.95, 0.95, 0.95, 0.949, 0.948, 0.948, 0.948, 0.947, 0.946, 0.946, 0.946, 0.946, 0.946, 0.946, 0.945, 0.944, 0.944, 0.944, 0.944, 0.943, 0.942, 0.941, 0.941, 0.941, 0.941, 0.941, 0.941, 0.941, 0.94, 0.94, 0.94, 0.94, 0.939, 0.939, 0.938, 0.937, 0.936, 0.936, 0.935, 0.935, 0.934, 0.934, 0.933, 0.933, 0.932, 0.931, 0.93, 0.93, 0.929, 0.929, 0.928, 0.928, 0.927, 0.926, 0.926, 0.926, 0.925, 0.924, 0.924, 0.923, 0.922, 0.921, 0.921, 0.92, 0.92, 0.92, 0.92, 0.92, 0.919, 0.918, 0.917, 0.917, 0.917, 0.916, 0.916, 0.916, 0.916, 0.916, 0.916, 0.915, 0.915, 0.914, 0.913, 0.912, 0.911, 0.91, 0.91, 0.91, 0.909, 0.908, 0.907, 0.907, 0.907, 0.906, 0.905, 0.905, 0.905, 0.905, 0.905, 0.904, 0.904, 0.904, 0.903, 0.903, 0.903, 0.902, 0.901, 0.901, 0.9, 0.899, 0.899, 0.899, 0.898, 0.897, 0.897, 0.896, 0.896, 0.896, 0.895, 0.895, 0.895, 0.894, 0.894, 0.894, 0.894, 0.893, 0.892, 0.892, 0.892, 0.892, 0.892, 0.891, 0.89, 0.89, 0.889, 0.889, 0.888, 0.887, 0.887, 0.887, 0.886, 0.886, 0.885, 0.884, 0.883, 0.882, 0.881, 0.881, 0.88, 0.88, 0.88, 0.88, 0.879, 0.879, 0.879, 0.878, 0.877, 0.876, 0.875, 0.874, 0.873, 0.872, 0.871, 0.871, 0.87, 0.869, 0.869, 0.868, 0.868, 0.867, 0.866, 0.866, 0.865, 0.864, 0.863, 0.863, 0.863, 0.863, 0.862, 0.862, 0.861, 0.861, 0.86, 0.86, 0.859, 0.858, 0.858, 0.857, 0.856, 0.855, 0.854, 0.854, 0.853, 0.853, 0.853, 0.853, 0.852, 0.852, 0.851, 0.85, 0.849, 0.849, 0.849, 0.848, 0.847, 0.847, 0.847, 0.847, 0.846, 0.845, 0.845, 0.844, 0.843, 0.843, 0.842, 0.841, 0.841, 0.84, 0.839, 0.838, 0.838, 0.838, 0.837, 0.836, 0.835, 0.835, 0.834, 0.834, 0.834, 0.833, 0.833, 0.833, 0.832, 0.832, 0.832, 0.831, 0.831, 0.831, 0.83, 0.829, 0.828, 0.827, 0.826, 0.826, 0.825, 0.825, 0.824, 0.824, 0.824, 0.824, 0.823, 0.822, 0.822, 0.821, 0.82, 0.82, 0.82, 0.819, 0.819, 0.819, 0.819, 0.818, 0.817, 0.817, 0.817, 0.816, 0.815, 0.815, 0.815, 0.814, 0.814, 0.813, 0.812, 0.811, 0.811, 0.811, 0.81, 0.809, 0.808, 0.808, 0.808, 0.807, 0.806, 0.805, 0.805, 0.805, 0.804, 0.804, 0.804, 0.804, 0.804, 0.804, 0.803, 0.803, 0.803, 0.802, 0.802, 0.802, 0.801, 0.8, 0.799, 0.798, 0.797, 0.797, 0.796, 0.795, 0.795, 0.795, 0.794, 0.793, 0.793, 0.793, 0.793, 0.793, 0.793, 0.793, 0.792, 0.791, 0.791, 0.791, 0.791, 0.791, 0.79, 0.79, 0.789, 0.788, 0.787, 0.787, 0.787, 0.787, 0.786, 0.786, 0.786, 0.786, 0.786, 0.786, 0.785, 0.785, 0.784, 0.784, 0.784, 0.783, 0.783, 0.783, 0.782, 0.782, 0.781, 0.78, 0.779, 0.779, 0.778, 0.778, 0.778, 0.777, 0.776, 0.776, 0.775, 0.774, 0.774, 0.773, 0.772, 0.772, 0.771, 0.771, 0.771, 0.771, 0.77, 0.77, 0.769, 0.768, 0.767, 0.767, 0.767, 0.767, 0.767, 0.767, 0.766, 0.766, 0.766, 0.766, 0.766, 0.766, 0.766, 0.766, 0.766, 0.765, 0.765, 0.764, 0.764, 0.764, 0.764, 0.764, 0.763, 0.763, 0.762, 0.762, 0.762, 0.762, 0.762, 0.762, 0.761, 0.761, 0.761, 0.761, 0.761, 0.761, 0.761, 0.76, 0.759, 0.759, 0.759, 0.759, 0.758, 0.758, 0.758, 0.758, 0.758, 0.757, 0.757, 0.757, 0.757, 0.757, 0.756, 0.756, 0.756, 0.755, 0.755, 0.754, 0.754, 0.754, 0.754, 0.754, 0.754, 0.753, 0.753, 0.753, 0.753, 0.753, 0.753, 0.752, 0.752, 0.752, 0.752, 0.751, 0.751, 0.751, 0.751, 0.751, 0.751, 0.75, 0.75, 0.75, 0.75, 0.749, 0.749, 0.749, 0.749, 0.748, 0.748, 0.747, 0.747, 0.746, 0.746, 0.745, 0.744, 0.743, 0.743, 0.742, 0.742, 0.741, 0.74, 0.74, 0.74, 0.739, 0.739, 0.738, 0.738, 0.737, 0.737, 0.736, 0.736, 0.736, 0.736, 0.736, 0.735, 0.735, 0.734, 0.733, 0.732, 0.732, 0.731, 0.731, 0.731, 0.73, 0.73, 0.73, 0.73, 0.729, 0.728, 0.727, 0.726, 0.725, 0.725, 0.724, 0.723, 0.722, 0.722, 0.722, 0.722, 0.721, 0.72, 0.72, 0.72, 0.719, 0.718, 0.717, 0.716, 0.716, 0.715, 0.715, 0.714, 0.713, 0.712, 0.711, 0.711, 0.711, 0.711, 0.71, 0.71, 0.709, 0.709, 0.709, 0.709, 0.709, 0.709, 0.708, 0.707, 0.706, 0.706, 0.706, 0.706, 0.705, 0.705, 0.704, 0.703, 0.702, 0.702, 0.702, 0.701, 0.701, 0.701, 0.701, 0.701, 0.701, 0.7, 0.7, 0.699, 0.699, 0.699, 0.698, 0.698, 0.698, 0.697, 0.697, 0.697, 0.697, 0.697, 0.696, 0.696, 0.696, 0.696, 0.696, 0.695, 0.694, 0.694, 0.694, 0.693, 0.693, 0.693, 0.693, 0.693, 0.693, 0.693, 0.693, 0.693, 0.693, 0.692, 0.691, 0.69, 0.69, 0.69, 0.69, 0.69, 0.69, 0.689, 0.689, 0.689, 0.689, 0.688, 0.687, 0.687, 0.687, 0.686, 0.686, 0.686, 0.686, 0.686, 0.686, 0.685, 0.685, 0.684, 0.684, 0.684, 0.684, 0.684, 0.684, 0.684, 0.684, 0.683, 0.683, 0.683, 0.683, 0.682, 0.682, 0.681, 0.681, 0.681, 0.681, 0.681, 0.681, 0.68, 0.679, 0.678, 0.677, 0.676, 0.675, 0.674, 0.674, 0.674, 0.673, 0.673, 0.673, 0.672, 0.671, 0.671, 0.671, 0.67, 0.67, 0.669, 0.668, 0.667, 0.666, 0.666, 0.666, 0.666, 0.665, 0.664, 0.664, 0.664, 0.664, 0.663, 0.662, 0.662, 0.661, 0.66, 0.66, 0.659, 0.658, 0.658, 0.657, 0.656, 0.656, 0.656, 0.655, 0.654, 0.653, 0.652, 0.651, 0.651, 0.65, 0.649, 0.649, 0.648, 0.647, 0.646, 0.645, 0.644, 0.643, 0.643, 0.642, 0.642, 0.641, 0.641, 0.64, 0.639, 0.638, 0.637, 0.637, 0.636, 0.635, 0.635, 0.634, 0.634, 0.633, 0.632, 0.632, 0.632, 0.631, 0.63, 0.629, 0.628, 0.627, 0.627, 0.626, 0.626, 0.626, 0.625, 0.624, 0.623, 0.623, 0.622, 0.621, 0.621, 0.62, 0.619, 0.618, 0.618, 0.618, 0.618, 0.617, 0.616, 0.615, 0.615, 0.615, 0.614, 0.613, 0.613, 0.613, 0.612, 0.612, 0.611, 0.611, 0.611, 0.611, 0.611, 0.611, 0.611, 0.611, 0.611, 0.61, 0.61, 0.61, 0.609, 0.609, 0.608, 0.608, 0.607, 0.607, 0.606, 0.605, 0.605, 0.605, 0.604, 0.604, 0.603, 0.602, 0.602, 0.602, 0.602, 0.601, 0.6, 0.599, 0.598, 0.598, 0.597, 0.596, 0.596, 0.596, 0.596, 0.595, 0.595, 0.595, 0.595, 0.594, 0.594, 0.594, 0.593, 0.592, 0.591, 0.591, 0.591, 0.591, 0.591, 0.591, 0.59, 0.59, 0.589, 0.589, 0.588, 0.588, 0.588, 0.588, 0.588, 0.587, 0.586, 0.586, 0.586, 0.585, 0.584, 0.584, 0.584, 0.583, 0.583, 0.583, 0.582, 0.582, 0.582, 0.582, 0.581, 0.581, 0.581, 0.58, 0.58, 0.579, 0.579, 0.578, 0.578, 0.578, 0.578, 0.578, 0.578, 0.577, 0.576, 0.576, 0.575, 0.575, 0.574, 0.574, 0.574, 0.574, 0.574, 0.573, 0.572, 0.571, 0.571, 0.57, 0.569, 0.569, 0.569, 0.568, 0.567, 0.567, 0.566, 0.565, 0.564, 0.564, 0.564, 0.563, 0.563, 0.562, 0.561, 0.56, 0.56, 0.559, 0.559, 0.559, 0.558, 0.558, 0.558, 0.558, 0.557, 0.556, 0.555, 0.555, 0.554, 0.553, 0.552, 0.552, 0.552, 0.551, 0.55, 0.55, 0.549, 0.548, 0.547, 0.547, 0.547, 0.546, 0.546, 0.545, 0.545, 0.545, 0.545, 0.545, 0.545, 0.545, 0.545, 0.544, 0.543, 0.543, 0.542, 0.541, 0.54, 0.54, 0.539, 0.539, 0.539, 0.538, 0.537, 0.536, 0.536, 0.535, 0.535, 0.534, 0.534, 0.534, 0.534, 0.534, 0.533, 0.533, 0.532, 0.532, 0.532, 0.532, 0.531, 0.53, 0.529, 0.528, 0.528, 0.527, 0.527, 0.527, 0.527, 0.527, 0.527, 0.527, 0.526, 0.525, 0.524, 0.524, 0.523, 0.522, 0.522, 0.521, 0.52, 0.519, 0.519, 0.519, 0.519, 0.518, 0.518, 0.518, 0.518, 0.517, 0.516, 0.516, 0.516, 0.515, 0.514, 0.513, 0.513, 0.513, 0.512, 0.511, 0.51, 0.509, 0.508, 0.508, 0.507, 0.506, 0.505, 0.504, 0.503, 0.503, 0.503, 0.502, 0.501, 0.5, 0.499, 0.498, 0.497, 0.496, 0.495, 0.495, 0.494, 0.494, 0.494, 0.494, 0.493, 0.493, 0.492, 0.491, 0.49, 0.49, 0.489, 0.489, 0.488, 0.487, 0.487, 0.486, 0.485, 0.484, 0.483, 0.483, 0.483, 0.482, 0.481, 0.481, 0.48, 0.48, 0.479, 0.479, 0.478, 0.478, 0.477, 0.476, 0.476, 0.475, 0.475, 0.474, 0.474, 0.474, 0.474, 0.474, 0.473, 0.473, 0.472, 0.472, 0.472, 0.472, 0.471, 0.471, 0.471, 0.47, 0.47, 0.469, 0.468, 0.467, 0.467, 0.466, 0.466, 0.465, 0.464, 0.463, 0.462, 0.461, 0.461, 0.461, 0.46, 0.46, 0.459, 0.458, 0.458, 0.457, 0.456, 0.455, 0.455, 0.454, 0.453, 0.452, 0.451, 0.451, 0.45, 0.449, 0.449, 0.448, 0.447, 0.447, 0.446, 0.446, 0.445, 0.444, 0.443, 0.443, 0.443, 0.443, 0.442, 0.441, 0.44, 0.44, 0.439, 0.438, 0.438, 0.438, 0.437, 0.436, 0.435, 0.435, 0.434, 0.433, 0.433, 0.432, 0.431, 0.431, 0.43, 0.43, 0.429, 0.429, 0.428, 0.427, 0.427, 0.426, 0.425, 0.424, 0.424, 0.423, 0.422, 0.422, 0.421, 0.42, 0.419, 0.418, 0.418, 0.417, 0.416, 0.416, 0.415, 0.414, 0.413, 0.412, 0.411, 0.41, 0.409, 0.408, 0.407, 0.407, 0.406, 0.405, 0.404, 0.404, 0.403, 0.402, 0.402, 0.401, 0.4, 0.399, 0.399, 0.399, 0.399, 0.399, 0.398, 0.397, 0.396, 0.395, 0.395, 0.395, 0.395, 0.394, 0.394, 0.394, 0.393, 0.392, 0.391, 0.391, 0.39, 0.389, 0.389, 0.388, 0.387, 0.386, 0.385, 0.384, 0.383, 0.383, 0.382, 0.381, 0.38, 0.379, 0.378, 0.377, 0.376, 0.375, 0.374, 0.373, 0.372, 0.371, 0.37, 0.37, 0.369, 0.368, 0.368, 0.367, 0.366, 0.365, 0.365, 0.364, 0.364, 0.363, 0.362, 0.361, 0.36, 0.36, 0.359, 0.359, 0.358, 0.357, 0.356, 0.355, 0.355, 0.355, 0.354, 0.353, 0.353, 0.352, 0.351, 0.35, 0.35, 0.349, 0.348, 0.347, 0.346, 0.345, 0.344, 0.343, 0.342, 0.341, 0.34, 0.339, 0.339, 0.339, 0.338, 0.337, 0.336, 0.335, 0.334, 0.333, 0.332, 0.331, 0.33, 0.329, 0.328, 0.328, 0.328, 0.327, 0.327, 0.326, 0.325, 0.324, 0.323, 0.322, 0.321, 0.32, 0.32, 0.319, 0.318, 0.317, 0.316, 0.315, 0.314, 0.313, 0.312, 0.311, 0.31, 0.309, 0.308, 0.308, 0.308, 0.307, 0.306, 0.305, 0.305, 0.304, 0.303, 0.302, 0.301, 0.3, 0.3, 0.299, 0.298, 0.298, 0.297, 0.296, 0.295, 0.294, 0.293, 0.292, 0.292, 0.292, 0.291, 0.29, 0.289, 0.288, 0.287, 0.286, 0.285, 0.284, 0.283, 0.282, 0.281, 0.28, 0.28, 0.279, 0.279, 0.278, 0.278, 0.277, 0.276, 0.275, 0.274, 0.273, 0.272, 0.271, 0.27, 0.269, 0.268, 0.267, 0.266, 0.265, 0.264, 0.263, 0.262, 0.261, 0.26, 0.259, 0.258, 0.257, 0.256, 0.255, 0.254, 0.253, 0.252, 0.251, 0.25, 0.25, 0.25, 0.249, 0.248, 0.247, 0.246, 0.245, 0.244, 0.244, 0.243, 0.243, 0.242, 0.241, 0.24, 0.239, 0.238, 0.237, 0.236, 0.235, 0.235, 0.234, 0.233, 0.233, 0.232, 0.231, 0.23, 0.229, 0.228, 0.228, 0.228, 0.227, 0.226, 0.225, 0.224, 0.223, 0.223, 0.222, 0.222, 0.222, 0.222, 0.221, 0.22, 0.219, 0.218, 0.217, 0.216, 0.215, 0.214, 0.214, 0.213, 0.212, 0.211, 0.21, 0.209, 0.208, 0.207, 0.206, 0.205, 0.205, 0.204, 0.203, 0.203, 0.203, 0.202, 0.201, 0.201, 0.2, 0.199, 0.199, 0.199, 0.199, 0.198, 0.197, 0.197, 0.196, 0.196, 0.196, 0.195, 0.194, 0.193, 0.192, 0.191, 0.191, 0.19, 0.189, 0.189, 0.189, 0.188, 0.187, 0.187, 0.187, 0.186, 0.186, 0.186, 0.185, 0.184, 0.183, 0.182, 0.181, 0.181, 0.18, 0.179, 0.178, 0.178, 0.178, 0.178, 0.177, 0.176, 0.175, 0.174, 0.173, 0.172, 0.172, 0.171, 0.171, 0.17, 0.169, 0.168, 0.167, 0.167, 0.166, 0.165, 0.165, 0.165, 0.164, 0.163, 0.162, 0.162, 0.161, 0.16, 0.159, 0.159, 0.159, 0.158, 0.157, 0.157, 0.157, 0.156, 0.156, 0.155, 0.154, 0.154, 0.153, 0.152, 0.151, 0.15, 0.15, 0.149, 0.148, 0.147, 0.146, 0.145, 0.145, 0.144, 0.143, 0.142, 0.141, 0.14, 0.139, 0.139, 0.138, 0.137, 0.136, 0.135, 0.134, 0.133, 0.132, 0.131, 0.13, 0.13, 0.129, 0.128, 0.127, 0.126, 0.125, 0.124, 0.123, 0.122, 0.121, 0.12, 0.12, 0.12, 0.12, 0.119, 0.118, 0.117, 0.116, 0.115, 0.114, 0.113, 0.112, 0.111, 0.11, 0.11, 0.109, 0.108, 0.107, 0.106, 0.105, 0.104, 0.103, 0.102, 0.102, 0.101, 0.1, 0.1, 0.099, 0.098, 0.097, 0.096, 0.095, 0.095, 0.095, 0.094, 0.093, 0.092, 0.091, 0.09, 0.09, 0.089, 0.088, 0.087, 0.087, 0.086, 0.086, 0.086, 0.085, 0.085, 0.084, 0.083, 0.082, 0.082, 0.081, 0.081, 0.08, 0.079, 0.079, 0.078, 0.077, 0.076, 0.075, 0.075, 0.074, 0.073, 0.073, 0.073, 0.072, 0.071, 0.07, 0.07, 0.069, 0.068, 0.067, 0.067, 0.066, 0.065, 0.064, 0.064, 0.064, 0.063, 0.062, 0.061, 0.06, 0.059, 0.058, 0.057, 0.056, 0.055, 0.054, 0.053, 0.053, 0.052, 0.051, 0.05, 0.049, 0.048, 0.047, 0.046, 0.045, 0.044, 0.043, 0.042, 0.041, 0.04, 0.039, 0.038, 0.037, 0.036, 0.036, 0.035, 0.035, 0.034, 0.034, 0.033, 0.032, 0.031, 0.03, 0.029, 0.028, 0.028, 0.027, 0.026, 0.026, 0.026, 0.025, 0.024, 0.024, 0.023, 0.022, 0.021, 0.021, 0.02, 0.019, 0.018, 0.017, 0.016, 0.015, 0.014, 0.013, 0.013, 0.013, 0.012, 0.011, 0.011, 0.01, 0.009, 0.008, 0.008, 0.007, 0.006, 0.006, 0.005, 0.005, 0.004, 0.004, 0.004, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.002, 0.001, 0.001, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "thresholds": [-0.4620223641395569, -0.4620095491409302, -0.46192002296447754, -0.46186724305152893, -0.46183136105537415, -0.46179717779159546, -0.4616507589817047, -0.46154192090034485, -0.46118178963661194, -0.46076515316963196, -0.46074989438056946, -0.4607284665107727, -0.46070408821105957, -0.46067389845848083, -0.46063536405563354, -0.4604525566101074, -0.46032413840293884, -0.46029508113861084, -0.4602724611759186, -0.46023374795913696, -0.46020781993865967, -0.4601263403892517, -0.45982712507247925, -0.4594150483608246, -0.45925724506378174, -0.4592418968677521, -0.4591812491416931, -0.4589899778366089, -0.45890703797340393, -0.4588562250137329, -0.45875149965286255, -0.4587501287460327, -0.4586023986339569, -0.4582820236682892, -0.4581744968891144, -0.457963764667511, -0.457698792219162, -0.45760971307754517, -0.4575730264186859, -0.45749160647392273, -0.4574125409126282, -0.4572766125202179, -0.45714977383613586, -0.4568029046058655, -0.4564761817455292, -0.45646780729293823, -0.45644816756248474, -0.4564257860183716, -0.45631593465805054, -0.456138551235199, -0.4560815691947937, -0.4559420943260193, -0.45591259002685547, -0.45582857728004456, -0.45573118329048157, -0.45554548501968384, -0.4550747573375702, -0.45502251386642456, -0.4549998641014099, -0.45488202571868896, -0.454847127199173, -0.4546978175640106, -0.4546639621257782, -0.4545847177505493, -0.45448869466781616, -0.4544181525707245, -0.4543643295764923, -0.4543467164039612, -0.4543067514896393, -0.45414459705352783, -0.4540659487247467, -0.4538370370864868, -0.453746497631073, -0.4537152349948883, -0.453558087348938, -0.4535171091556549, -0.4534582197666168, -0.4534524381160736, -0.4534373879432678, -0.45342496037483215, -0.45334237813949585, -0.45309993624687195, -0.4530666470527649, -0.45300987362861633, -0.45288002490997314, -0.4527927339076996, -0.4527813792228699, -0.45258986949920654, -0.4525007903575897, -0.45207923650741577, -0.4520746171474457, -0.4519265294075012, -0.4518676996231079, -0.4517500698566437, -0.451644629240036, -0.45157238841056824, -0.45154622197151184, -0.45144620537757874, -0.45129406452178955, -0.45126909017562866, -0.451263427734375, -0.4511631727218628, -0.45113807916641235, -0.45104432106018066, -0.4509575068950653, -0.45065006613731384, -0.45056411623954773, -0.4505009353160858, -0.45048975944519043, -0.4504788815975189, -0.4504525363445282, -0.4504135251045227, -0.4504092037677765, -0.4502420723438263, -0.45010796189308167, -0.45008277893066406, -0.4500545561313629, -0.44990068674087524, -0.44985267519950867, -0.449846476316452, -0.4498051106929779, -0.4496888518333435, -0.4494550824165344, -0.44940948486328125, -0.4493933320045471, -0.44934946298599243, -0.44922441244125366, -0.44921308755874634, -0.4491826891899109, -0.44894132018089294, -0.4489262104034424, -0.44891995191574097, -0.44877633452415466, -0.4487057030200958, -0.44865185022354126, -0.44858527183532715, -0.44856974482536316, -0.4485227167606354, -0.44838187098503113, -0.4482482671737671, -0.448233425617218, -0.4481703042984009, -0.44814056158065796, -0.44812819361686707, -0.44808486104011536, -0.44801685214042664, -0.4479697644710541, -0.4479689300060272, -0.44792336225509644, -0.44789326190948486, -0.44788846373558044, -0.44786718487739563, -0.44781774282455444, -0.4477331042289734, -0.44772499799728394, -0.4477013349533081, -0.4476742744445801, -0.4476521909236908, -0.4475766718387604, -0.44749516248703003, -0.44743025302886963, -0.44737550616264343, -0.44737544655799866, -0.4472903311252594, -0.44717586040496826, -0.44713494181632996, -0.4470755457878113, -0.44699564576148987, -0.4469228684902191, -0.4468230903148651, -0.4467533826828003, -0.44673702120780945, -0.4467104971408844, -0.44669127464294434, -0.44667571783065796, -0.44667282700538635, -0.4466554522514343, -0.44665461778640747, -0.44664067029953003, -0.4466264545917511, -0.4466014802455902, -0.44647443294525146, -0.4463752508163452, -0.44637370109558105, -0.4463435113430023, -0.44625982642173767, -0.44624245166778564, -0.44623106718063354, -0.44617071747779846, -0.446169376373291, -0.44615644216537476, -0.4460960328578949, -0.445992112159729, -0.44596484303474426, -0.445889949798584, -0.44585928320884705, -0.445839524269104, -0.44582390785217285, -0.4458056092262268, -0.44578444957733154, -0.4456208348274231, -0.44561031460762024, -0.4455733895301819, -0.4455071985721588, -0.44550570845603943, -0.4455008804798126, -0.4454982280731201, -0.4454733729362488, -0.4454239010810852, -0.4453611671924591, -0.44530826807022095, -0.4452953636646271, -0.4452689290046692, -0.44525596499443054, -0.445248544216156, -0.4451921284198761, -0.445157915353775, -0.44511815905570984, -0.4451178014278412, -0.44510844349861145, -0.4450804889202118, -0.4450656771659851, -0.445037305355072, -0.44501328468322754, -0.444894403219223, -0.44489383697509766, -0.44483962655067444, -0.4448365867137909, -0.44479697942733765, -0.444749653339386, -0.44473716616630554, -0.44471514225006104, -0.44469380378723145, -0.44465726613998413, -0.4446204602718353, -0.4445665180683136, -0.4445282518863678, -0.4445226788520813, -0.44451749324798584, -0.44451525807380676, -0.44450700283050537, -0.44449639320373535, -0.4444911479949951, -0.44441312551498413, -0.44440096616744995, -0.4443226158618927, -0.44427844882011414, -0.4442782700061798, -0.44426289200782776, -0.44423192739486694, -0.44418957829475403, -0.44418805837631226, -0.44414931535720825, -0.4441308379173279, -0.4441154897212982, -0.44411420822143555, -0.44408664107322693, -0.4440755248069763, -0.44407394528388977, -0.44406774640083313, -0.4440152943134308, -0.4440094530582428, -0.4439902901649475, -0.4439743161201477, -0.44394969940185547, -0.4439452588558197, -0.4439353346824646, -0.4439067840576172, -0.4438982307910919, -0.4438934028148651, -0.4438638985157013, -0.44378161430358887, -0.4437383711338043, -0.443697452545166, -0.443570613861084, -0.44349104166030884, -0.44341596961021423, -0.4433535933494568, -0.44322386384010315, -0.4432115852832794, -0.44314566254615784, -0.4430816173553467, -0.44306880235671997, -0.44298693537712097, -0.4429782032966614, -0.4429529905319214, -0.4429493248462677, -0.4429270327091217, -0.4428926110267639, -0.4428604245185852, -0.44285741448402405, -0.442857027053833, -0.4428098499774933, -0.4428000748157501, -0.44278937578201294, -0.44278088212013245, -0.44278082251548767, -0.4427757263183594, -0.44277310371398926, -0.4427487850189209, -0.4426691234111786, -0.4426487684249878, -0.44258156418800354, -0.4425484538078308, -0.4425472617149353, -0.4425458610057831, -0.4425121247768402, -0.44250279664993286, -0.44249096512794495, -0.4424797296524048, -0.44241976737976074, -0.44240739941596985, -0.4423978924751282, -0.44236359000205994, -0.44235458970069885, -0.4423174560070038, -0.4423031806945801, -0.44225332140922546, -0.44224148988723755, -0.4422200322151184, -0.4421847462654114, -0.4420957565307617, -0.4420943558216095, -0.4420798420906067, -0.44207438826560974, -0.44207024574279785, -0.44204628467559814, -0.44197434186935425, -0.4419642686843872, -0.4419471025466919, -0.4419359564781189, -0.44191423058509827, -0.44190236926078796, -0.44188761711120605, -0.4417066276073456, -0.4417019486427307, -0.44165292382240295, -0.44164347648620605, -0.44161975383758545, -0.4416186809539795, -0.4416116178035736, -0.44155001640319824, -0.4414318799972534, -0.4414310157299042, -0.4413580894470215, -0.4412660002708435, -0.441196471452713, -0.4411133825778961, -0.44110918045043945, -0.44110435247421265, -0.4410850703716278, -0.4410730004310608, -0.4410552978515625, -0.4410528540611267, -0.4410504102706909, -0.44101613759994507, -0.44098272919654846, -0.44094163179397583, -0.44093847274780273, -0.44091084599494934, -0.4408983290195465, -0.44083911180496216, -0.4407966434955597, -0.440788596868515, -0.4407837688922882, -0.44071513414382935, -0.44069111347198486, -0.44067731499671936, -0.4406328499317169, -0.44057998061180115, -0.4405721426010132, -0.4405275583267212, -0.44052428007125854, -0.44051694869995117, -0.4405011236667633, -0.4404859244823456, -0.44045811891555786, -0.4404520094394684, -0.44043004512786865, -0.4404212236404419, -0.44035211205482483, -0.44032448530197144, -0.44031479954719543, -0.44019871950149536, -0.4401634931564331, -0.4401421546936035, -0.4401286244392395, -0.44006842374801636, -0.44003865122795105, -0.44003552198410034, -0.4400317966938019, -0.4400278627872467, -0.4400216341018677, -0.43999892473220825, -0.43996521830558777, -0.4399600923061371, -0.43993476033210754, -0.4399208426475525, -0.4399165213108063, -0.43991318345069885, -0.43990010023117065, -0.4398963153362274, -0.43989160656929016, -0.43982940912246704, -0.4397919774055481, -0.4397837817668915, -0.43973374366760254, -0.43971818685531616, -0.43961024284362793, -0.4395912289619446, -0.43957385420799255, -0.4395582377910614, -0.4395545721054077, -0.43955209851264954, -0.4394912123680115, -0.439487487077713, -0.439468115568161, -0.4394519329071045, -0.43936842679977417, -0.43934786319732666, -0.43934252858161926, -0.43929019570350647, -0.43922415375709534, -0.4391974210739136, -0.43915092945098877, -0.43913769721984863, -0.4391325116157532, -0.4391317069530487, -0.43912556767463684, -0.4391070604324341, -0.4390771985054016, -0.4390738904476166, -0.4390698969364166, -0.4390506148338318, -0.4389863610267639, -0.4389667809009552, -0.43896302580833435, -0.43891799449920654, -0.4388863444328308, -0.4388618767261505, -0.4388270676136017, -0.4387701451778412, -0.43872660398483276, -0.43866264820098877, -0.4386405944824219, -0.4385644793510437, -0.43853846192359924, -0.43851184844970703, -0.43849608302116394, -0.4384935200214386, -0.43848612904548645, -0.43844249844551086, -0.4384099543094635, -0.4383982717990875, -0.43838125467300415, -0.438308984041214, -0.43830621242523193, -0.43829071521759033, -0.4382788836956024, -0.43827372789382935, -0.43825599551200867, -0.43822404742240906, -0.43817391991615295, -0.43817174434661865, -0.4381504952907562, -0.43802493810653687, -0.43795740604400635, -0.4379543364048004, -0.43794864416122437, -0.4379090368747711, -0.4378916621208191, -0.4377657175064087, -0.4377641975879669, -0.4377368092536926, -0.43773359060287476, -0.4376802444458008, -0.4376613199710846, -0.43765413761138916, -0.4376536011695862, -0.4376085102558136, -0.4375946521759033, -0.4375588595867157, -0.43754562735557556, -0.4375022053718567, -0.43747076392173767, -0.437412291765213, -0.43733200430870056, -0.4373069703578949, -0.4372420012950897, -0.4372270107269287, -0.43711692094802856, -0.43710997700691223, -0.4370999038219452, -0.4370732605457306, -0.43707120418548584, -0.4370669424533844, -0.43694794178009033, -0.4369405508041382, -0.43692517280578613, -0.4369184076786041, -0.436899870634079, -0.4368933141231537, -0.43688875436782837, -0.4368630051612854, -0.43684351444244385, -0.4368016719818115, -0.43679314851760864, -0.43678420782089233, -0.436780720949173, -0.4367343485355377, -0.4367290437221527, -0.4367240071296692, -0.4366318881511688, -0.43660980463027954, -0.4366016387939453, -0.4365995228290558, -0.4365769922733307, -0.43653589487075806, -0.43643710017204285, -0.43642422556877136, -0.4363771975040436, -0.43636220693588257, -0.43630027770996094, -0.43628355860710144, -0.4362627863883972, -0.4362115263938904, -0.43620702624320984, -0.4361666440963745, -0.43611249327659607, -0.4360462427139282, -0.43603387475013733, -0.4360259771347046, -0.4360077977180481, -0.4359881281852722, -0.4359799921512604, -0.43596819043159485, -0.43595460057258606, -0.4359179437160492, -0.4358684718608856, -0.4358467161655426, -0.4357369542121887, -0.4356987178325653, -0.43560323119163513, -0.4355961084365845, -0.4355740547180176, -0.4355371594429016, -0.43548834323883057, -0.4354749619960785, -0.4354485273361206, -0.4354110658168793, -0.43540045619010925, -0.43535709381103516, -0.43535101413726807, -0.43534404039382935, -0.4353187680244446, -0.4352603852748871, -0.4351890981197357, -0.4351312816143036, -0.43510302901268005, -0.43507686257362366, -0.4350426197052002, -0.4350294768810272, -0.4350265562534332, -0.4350029230117798, -0.4349905848503113, -0.43498697876930237, -0.4349626302719116, -0.4349153935909271, -0.43491488695144653, -0.43473386764526367, -0.4347166419029236, -0.434632271528244, -0.4345572888851166, -0.43454256653785706, -0.4344131052494049, -0.4343969523906708, -0.43435239791870117, -0.4343436062335968, -0.43431177735328674, -0.43430814146995544, -0.4341907799243927, -0.4340929388999939, -0.4340922236442566, -0.4340866506099701, -0.43404620885849, -0.43404385447502136, -0.4339159429073334, -0.43388763070106506, -0.43387725949287415, -0.4338555335998535, -0.43384745717048645, -0.4337621033191681, -0.43368321657180786, -0.43367868661880493, -0.4336457848548889, -0.4336368143558502, -0.4336160123348236, -0.4335019886493683, -0.4334734380245209, -0.43347299098968506, -0.4334692060947418, -0.43342021107673645, -0.4334147870540619, -0.43334320187568665, -0.43329447507858276, -0.43326032161712646, -0.4332565367221832, -0.433241069316864, -0.43323132395744324, -0.433186799287796, -0.4331507980823517, -0.4330993890762329, -0.4330848157405853, -0.43297308683395386, -0.43297049403190613, -0.432963490486145, -0.4328484833240509, -0.43284842371940613, -0.432765394449234, -0.43271833658218384, -0.4326968789100647, -0.432654470205307, -0.43258631229400635, -0.4325847625732422, -0.43257299065589905, -0.4325256049633026, -0.4324618875980377, -0.4324103593826294, -0.4322958290576935, -0.43226224184036255, -0.43222853541374207, -0.4322171211242676, -0.43221068382263184, -0.4321998655796051, -0.43210792541503906, -0.4320835769176483, -0.43201395869255066, -0.4319627583026886, -0.43190798163414, -0.43188169598579407, -0.4318762719631195, -0.4318692684173584, -0.4318561255931854, -0.43185365200042725, -0.4317419230937958, -0.4317151606082916, -0.43171337246894836, -0.4316757619380951, -0.4316542148590088, -0.4315044581890106, -0.43149837851524353, -0.431467741727829, -0.43145203590393066, -0.4313645362854004, -0.4313178062438965, -0.4312428832054138, -0.4312194287776947, -0.431203156709671, -0.4311840832233429, -0.431167870759964, -0.431161105632782, -0.4311582148075104, -0.43111497163772583, -0.4310935437679291, -0.4310874938964844, -0.4310862720012665, -0.43100816011428833, -0.4308943450450897, -0.43086716532707214, -0.4308290183544159, -0.430735319852829, -0.4307265281677246, -0.43067044019699097, -0.4306689202785492, -0.4306687116622925, -0.430654913187027, -0.4305488169193268, -0.43053296208381653, -0.4304945170879364, -0.43048548698425293, -0.4304126799106598, -0.43039670586586, -0.43038809299468994, -0.43038707971572876, -0.4303632080554962, -0.4303426444530487, -0.4301442503929138, -0.43014371395111084, -0.4301024079322815, -0.4300956726074219, -0.43007585406303406, -0.430067241191864, -0.4300512969493866, -0.4300372004508972, -0.4300047755241394, -0.42992082238197327, -0.4299188554286957, -0.42990896105766296, -0.4298799932003021, -0.4298589825630188, -0.42981311678886414, -0.4297729730606079, -0.4296644330024719, -0.42958736419677734, -0.42957964539527893, -0.4295504689216614, -0.42953354120254517, -0.429489403963089, -0.42946574091911316, -0.4294491410255432, -0.4294309914112091, -0.42940181493759155, -0.42938581109046936, -0.42938554286956787, -0.42938417196273804, -0.4293782114982605, -0.4293549656867981, -0.42934900522232056, -0.4293432831764221, -0.42932605743408203, -0.429310142993927, -0.42926740646362305, -0.4292384684085846, -0.42917299270629883, -0.42917051911354065, -0.42914560437202454, -0.42906391620635986, -0.42901208996772766, -0.42900532484054565, -0.4289761781692505, -0.42895621061325073, -0.4289368987083435, -0.42891138792037964, -0.4288243353366852, -0.4288162589073181, -0.4287845492362976, -0.4286964535713196, -0.42865434288978577, -0.42858508229255676, -0.42854368686676025, -0.4285415709018707, -0.4285045266151428, -0.42850160598754883, -0.42845818400382996, -0.4284007251262665, -0.42839664220809937, -0.4283960163593292, -0.428379625082016, -0.42835721373558044, -0.4283539354801178, -0.4282280206680298, -0.42821457982063293, -0.4281952381134033, -0.4280741214752197, -0.42806175351142883, -0.4280332624912262, -0.42802661657333374, -0.4279944896697998, -0.4279792904853821, -0.4279578626155853, -0.4279539883136749, -0.4279248118400574, -0.4279005825519562, -0.4278354048728943, -0.4278305172920227, -0.42781388759613037, -0.4276304543018341, -0.42760464549064636, -0.42758557200431824, -0.42758023738861084, -0.42751505970954895, -0.4275149405002594, -0.4275124669075012, -0.4274855852127075, -0.42747509479522705, -0.42740559577941895, -0.4272964298725128, -0.42726388573646545, -0.4271385967731476, -0.4271356165409088, -0.4271332323551178, -0.4271301031112671, -0.42712879180908203, -0.42707839608192444, -0.42707356810569763, -0.4270288348197937, -0.4270144999027252, -0.42699629068374634, -0.4269962012767792, -0.4269787669181824, -0.42696431279182434, -0.42691871523857117, -0.42686226963996887, -0.4268588125705719, -0.42682918906211853, -0.4267508387565613, -0.42666521668434143, -0.42666009068489075, -0.4266339838504791, -0.4265606701374054, -0.42655298113822937, -0.4265502095222473, -0.42648547887802124, -0.4264141917228699, -0.42641395330429077, -0.42639434337615967, -0.42638683319091797, -0.42637211084365845, -0.4263538420200348, -0.4262557625770569, -0.4262196123600006, -0.42617321014404297, -0.4261605739593506, -0.426130086183548, -0.42609989643096924, -0.4260960817337036, -0.42607030272483826, -0.42605265974998474, -0.42604565620422363, -0.42601290345191956, -0.4259953200817108, -0.4258454442024231, -0.4257851839065552, -0.42577385902404785, -0.425739049911499, -0.4256872236728668, -0.4256398677825928, -0.42562049627304077, -0.42561087012290955, -0.4256066679954529, -0.4256036877632141, -0.42558953166007996, -0.4255748391151428, -0.4255364239215851, -0.42553576827049255, -0.42552903294563293, -0.4254830479621887, -0.4254729747772217, -0.4254404902458191, -0.42536723613739014, -0.42531707882881165, -0.42530298233032227, -0.4252995252609253, -0.4252925515174866, -0.42521119117736816, -0.42519623041152954, -0.4251904785633087, -0.42517367005348206, -0.4251643717288971, -0.42513900995254517, -0.4251239597797394, -0.42510560154914856, -0.42502880096435547, -0.4250086843967438, -0.4249993860721588, -0.4249800145626068, -0.4249616265296936, -0.4249187409877777, -0.4249110817909241, -0.4248995780944824, -0.4248878061771393, -0.4248782992362976, -0.42483648657798767, -0.424797922372818, -0.4247763156890869, -0.4247368574142456, -0.42464902997016907, -0.4246380627155304, -0.4246304929256439, -0.42458924651145935, -0.4245036840438843, -0.42448535561561584, -0.42445850372314453, -0.4244382679462433, -0.42441612482070923, -0.4243350327014923, -0.42431706190109253, -0.42421436309814453, -0.4240996837615967, -0.4240975081920624, -0.4240497052669525, -0.4240199327468872, -0.4239985942840576, -0.4239973723888397, -0.4239710569381714, -0.4239279627799988, -0.4238753914833069, -0.4237135350704193, -0.42370930314064026, -0.4236674904823303, -0.423642635345459, -0.4235997796058655, -0.42357873916625977, -0.4235472083091736, -0.4235241711139679, -0.42343899607658386, -0.4234163463115692, -0.42336976528167725, -0.4233268201351166, -0.42328914999961853, -0.42326483130455017, -0.42326080799102783, -0.42325013875961304, -0.4232199490070343, -0.4231598377227783, -0.423149049282074, -0.42305663228034973, -0.4229798913002014, -0.42291897535324097, -0.42286789417266846, -0.42284664511680603, -0.42281651496887207, -0.42279887199401855, -0.4227563440799713, -0.4226197302341461, -0.42259275913238525, -0.42258402705192566, -0.4225527048110962, -0.4225521385669708, -0.4225098192691803, -0.42248404026031494, -0.42246219515800476, -0.42239874601364136, -0.42239201068878174, -0.42227256298065186, -0.4221994876861572, -0.4221806228160858, -0.42217084765434265, -0.42211708426475525, -0.4220806360244751, -0.4220036268234253, -0.4219788610935211, -0.4219348132610321, -0.42192357778549194, -0.42188212275505066, -0.42186397314071655, -0.42184510827064514, -0.42183029651641846, -0.4218212366104126, -0.4218120276927948, -0.42181122303009033, -0.42178717255592346, -0.42178091406822205, -0.4217085540294647, -0.42163535952568054, -0.4216141998767853, -0.42159849405288696, -0.42155587673187256, -0.42152220010757446, -0.4214516878128052, -0.4212994873523712, -0.42128410935401917, -0.42128318548202515, -0.42127007246017456, -0.42126601934432983, -0.4212145507335663, -0.4212099015712738, -0.42118099331855774, -0.4210430383682251, -0.4209289252758026, -0.4209146201610565, -0.4208885431289673, -0.4208594858646393, -0.42080360651016235, -0.4207961857318878, -0.4207936227321625, -0.4207887351512909, -0.4207595884799957, -0.42066383361816406, -0.4206311106681824, -0.4205395579338074, -0.42044639587402344, -0.4203862249851227, -0.42030075192451477, -0.42026132345199585, -0.420241117477417, -0.42018213868141174, -0.42017677426338196, -0.42016851902008057, -0.4201500713825226, -0.4201076626777649, -0.4201071262359619, -0.41995537281036377, -0.4199008047580719, -0.41976574063301086, -0.4197600781917572, -0.4197201430797577, -0.4196928143501282, -0.4196854531764984, -0.4196648895740509, -0.4196244776248932, -0.41961243748664856, -0.4195840358734131, -0.41953372955322266, -0.41953322291374207, -0.4194968342781067, -0.41942697763442993, -0.41942664980888367, -0.41936424374580383, -0.41935718059539795, -0.41930460929870605, -0.41929569840431213, -0.4191502630710602, -0.4191351532936096, -0.4189974069595337, -0.4189348518848419, -0.41883090138435364, -0.41880691051483154, -0.41876500844955444, -0.41874372959136963, -0.41873496770858765, -0.41862744092941284, -0.41859009861946106, -0.41858452558517456, -0.41856661438941956, -0.41852012276649475, -0.4185163080692291, -0.41850271821022034, -0.41847264766693115, -0.4184544086456299, -0.4184093177318573, -0.4184054434299469, -0.418358713388443, -0.41832399368286133, -0.41831105947494507, -0.4182405471801758, -0.41822338104248047, -0.4181949496269226, -0.4181596636772156, -0.41812148690223694, -0.4180543124675751, -0.4180300831794739, -0.41801145672798157, -0.4180089235305786, -0.41796430945396423, -0.41779768466949463, -0.4177565574645996, -0.4176449775695801, -0.41764017939567566, -0.41758397221565247, -0.41737648844718933, -0.4173584580421448, -0.41734814643859863, -0.41730156540870667, -0.41723987460136414, -0.4171915352344513, -0.41709935665130615, -0.41708919405937195, -0.4170621633529663, -0.41696229577064514, -0.41692250967025757, -0.41691988706588745, -0.4168775975704193, -0.41685307025909424, -0.41685205698013306, -0.41685181856155396, -0.4167819619178772, -0.41678106784820557, -0.4167664349079132, -0.4167296588420868, -0.4167020618915558, -0.41662225127220154, -0.4165564179420471, -0.41641631722450256, -0.416411817073822, -0.4163666367530823, -0.4163540005683899, -0.41632580757141113, -0.4162994921207428, -0.4162587523460388, -0.41617900133132935, -0.4161578416824341, -0.4161577820777893, -0.4161278307437897, -0.4159591495990753, -0.4159420132637024, -0.41593360900878906, -0.41583967208862305, -0.41577279567718506, -0.41576695442199707, -0.41568824648857117, -0.41566887497901917, -0.415555864572525, -0.4155294895172119, -0.4155289828777313, -0.4155128002166748, -0.4154793620109558, -0.4154174327850342, -0.4153069853782654, -0.41530096530914307, -0.4152780771255493, -0.41501182317733765, -0.4150002896785736, -0.4147052764892578, -0.41462865471839905, -0.4146091938018799, -0.41451317071914673, -0.4144897162914276, -0.414462685585022, -0.4144420027732849, -0.4143912196159363, -0.41436779499053955, -0.41436120867729187, -0.41430017352104187, -0.4141128957271576, -0.41403746604919434, -0.414003849029541, -0.41400378942489624, -0.41398102045059204, -0.41392114758491516, -0.41390007734298706, -0.4138748049736023, -0.413873553276062, -0.4137742519378662, -0.4137583374977112, -0.4137415587902069, -0.4137251377105713, -0.4136737287044525, -0.413613885641098, -0.4135444164276123, -0.41354185342788696, -0.4134787917137146, -0.41346901655197144, -0.41340941190719604, -0.41328632831573486, -0.4129694700241089, -0.4129672348499298, -0.41294246912002563, -0.41280150413513184, -0.4127926826477051, -0.4127563238143921, -0.41272032260894775, -0.4126648008823395, -0.41265812516212463, -0.41263899207115173, -0.41260501742362976, -0.41251954436302185, -0.41250258684158325, -0.4124913215637207, -0.4124815762042999, -0.41247522830963135, -0.41245710849761963, -0.41240787506103516, -0.41238150000572205, -0.41233956813812256, -0.4122988283634186, -0.4122614860534668, -0.4121870696544647, -0.41216444969177246, -0.4120785593986511, -0.41201770305633545, -0.41200292110443115, -0.41199591755867004, -0.4119793474674225, -0.4119749963283539, -0.4119725525379181, -0.4118782579898834, -0.4118724763393402, -0.41183793544769287, -0.4117180407047272, -0.41165420413017273, -0.4116519093513489, -0.41159504652023315, -0.41145381331443787, -0.4114176630973816, -0.41134512424468994, -0.41116592288017273, -0.4111028015613556, -0.41106662154197693, -0.4109245836734772, -0.41090452671051025, -0.4108481705188751, -0.4108444154262543, -0.41084223985671997, -0.41083240509033203, -0.4108077585697174, -0.4108053743839264, -0.4108007252216339, -0.41078200936317444, -0.4107796251773834, -0.41062405705451965, -0.4105292856693268, -0.410156786441803, -0.41015443205833435, -0.41012075543403625, -0.41006141901016235, -0.40994566679000854, -0.40993452072143555, -0.4099234342575073, -0.40992113947868347, -0.40986424684524536, -0.40983378887176514, -0.4097594618797302, -0.40964534878730774, -0.4096284508705139, -0.40950971841812134, -0.4094996750354767, -0.40948784351348877, -0.4094436466693878, -0.40935173630714417, -0.40926089882850647, -0.40917685627937317, -0.4090111255645752, -0.40895846486091614, -0.4089118242263794, -0.40886205434799194, -0.40880659222602844, -0.408802330493927, -0.40872907638549805, -0.4087134897708893, -0.4085806608200073, -0.40850213170051575, -0.4084727168083191, -0.40844160318374634, -0.4084080159664154, -0.4083840847015381, -0.4083807170391083, -0.40833616256713867, -0.4083203971385956, -0.4083024561405182, -0.4082111418247223, -0.4080737829208374, -0.40806475281715393, -0.4079864025115967, -0.4079728126525879, -0.4079644978046417, -0.40789759159088135, -0.4078894257545471, -0.4078764021396637, -0.4078189730644226, -0.4078157842159271, -0.4078046679496765, -0.40773913264274597, -0.4076877236366272, -0.40768736600875854, -0.40761706233024597, -0.40761598944664, -0.4076078236103058, -0.40760526061058044, -0.40758371353149414, -0.40755340456962585, -0.4075152575969696, -0.40746811032295227, -0.4074594974517822, -0.4074564278125763, -0.40742766857147217, -0.40740710496902466, -0.4074069559574127, -0.40738019347190857, -0.4072530269622803, -0.4072021543979645, -0.4071560800075531, -0.4070526957511902, -0.4067308008670807, -0.4064866602420807, -0.40647751092910767, -0.40647321939468384, -0.4064035415649414, -0.406381219625473, -0.4063073396682739, -0.40628260374069214, -0.40627235174179077, -0.4062264859676361, -0.40616777539253235, -0.406098335981369, -0.4060647189617157, -0.40605974197387695, -0.4059898555278778, -0.4059663414955139, -0.40596437454223633, -0.4058786630630493, -0.40582624077796936, -0.4058193862438202, -0.4058104157447815, -0.4058058559894562, -0.4058021306991577, -0.40578410029411316, -0.4057747423648834, -0.40577343106269836, -0.4057726562023163, -0.40573686361312866, -0.40570712089538574, -0.4056846797466278, -0.40561801195144653, -0.4056026339530945, -0.4055771231651306, -0.40547412633895874, -0.4054120182991028, -0.4052460491657257, -0.40519362688064575, -0.40505629777908325, -0.40505340695381165, -0.40500083565711975, -0.4048630893230438, -0.4048154056072235, -0.4047948122024536, -0.404790997505188, -0.40464869141578674, -0.4046233296394348, -0.40459299087524414, -0.40445029735565186, -0.4044269621372223, -0.4044041037559509, -0.40438711643218994, -0.40434616804122925, -0.4043335020542145, -0.404243141412735, -0.40419939160346985, -0.40417659282684326, -0.40404072403907776, -0.40402334928512573, -0.4040229320526123, -0.404010534286499, -0.40391775965690613, -0.4038587510585785, -0.40379762649536133, -0.4037894606590271, -0.4037681519985199, -0.40376168489456177, -0.4037032127380371, -0.4036935269832611, -0.4036830961704254, -0.40368229150772095, -0.40365836024284363, -0.4036060571670532, -0.40359941124916077, -0.40356552600860596, -0.4035267233848572, -0.4034903347492218, -0.4034854769706726, -0.40348249673843384, -0.40340089797973633, -0.40339550375938416, -0.4033779203891754, -0.4033169448375702, -0.4032810926437378, -0.40327754616737366, -0.4032774567604065, -0.40327274799346924, -0.40325942635536194, -0.4031340181827545, -0.40310660004615784, -0.4030326008796692, -0.40295612812042236, -0.402900755405426, -0.4028104841709137, -0.40278124809265137, -0.4027293920516968, -0.4027160704135895, -0.40271109342575073, -0.40258923172950745, -0.4023657441139221, -0.40224573016166687, -0.4022403657436371, -0.402212530374527, -0.40220949053764343, -0.40217792987823486, -0.40208524465560913, -0.4020790159702301, -0.4018898606300354, -0.4018700420856476, -0.40178072452545166, -0.401702880859375, -0.40167635679244995, -0.4016663134098053, -0.4016118049621582, -0.4015541970729828, -0.4015454351902008, -0.40147310495376587, -0.4014400243759155, -0.40143105387687683, -0.40139642357826233, -0.4013770818710327, -0.4013124406337738, -0.4012638032436371, -0.4012143611907959, -0.4011828601360321, -0.40117713809013367, -0.4011615216732025, -0.4010836184024811, -0.40105289220809937, -0.40102502703666687, -0.40098777413368225, -0.4009588658809662, -0.4009573459625244, -0.400890976190567, -0.40088775753974915, -0.40075525641441345, -0.40075045824050903, -0.4007464647293091, -0.4007270932197571, -0.4007154107093811, -0.4007008373737335, -0.4006997048854828, -0.40068328380584717, -0.4006463289260864, -0.40058544278144836, -0.4005667567253113, -0.400549054145813, -0.40043240785598755, -0.40037617087364197, -0.4003525972366333, -0.40031328797340393, -0.4002792537212372, -0.4002586603164673, -0.40022945404052734, -0.4001164138317108, -0.4001079797744751, -0.40010735392570496, -0.40001946687698364, -0.39997953176498413, -0.399897962808609, -0.3998976945877075, -0.39986032247543335, -0.3998045027256012, -0.3998039662837982, -0.3997753858566284, -0.3997645378112793, -0.3995407223701477, -0.3994562029838562, -0.3994545638561249, -0.3994157016277313, -0.39939191937446594, -0.39938122034072876, -0.3992413580417633, -0.3990885615348816, -0.39907944202423096, -0.39903977513313293, -0.399007111787796, -0.39881882071495056, -0.39880144596099854, -0.3987864553928375, -0.3987211585044861, -0.39868277311325073, -0.39856818318367004, -0.3985445499420166, -0.39847567677497864, -0.39847227931022644, -0.3984648585319519, -0.3984606862068176, -0.39840707182884216, -0.3983805775642395, -0.3983619213104248, -0.3983430564403534, -0.39832067489624023, -0.3983014225959778, -0.39818599820137024, -0.39810818433761597, -0.3980766534805298, -0.3979617953300476, -0.3979581594467163, -0.3978644013404846, -0.39786234498023987, -0.39783740043640137, -0.3978314995765686, -0.39782407879829407, -0.3977152109146118, -0.39759159088134766, -0.3975469470024109, -0.3974962532520294, -0.3974144458770752, -0.3973535895347595, -0.3973224461078644, -0.3973049223423004, -0.39720618724823, -0.39707157015800476, -0.3970576226711273, -0.3970397412776947, -0.39690732955932617, -0.3968851864337921, -0.39682522416114807, -0.39680588245391846, -0.39680030941963196, -0.39677944779396057, -0.3967770040035248, -0.39663663506507874, -0.39661476016044617, -0.3966129422187805, -0.39655664563179016, -0.3964589834213257, -0.39644166827201843, -0.39643892645835876, -0.3964371681213379, -0.3964114189147949, -0.3963931202888489, -0.3963410258293152, -0.3963027000427246, -0.3962949216365814, -0.39599108695983887, -0.39596784114837646, -0.3959343135356903, -0.3959274888038635, -0.3959273099899292, -0.3959227204322815, -0.3958907723426819, -0.39579638838768005, -0.3956151008605957, -0.3955664038658142, -0.39553529024124146, -0.3955175578594208, -0.39551442861557007, -0.3955113887786865, -0.39549461007118225, -0.39546406269073486, -0.39544960856437683, -0.3954255282878876, -0.3953995704650879, -0.3953910171985626, -0.39535191655158997, -0.3953315019607544, -0.395303875207901, -0.39528435468673706, -0.3952365517616272, -0.3951689600944519, -0.3951394855976105, -0.3949428200721741, -0.39485955238342285, -0.3948553204536438, -0.3948482871055603, -0.39481276273727417, -0.3947736322879791, -0.39474692940711975, -0.3947129249572754, -0.3947087526321411, -0.39467087388038635, -0.39463010430336, -0.3945408761501312, -0.3945322632789612, -0.39443522691726685, -0.39438989758491516, -0.3943791687488556, -0.3943345844745636, -0.3942038118839264, -0.39411139488220215, -0.39410775899887085, -0.3941022753715515, -0.3940240442752838, -0.3939455449581146, -0.3938571810722351, -0.3937745988368988, -0.39377450942993164, -0.3937104642391205, -0.3937096893787384, -0.3936980366706848, -0.39369720220565796, -0.39369097352027893, -0.3936719298362732, -0.39364558458328247, -0.39352869987487793, -0.3935200870037079, -0.3934546113014221, -0.39342591166496277, -0.3934062719345093, -0.3933650553226471, -0.39332687854766846, -0.3933054804801941, -0.39323604106903076, -0.39306291937828064, -0.3930206000804901, -0.3929350972175598, -0.3927701711654663, -0.39276403188705444, -0.3926844596862793, -0.39263206720352173, -0.39257434010505676, -0.3925483524799347, -0.39242586493492126, -0.392377644777298, -0.3922605812549591, -0.3922522962093353, -0.39224162697792053, -0.39213326573371887, -0.39211583137512207, -0.39197927713394165, -0.39176875352859497, -0.39173316955566406, -0.39172056317329407, -0.39171817898750305, -0.3917078375816345, -0.39169222116470337, -0.39159324765205383, -0.3915311098098755, -0.39152154326438904, -0.39146244525909424, -0.3911656141281128, -0.3911154270172119, -0.3911094069480896, -0.3910927176475525, -0.3910854160785675, -0.39102450013160706, -0.3909861445426941, -0.390510618686676, -0.39041152596473694, -0.3902803957462311, -0.3901592493057251, -0.3899875283241272, -0.3899542987346649, -0.3899402916431427, -0.38988158106803894, -0.3898705840110779, -0.3897787034511566, -0.38971802592277527, -0.38969430327415466, -0.38948315382003784, -0.3894664943218231, -0.389247328042984, -0.38914549350738525, -0.389132022857666, -0.38902682065963745, -0.38893356919288635, -0.38879939913749695, -0.3887805938720703, -0.38877594470977783, -0.38858893513679504, -0.3885757327079773, -0.38852810859680176, -0.3883450925350189, -0.3883029520511627, -0.38820940256118774, -0.3881949186325073, -0.3879595994949341, -0.38792213797569275, -0.3879000246524811, -0.38780835270881653, -0.38776254653930664, -0.38775601983070374, -0.38771820068359375, -0.38763996958732605, -0.3876350224018097, -0.3875197768211365, -0.3873925805091858, -0.3873552083969116, -0.3873201310634613, -0.387149453163147, -0.3869800269603729, -0.38697588443756104, -0.3868985176086426, -0.3868831396102905, -0.3867988586425781, -0.38674119114875793, -0.3866901099681854, -0.3863928020000458, -0.3863174021244049, -0.3862830102443695, -0.3859328031539917, -0.38588234782218933, -0.3858540654182434, -0.38583970069885254, -0.3857441842556, -0.38570570945739746, -0.3856222927570343, -0.38554757833480835, -0.38541167974472046, -0.38532647490501404, -0.3851747512817383, -0.3851544260978699, -0.38496673107147217, -0.384883850812912, -0.38467171788215637, -0.3846092224121094, -0.3845968544483185, -0.38456636667251587, -0.38455525040626526, -0.384538471698761, -0.3844388425350189, -0.3843826651573181, -0.38433393836021423, -0.3841598629951477, -0.38413918018341064, -0.3841160535812378, -0.3840886056423187, -0.3840290307998657, -0.3839285969734192, -0.38390299677848816, -0.383870929479599, -0.3838376998901367, -0.38382765650749207, -0.38371574878692627, -0.3837110698223114, -0.38368162512779236, -0.3836711347103119, -0.38364848494529724, -0.3835763931274414, -0.3833850026130676, -0.3833151161670685, -0.3832273483276367, -0.3832247257232666, -0.38319674134254456, -0.38318780064582825, -0.383149117231369, -0.3831416964530945, -0.38312655687332153, -0.38311120867729187, -0.38308677077293396, -0.3829270899295807, -0.3828788101673126, -0.3828296363353729, -0.38279879093170166, -0.38273903727531433, -0.3827095627784729, -0.38265734910964966, -0.38263726234436035, -0.38257524371147156, -0.38242360949516296, -0.38240933418273926, -0.38235464692115784, -0.38232657313346863, -0.3822731375694275, -0.3821779191493988, -0.3821571171283722, -0.38214412331581116, -0.38196903467178345, -0.3819630742073059, -0.38186901807785034, -0.38184481859207153, -0.3818330466747284, -0.38176923990249634, -0.38176897168159485, -0.38157859444618225, -0.3814466595649719, -0.38140010833740234, -0.3812907636165619, -0.38125014305114746, -0.3812294900417328, -0.3812086582183838, -0.38094937801361084, -0.3808080852031708, -0.3807191550731659, -0.38068726658821106, -0.3806787431240082, -0.38059893250465393, -0.3805611729621887, -0.38052698969841003, -0.3805240988731384, -0.38050931692123413, -0.38044118881225586, -0.38014060258865356, -0.380136638879776, -0.3800807297229767, -0.38005226850509644, -0.37996920943260193, -0.379907488822937, -0.37986063957214355, -0.3796890377998352, -0.3796407878398895, -0.3795223534107208, -0.3792777359485626, -0.3792579472064972, -0.379201740026474, -0.37917372584342957, -0.37908780574798584, -0.3790101706981659, -0.3789365589618683, -0.3789210319519043, -0.3789048194885254, -0.37890034914016724, -0.37888261675834656, -0.3788430094718933, -0.37871938943862915, -0.37861761450767517, -0.3784714937210083, -0.3784480392932892, -0.37844136357307434, -0.3782755136489868, -0.37824347615242004, -0.37818682193756104, -0.3780796527862549, -0.378057599067688, -0.3779504895210266, -0.37784039974212646, -0.37781375646591187, -0.3774944543838501, -0.3774624466896057, -0.37741127610206604, -0.37738877534866333, -0.3773733377456665, -0.3773705065250397, -0.37728551030158997, -0.37714993953704834, -0.37713655829429626, -0.376911461353302, -0.3767644464969635, -0.37672773003578186, -0.3766871392726898, -0.3766210377216339, -0.37658870220184326, -0.3765767216682434, -0.37655341625213623, -0.3765037953853607, -0.37648630142211914, -0.37643590569496155, -0.3763605058193207, -0.3762485682964325, -0.37603262066841125, -0.3758540749549866, -0.3758394718170166, -0.3758200705051422, -0.37580180168151855, -0.3756408393383026, -0.3755793571472168, -0.37545308470726013, -0.3754497766494751, -0.37536486983299255, -0.3753567636013031, -0.3752785623073578, -0.3751988112926483, -0.37514758110046387, -0.37501052021980286, -0.3749881386756897, -0.3749610483646393, -0.3748183250427246, -0.374783456325531, -0.3747011721134186, -0.3746170699596405, -0.3745039999485016, -0.3744800388813019, -0.37447112798690796, -0.3742722272872925, -0.3741188645362854, -0.37395718693733215, -0.37388455867767334, -0.3738813102245331, -0.3738470673561096, -0.3737812340259552, -0.3736497461795807, -0.373645544052124, -0.37362051010131836, -0.3735797107219696, -0.3735484778881073, -0.3731710612773895, -0.3730621039867401, -0.373029887676239, -0.37302353978157043, -0.37289872765541077, -0.37285664677619934, -0.37279292941093445, -0.3727480471134186, -0.37224283814430237, -0.37207648158073425, -0.37181633710861206, -0.371802419424057, -0.3713604509830475, -0.3711639642715454, -0.37107405066490173, -0.370871901512146, -0.3708707094192505, -0.3702276051044464, -0.3701983690261841, -0.3699697256088257, -0.3698772192001343, -0.36964377760887146, -0.369483083486557, -0.3692684769630432, -0.36916491389274597, -0.3691110908985138, -0.36899474263191223, -0.3689669072628021, -0.36888259649276733, -0.3687872886657715, -0.3687531352043152, -0.3686290383338928, -0.36800551414489746, -0.36797410249710083, -0.36789679527282715, -0.36785364151000977, -0.3677577078342438, -0.3677406907081604, -0.3673992156982422, -0.36724457144737244, -0.3671833276748657, -0.366976261138916, -0.36673852801322937, -0.3666975200176239, -0.3666173219680786, -0.36655279994010925, -0.36651360988616943, -0.3663921058177948, -0.3662128746509552, -0.3658314645290375, -0.36559781432151794, -0.36554232239723206, -0.3655286133289337, -0.3654307425022125, -0.36478564143180847, -0.36444756388664246, -0.3643242418766022, -0.36416563391685486, -0.36399680376052856, -0.3639315068721771, -0.3637627959251404, -0.3634202182292938, -0.3630514442920685, -0.36288970708847046, -0.36286675930023193, -0.36234456300735474, -0.3619425594806671, -0.3613237142562866, -0.36121055483818054, -0.36097055673599243, -0.3596198856830597, -0.35920947790145874, -0.35872700810432434, -0.35829684138298035, -0.3571767508983612, -0.35613274574279785, -0.35514453053474426, -0.3544231951236725, -0.3516380190849304]}

==> raw_results/ensembles_L_Former_ood.json <==
{"fpr": [0.0, 0.001, 0.045, 0.045, 0.049, 0.049, 0.05, 0.05, 0.053, 0.053, 0.054, 0.054, 0.056, 0.056, 0.06, 0.06, 0.062, 0.062, 0.063, 0.063, 0.064, 0.064, 0.065, 0.065, 0.066, 0.066, 0.067, 0.067, 0.068, 0.068, 0.07, 0.07, 0.071, 0.071, 0.073, 0.073, 0.074, 0.074, 0.075, 0.075, 0.076, 0.076, 0.077, 0.077, 0.081, 0.081, 0.083, 0.083, 0.084, 0.084, 0.086, 0.086, 0.087, 0.087, 0.088, 0.088, 0.089, 0.089, 0.093, 0.093, 0.102, 0.102, 0.107, 0.107, 0.108, 0.108, 0.109, 0.109, 0.115, 0.115, 0.116, 0.116, 0.117, 0.117, 0.118, 0.118, 0.119, 0.119, 0.122, 0.122, 0.125, 0.125, 0.128, 0.128, 0.129, 0.129, 0.13, 0.13, 0.131, 0.131, 0.133, 0.133, 0.134, 0.134, 0.135, 0.135, 0.137, 0.137, 0.139, 0.139, 0.14, 0.14, 0.141, 0.141, 0.142, 0.142, 0.143, 0.143, 0.144, 0.144, 0.145, 0.145, 0.147, 0.147, 0.148, 0.148, 0.151, 0.151, 0.152, 0.152, 0.153, 0.153, 0.154, 0.154, 0.155, 0.155, 0.158, 0.158, 0.159, 0.159, 0.16, 0.16, 0.161, 0.161, 0.163, 0.163, 0.164, 0.164, 0.168, 0.168, 0.169, 0.169, 0.17, 0.17, 0.173, 0.173, 0.175, 0.175, 0.177, 0.177, 0.178, 0.178, 0.179, 0.179, 0.182, 0.182, 0.183, 0.183, 0.184, 0.184, 0.185, 0.185, 0.188, 0.188, 0.189, 0.189, 0.19, 0.19, 0.191, 0.191, 0.192, 0.192, 0.194, 0.194, 0.195, 0.195, 0.196, 0.196, 0.2, 0.2, 0.201, 0.201, 0.203, 0.203, 0.205, 0.205, 0.206, 0.206, 0.207, 0.207, 0.208, 0.208, 0.209, 0.209, 0.21, 0.21, 0.211, 0.211, 0.212, 0.212, 0.213, 0.213, 0.216, 0.216, 0.22, 0.22, 0.222, 0.222, 0.223, 0.223, 0.224, 0.224, 0.226, 0.226, 0.227, 0.227, 0.228, 0.228, 0.229, 0.229, 0.23, 0.23, 0.232, 0.232, 0.235, 0.235, 0.237, 0.237, 0.24, 0.24, 0.241, 0.241, 0.242, 0.242, 0.243, 0.243, 0.244, 0.244, 0.245, 0.245, 0.246, 0.246, 0.247, 0.247, 0.248, 0.248, 0.251, 0.251, 0.252, 0.252, 0.253, 0.253, 0.254, 0.254, 0.255, 0.255, 0.256, 0.256, 0.257, 0.257, 0.258, 0.258, 0.261, 0.261, 0.264, 0.264, 0.266, 0.266, 0.27, 0.27, 0.273, 0.273, 0.275, 0.275, 0.277, 0.277, 0.279, 0.279, 0.28, 0.28, 0.282, 0.282, 0.283, 0.283, 0.285, 0.285, 0.286, 0.286, 0.287, 0.287, 0.288, 0.288, 0.29, 0.29, 0.292, 0.292, 0.293, 0.293, 0.294, 0.294, 0.295, 0.295, 0.296, 0.296, 0.299, 0.299, 0.3, 0.3, 0.302, 0.302, 0.303, 0.303, 0.305, 0.305, 0.307, 0.307, 0.309, 0.309, 0.31, 0.31, 0.313, 0.313, 0.315, 0.315, 0.316, 0.316, 0.319, 0.319, 0.321, 0.321, 0.323, 0.323, 0.327, 0.327, 0.33, 0.33, 0.331, 0.331, 0.333, 0.333, 0.334, 0.334, 0.335, 0.335, 0.337, 0.337, 0.339, 0.339, 0.342, 0.342, 0.343, 0.343, 0.347, 0.347, 0.35, 0.35, 0.351, 0.351, 0.353, 0.353, 0.355, 0.355, 0.359, 0.359, 0.36, 0.36, 0.362, 0.362, 0.368, 0.368, 0.369, 0.369, 0.37, 0.37, 0.371, 0.371, 0.376, 0.376, 0.377, 0.377, 0.378, 0.378, 0.379, 0.379, 0.381, 0.381, 0.383, 0.383, 0.384, 0.384, 0.385, 0.385, 0.387, 0.387, 0.388, 0.388, 0.39, 0.39, 0.393, 0.393, 0.395, 0.395, 0.397, 0.397, 0.399, 0.399, 0.4, 0.4, 0.401, 0.401, 0.402, 0.402, 0.403, 0.403, 0.405, 0.405, 0.406, 0.406, 0.407, 0.407, 0.411, 0.411, 0.412, 0.412, 0.413, 0.413, 0.421, 0.421, 0.427, 0.427, 0.428, 0.428, 0.429, 0.429, 0.43, 0.43, 0.432, 0.432, 0.433, 0.433, 0.434, 0.434, 0.44, 0.44, 0.442, 0.444, 0.444, 0.447, 0.447, 0.453, 0.453, 0.457, 0.457, 0.459, 0.459, 0.463, 0.463, 0.466, 0.466, 0.471, 0.471, 0.472, 0.472, 0.474, 0.474, 0.475, 0.475, 0.477, 0.477, 0.482, 0.482, 0.488, 0.488, 0.489, 0.489, 0.492, 0.492, 0.495, 0.495, 0.496, 0.496, 0.497, 0.497, 0.5, 0.5, 0.502, 0.502, 0.504, 0.504, 0.507, 0.507, 0.512, 0.512, 0.513, 0.513, 0.515, 0.515, 0.516, 0.516, 0.517, 0.517, 0.519, 0.519, 0.52, 0.52, 0.521, 0.521, 0.522, 0.522, 0.523, 0.523, 0.528, 0.528, 0.535, 0.535, 0.538, 0.538, 0.539, 0.539, 0.541, 0.541, 0.544, 0.544, 0.551, 0.551, 0.561, 0.561, 0.563, 0.563, 0.567, 0.567, 0.568, 0.568, 0.57, 0.57, 0.572, 0.572, 0.579, 0.579, 0.584, 0.584, 0.586, 0.586, 0.589, 0.589, 0.598, 0.598, 0.599, 0.599, 0.603, 0.603, 0.605, 0.605, 0.606, 0.606, 0.607, 0.607, 0.608, 0.608, 0.61, 0.61, 0.614, 0.614, 0.616, 0.616, 0.624, 0.624, 0.628, 0.628, 0.63, 0.63, 0.633, 0.633, 0.639, 0.639, 0.642, 0.642, 0.643, 0.643, 0.651, 0.651, 0.652, 0.652, 0.653, 0.653, 0.656, 0.656, 0.659, 0.659, 0.66, 0.66, 0.662, 0.662, 0.666, 0.666, 0.675, 0.675, 0.676, 0.676, 0.678, 0.678, 0.681, 0.681, 0.683, 0.683, 0.687, 0.687, 0.688, 0.688, 0.689, 0.689, 0.69, 0.69, 0.692, 0.692, 0.698, 0.698, 0.701, 0.701, 0.704, 0.704, 0.707, 0.707, 0.714, 0.714, 0.715, 0.715, 0.716, 0.716, 0.717, 0.717, 0.719, 0.719, 0.724, 0.724, 0.725, 0.725, 0.727, 0.727, 0.728, 0.728, 0.729, 0.729, 0.731, 0.731, 0.732, 0.732, 0.733, 0.733, 0.734, 0.734, 0.735, 0.735, 0.738, 0.738, 0.739, 0.739, 0.74, 0.74, 0.741, 0.741, 0.743, 0.743, 0.746, 0.746, 0.747, 0.747, 0.75, 0.75, 0.753, 0.753, 0.754, 0.754, 0.759, 0.759, 0.761, 0.761, 0.763, 0.763, 0.766, 0.766, 0.768, 0.768, 0.769, 0.769, 0.77, 0.77, 0.773, 0.773, 0.778, 0.778, 0.78, 0.78, 0.781, 0.781, 0.782, 0.782, 0.783, 0.783, 0.784, 0.784, 0.785, 0.785, 0.791, 0.791, 0.795, 0.795, 0.796, 0.796, 0.797, 0.797, 0.798, 0.798, 0.803, 0.803, 0.807, 0.807, 0.809, 0.809, 0.81, 0.81, 0.811, 0.811, 0.814, 0.814, 0.822, 0.822, 0.83, 0.83, 0.834, 0.834, 0.836, 0.836, 0.838, 0.838, 0.842, 0.842, 0.845, 0.845, 0.846, 0.846, 0.848, 0.848, 0.851, 0.851, 0.854, 0.854, 0.856, 0.856, 0.857, 0.857, 0.858, 0.858, 0.859, 0.859, 0.862, 0.862, 0.864, 0.864, 0.865, 0.865, 0.866, 0.866, 0.867, 0.867, 0.868, 0.868, 0.869, 0.869, 0.871, 0.871, 0.872, 0.872, 0.874, 0.874, 0.875, 0.875, 0.876, 0.876, 0.878, 0.878, 0.879, 0.879, 0.883, 0.883, 0.884, 0.884, 0.886, 0.886, 0.887, 0.887, 0.888, 0.888, 0.889, 0.889, 0.891, 0.891, 0.892, 0.892, 0.893, 0.893, 0.895, 0.895, 0.896, 0.896, 0.897, 0.897, 0.898, 0.898, 0.899, 0.899, 0.9, 0.9, 0.901, 0.901, 0.903, 0.903, 0.904, 0.904, 0.905, 0.905, 0.907, 0.907, 0.908, 0.908, 0.909, 0.909, 0.911, 0.911, 0.912, 0.912, 0.917, 0.917, 0.918, 0.918, 0.919, 0.919, 0.921, 0.921, 0.922, 0.922, 0.924, 0.924, 0.928, 0.928, 0.93, 0.93, 0.931, 0.931, 0.932, 0.932, 0.934, 0.934, 0.936, 0.936, 0.938, 0.938, 0.939, 0.939, 0.94, 0.94, 0.941, 0.941, 0.942, 0.942, 0.943, 0.943, 0.945, 0.945, 0.947, 0.947, 0.949, 0.949, 0.95, 0.95, 0.954, 0.954, 0.959, 0.959, 0.961, 0.961, 1.0], "tpr": [0.0, 0.0, 0.0, 0.001, 0.001, 0.002, 0.002, 0.009, 0.009, 0.012, 0.012, 0.013, 0.013, 0.015, 0.015, 0.02, 0.02, 0.023, 0.023, 0.026, 0.026, 0.032, 0.032, 0.034, 0.034, 0.036, 0.036, 0.037, 0.037, 0.038, 0.038, 0.04, 0.04, 0.041, 0.041, 0.043, 0.043, 0.05, 0.05, 0.054, 0.054, 0.057, 0.057, 0.058, 0.058, 0.062, 0.062, 0.063, 0.063, 0.065, 0.065, 0.068, 0.068, 0.069, 0.069, 0.077, 0.077, 0.078, 0.078, 0.082, 0.082, 0.086, 0.086, 0.088, 0.088, 0.089, 0.089, 0.091, 0.091, 0.095, 0.095, 0.098, 0.098, 0.099, 0.099, 0.1, 0.1, 0.101, 0.101, 0.104, 0.104, 0.106, 0.106, 0.108, 0.108, 0.115, 0.115, 0.116, 0.116, 0.123, 0.123, 0.124, 0.124, 0.127, 0.127, 0.133, 0.133, 0.135, 0.135, 0.137, 0.137, 0.139, 0.139, 0.14, 0.14, 0.141, 0.141, 0.15, 0.15, 0.156, 0.156, 0.16, 0.16, 0.161, 0.161, 0.163, 0.163, 0.168, 0.168, 0.171, 0.171, 0.172, 0.172, 0.175, 0.175, 0.177, 0.177, 0.178, 0.178, 0.179, 0.179, 0.185, 0.185, 0.188, 0.188, 0.192, 0.192, 0.193, 0.193, 0.197, 0.197, 0.199, 0.199, 0.2, 0.2, 0.202, 0.202, 0.203, 0.203, 0.204, 0.204, 0.217, 0.217, 0.218, 0.218, 0.22, 0.22, 0.223, 0.223, 0.226, 0.226, 0.23, 0.23, 0.233, 0.233, 0.235, 0.235, 0.238, 0.238, 0.239, 0.239, 0.241, 0.241, 0.243, 0.243, 0.249, 0.249, 0.252, 0.252, 0.253, 0.253, 0.254, 0.254, 0.255, 0.255, 0.258, 0.258, 0.263, 0.263, 0.265, 0.265, 0.268, 0.268, 0.27, 0.27, 0.271, 0.271, 0.276, 0.276, 0.277, 0.277, 0.278, 0.278, 0.279, 0.279, 0.28, 0.28, 0.281, 0.281, 0.282, 0.282, 0.283, 0.283, 0.284, 0.284, 0.285, 0.285, 0.286, 0.286, 0.29, 0.29, 0.292, 0.292, 0.294, 0.294, 0.296, 0.296, 0.297, 0.297, 0.298, 0.298, 0.3, 0.3, 0.303, 0.303, 0.306, 0.306, 0.307, 0.307, 0.309, 0.309, 0.31, 0.31, 0.313, 0.313, 0.314, 0.314, 0.315, 0.315, 0.324, 0.324, 0.325, 0.325, 0.327, 0.327, 0.331, 0.331, 0.332, 0.332, 0.333, 0.333, 0.335, 0.335, 0.336, 0.336, 0.338, 0.338, 0.339, 0.339, 0.34, 0.34, 0.344, 0.344, 0.345, 0.345, 0.352, 0.352, 0.354, 0.354, 0.358, 0.358, 0.359, 0.359, 0.361, 0.361, 0.363, 0.363, 0.365, 0.365, 0.366, 0.366, 0.367, 0.367, 0.369, 0.369, 0.371, 0.371, 0.372, 0.372, 0.377, 0.377, 0.379, 0.379, 0.381, 0.381, 0.382, 0.382, 0.384, 0.384, 0.387, 0.387, 0.388, 0.388, 0.39, 0.39, 0.391, 0.391, 0.392, 0.392, 0.393, 0.393, 0.396, 0.396, 0.399, 0.399, 0.402, 0.402, 0.403, 0.403, 0.405, 0.405, 0.406, 0.406, 0.408, 0.408, 0.411, 0.411, 0.412, 0.412, 0.413, 0.413, 0.414, 0.414, 0.417, 0.417, 0.421, 0.421, 0.422, 0.422, 0.427, 0.427, 0.428, 0.428, 0.429, 0.429, 0.432, 0.432, 0.433, 0.433, 0.434, 0.434, 0.437, 0.437, 0.438, 0.438, 0.439, 0.439, 0.442, 0.442, 0.443, 0.443, 0.445, 0.445, 0.446, 0.446, 0.448, 0.448, 0.45, 0.45, 0.451, 0.451, 0.452, 0.452, 0.453, 0.453, 0.454, 0.454, 0.455, 0.455, 0.456, 0.456, 0.458, 0.458, 0.459, 0.459, 0.464, 0.464, 0.465, 0.465, 0.466, 0.466, 0.467, 0.467, 0.47, 0.47, 0.471, 0.471, 0.472, 0.472, 0.473, 0.473, 0.474, 0.474, 0.476, 0.476, 0.48, 0.48, 0.483, 0.483, 0.484, 0.484, 0.486, 0.486, 0.49, 0.49, 0.491, 0.491, 0.492, 0.492, 0.493, 0.493, 0.494, 0.494, 0.497, 0.497, 0.498, 0.498, 0.5, 0.5, 0.501, 0.501, 0.503, 0.503, 0.505, 0.505, 0.505, 0.509, 0.509, 0.51, 0.51, 0.511, 0.511, 0.512, 0.512, 0.513, 0.513, 0.517, 0.517, 0.519, 0.519, 0.52, 0.52, 0.521, 0.521, 0.522, 0.522, 0.523, 0.523, 0.524, 0.524, 0.525, 0.525, 0.529, 0.529, 0.531, 0.531, 0.532, 0.532, 0.533, 0.533, 0.535, 0.535, 0.538, 0.538, 0.539, 0.539, 0.54, 0.54, 0.541, 0.541, 0.543, 0.543, 0.544, 0.544, 0.546, 0.546, 0.547, 0.547, 0.548, 0.548, 0.549, 0.549, 0.55, 0.55, 0.552, 0.552, 0.553, 0.553, 0.555, 0.555, 0.557, 0.557, 0.558, 0.558, 0.562, 0.562, 0.563, 0.563, 0.565, 0.565, 0.569, 0.569, 0.57, 0.57, 0.571, 0.571, 0.572, 0.572, 0.574, 0.574, 0.576, 0.576, 0.577, 0.577, 0.579, 0.579, 0.58, 0.58, 0.581, 0.581, 0.582, 0.582, 0.587, 0.587, 0.59, 0.59, 0.591, 0.591, 0.592, 0.592, 0.593, 0.593, 0.594, 0.594, 0.595, 0.595, 0.596, 0.596, 0.598, 0.598, 0.599, 0.599, 0.6, 0.6, 0.603, 0.603, 0.604, 0.604, 0.606, 0.606, 0.607, 0.607, 0.608, 0.608, 0.609, 0.609, 0.61, 0.61, 0.611, 0.611, 0.614, 0.614, 0.616, 0.616, 0.617, 0.617, 0.618, 0.618, 0.62, 0.62, 0.621, 0.621, 0.623, 0.623, 0.624, 0.624, 0.625, 0.625, 0.627, 0.627, 0.629, 0.629, 0.631, 0.631, 0.633, 0.633, 0.635, 0.635, 0.637, 0.637, 0.638, 0.638, 0.64, 0.64, 0.641, 0.641, 0.642, 0.642, 0.643, 0.643, 0.645, 0.645, 0.647, 0.647, 0.649, 0.649, 0.65, 0.65, 0.651, 0.651, 0.652, 0.652, 0.657, 0.657, 0.658, 0.658, 0.661, 0.661, 0.664, 0.664, 0.665, 0.665, 0.667, 0.667, 0.668, 0.668, 0.672, 0.672, 0.673, 0.673, 0.674, 0.674, 0.675, 0.675, 0.678, 0.678, 0.679, 0.679, 0.682, 0.682, 0.683, 0.683, 0.684, 0.684, 0.685, 0.685, 0.686, 0.686, 0.687, 0.687, 0.689, 0.689, 0.69, 0.69, 0.693, 0.693, 0.694, 0.694, 0.695, 0.695, 0.698, 0.698, 0.7, 0.7, 0.701, 0.701, 0.702, 0.702, 0.703, 0.703, 0.705, 0.705, 0.707, 0.707, 0.708, 0.708, 0.715, 0.715, 0.717, 0.717, 0.718, 0.718, 0.721, 0.721, 0.724, 0.724, 0.725, 0.725, 0.726, 0.726, 0.727, 0.727, 0.729, 0.729, 0.733, 0.733, 0.735, 0.735, 0.736, 0.736, 0.738, 0.738, 0.739, 0.739, 0.742, 0.742, 0.746, 0.746, 0.748, 0.748, 0.751, 0.751, 0.755, 0.755, 0.756, 0.756, 0.757, 0.757, 0.763, 0.763, 0.766, 0.766, 0.767, 0.767, 0.769, 0.769, 0.772, 0.772, 0.774, 0.774, 0.776, 0.776, 0.778, 0.778, 0.786, 0.786, 0.791, 0.791, 0.792, 0.792, 0.797, 0.797, 0.799, 0.799, 0.8, 0.8, 0.801, 0.801, 0.802, 0.802, 0.809, 0.809, 0.815, 0.815, 0.819, 0.819, 0.822, 0.822, 0.823, 0.823, 0.827, 0.827, 0.833, 0.833, 0.838, 0.838, 0.84, 0.84, 0.843, 0.843, 0.844, 0.844, 0.846, 0.846, 0.85, 0.85, 0.854, 0.854, 0.855, 0.855, 0.859, 0.859, 0.86, 0.86, 0.861, 0.861, 0.864, 0.864, 0.867, 0.867, 0.869, 0.869, 0.874, 0.874, 0.875, 0.875, 0.878, 0.878, 0.882, 0.882, 0.893, 0.893, 0.898, 0.898, 0.902, 0.902, 0.904, 0.904, 0.905, 0.905, 0.907, 0.907, 0.926, 0.926, 0.93, 0.93, 0.942, 0.942, 0.949, 0.949, 0.952, 0.952, 0.953, 0.953, 0.958, 0.958, 0.966, 0.966, 0.967, 0.967, 0.968, 0.968, 0.971, 0.971, 0.975, 0.975, 0.977, 0.977, 0.98, 0.98, 0.983, 0.983, 0.985, 0.985, 0.986, 0.986, 0.992, 0.992, 0.993, 0.993, 0.994, 0.994, 0.995, 0.995, 0.997, 0.997, 0.998, 0.998, 0.999, 0.999, 1.0, 1.0], "precision": [0.5099439061703213, 0.5096938775510204, 0.5099540581929556, 0.5102145045965271, 0.5099642309657639, 0.5102249488752556, 0.5104859335038363, 0.510747185261003, 0.5110087045570917, 0.5112704918032787, 0.5110199897488468, 0.5112820512820513, 0.5115443817342227, 0.5118069815195072, 0.5120698510529019, 0.5118191161356629, 0.5115681233933161, 0.5118312757201646, 0.5115800308800823, 0.5118434603501545, 0.512107161257084, 0.5118556701030927, 0.5121196493037649, 0.5123839009287926, 0.5121321631388746, 0.512396694214876, 0.5126614987080104, 0.5124095139607032, 0.512157268494568, 0.5119047619047619, 0.5116519937856033, 0.5113989637305699, 0.5111456713322965, 0.5114107883817427, 0.5111572392319668, 0.5114226375908619, 0.5111688311688312, 0.510914760914761, 0.5111804472178887, 0.5109261186264308, 0.510671525247267, 0.5104166666666666, 0.5106826472120897, 0.5104275286757038, 0.5101721439749609, 0.5099164926931107, 0.5101827676240209, 0.509926854754441, 0.5096706743335075, 0.5099372384937239, 0.5102040816326531, 0.5099476439790576, 0.5096909376636982, 0.5094339622641509, 0.5091767173571053, 0.5094438614900315, 0.5097112860892389, 0.509453781512605, 0.509196006305833, 0.508937960042061, 0.5092056812204103, 0.5094736842105263, 0.5092153765139548, 0.5094836670179136, 0.5092250922509225, 0.509493670886076, 0.5092348284960422, 0.5089757127771911, 0.508716323296355, 0.5084566596194503, 0.5081967213114754, 0.5079365079365079, 0.5076760190577025, 0.5074152542372882, 0.5076841547429782, 0.5079533404029692, 0.5076923076923077, 0.5074309978768577, 0.5071694105151354, 0.5069075451647184, 0.5066454013822435, 0.5069148936170212, 0.5071846726982437, 0.5074547390841321, 0.5077250932338838, 0.5074626865671642, 0.5077333333333334, 0.5080042689434365, 0.5077415910304325, 0.5074786324786325, 0.5072153928380545, 0.5074866310160427, 0.507223113964687, 0.5069593147751607, 0.5066952329941082, 0.5064308681672026, 0.5061662198391421, 0.505901287553648, 0.5056360708534622, 0.505907626208378, 0.5061794734013971, 0.5059139784946236, 0.5056481979558902, 0.5053821313240043, 0.5051157781367798, 0.5048491379310345, 0.5045822102425876, 0.5043149946062567, 0.5040474905558554, 0.5037796976241901, 0.5035116153430578, 0.5032432432432432, 0.502974580854516, 0.5032467532467533, 0.502977801840823, 0.5027085590465872, 0.5024390243902439, 0.5021691973969631, 0.50244167118828, 0.502171552660152, 0.5019011406844106, 0.5016304347826087, 0.5013594344752583, 0.501088139281828, 0.5008165487207403, 0.5005446623093682, 0.5002724795640326, 0.5, 0.49972722313147844, 0.49945414847161573, 0.4991807755324959, 0.4989071038251366, 0.4986331328594861, 0.49835886214442016, 0.49808429118773945, 0.49780941949616647, 0.49753424657534245, 0.49725877192982454, 0.4975315414152496, 0.4978046103183315, 0.49807797913234486, 0.49835164835164836, 0.49862561847168774, 0.49834983498349833, 0.4980737479361585, 0.4983480176211454, 0.4980716253443526, 0.49834619625137816, 0.49862107004964146, 0.49834437086092714, 0.4980673660960795, 0.4983425414364641, 0.498065229408513, 0.497787610619469, 0.4975096845600443, 0.49723145071982283, 0.49750692520775625, 0.49722838137472286, 0.49694952856350527, 0.49667036625971145, 0.4963908939478068, 0.4961111111111111, 0.4963868816008894, 0.4966629588431591, 0.49638286032276013, 0.49610244988864144, 0.4958217270194986, 0.4955406911928651, 0.4952593418851088, 0.49497767857142855, 0.4946957007258515, 0.49441340782122906, 0.4941307993292342, 0.49384787472035796, 0.493564633463906, 0.49384098544232924, 0.4935574229691877, 0.49327354260089684, 0.4929893438025799, 0.49270482603815935, 0.49298147108366086, 0.4926966292134832, 0.4924114671163575, 0.4921259842519685, 0.4924029262802476, 0.49268018018018017, 0.4923943661971831, 0.4926719278466742, 0.49238578680203043, 0.49209932279909707, 0.49181253529079616, 0.4915254237288136, 0.49123798756359527, 0.4915158371040724, 0.49122807017543857, 0.4909399773499434, 0.4912181303116147, 0.4909297052154195, 0.4906409529211571, 0.49035187287173665, 0.4906303236797274, 0.4903409090909091, 0.4900511654349062, 0.48976109215017066, 0.4900398406374502, 0.489749430523918, 0.49002849002849, 0.48973774230330674, 0.4900171135196805, 0.490296803652968, 0.49000571102227297, 0.4897142857142857, 0.4894225271583762, 0.4891304347826087, 0.48941041785918715, 0.48911798396334477, 0.48939828080229225, 0.48910550458715596, 0.48881239242685026, 0.48851894374282434, 0.48822515795519816, 0.4885057471264368, 0.48878665899942497, 0.48849252013808975, 0.4881980426021877, 0.4879032258064516, 0.48760806916426513, 0.48788927335640137, 0.4875937680323139, 0.48729792147806006, 0.487579433853264, 0.48728323699421966, 0.4875650665124349, 0.48726851851851855, 0.48697162709901565, 0.48667439165701043, 0.48695652173913045, 0.4872389791183295, 0.4869413813116657, 0.48664343786295006, 0.48692620569436373, 0.4866279069767442, 0.48632926119837117, 0.4860302677532014, 0.4857309260337799, 0.48543123543123545, 0.4857142857142857, 0.48599766627771296, 0.4862813776999416, 0.48656542056074764, 0.4862653419053185, 0.48596491228070177, 0.48566413107080164, 0.4853629976580796, 0.4850615114235501, 0.4847596717467761, 0.4850439882697947, 0.4847417840375587, 0.4844392248972402, 0.48413631022326675, 0.48383303938859495, 0.48411764705882354, 0.48440258975868156, 0.4840989399293286, 0.48438420742486743, 0.4840801886792453, 0.4837758112094395, 0.4834710743801653, 0.48375664500886, 0.483451536643026, 0.48314606741573035, 0.48284023668639053, 0.48253404381290704, 0.4828199052132701, 0.4831061055127445, 0.48279952550415184, 0.4824925816023739, 0.4821852731591449, 0.48187759952465836, 0.4815695600475624, 0.4812611540749554, 0.48154761904761906, 0.4812388326384753, 0.48092967818831944, 0.4806201550387597, 0.48031026252983294, 0.48, 0.479689366786141, 0.4793783622235505, 0.4796650717703349, 0.4799521244763615, 0.47964071856287427, 0.4799281006590773, 0.47961630695443647, 0.47990401919616077, 0.47959183673469385, 0.4798798798798799, 0.4795673076923077, 0.4792543595911004, 0.4795427196149218, 0.47922937989163156, 0.4789156626506024, 0.47860156720916214, 0.47828709288299154, 0.4779722389861195, 0.4782608695652174, 0.4779456193353474, 0.4782345828295042, 0.4785238959467635, 0.4782082324455206, 0.4778921865536039, 0.4775757575757576, 0.47725894481503944, 0.47694174757281554, 0.4772313296903461, 0.4775212636695018, 0.4778115501519757, 0.4774939172749392, 0.47717589774802194, 0.476857490864799, 0.4765386959171237, 0.47621951219512193, 0.4758999389871873, 0.47557997557997556, 0.4752596212583995, 0.47555012224938875, 0.47522935779816516, 0.4749082007343941, 0.47519902020820576, 0.47487745098039214, 0.47455548743102394, 0.47484662576687114, 0.474524248004911, 0.4742014742014742, 0.47449293177627533, 0.4747847478474785, 0.47446153846153843, 0.47413793103448276, 0.4738139248305607, 0.47410604192355116, 0.4743985194324491, 0.47469135802469137, 0.474366893143916, 0.47404202719406674, 0.4743351886209029, 0.4746287128712871, 0.47492260061919506, 0.4745972738537794, 0.47489150650960943, 0.47518610421836227, 0.4748603351955307, 0.4745341614906832, 0.4742075823492853, 0.47450248756218905, 0.4741754822650902, 0.4738480697384807, 0.4735202492211838, 0.47319201995012466, 0.4728633811603244, 0.47253433208489387, 0.4728294815740162, 0.473125, 0.4734208880550344, 0.47309136420525655, 0.4733876017532874, 0.47368421052631576, 0.47398119122257054, 0.4742785445420326, 0.47394852479598243, 0.4742462311557789, 0.47454431175361406, 0.4742138364779874, 0.47388294524858404, 0.473551637279597, 0.4732199117832388, 0.4735182849936948, 0.47381703470031544, 0.4734848484848485, 0.4731522425773847, 0.47281921618204803, 0.4731182795698925, 0.47341772151898737, 0.473717542748575, 0.4740177439797212, 0.47368421052631576, 0.4733502538071066, 0.47365079365079366, 0.47395171537484115, 0.47425301970756517, 0.47455470737913485, 0.4748567791215786, 0.4751592356687898, 0.4754620777565328, 0.475765306122449, 0.47543075941289087, 0.47509578544061304, 0.4747603833865815, 0.4744245524296675, 0.47472808701215613, 0.47503201024327785, 0.47533632286995514, 0.4756410256410256, 0.4759461193072482, 0.4762516046213094, 0.4765574823378292, 0.4768637532133676, 0.47652733118971063, 0.47619047619047616, 0.47585318737926596, 0.47615979381443296, 0.4764667956157318, 0.47677419354838707, 0.47643641058747577, 0.47674418604651164, 0.47640594699418226, 0.4760672703751617, 0.47637540453074434, 0.47603626943005184, 0.4763447828904731, 0.4766536964980545, 0.4763140817650876, 0.475974025974026, 0.4762833008447043, 0.476592977893368, 0.47690305790500975, 0.4772135416666667, 0.47687296416938113, 0.4765319426336376, 0.47619047619047616, 0.4758485639686684, 0.4761593729588504, 0.4764705882352941, 0.47678221059516024, 0.47709424083769636, 0.4774066797642436, 0.47706422018348627, 0.47672131147540986, 0.47703412073490814, 0.4766907419566645, 0.47700394218134035, 0.47666009204470744, 0.4769736842105263, 0.47662936142198814, 0.4769433465085639, 0.4772577455504285, 0.47757255936675463, 0.4778877887788779, 0.4775429326287979, 0.47719762062128224, 0.47685185185185186, 0.4771674387822634, 0.4774834437086093, 0.4777998674618953, 0.4781167108753316, 0.47843397478433974, 0.47875166002656044, 0.47840531561461797, 0.47805851063829785, 0.47771124417831007, 0.4780292942743009, 0.4776815456362425, 0.478, 0.47765176784523017, 0.4773030707610147, 0.47762191048764197, 0.4772727272727273, 0.47692307692307695, 0.47657295850066933, 0.47622237106496984, 0.47587131367292224, 0.4755197853789403, 0.47516778523489933, 0.47548690396239085, 0.47513440860215056, 0.4754539340954943, 0.47510094212651416, 0.47474747474747475, 0.4750673854447439, 0.4753877275792313, 0.4750337381916329, 0.474679270762998, 0.475, 0.4753211629479378, 0.47564276048714477, 0.47596479350033855, 0.47628726287262874, 0.4759322033898305, 0.4762550881953867, 0.47657841140529533, 0.47690217391304346, 0.47654656696125086, 0.47687074829931975, 0.4765146358066712, 0.4768392370572207, 0.47648261758691207, 0.4761255115961801, 0.4764505119453925, 0.476775956284153, 0.4764183185235817, 0.47606019151846785, 0.4757015742642026, 0.476027397260274, 0.47635366689513364, 0.4766803840877915, 0.47632120796156485, 0.4766483516483517, 0.47697594501718216, 0.4766162310866575, 0.4769442532690984, 0.4772727272727273, 0.47691247415575466, 0.476551724137931, 0.47619047619047616, 0.47651933701657456, 0.4768486523842433, 0.47717842323651455, 0.47750865051903113, 0.4778393351800554, 0.4774774774774775, 0.4778085991678225, 0.4774462179042332, 0.47708333333333336, 0.477414871438499, 0.47774687065368565, 0.4780793319415449, 0.4777158774373259, 0.47804878048780486, 0.4783821478382148, 0.47871598046057223, 0.47835195530726254, 0.47868623340321453, 0.4783216783216783, 0.47865640307907625, 0.4789915966386555, 0.4793272599859846, 0.4789621318373071, 0.4792982456140351, 0.47963483146067415, 0.4792691496837667, 0.47960618846694797, 0.4792399718508093, 0.4788732394366197, 0.4785059901338971, 0.4788434414668547, 0.4784756527875794, 0.4788135593220339, 0.4784452296819788, 0.4780763790664781, 0.47770700636942676, 0.4780453257790368, 0.47838412473423103, 0.4787234042553192, 0.47835344215755854, 0.4786931818181818, 0.4783226723525231, 0.4786628733997155, 0.4782918149466192, 0.47863247863247865, 0.4782608695652174, 0.47788873038516405, 0.47751605995717344, 0.47714285714285715, 0.47748391708363114, 0.4771101573676681, 0.47745168217609163, 0.4777936962750716, 0.4774193548387097, 0.4770444763271162, 0.47738693467336685, 0.47701149425287354, 0.47735442127965494, 0.47697841726618706, 0.476601871850252, 0.4762247838616715, 0.47656813266041814, 0.4769119769119769, 0.47653429602888087, 0.4761560693641618, 0.4757772957339118, 0.4761215629522431, 0.47574221578566256, 0.47608695652173916, 0.47643219724437996, 0.47677793904209, 0.477124183006536, 0.47747093023255816, 0.47709090909090907, 0.47671033478893743, 0.4763292061179898, 0.47594752186588923, 0.47556528081692195, 0.4759124087591241, 0.4762600438276114, 0.4758771929824561, 0.47622531089978054, 0.47584187408491946, 0.47619047619047616, 0.47580645161290325, 0.4761555392516508, 0.47577092511013214, 0.47538574577516535, 0.47573529411764703, 0.4760853568800589, 0.47643593519882177, 0.4767870302137067, 0.4771386430678466, 0.4774907749077491, 0.4778434268833087, 0.47745750184774577, 0.4770710059171598, 0.4774241302738712, 0.4777777777777778, 0.4781319495922906, 0.47774480712166173, 0.4773570898292502, 0.47771173848439824, 0.47806691449814126, 0.47842261904761907, 0.4780342516753537, 0.4783904619970194, 0.47874720357941836, 0.4791044776119403, 0.4787154592979836, 0.4790732436472347, 0.47943156320119673, 0.47979041916167664, 0.4801498127340824, 0.48050974512743627, 0.4808702175543886, 0.4804804804804805, 0.48084147257700977, 0.48120300751879697, 0.48081264108352145, 0.48042168674698793, 0.48078372268274305, 0.4803921568627451, 0.4807547169811321, 0.48036253776435045, 0.4799697656840514, 0.4803328290468986, 0.47993943981831944, 0.47954545454545455, 0.4799090219863533, 0.4802731411229135, 0.4806378132118451, 0.4810030395136778, 0.4806083650190114, 0.4802130898021309, 0.4805788271134806, 0.4809451219512195, 0.4805491990846682, 0.4801526717557252, 0.4805194805194805, 0.4808868501529052, 0.4812547819433818, 0.48085758039816234, 0.4804597701149425, 0.4808282208588957, 0.48119723714504986, 0.4807987711213518, 0.4803996925441968, 0.4807692307692308, 0.48036951501154734, 0.48073959938366717, 0.4811102544333076, 0.48148148148148145, 0.48185328185328186, 0.482225656877898, 0.48259860788863107, 0.48297213622291024, 0.4833462432223083, 0.48372093023255813, 0.48332040341349886, 0.483695652173913, 0.4840714840714841, 0.484447900466563, 0.4848249027237354, 0.48442367601246106, 0.48402182385035075, 0.484399375975039, 0.4847775175644028, 0.484375, 0.4847537138389367, 0.4843505477308294, 0.4839467501957713, 0.4843260188087774, 0.48470588235294115, 0.4850863422291994, 0.4846818538884525, 0.485062893081761, 0.4854445318646735, 0.4858267716535433, 0.4854215918045705, 0.48580441640378547, 0.48539857932123126, 0.4849921011058452, 0.4853754940711462, 0.4849683544303797, 0.4845605700712589, 0.48415213946117275, 0.4845360824742268, 0.4849206349206349, 0.4853057982525814, 0.48569157392686807, 0.48607796340493237, 0.4864649681528662, 0.48685258964143424, 0.48724082934609253, 0.4868316041500399, 0.48722044728434505, 0.486810551558753, 0.4872, 0.4875900720576461, 0.4879807692307692, 0.48757016840417, 0.48796147672552165, 0.4883534136546185, 0.4887459807073955, 0.4891391794046661, 0.4895330112721417, 0.48992747784045126, 0.48951612903225805, 0.48991121872477805, 0.4903069466882068, 0.49070331447049315, 0.49029126213592233, 0.49068825910931174, 0.49108589951377635, 0.4906731549067315, 0.4902597402597403, 0.49065800162469536, 0.49105691056910566, 0.49145646867371845, 0.49185667752442996, 0.49144254278728605, 0.49184339314845027, 0.4922448979591837, 0.49264705882352944, 0.49304987735077677, 0.49345335515548283, 0.49385749385749383, 0.49426229508196723, 0.4946677604593929, 0.4942528735632184, 0.4938373048479869, 0.4934210526315789, 0.49382716049382713, 0.4942339373970346, 0.49381698268755153, 0.49422442244224424, 0.49463253509496286, 0.49504132231404957, 0.49545078577336643, 0.49503311258278143, 0.49544324772162385, 0.49585406301824214, 0.4954356846473029, 0.4950166112956811, 0.49542809642560265, 0.4950083194675541, 0.4954204829308909, 0.495, 0.4954128440366973, 0.494991652754591, 0.4954051796157059, 0.49581939799331104, 0.49539748953974894, 0.49581239530988275, 0.49622799664710815, 0.4966442953020134, 0.49706129303106633, 0.4966386554621849, 0.49705634987384356, 0.49663299663299665, 0.4970513900589722, 0.4974704890387858, 0.4978902953586498, 0.4983108108108108, 0.4987320371935757, 0.49915397631133673, 0.4995766299745978, 0.5, 0.5004240882103478, 0.5, 0.4995751911639762, 0.4991496598639456, 0.49957446808510636, 0.5, 0.5004262574595055, 0.5, 0.4995730145175064, 0.49914529914529915, 0.49871685201026517, 0.4982876712328767, 0.4987146529562982, 0.49914236706689535, 0.49871244635193135, 0.4991408934707904, 0.4995700773860705, 0.5, 0.5004306632213609, 0.5008620689655172, 0.5004314063848145, 0.5008635578583766, 0.5012964563526361, 0.5017301038062284, 0.5021645021645021, 0.5025996533795494, 0.5030355594102341, 0.5034722222222222, 0.5030408340573415, 0.5034782608695653, 0.5039164490861618, 0.5034843205574913, 0.5030514385353095, 0.5034904013961605, 0.5039301310043668, 0.5034965034965035, 0.5039370078740157, 0.5035026269702276, 0.5030674846625767, 0.5035087719298246, 0.5039508340649693, 0.5043936731107206, 0.5048372911169745, 0.5044014084507042, 0.5039647577092511, 0.5044091710758377, 0.5048543689320388, 0.5044169611307421, 0.5048629531388152, 0.5053097345132743, 0.5057573073516386, 0.5062056737588653, 0.5066548358473825, 0.5071047957371225, 0.5075555555555555, 0.5080071174377224, 0.5084594835262689, 0.5089126559714795, 0.5084745762711864, 0.5089285714285714, 0.5093833780160858, 0.5098389982110912, 0.5102954341987467, 0.510752688172043, 0.5112107623318386, 0.5116696588868941, 0.5112309074573226, 0.5116906474820144, 0.5121512151215122, 0.5126126126126126, 0.5121731289449954, 0.5117328519855595, 0.5112917795844625, 0.5108499095840868, 0.5113122171945701, 0.5117753623188406, 0.5113327289211242, 0.5108892921960072, 0.5113533151680291, 0.5109090909090909, 0.5113739763421292, 0.51183970856102, 0.512306289881495, 0.5118613138686131, 0.5114155251141552, 0.5109689213893968, 0.5105215004574566, 0.510989010989011, 0.5114573785517873, 0.5119266055045871, 0.512396694214876, 0.5128676470588235, 0.5133394664213431, 0.5138121546961326, 0.5133640552995392, 0.5138376383763837, 0.5143120960295475, 0.5147874306839186, 0.515263644773358, 0.5157407407407407, 0.5152919369786839, 0.5148423005565863, 0.5153203342618384, 0.5148698884758365, 0.5144186046511627, 0.5148975791433892, 0.5144454799627214, 0.5149253731343284, 0.5144724556489262, 0.514018691588785, 0.5144995322731525, 0.5140449438202247, 0.514526710402999, 0.5150093808630394, 0.5145539906103287, 0.5150375939849624, 0.5145813734713076, 0.5150659133709982, 0.5146088595664468, 0.5150943396226415, 0.5155807365439093, 0.5151228733459358, 0.5146641438032167, 0.5151515151515151, 0.5146919431279621, 0.5151802656546489, 0.5156695156695157, 0.5161596958174905, 0.5166508087535681, 0.5171428571428571, 0.5166825548141086, 0.5162213740458015, 0.5167144221585482, 0.517208413001912, 0.5177033492822967, 0.5172413793103449, 0.5177372962607862, 0.5182341650671785, 0.5177713736791547, 0.5182692307692308, 0.5187680461982676, 0.5183044315992292, 0.5188042430086789, 0.5193050193050193, 0.5198067632850242, 0.5193423597678917, 0.5188770571151985, 0.5184108527131783, 0.518913676042677, 0.5184466019417475, 0.5179786200194364, 0.5184824902723736, 0.5180136319376826, 0.5185185185185185, 0.5190243902439025, 0.51953125, 0.5190615835777126, 0.5195694716242661, 0.5200783545543585, 0.5205882352941177, 0.5201177625122669, 0.5196463654223968, 0.52015732546706, 0.5196850393700787, 0.5192118226600986, 0.5187376725838264, 0.5182625863770978, 0.5187747035573123, 0.5192878338278932, 0.5198019801980198, 0.5203171456888008, 0.5208333333333334, 0.5213505461767627, 0.5208747514910537, 0.5213930348258706, 0.5219123505976095, 0.522432701894317, 0.5229540918163673, 0.5234765234765235, 0.523, 0.5235235235235235, 0.5240480961923848, 0.5235707121364093, 0.5240963855421686, 0.5236180904522613, 0.5241448692152918, 0.5246727089627392, 0.5241935483870968, 0.5247225025227044, 0.5242424242424243, 0.5247724974721941, 0.5253036437246964, 0.5258358662613982, 0.526369168356998, 0.5269035532994923, 0.5264227642276422, 0.525940996948118, 0.5264765784114053, 0.527013251783894, 0.5275510204081633, 0.5270684371807968, 0.5265848670756647, 0.526100307062436, 0.5256147540983607, 0.5261538461538462, 0.526694045174538, 0.527235354573484, 0.5277777777777778, 0.5272914521112255, 0.5278350515463918, 0.5283797729618163, 0.5278925619834711, 0.5284384694932782, 0.5289855072463768, 0.5295336787564767, 0.5300829875518672, 0.5295950155763239, 0.5301455301455301, 0.5306971904266389, 0.53125, 0.5318039624608968, 0.5323590814196242, 0.5329153605015674, 0.5324267782426778, 0.5329842931937173, 0.5335429769392034, 0.534102833158447, 0.5336134453781513, 0.5331230283911672, 0.5326315789473685, 0.5321390937829295, 0.5332629355860612, 0.5338266384778013, 0.5343915343915344, 0.5338983050847458, 0.5334040296924708, 0.5339702760084926, 0.5345377258235919, 0.5351063829787234, 0.5356762513312034, 0.5362473347547975, 0.5368196371398078, 0.5363247863247863, 0.5358288770053476, 0.5364025695931478, 0.5359056806002144, 0.5364806866952789, 0.5359828141783028, 0.535483870967742, 0.5360602798708288, 0.5366379310344828, 0.5361380798274002, 0.5367170626349892, 0.5362162162162162, 0.5357142857142857, 0.5352112676056338, 0.5357917570498916, 0.5352877307274702, 0.5358695652173913, 0.5353645266594124, 0.5359477124183006, 0.5365321701199564, 0.537117903930131, 0.5377049180327869, 0.5382932166301969, 0.5388828039430449, 0.5383771929824561, 0.5389681668496158, 0.5395604395604395, 0.5401540154015402, 0.5407488986784141, 0.5413450937155457, 0.5419426048565121, 0.5425414364640884, 0.543141592920354, 0.5426356589147286, 0.5432372505543237, 0.5427302996670367, 0.5422222222222223, 0.5417130144605117, 0.5412026726057907, 0.5418060200668896, 0.5412946428571429, 0.5407821229050279, 0.5413870246085011, 0.541993281075028, 0.5426008968609866, 0.5432098765432098, 0.5426966292134832, 0.5433070866141733, 0.5427927927927928, 0.5422773393461104, 0.5417607223476298, 0.5423728813559322, 0.5418552036199095, 0.5413363533408834, 0.5408163265306123, 0.5402951191827469, 0.5409090909090909, 0.5415244596131968, 0.541002277904328, 0.540478905359179, 0.541095890410959, 0.5405714285714286, 0.5411899313501144, 0.5406643757159221, 0.5412844036697247, 0.5407577497129736, 0.5413793103448276, 0.5408515535097813, 0.5414746543778802, 0.5420991926182238, 0.5415704387990762, 0.5410404624277456, 0.5405092592592593, 0.541135573580533, 0.5417633410672854, 0.5412311265969802, 0.541860465116279, 0.5424912689173458, 0.541958041958042, 0.5425904317386231, 0.5432242990654206, 0.543859649122807, 0.5433255269320844, 0.5439624853458382, 0.5446009389671361, 0.5440658049353702, 0.5435294117647059, 0.5429917550058893, 0.5424528301886793, 0.5419126328217237, 0.5425531914893617, 0.5420118343195266, 0.542654028436019, 0.5432977461447213, 0.5427553444180523, 0.5422116527942925, 0.5428571428571428, 0.5423122765196663, 0.5429594272076372, 0.5424133811230586, 0.5430622009569378, 0.5437125748502994, 0.5431654676258992, 0.5438175270108043, 0.5444711538461539, 0.5439229843561973, 0.5445783132530121, 0.5440289505428226, 0.5446859903381642, 0.5441354292623942, 0.5447941888619855, 0.5442424242424242, 0.5436893203883495, 0.5443499392466585, 0.5450121654501217, 0.5456760048721072, 0.5463414634146342, 0.5470085470085471, 0.5464547677261614, 0.5458996328029376, 0.5465686274509803, 0.5460122699386503, 0.5466830466830467, 0.5461254612546126, 0.5455665024630542, 0.5462392108508015, 0.5456790123456791, 0.546353522867738, 0.5470297029702971, 0.5477075588599752, 0.5483870967741935, 0.5490683229813664, 0.5497512437810945, 0.5491905354919053, 0.5486284289276808, 0.5480649188514357, 0.54875, 0.5494367959949937, 0.5488721804511278, 0.5495608531994981, 0.5489949748743719, 0.549685534591195, 0.5503778337531486, 0.5510718789407314, 0.5517676767676768, 0.5512010113780025, 0.5506329113924051, 0.550063371356147, 0.550761421319797, 0.5514612452350699, 0.5508905852417303, 0.5515923566878981, 0.5522959183673469, 0.5517241379310345, 0.5524296675191815, 0.5518565941101152, 0.5512820512820513, 0.5507060333761232, 0.5514138817480719, 0.5521235521235521, 0.5528350515463918, 0.552258064516129, 0.5529715762273901, 0.553686934023286, 0.5544041450777202, 0.5551232166018158, 0.5545454545454546, 0.5552665799739922, 0.5546875, 0.5541069100391134, 0.5535248041775457, 0.5529411764705883, 0.5523560209424084, 0.5530799475753604, 0.5538057742782152, 0.5545335085413929, 0.5539473684210526, 0.5546772068511199, 0.5554089709762533, 0.5548216644649934, 0.5542328042328042, 0.5536423841059602, 0.553050397877984, 0.5537848605577689, 0.5545212765957447, 0.5539280958721704, 0.5533333333333333, 0.5527369826435247, 0.553475935828877, 0.5528781793842035, 0.5536193029490617, 0.553020134228188, 0.553763440860215, 0.5545087483176312, 0.5539083557951483, 0.5546558704453441, 0.5540540540540541, 0.5534506089309879, 0.5528455284552846, 0.55359565807327, 0.5543478260869565, 0.5551020408163265, 0.5544959128065395, 0.5538881309686221, 0.5546448087431693, 0.5554035567715458, 0.5561643835616439, 0.5569272976680384, 0.5563186813186813, 0.5570839064649243, 0.5578512396694215, 0.5572413793103448, 0.5566298342541437, 0.5573997233748271, 0.5581717451523546, 0.5575589459084604, 0.5583333333333333, 0.5591098748261474, 0.5598885793871866, 0.5592747559274756, 0.5586592178770949, 0.558041958041958, 0.5588235294117647, 0.5582047685834503, 0.5575842696629213, 0.5569620253164557, 0.5577464788732395, 0.5585331452750353, 0.557909604519774, 0.5572842998585573, 0.556657223796034, 0.5574468085106383, 0.5582386363636364, 0.5590327169274538, 0.5584045584045584, 0.5592011412268189, 0.5585714285714286, 0.5593705293276109, 0.5601719197707736, 0.5595408895265424, 0.5603448275862069, 0.5611510791366906, 0.5605187319884726, 0.5598845598845599, 0.5606936416184971, 0.5615050651230101, 0.5608695652173913, 0.5616835994194485, 0.561046511627907, 0.5604075691411936, 0.5597667638483965, 0.5605839416058395, 0.5614035087719298, 0.5607613469985359, 0.5601173020527859, 0.5609397944199707, 0.5602941176470588, 0.561119293078056, 0.5619469026548672, 0.5627769571639586, 0.5621301775147929, 0.5614814814814815, 0.5623145400593472, 0.5616641901931649, 0.5610119047619048, 0.5618479880774963, 0.5611940298507463, 0.5605381165919282, 0.5598802395209581, 0.5592203898050975, 0.5585585585585585, 0.5593984962406015, 0.5587349397590361, 0.5595776772247361, 0.5589123867069486, 0.5582450832072617, 0.5590909090909091, 0.5599393019726859, 0.5592705167173252, 0.558599695585997, 0.5594512195121951, 0.5603053435114503, 0.5596330275229358, 0.5604900459418071, 0.5598159509202454, 0.5606758832565284, 0.56, 0.559322033898305, 0.5601851851851852, 0.5595054095826894, 0.5588235294117647, 0.5596899224806201, 0.5605590062111802, 0.5598755832037325, 0.559190031152648, 0.5600624024960998, 0.559375, 0.5602503912363067, 0.5611285266457681, 0.5604395604395604, 0.559748427672956, 0.5590551181102362, 0.5583596214511041, 0.5592417061611374, 0.5585443037974683, 0.5578446909667195, 0.5587301587301587, 0.5596184419713831, 0.5589171974522293, 0.5582137161084529, 0.5575079872204473, 0.5568, 0.5560897435897436, 0.5553772070626003, 0.5546623794212219, 0.5555555555555556, 0.5564516129032258, 0.555735056542811, 0.5566343042071198, 0.5575364667747164, 0.5568181818181818, 0.5560975609756098, 0.5553745928338762, 0.5546492659053833, 0.5555555555555556, 0.5564648117839607, 0.5573770491803278, 0.5566502463054187, 0.5575657894736842, 0.5584843492586491, 0.5594059405940595, 0.5603305785123966, 0.5596026490066225, 0.560530679933665, 0.5614617940199336, 0.5607321131447587, 0.56, 0.5609348914858097, 0.5618729096989966, 0.5628140703517588, 0.5620805369127517, 0.5630252100840336, 0.563973063973064, 0.5649241146711635, 0.5641891891891891, 0.5634517766497462, 0.5644067796610169, 0.5636672325976231, 0.564625850340136, 0.5638841567291312, 0.5648464163822525, 0.5641025641025641, 0.5633561643835616, 0.5626072041166381, 0.5618556701030928, 0.5628227194492255, 0.5620689655172414, 0.5613126079447323, 0.5622837370242214, 0.561525129982669, 0.5625, 0.5617391304347826, 0.5609756097560976, 0.5602094240837696, 0.5594405594405595, 0.5586690017513135, 0.5578947368421052, 0.5571177504393673, 0.5563380281690141, 0.5555555555555556, 0.5565371024734982, 0.5557522123893806, 0.5567375886524822, 0.5577264653641207, 0.5587188612099644, 0.5579322638146168, 0.5589285714285714, 0.5581395348837209, 0.557347670250896, 0.5565529622980251, 0.5575539568345323, 0.5567567567567567, 0.5577617328519856, 0.5569620253164557, 0.5561594202898551, 0.5571687840290381, 0.5563636363636364, 0.5573770491803278, 0.5565693430656934, 0.5557586837294333, 0.554945054945055, 0.5559633027522936, 0.5551470588235294, 0.5543278084714549, 0.5535055350553506, 0.5545286506469501, 0.5537037037037037, 0.5528756957328386, 0.5539033457249071, 0.553072625698324, 0.5541044776119403, 0.5551401869158878, 0.5561797752808989, 0.5553470919324578, 0.556390977443609, 0.5574387947269304, 0.5566037735849056, 0.555765595463138, 0.5568181818181818, 0.5578747628083491, 0.55893536121673, 0.5580952380952381, 0.5572519083969466, 0.5583173996175909, 0.5593869731800766, 0.5585412667946257, 0.5576923076923077, 0.558766859344894, 0.5579150579150579, 0.5570599613152805, 0.5562015503875969, 0.5553398058252427, 0.556420233463035, 0.5555555555555556, 0.556640625, 0.5557729941291585, 0.5568627450980392, 0.555992141453831, 0.5570866141732284, 0.5581854043392505, 0.5573122529644269, 0.5584158415841585, 0.5575396825396826, 0.558648111332008, 0.5577689243027888, 0.5588822355289421, 0.56, 0.5591182364729459, 0.5602409638554217, 0.5613682092555332, 0.5625, 0.5636363636363636, 0.562753036437247, 0.563894523326572, 0.5650406504065041, 0.5661914460285132, 0.5653061224489796, 0.5664621676891616, 0.5655737704918032, 0.5667351129363449, 0.565843621399177, 0.5649484536082474, 0.5640495867768595, 0.5631469979296067, 0.5622406639004149, 0.5634095634095634, 0.5625, 0.5636743215031316, 0.5627615062761506, 0.5618448637316562, 0.5630252100840336, 0.5621052631578948, 0.5611814345991561, 0.5602536997885835, 0.5614406779661016, 0.5605095541401274, 0.5595744680851064, 0.5607675906183369, 0.5598290598290598, 0.5588865096359743, 0.5579399141630901, 0.556989247311828, 0.5560344827586207, 0.5572354211663066, 0.5562770562770563, 0.5553145336225597, 0.5543478260869565, 0.5555555555555556, 0.5567685589519651, 0.5557986870897156, 0.5570175438596491, 0.5582417582417583, 0.5572687224669604, 0.5584988962472406, 0.5575221238938053, 0.5587583148558758, 0.56, 0.5612472160356348, 0.5625, 0.5615212527964206, 0.5605381165919282, 0.5595505617977528, 0.5608108108108109, 0.5598194130925508, 0.5588235294117647, 0.5578231292517006, 0.5568181818181818, 0.5558086560364465, 0.5547945205479452, 0.5560640732265446, 0.555045871559633, 0.5540229885057472, 0.5552995391705069, 0.5565819861431871, 0.5555555555555556, 0.5545243619489559, 0.5558139534883721, 0.5547785547785548, 0.5560747663551402, 0.5550351288056206, 0.5539906103286385, 0.5529411764705883, 0.5542452830188679, 0.5531914893617021, 0.5521327014218009, 0.5534441805225653, 0.5523809523809524, 0.5513126491646778, 0.5502392344497608, 0.5515587529976019, 0.5528846153846154, 0.5542168674698795, 0.5531400966183575, 0.5520581113801453, 0.5509708737864077, 0.5498783454987834, 0.551219512195122, 0.5501222493887531, 0.5490196078431373, 0.547911547911548, 0.5492610837438424, 0.5481481481481482, 0.5470297029702971, 0.5459057071960298, 0.5472636815920398, 0.5461346633416458, 0.545, 0.5463659147869674, 0.5477386934673367, 0.5491183879093199, 0.547979797979798, 0.549367088607595, 0.5482233502538071, 0.5470737913486005, 0.5459183673469388, 0.5447570332480819, 0.5435897435897435, 0.5424164524421594, 0.5412371134020618, 0.5400516795865633, 0.538860103626943, 0.5376623376623376, 0.5364583333333334, 0.5352480417754569, 0.5340314136125655, 0.5354330708661418, 0.5342105263157895, 0.5356200527704486, 0.5370370370370371, 0.5358090185676393, 0.5372340425531915, 0.5386666666666666, 0.5374331550802139, 0.5361930294906166, 0.5376344086021505, 0.5390835579514824, 0.5405405405405406, 0.5392953929539296, 0.5407608695652174, 0.5395095367847411, 0.5382513661202186, 0.5397260273972603, 0.5384615384615384, 0.5371900826446281, 0.5359116022099447, 0.5346260387811634, 0.5361111111111111, 0.5376044568245125, 0.5391061452513967, 0.5406162464985994, 0.5393258426966292, 0.5408450704225352, 0.53954802259887, 0.5382436260623229, 0.5369318181818182, 0.5356125356125356, 0.5371428571428571, 0.5386819484240688, 0.5373563218390804, 0.5360230547550432, 0.5346820809248555, 0.5362318840579711, 0.5348837209302325, 0.5335276967930029, 0.5321637426900585, 0.530791788856305, 0.5294117647058824, 0.528023598820059, 0.5295857988165681, 0.5281899109792285, 0.5297619047619048, 0.5283582089552239, 0.5299401197604791, 0.5315315315315315, 0.5331325301204819, 0.5317220543806647, 0.5303030303030303, 0.5319148936170213, 0.5304878048780488, 0.5290519877675841, 0.5276073619631901, 0.5292307692307693, 0.5277777777777778, 0.5294117647058824, 0.5279503105590062, 0.5264797507788161, 0.525, 0.5266457680250783, 0.5251572327044025, 0.5236593059936908, 0.5221518987341772, 0.5206349206349207, 0.5191082802547771, 0.5207667731629393, 0.5224358974358975, 0.5241157556270096, 0.5225806451612903, 0.5210355987055016, 0.5227272727272727, 0.5211726384364821, 0.5228758169934641, 0.5245901639344263, 0.5230263157894737, 0.5214521452145214, 0.5198675496688742, 0.5182724252491694, 0.52, 0.5183946488294314, 0.5167785234899329, 0.5151515151515151, 0.5135135135135135, 0.511864406779661, 0.5102040816326531, 0.5119453924914675, 0.5102739726027398, 0.5085910652920962, 0.506896551724138, 0.5051903114186851, 0.5034722222222222, 0.5017421602787456, 0.5, 0.4982456140350877, 0.4964788732394366, 0.49823321554770317, 0.49645390070921985, 0.498220640569395, 0.49642857142857144, 0.4982078853046595, 0.49640287769784175, 0.49458483754512633, 0.4963768115942029, 0.49454545454545457, 0.4927007299270073, 0.4945054945054945, 0.4963235294117647, 0.4944649446494465, 0.4925925925925926, 0.4944237918215613, 0.4962686567164179, 0.4943820224719101, 0.4924812030075188, 0.49056603773584906, 0.48863636363636365, 0.4866920152091255, 0.4847328244274809, 0.48659003831417624, 0.4846153846153846, 0.4826254826254826, 0.4806201550387597, 0.48249027237354086, 0.48046875, 0.4823529411764706, 0.484251968503937, 0.48221343873517786, 0.4801587301587302, 0.47808764940239046, 0.476, 0.4738955823293173, 0.4717741935483871, 0.46963562753036436, 0.4715447154471545, 0.46938775510204084, 0.4713114754098361, 0.4691358024691358, 0.4669421487603306, 0.46473029045643155, 0.4625, 0.4602510460251046, 0.4579831932773109, 0.45569620253164556, 0.4576271186440678, 0.4553191489361702, 0.452991452991453, 0.45493562231759654, 0.45689655172413796, 0.4588744588744589, 0.45652173913043476, 0.45414847161572053, 0.45614035087719296, 0.4581497797356828, 0.46017699115044247, 0.4577777777777778, 0.45535714285714285, 0.452914798206278, 0.45495495495495497, 0.45701357466063347, 0.4590909090909091, 0.45662100456621, 0.45871559633027525, 0.45622119815668205, 0.4583333333333333, 0.4558139534883721, 0.45794392523364486, 0.45539906103286387, 0.4528301886792453, 0.45023696682464454, 0.4523809523809524, 0.44976076555023925, 0.44711538461538464, 0.4444444444444444, 0.441747572815534, 0.44390243902439025, 0.44607843137254904, 0.4482758620689655, 0.4504950495049505, 0.4527363184079602, 0.455, 0.45226130653266333, 0.4494949494949495, 0.4517766497461929, 0.4489795918367347, 0.4512820512820513, 0.4484536082474227, 0.44559585492227977, 0.4479166666666667, 0.450261780104712, 0.45263157894736844, 0.455026455026455, 0.4574468085106383, 0.45454545454545453, 0.45161290322580644, 0.4486486486486487, 0.44565217391304346, 0.44808743169398907, 0.45054945054945056, 0.4530386740331492, 0.45555555555555555, 0.4581005586592179, 0.4606741573033708, 0.4632768361581921, 0.4659090909090909, 0.4685714285714286, 0.46551724137931033, 0.4624277456647399, 0.45930232558139533, 0.45614035087719296, 0.4588235294117647, 0.46153846153846156, 0.4642857142857143, 0.46706586826347307, 0.463855421686747, 0.4666666666666667, 0.4634146341463415, 0.4601226993865031, 0.4567901234567901, 0.453416149068323, 0.45, 0.44654088050314467, 0.4430379746835443, 0.4394904458598726, 0.4423076923076923, 0.43870967741935485, 0.44155844155844154, 0.43790849673202614, 0.4342105263157895, 0.4304635761589404, 0.43333333333333335, 0.436241610738255, 0.43243243243243246, 0.42857142857142855, 0.4315068493150685, 0.42758620689655175, 0.4305555555555556, 0.43356643356643354, 0.4295774647887324, 0.425531914893617, 0.42142857142857143, 0.4172661870503597, 0.42028985507246375, 0.4233576642335766, 0.4264705882352941, 0.42962962962962964, 0.4253731343283582, 0.42857142857142855, 0.42424242424242425, 0.4198473282442748, 0.4153846153846154, 0.4186046511627907, 0.4140625, 0.4094488188976378, 0.40476190476190477, 0.4, 0.4032258064516129, 0.3983739837398374, 0.39344262295081966, 0.3884297520661157, 0.38333333333333336, 0.37815126050420167, 0.3728813559322034, 0.36752136752136755, 0.3706896551724138, 0.3652173913043478, 0.35964912280701755, 0.36283185840707965, 0.36607142857142855, 0.36036036036036034, 0.36363636363636365, 0.3577981651376147, 0.35185185185185186, 0.35514018691588783, 0.3584905660377358, 0.3523809523809524, 0.3557692307692308, 0.34951456310679613, 0.35294117647058826, 0.3465346534653465, 0.34, 0.3434343434343434, 0.336734693877551, 0.32989690721649484, 0.3333333333333333, 0.3263157894736842, 0.3191489361702128, 0.3118279569892473, 0.30434782608695654, 0.2967032967032967, 0.28888888888888886, 0.29213483146067415, 0.2840909090909091, 0.27586206896551724, 0.26744186046511625, 0.27058823529411763, 0.2619047619047619, 0.25301204819277107, 0.24390243902439024, 0.24691358024691357, 0.25, 0.24050632911392406, 0.23076923076923078, 0.22077922077922077, 0.21052631578947367, 0.2, 0.20270270270270271, 0.2054794520547945, 0.20833333333333334, 0.2112676056338028, 0.2, 0.18840579710144928, 0.19117647058823528, 0.19402985074626866, 0.18181818181818182, 0.18461538461538463, 0.171875, 0.15873015873015872, 0.14516129032258066, 0.14754098360655737, 0.15, 0.15254237288135594, 0.13793103448275862, 0.12280701754385964, 0.10714285714285714, 0.09090909090909091, 0.07407407407407407, 0.05660377358490566, 0.038461538461538464, 0.0392156862745098, 0.02, 0.02040816326530612, 0.020833333333333332, 0.02127659574468085, 0.021739130434782608, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 1.0], "recall": [1.0, 0.999, 0.999, 0.999, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.997, 0.997, 0.997, 0.997, 0.997, 0.996, 0.995, 0.995, 0.994, 0.994, 0.994, 0.993, 0.993, 0.993, 0.992, 0.992, 0.992, 0.991, 0.99, 0.989, 0.988, 0.987, 0.986, 0.986, 0.985, 0.985, 0.984, 0.983, 0.983, 0.982, 0.981, 0.98, 0.98, 0.979, 0.978, 0.977, 0.977, 0.976, 0.975, 0.975, 0.975, 0.974, 0.973, 0.972, 0.971, 0.971, 0.971, 0.97, 0.969, 0.968, 0.968, 0.968, 0.967, 0.967, 0.966, 0.966, 0.965, 0.964, 0.963, 0.962, 0.961, 0.96, 0.959, 0.958, 0.958, 0.958, 0.957, 0.956, 0.955, 0.954, 0.953, 0.953, 0.953, 0.953, 0.953, 0.952, 0.952, 0.952, 0.951, 0.95, 0.949, 0.949, 0.948, 0.947, 0.946, 0.945, 0.944, 0.943, 0.942, 0.942, 0.942, 0.941, 0.94, 0.939, 0.938, 0.937, 0.936, 0.935, 0.934, 0.933, 0.932, 0.931, 0.93, 0.93, 0.929, 0.928, 0.927, 0.926, 0.926, 0.925, 0.924, 0.923, 0.922, 0.921, 0.92, 0.919, 0.918, 0.917, 0.916, 0.915, 0.914, 0.913, 0.912, 0.911, 0.91, 0.909, 0.908, 0.907, 0.907, 0.907, 0.907, 0.907, 0.907, 0.906, 0.905, 0.905, 0.904, 0.904, 0.904, 0.903, 0.902, 0.902, 0.901, 0.9, 0.899, 0.898, 0.898, 0.897, 0.896, 0.895, 0.894, 0.893, 0.893, 0.893, 0.892, 0.891, 0.89, 0.889, 0.888, 0.887, 0.886, 0.885, 0.884, 0.883, 0.882, 0.882, 0.881, 0.88, 0.879, 0.878, 0.878, 0.877, 0.876, 0.875, 0.875, 0.875, 0.874, 0.874, 0.873, 0.872, 0.871, 0.87, 0.869, 0.869, 0.868, 0.867, 0.867, 0.866, 0.865, 0.864, 0.864, 0.863, 0.862, 0.861, 0.861, 0.86, 0.86, 0.859, 0.859, 0.859, 0.858, 0.857, 0.856, 0.855, 0.855, 0.854, 0.854, 0.853, 0.852, 0.851, 0.85, 0.85, 0.85, 0.849, 0.848, 0.847, 0.846, 0.846, 0.845, 0.844, 0.844, 0.843, 0.843, 0.842, 0.841, 0.84, 0.84, 0.84, 0.839, 0.838, 0.838, 0.837, 0.836, 0.835, 0.834, 0.833, 0.833, 0.833, 0.833, 0.833, 0.832, 0.831, 0.83, 0.829, 0.828, 0.827, 0.827, 0.826, 0.825, 0.824, 0.823, 0.823, 0.823, 0.822, 0.822, 0.821, 0.82, 0.819, 0.819, 0.818, 0.817, 0.816, 0.815, 0.815, 0.815, 0.814, 0.813, 0.812, 0.811, 0.81, 0.809, 0.809, 0.808, 0.807, 0.806, 0.805, 0.804, 0.803, 0.802, 0.802, 0.802, 0.801, 0.801, 0.8, 0.8, 0.799, 0.799, 0.798, 0.797, 0.797, 0.796, 0.795, 0.794, 0.793, 0.792, 0.792, 0.791, 0.791, 0.791, 0.79, 0.789, 0.788, 0.787, 0.786, 0.786, 0.786, 0.786, 0.785, 0.784, 0.783, 0.782, 0.781, 0.78, 0.779, 0.778, 0.778, 0.777, 0.776, 0.776, 0.775, 0.774, 0.774, 0.773, 0.772, 0.772, 0.772, 0.771, 0.77, 0.769, 0.769, 0.769, 0.769, 0.768, 0.767, 0.767, 0.767, 0.767, 0.766, 0.766, 0.766, 0.765, 0.764, 0.763, 0.763, 0.762, 0.761, 0.76, 0.759, 0.758, 0.757, 0.757, 0.757, 0.757, 0.756, 0.756, 0.756, 0.756, 0.756, 0.755, 0.755, 0.755, 0.754, 0.753, 0.752, 0.751, 0.751, 0.751, 0.75, 0.749, 0.748, 0.748, 0.748, 0.748, 0.748, 0.747, 0.746, 0.746, 0.746, 0.746, 0.746, 0.746, 0.746, 0.746, 0.746, 0.745, 0.744, 0.743, 0.742, 0.742, 0.742, 0.742, 0.742, 0.742, 0.742, 0.742, 0.742, 0.741, 0.74, 0.739, 0.739, 0.739, 0.739, 0.738, 0.738, 0.737, 0.736, 0.736, 0.735, 0.735, 0.735, 0.734, 0.733, 0.733, 0.733, 0.733, 0.733, 0.732, 0.731, 0.73, 0.729, 0.729, 0.729, 0.729, 0.729, 0.729, 0.728, 0.727, 0.727, 0.726, 0.726, 0.725, 0.725, 0.724, 0.724, 0.724, 0.724, 0.724, 0.723, 0.722, 0.721, 0.721, 0.721, 0.721, 0.721, 0.721, 0.721, 0.72, 0.719, 0.718, 0.718, 0.717, 0.717, 0.716, 0.715, 0.715, 0.714, 0.713, 0.712, 0.711, 0.71, 0.709, 0.708, 0.708, 0.707, 0.707, 0.706, 0.705, 0.705, 0.705, 0.704, 0.703, 0.703, 0.703, 0.703, 0.703, 0.703, 0.702, 0.702, 0.702, 0.702, 0.701, 0.701, 0.7, 0.7, 0.699, 0.698, 0.698, 0.698, 0.697, 0.696, 0.695, 0.695, 0.695, 0.695, 0.694, 0.694, 0.694, 0.693, 0.693, 0.693, 0.692, 0.691, 0.69, 0.69, 0.69, 0.69, 0.69, 0.69, 0.689, 0.689, 0.688, 0.687, 0.687, 0.687, 0.687, 0.686, 0.686, 0.686, 0.686, 0.685, 0.685, 0.684, 0.684, 0.684, 0.684, 0.683, 0.683, 0.683, 0.682, 0.682, 0.681, 0.68, 0.679, 0.679, 0.678, 0.678, 0.677, 0.676, 0.675, 0.675, 0.675, 0.675, 0.674, 0.674, 0.673, 0.673, 0.672, 0.672, 0.671, 0.67, 0.669, 0.668, 0.668, 0.667, 0.667, 0.667, 0.666, 0.665, 0.665, 0.664, 0.664, 0.663, 0.662, 0.661, 0.661, 0.661, 0.66, 0.659, 0.658, 0.658, 0.657, 0.657, 0.657, 0.657, 0.657, 0.657, 0.656, 0.655, 0.654, 0.653, 0.652, 0.652, 0.652, 0.651, 0.651, 0.65, 0.65, 0.649, 0.649, 0.648, 0.647, 0.647, 0.647, 0.647, 0.647, 0.647, 0.647, 0.647, 0.646, 0.645, 0.645, 0.645, 0.645, 0.644, 0.643, 0.643, 0.643, 0.643, 0.642, 0.642, 0.642, 0.642, 0.641, 0.641, 0.641, 0.641, 0.641, 0.641, 0.641, 0.64, 0.64, 0.64, 0.639, 0.638, 0.638, 0.637, 0.637, 0.636, 0.635, 0.635, 0.634, 0.633, 0.633, 0.633, 0.633, 0.633, 0.632, 0.631, 0.631, 0.631, 0.63, 0.629, 0.629, 0.629, 0.629, 0.628, 0.627, 0.627, 0.627, 0.626, 0.625, 0.625, 0.624, 0.624, 0.624, 0.624, 0.624, 0.624, 0.624, 0.624, 0.624, 0.624, 0.623, 0.623, 0.623, 0.623, 0.623, 0.622, 0.621, 0.621, 0.621, 0.62, 0.62, 0.619, 0.618, 0.618, 0.618, 0.618, 0.617, 0.617, 0.617, 0.617, 0.616, 0.616, 0.615, 0.614, 0.614, 0.613, 0.612, 0.611, 0.611, 0.611, 0.611, 0.611, 0.611, 0.611, 0.611, 0.611, 0.61, 0.61, 0.609, 0.609, 0.609, 0.609, 0.608, 0.608, 0.608, 0.608, 0.608, 0.608, 0.608, 0.607, 0.607, 0.607, 0.607, 0.606, 0.606, 0.606, 0.605, 0.604, 0.604, 0.604, 0.604, 0.604, 0.603, 0.603, 0.603, 0.603, 0.603, 0.603, 0.603, 0.603, 0.603, 0.602, 0.601, 0.6, 0.6, 0.6, 0.599, 0.599, 0.599, 0.599, 0.599, 0.598, 0.598, 0.598, 0.597, 0.596, 0.596, 0.595, 0.595, 0.594, 0.594, 0.593, 0.593, 0.593, 0.592, 0.592, 0.592, 0.592, 0.592, 0.591, 0.591, 0.59, 0.59, 0.59, 0.59, 0.59, 0.59, 0.59, 0.59, 0.59, 0.59, 0.589, 0.588, 0.587, 0.587, 0.587, 0.587, 0.586, 0.585, 0.584, 0.583, 0.582, 0.582, 0.582, 0.581, 0.581, 0.581, 0.581, 0.581, 0.581, 0.58, 0.58, 0.58, 0.58, 0.58, 0.58, 0.58, 0.58, 0.579, 0.579, 0.579, 0.578, 0.577, 0.577, 0.577, 0.576, 0.576, 0.575, 0.574, 0.574, 0.574, 0.574, 0.574, 0.573, 0.572, 0.572, 0.572, 0.571, 0.571, 0.571, 0.571, 0.571, 0.571, 0.571, 0.571, 0.571, 0.571, 0.571, 0.57, 0.57, 0.57, 0.57, 0.57, 0.57, 0.57, 0.57, 0.569, 0.569, 0.569, 0.569, 0.568, 0.567, 0.566, 0.565, 0.565, 0.565, 0.564, 0.563, 0.563, 0.562, 0.562, 0.562, 0.562, 0.561, 0.56, 0.559, 0.558, 0.558, 0.558, 0.558, 0.558, 0.558, 0.558, 0.558, 0.557, 0.557, 0.557, 0.557, 0.557, 0.557, 0.556, 0.555, 0.555, 0.554, 0.553, 0.553, 0.552, 0.552, 0.551, 0.55, 0.55, 0.549, 0.549, 0.549, 0.548, 0.548, 0.547, 0.547, 0.546, 0.546, 0.546, 0.545, 0.544, 0.544, 0.543, 0.543, 0.543, 0.543, 0.543, 0.543, 0.542, 0.541, 0.541, 0.541, 0.541, 0.54, 0.54, 0.54, 0.539, 0.539, 0.539, 0.538, 0.538, 0.538, 0.538, 0.537, 0.536, 0.535, 0.535, 0.534, 0.533, 0.533, 0.532, 0.532, 0.532, 0.532, 0.531, 0.531, 0.531, 0.531, 0.53, 0.529, 0.529, 0.528, 0.527, 0.526, 0.525, 0.525, 0.525, 0.525, 0.525, 0.525, 0.525, 0.524, 0.524, 0.524, 0.524, 0.524, 0.524, 0.523, 0.523, 0.523, 0.522, 0.522, 0.521, 0.521, 0.521, 0.52, 0.52, 0.519, 0.519, 0.519, 0.519, 0.519, 0.519, 0.518, 0.517, 0.517, 0.517, 0.517, 0.516, 0.515, 0.514, 0.513, 0.513, 0.513, 0.513, 0.513, 0.512, 0.512, 0.512, 0.511, 0.511, 0.511, 0.511, 0.511, 0.51, 0.51, 0.51, 0.51, 0.51, 0.51, 0.51, 0.509, 0.509, 0.509, 0.509, 0.508, 0.507, 0.506, 0.505, 0.505, 0.505, 0.505, 0.504, 0.503, 0.503, 0.503, 0.503, 0.503, 0.503, 0.503, 0.502, 0.501, 0.501, 0.5, 0.5, 0.499, 0.498, 0.498, 0.498, 0.497, 0.497, 0.496, 0.495, 0.494, 0.494, 0.493, 0.493, 0.492, 0.492, 0.492, 0.492, 0.492, 0.492, 0.492, 0.491, 0.491, 0.491, 0.491, 0.491, 0.491, 0.491, 0.491, 0.491, 0.49, 0.49, 0.489, 0.488, 0.487, 0.486, 0.486, 0.485, 0.484, 0.484, 0.484, 0.484, 0.484, 0.483, 0.483, 0.482, 0.481, 0.48, 0.48, 0.479, 0.478, 0.477, 0.476, 0.476, 0.476, 0.475, 0.474, 0.474, 0.473, 0.473, 0.472, 0.472, 0.471, 0.471, 0.47, 0.47, 0.47, 0.469, 0.468, 0.467, 0.467, 0.467, 0.466, 0.466, 0.466, 0.465, 0.465, 0.465, 0.465, 0.464, 0.464, 0.464, 0.463, 0.462, 0.461, 0.46, 0.459, 0.459, 0.458, 0.458, 0.458, 0.457, 0.456, 0.456, 0.455, 0.455, 0.454, 0.454, 0.454, 0.453, 0.453, 0.453, 0.452, 0.452, 0.451, 0.451, 0.45, 0.45, 0.449, 0.448, 0.448, 0.448, 0.448, 0.448, 0.448, 0.447, 0.446, 0.446, 0.445, 0.445, 0.444, 0.443, 0.443, 0.442, 0.442, 0.442, 0.442, 0.442, 0.442, 0.442, 0.441, 0.44, 0.439, 0.439, 0.439, 0.438, 0.438, 0.437, 0.437, 0.437, 0.437, 0.437, 0.436, 0.435, 0.434, 0.434, 0.434, 0.433, 0.433, 0.433, 0.432, 0.432, 0.431, 0.43, 0.429, 0.429, 0.429, 0.429, 0.428, 0.428, 0.428, 0.428, 0.428, 0.427, 0.427, 0.426, 0.425, 0.424, 0.423, 0.422, 0.422, 0.422, 0.422, 0.421, 0.421, 0.421, 0.42, 0.419, 0.418, 0.417, 0.417, 0.417, 0.416, 0.415, 0.414, 0.414, 0.413, 0.413, 0.412, 0.412, 0.412, 0.411, 0.411, 0.41, 0.409, 0.408, 0.408, 0.408, 0.408, 0.407, 0.406, 0.406, 0.406, 0.406, 0.406, 0.405, 0.405, 0.405, 0.404, 0.403, 0.403, 0.403, 0.402, 0.402, 0.402, 0.402, 0.401, 0.4, 0.399, 0.399, 0.398, 0.397, 0.396, 0.396, 0.396, 0.395, 0.394, 0.393, 0.393, 0.393, 0.393, 0.392, 0.392, 0.391, 0.391, 0.391, 0.39, 0.39, 0.39, 0.389, 0.388, 0.388, 0.388, 0.387, 0.387, 0.386, 0.385, 0.384, 0.384, 0.384, 0.383, 0.382, 0.382, 0.381, 0.381, 0.381, 0.381, 0.38, 0.379, 0.379, 0.378, 0.377, 0.377, 0.376, 0.375, 0.374, 0.373, 0.372, 0.372, 0.371, 0.371, 0.37, 0.369, 0.369, 0.369, 0.368, 0.367, 0.367, 0.367, 0.366, 0.366, 0.365, 0.365, 0.364, 0.363, 0.363, 0.362, 0.361, 0.361, 0.361, 0.36, 0.359, 0.359, 0.358, 0.358, 0.358, 0.357, 0.356, 0.355, 0.354, 0.354, 0.353, 0.352, 0.352, 0.352, 0.351, 0.35, 0.349, 0.348, 0.347, 0.346, 0.345, 0.345, 0.345, 0.344, 0.344, 0.344, 0.343, 0.342, 0.341, 0.34, 0.34, 0.34, 0.34, 0.339, 0.339, 0.339, 0.339, 0.339, 0.338, 0.338, 0.338, 0.337, 0.336, 0.336, 0.336, 0.336, 0.335, 0.335, 0.335, 0.335, 0.334, 0.333, 0.333, 0.332, 0.332, 0.331, 0.331, 0.33, 0.329, 0.328, 0.327, 0.327, 0.326, 0.325, 0.325, 0.324, 0.324, 0.323, 0.322, 0.321, 0.32, 0.319, 0.318, 0.317, 0.316, 0.315, 0.315, 0.314, 0.314, 0.314, 0.314, 0.313, 0.313, 0.312, 0.311, 0.31, 0.31, 0.309, 0.309, 0.308, 0.307, 0.307, 0.306, 0.306, 0.305, 0.304, 0.303, 0.303, 0.302, 0.301, 0.3, 0.3, 0.299, 0.298, 0.298, 0.297, 0.297, 0.297, 0.297, 0.296, 0.296, 0.296, 0.295, 0.294, 0.294, 0.294, 0.294, 0.293, 0.292, 0.292, 0.292, 0.291, 0.29, 0.29, 0.289, 0.288, 0.287, 0.286, 0.286, 0.285, 0.285, 0.284, 0.284, 0.283, 0.283, 0.283, 0.282, 0.282, 0.281, 0.281, 0.28, 0.28, 0.28, 0.279, 0.279, 0.279, 0.279, 0.279, 0.278, 0.278, 0.278, 0.278, 0.277, 0.277, 0.276, 0.276, 0.275, 0.274, 0.273, 0.272, 0.271, 0.271, 0.27, 0.27, 0.269, 0.268, 0.268, 0.267, 0.266, 0.265, 0.265, 0.264, 0.263, 0.263, 0.262, 0.261, 0.26, 0.259, 0.258, 0.258, 0.257, 0.256, 0.255, 0.255, 0.255, 0.254, 0.254, 0.254, 0.253, 0.253, 0.252, 0.252, 0.252, 0.252, 0.252, 0.251, 0.25, 0.249, 0.249, 0.248, 0.247, 0.246, 0.245, 0.244, 0.243, 0.243, 0.242, 0.241, 0.241, 0.241, 0.24, 0.239, 0.239, 0.238, 0.238, 0.237, 0.236, 0.235, 0.235, 0.234, 0.233, 0.233, 0.232, 0.231, 0.23, 0.23, 0.23, 0.23, 0.229, 0.228, 0.227, 0.226, 0.226, 0.225, 0.224, 0.223, 0.223, 0.222, 0.221, 0.22, 0.22, 0.219, 0.218, 0.218, 0.218, 0.218, 0.217, 0.217, 0.216, 0.215, 0.214, 0.213, 0.212, 0.211, 0.21, 0.209, 0.208, 0.207, 0.206, 0.205, 0.204, 0.204, 0.203, 0.203, 0.203, 0.202, 0.202, 0.202, 0.201, 0.2, 0.2, 0.2, 0.2, 0.199, 0.199, 0.198, 0.197, 0.197, 0.196, 0.195, 0.194, 0.193, 0.193, 0.193, 0.193, 0.193, 0.192, 0.192, 0.191, 0.19, 0.189, 0.188, 0.188, 0.188, 0.187, 0.186, 0.185, 0.185, 0.184, 0.183, 0.182, 0.181, 0.18, 0.179, 0.179, 0.178, 0.178, 0.177, 0.177, 0.177, 0.177, 0.176, 0.175, 0.175, 0.174, 0.173, 0.172, 0.172, 0.171, 0.171, 0.17, 0.169, 0.168, 0.168, 0.167, 0.166, 0.165, 0.164, 0.163, 0.163, 0.163, 0.163, 0.162, 0.161, 0.161, 0.16, 0.16, 0.16, 0.159, 0.158, 0.157, 0.156, 0.156, 0.155, 0.154, 0.153, 0.152, 0.151, 0.15, 0.15, 0.149, 0.148, 0.147, 0.146, 0.145, 0.144, 0.143, 0.142, 0.141, 0.141, 0.14, 0.14, 0.139, 0.139, 0.138, 0.137, 0.137, 0.136, 0.135, 0.135, 0.135, 0.134, 0.133, 0.133, 0.133, 0.132, 0.131, 0.13, 0.129, 0.128, 0.127, 0.127, 0.126, 0.125, 0.124, 0.124, 0.123, 0.123, 0.123, 0.122, 0.121, 0.12, 0.119, 0.118, 0.117, 0.116, 0.116, 0.115, 0.115, 0.114, 0.113, 0.112, 0.111, 0.11, 0.109, 0.108, 0.108, 0.107, 0.106, 0.106, 0.106, 0.106, 0.105, 0.104, 0.104, 0.104, 0.104, 0.103, 0.102, 0.101, 0.101, 0.101, 0.101, 0.1, 0.1, 0.099, 0.099, 0.098, 0.098, 0.097, 0.096, 0.095, 0.095, 0.094, 0.093, 0.092, 0.091, 0.091, 0.091, 0.091, 0.091, 0.091, 0.091, 0.09, 0.089, 0.089, 0.088, 0.088, 0.087, 0.086, 0.086, 0.086, 0.086, 0.086, 0.086, 0.085, 0.084, 0.083, 0.082, 0.082, 0.082, 0.082, 0.082, 0.082, 0.082, 0.082, 0.082, 0.082, 0.081, 0.08, 0.079, 0.078, 0.078, 0.078, 0.078, 0.078, 0.077, 0.077, 0.076, 0.075, 0.074, 0.073, 0.072, 0.071, 0.07, 0.069, 0.069, 0.068, 0.068, 0.067, 0.066, 0.065, 0.065, 0.065, 0.064, 0.063, 0.063, 0.062, 0.062, 0.062, 0.061, 0.06, 0.059, 0.058, 0.058, 0.058, 0.058, 0.058, 0.057, 0.057, 0.056, 0.055, 0.054, 0.054, 0.053, 0.052, 0.051, 0.05, 0.05, 0.049, 0.048, 0.047, 0.046, 0.045, 0.044, 0.043, 0.043, 0.042, 0.041, 0.041, 0.041, 0.04, 0.04, 0.039, 0.038, 0.038, 0.038, 0.037, 0.037, 0.036, 0.036, 0.035, 0.034, 0.034, 0.033, 0.032, 0.032, 0.031, 0.03, 0.029, 0.028, 0.027, 0.026, 0.026, 0.025, 0.024, 0.023, 0.023, 0.022, 0.021, 0.02, 0.02, 0.02, 0.019, 0.018, 0.017, 0.016, 0.015, 0.015, 0.015, 0.015, 0.015, 0.014, 0.013, 0.013, 0.013, 0.012, 0.012, 0.011, 0.01, 0.009, 0.009, 0.009, 0.009, 0.008, 0.007, 0.006, 0.005, 0.004, 0.003, 0.002, 0.002, 0.001, 0.001, 0.001, 0.001, 0.001, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "thresholds": [-0.1946999728679657, -0.19466543197631836, -0.19439272582530975, -0.19344213604927063, -0.19312740862369537, -0.19286289811134338, -0.19276569783687592, -0.19245277345180511, -0.19231396913528442, -0.19227235019207, -0.19219602644443512, -0.19155125319957733, -0.19117440283298492, -0.19111016392707825, -0.19103500247001648, -0.19062522053718567, -0.19059348106384277, -0.1904490441083908, -0.1902560591697693, -0.19023975729942322, -0.1900138258934021, -0.18980616331100464, -0.18972882628440857, -0.18960265815258026, -0.18932020664215088, -0.18923233449459076, -0.18909583985805511, -0.1890348345041275, -0.18903127312660217, -0.18888604640960693, -0.18880265951156616, -0.18864980340003967, -0.18854817748069763, -0.18853597342967987, -0.188490092754364, -0.18836566805839539, -0.18833884596824646, -0.18831142783164978, -0.18825596570968628, -0.18815092742443085, -0.18803803622722626, -0.18780459463596344, -0.18764875829219818, -0.187519833445549, -0.18751651048660278, -0.1874312162399292, -0.18737934529781342, -0.18735046684741974, -0.18729721009731293, -0.1871575266122818, -0.1871519237756729, -0.187087282538414, -0.18706370890140533, -0.18701140582561493, -0.1869676560163498, -0.1869654506444931, -0.18695971369743347, -0.186831533908844, -0.18680842220783234, -0.18677300214767456, -0.18668241798877716, -0.1866750419139862, -0.18652693927288055, -0.18637631833553314, -0.18635451793670654, -0.18632058799266815, -0.18592716753482819, -0.185889333486557, -0.18583421409130096, -0.18580451607704163, -0.18572378158569336, -0.18563209474086761, -0.18551026284694672, -0.18546375632286072, -0.18540500104427338, -0.1853867918252945, -0.18538440763950348, -0.18538068234920502, -0.18536236882209778, -0.18534252047538757, -0.1853286623954773, -0.18526992201805115, -0.1852639615535736, -0.18523353338241577, -0.18521755933761597, -0.1851530820131302, -0.18505434691905975, -0.18502938747406006, -0.185027614235878, -0.1850080043077469, -0.18496569991111755, -0.18491065502166748, -0.18486721813678741, -0.1848219931125641, -0.18480169773101807, -0.18476185202598572, -0.18475568294525146, -0.18468572199344635, -0.1846695989370346, -0.18465781211853027, -0.18460626900196075, -0.18448975682258606, -0.1843789517879486, -0.18429060280323029, -0.18428504467010498, -0.18423479795455933, -0.18419843912124634, -0.1841799020767212, -0.18415910005569458, -0.1841457188129425, -0.18409857153892517, -0.18404680490493774, -0.18403370678424835, -0.18402165174484253, -0.18401288986206055, -0.18400390446186066, -0.18399685621261597, -0.18395288288593292, -0.18394851684570312, -0.18384204804897308, -0.1838414967060089, -0.1838347464799881, -0.18376772105693817, -0.18367546796798706, -0.1836482435464859, -0.18362978100776672, -0.1836170256137848, -0.1835450977087021, -0.18348613381385803, -0.18327543139457703, -0.18327175080776215, -0.18324123322963715, -0.18316486477851868, -0.18307709693908691, -0.183041051030159, -0.18295729160308838, -0.18293212354183197, -0.18283243477344513, -0.1828281432390213, -0.1828131526708603, -0.18279938399791718, -0.18274706602096558, -0.18269801139831543, -0.1826961487531662, -0.18269239366054535, -0.18268702924251556, -0.1825997531414032, -0.18259277939796448, -0.18259111046791077, -0.18257559835910797, -0.1825355887413025, -0.1825159639120102, -0.18251076340675354, -0.18251033127307892, -0.18249072134494781, -0.1824735552072525, -0.18242815136909485, -0.18239052593708038, -0.18236413598060608, -0.18233808875083923, -0.182297945022583, -0.18228112161159515, -0.182271346449852, -0.18224774301052094, -0.18220485746860504, -0.18220007419586182, -0.1821954995393753, -0.18213863670825958, -0.1821373999118805, -0.18213367462158203, -0.18209314346313477, -0.1820678412914276, -0.18206390738487244, -0.18200138211250305, -0.18199989199638367, -0.18189136683940887, -0.1818634569644928, -0.18186001479625702, -0.18185555934906006, -0.18181593716144562, -0.18178683519363403, -0.18177548050880432, -0.18175522983074188, -0.18175280094146729, -0.18174301087856293, -0.1817142218351364, -0.18167443573474884, -0.18163059651851654, -0.18162022531032562, -0.18155427277088165, -0.18150484561920166, -0.18144814670085907, -0.1814434677362442, -0.18137779831886292, -0.18132740259170532, -0.18132369220256805, -0.1813066452741623, -0.1812950223684311, -0.18127383291721344, -0.18126332759857178, -0.18124942481517792, -0.18116894364356995, -0.18115319311618805, -0.18114537000656128, -0.1811361312866211, -0.18112024664878845, -0.18112000823020935, -0.18110115826129913, -0.1811000555753708, -0.1810884028673172, -0.18106643855571747, -0.18106046319007874, -0.18104521930217743, -0.18103964626789093, -0.1809968799352646, -0.18099284172058105, -0.18098337948322296, -0.18095070123672485, -0.18094560503959656, -0.18091727793216705, -0.18087339401245117, -0.1808401644229889, -0.18078294396400452, -0.1807733178138733, -0.18074823915958405, -0.18070262670516968, -0.1806994080543518, -0.18068625032901764, -0.1806713491678238, -0.18063877522945404, -0.18060332536697388, -0.18057546019554138, -0.18057282269001007, -0.18056245148181915, -0.18051710724830627, -0.1805112212896347, -0.18050971627235413, -0.18047285079956055, -0.18045352399349213, -0.18040256202220917, -0.18040017783641815, -0.1804000586271286, -0.18036231398582458, -0.18033723533153534, -0.18033196032047272, -0.18032488226890564, -0.18030931055545807, -0.18028944730758667, -0.18028058111667633, -0.18026837706565857, -0.1802116334438324, -0.18019171059131622, -0.18009431660175323, -0.18008631467819214, -0.18005332350730896, -0.18004651367664337, -0.18003493547439575, -0.18000267446041107, -0.1799900233745575, -0.17997054755687714, -0.17996151745319366, -0.1799449622631073, -0.1799021065235138, -0.179885134100914, -0.1798267811536789, -0.1797616183757782, -0.17975367605686188, -0.17971523106098175, -0.17968788743019104, -0.17968203127384186, -0.1796702891588211, -0.17964330315589905, -0.17964328825473785, -0.17958340048789978, -0.17951233685016632, -0.17949630320072174, -0.17949500679969788, -0.17947536706924438, -0.17945119738578796, -0.1794508844614029, -0.17943912744522095, -0.17942066490650177, -0.17938008904457092, -0.17934562265872955, -0.179324671626091, -0.17928260564804077, -0.17927642166614532, -0.1792263686656952, -0.17922566831111908, -0.17918138206005096, -0.1791791319847107, -0.1791754513978958, -0.17914451658725739, -0.17903876304626465, -0.178989440202713, -0.17897744476795197, -0.17891806364059448, -0.17890486121177673, -0.17889051139354706, -0.17886565625667572, -0.1788616180419922, -0.17879869043827057, -0.17875805497169495, -0.17875494062900543, -0.1787291169166565, -0.17871960997581482, -0.17870570719242096, -0.17864462733268738, -0.17856541275978088, -0.1785140037536621, -0.17842791974544525, -0.17840944230556488, -0.17834998667240143, -0.17834064364433289, -0.17829062044620514, -0.17828558385372162, -0.178258016705513, -0.17825008928775787, -0.17823435366153717, -0.1781395971775055, -0.1780802458524704, -0.1780785173177719, -0.17806868255138397, -0.17805318534374237, -0.1780199557542801, -0.17797143757343292, -0.1779678761959076, -0.17795607447624207, -0.17792141437530518, -0.17787247896194458, -0.17776593565940857, -0.177678182721138, -0.1775871366262436, -0.17754396796226501, -0.1775435358285904, -0.17742139101028442, -0.1774110347032547, -0.17739535868167877, -0.17739397287368774, -0.1773882806301117, -0.17736737430095673, -0.17729391157627106, -0.17719174921512604, -0.17711003124713898, -0.1770954132080078, -0.17708124220371246, -0.1769307553768158, -0.17692124843597412, -0.17686960101127625, -0.17683830857276917, -0.17680074274539948, -0.17678043246269226, -0.17677561938762665, -0.17673788964748383, -0.17659442126750946, -0.1764952391386032, -0.17648696899414062, -0.17647209763526917, -0.17644120752811432, -0.1764230728149414, -0.17639155685901642, -0.17638087272644043, -0.17636962234973907, -0.1763666719198227, -0.17626728117465973, -0.17625607550144196, -0.1762399673461914, -0.17623935639858246, -0.17619234323501587, -0.1761562079191208, -0.17615273594856262, -0.17609903216362, -0.17609365284442902, -0.1760074496269226, -0.17595700919628143, -0.1759316474199295, -0.17589852213859558, -0.17589423060417175, -0.17584137618541718, -0.1758245974779129, -0.1757463812828064, -0.1756667196750641, -0.17561599612236023, -0.1755855530500412, -0.1755201369524002, -0.17541155219078064, -0.17540660500526428, -0.17540328204631805, -0.17538486421108246, -0.1753470003604889, -0.1753453016281128, -0.17524363100528717, -0.1751849353313446, -0.17507924139499664, -0.17487068474292755, -0.1748373955488205, -0.17483451962471008, -0.1748022437095642, -0.17475880682468414, -0.1747148036956787, -0.1747102588415146, -0.17470243573188782, -0.17468105256557465, -0.17457740008831024, -0.1745745837688446, -0.17454876005649567, -0.1744844764471054, -0.17448052763938904, -0.17444899678230286, -0.17444778978824615, -0.1743762046098709, -0.1743680089712143, -0.1743645817041397, -0.17435503005981445, -0.174336239695549, -0.1742790937423706, -0.17411251366138458, -0.1740487515926361, -0.17401829361915588, -0.1739797592163086, -0.17393484711647034, -0.1738705039024353, -0.17385515570640564, -0.17382463812828064, -0.1738182157278061, -0.17379693686962128, -0.1737394481897354, -0.17368662357330322, -0.17365774512290955, -0.17364215850830078, -0.173630490899086, -0.17355754971504211, -0.17354154586791992, -0.1734975427389145, -0.17348222434520721, -0.1734541654586792, -0.17343999445438385, -0.17339342832565308, -0.17319034039974213, -0.17318670451641083, -0.17317000031471252, -0.17316454648971558, -0.1731574684381485, -0.17314255237579346, -0.17299582064151764, -0.17299200594425201, -0.17296917736530304, -0.17288975417613983, -0.17285796999931335, -0.1728537380695343, -0.17282193899154663, -0.1727965921163559, -0.1727858930826187, -0.17274974286556244, -0.17271429300308228, -0.17263482511043549, -0.17263436317443848, -0.17261241376399994, -0.1726032942533493, -0.172554612159729, -0.17253965139389038, -0.17251569032669067, -0.172495499253273, -0.17247645556926727, -0.1724333018064499, -0.172430157661438, -0.17238739132881165, -0.17228014767169952, -0.17226892709732056, -0.17224781215190887, -0.17222879827022552, -0.17213673889636993, -0.17205694317817688, -0.17199206352233887, -0.17194737493991852, -0.17193621397018433, -0.17191322147846222, -0.17190225422382355, -0.17185911536216736, -0.17178361117839813, -0.1717243492603302, -0.17167790234088898, -0.17165830731391907, -0.17164656519889832, -0.17164219915866852, -0.1716398298740387, -0.17161570489406586, -0.17161381244659424, -0.17160610854625702, -0.17156720161437988, -0.17152374982833862, -0.17150399088859558, -0.171503946185112, -0.17148056626319885, -0.1714591234922409, -0.171439066529274, -0.17139799892902374, -0.17139653861522675, -0.17137892544269562, -0.17137287557125092, -0.17135848104953766, -0.17131933569908142, -0.1713114231824875, -0.1712970733642578, -0.1712692230939865, -0.17124538123607635, -0.17122671008110046, -0.17116115987300873, -0.17115293443202972, -0.1711398959159851, -0.17112413048744202, -0.17111770808696747, -0.17110881209373474, -0.1710561364889145, -0.17104920744895935, -0.17100496590137482, -0.17097516357898712, -0.17091822624206543, -0.17088918387889862, -0.17085886001586914, -0.17084239423274994, -0.17082591354846954, -0.17080014944076538, -0.17079409956932068, -0.1707918345928192, -0.17073416709899902, -0.17072094976902008, -0.17072057723999023, -0.17068412899971008, -0.17065545916557312, -0.17064975202083588, -0.1706085205078125, -0.17058108747005463, -0.17055141925811768, -0.1705172061920166, -0.17049676179885864, -0.17049235105514526, -0.17043562233448029, -0.17043231427669525, -0.17036351561546326, -0.1703336536884308, -0.17031443119049072, -0.1702646017074585, -0.17025704681873322, -0.17023873329162598, -0.1702246069908142, -0.1702072024345398, -0.17020633816719055, -0.1700945645570755, -0.17009276151657104, -0.17004655301570892, -0.17003141343593597, -0.17001838982105255, -0.16999933123588562, -0.16992603242397308, -0.1699240505695343, -0.16989661753177643, -0.16986337304115295, -0.16981321573257446, -0.16973605751991272, -0.1697118878364563, -0.16970980167388916, -0.16969718039035797, -0.16967472434043884, -0.16967171430587769, -0.16962237656116486, -0.16959348320960999, -0.16956979036331177, -0.1695483773946762, -0.16954490542411804, -0.16951289772987366, -0.16940535604953766, -0.16940170526504517, -0.1693672090768814, -0.16934004426002502, -0.16933926939964294, -0.16933280229568481, -0.16931016743183136, -0.1692965030670166, -0.16926118731498718, -0.16916552186012268, -0.1691637486219406, -0.16908235847949982, -0.1690806746482849, -0.169022798538208, -0.16901017725467682, -0.1689184606075287, -0.16888567805290222, -0.168864443898201, -0.16885289549827576, -0.16877463459968567, -0.1686573326587677, -0.1686529815196991, -0.16862846910953522, -0.16860462725162506, -0.16856490075588226, -0.16854873299598694, -0.16853636503219604, -0.16851924359798431, -0.1685047745704651, -0.1684836745262146, -0.1684478372335434, -0.16838429868221283, -0.16831739246845245, -0.16831140220165253, -0.16831088066101074, -0.16830672323703766, -0.1682659536600113, -0.16819465160369873, -0.16811396181583405, -0.16810236871242523, -0.16806912422180176, -0.16806237399578094, -0.16802439093589783, -0.16800391674041748, -0.1680009961128235, -0.167994424700737, -0.1679335981607437, -0.16787971556186676, -0.16786912083625793, -0.16785404086112976, -0.16779068112373352, -0.1677638590335846, -0.1677440106868744, -0.16774286329746246, -0.16773176193237305, -0.1677158623933792, -0.16769637167453766, -0.1676793247461319, -0.167674258351326, -0.16766412556171417, -0.16764335334300995, -0.16763971745967865, -0.16761933267116547, -0.16757720708847046, -0.16755570471286774, -0.1675328016281128, -0.16752749681472778, -0.1675250232219696, -0.16752393543720245, -0.16751405596733093, -0.1675112396478653, -0.16748814284801483, -0.16744257509708405, -0.16743674874305725, -0.16741937398910522, -0.16741816699504852, -0.1674126535654068, -0.16740649938583374, -0.16737373173236847, -0.167367085814476, -0.16732560098171234, -0.16727720201015472, -0.16724245250225067, -0.16722774505615234, -0.16722512245178223, -0.1672056019306183, -0.167194202542305, -0.16701768338680267, -0.16701343655586243, -0.16699208319187164, -0.16698171198368073, -0.16697651147842407, -0.16696855425834656, -0.16694140434265137, -0.16693329811096191, -0.16689720749855042, -0.16688105463981628, -0.1668606549501419, -0.16680315136909485, -0.1666828691959381, -0.1666228175163269, -0.1666017770767212, -0.16655388474464417, -0.16653336584568024, -0.16648343205451965, -0.16644762456417084, -0.16632133722305298, -0.16631688177585602, -0.16627994179725647, -0.16626952588558197, -0.16626743972301483, -0.16624075174331665, -0.16618438065052032, -0.16618011891841888, -0.1661325991153717, -0.16608741879463196, -0.1660238355398178, -0.16601435840129852, -0.16598159074783325, -0.1659492552280426, -0.1659340262413025, -0.1659315973520279, -0.16592499613761902, -0.1659058928489685, -0.16589605808258057, -0.1658339500427246, -0.16582730412483215, -0.16576434671878815, -0.16575565934181213, -0.1657332330942154, -0.1656685471534729, -0.1656522899866104, -0.1656232476234436, -0.1656188666820526, -0.16561776399612427, -0.165604829788208, -0.16556619107723236, -0.1655096560716629, -0.16550901532173157, -0.16547206044197083, -0.16546951234340668, -0.1654539853334427, -0.16545352339744568, -0.16545042395591736, -0.16538824141025543, -0.16536425054073334, -0.16536006331443787, -0.16534200310707092, -0.16533440351486206, -0.16533425450325012, -0.1652906835079193, -0.16527317464351654, -0.16525839269161224, -0.16520598530769348, -0.16519920527935028, -0.16518954932689667, -0.16516809165477753, -0.16513638198375702, -0.16512829065322876, -0.16512760519981384, -0.1651225984096527, -0.1651185154914856, -0.16506564617156982, -0.16503852605819702, -0.16501697897911072, -0.165012389421463, -0.16499969363212585, -0.1649499088525772, -0.16491106152534485, -0.16490279138088226, -0.16487085819244385, -0.16485439240932465, -0.16483640670776367, -0.1647910326719284, -0.16473741829395294, -0.16473311185836792, -0.16471272706985474, -0.16469880938529968, -0.16469590365886688, -0.16469460725784302, -0.16465483605861664, -0.1646188348531723, -0.16460788249969482, -0.16455382108688354, -0.1644505113363266, -0.1644367277622223, -0.16439935564994812, -0.16436651349067688, -0.16434946656227112, -0.16430439054965973, -0.1642974466085434, -0.16428756713867188, -0.16427730023860931, -0.16425159573554993, -0.16424815356731415, -0.16422255337238312, -0.16417370736598969, -0.16416727006435394, -0.16416141390800476, -0.1641506552696228, -0.16414061188697815, -0.16413550078868866, -0.1640838086605072, -0.16407130658626556, -0.16406291723251343, -0.16402071714401245, -0.163998082280159, -0.1639978289604187, -0.1639818400144577, -0.16389884054660797, -0.1638437658548355, -0.16382266581058502, -0.16379952430725098, -0.16379505395889282, -0.16375595331192017, -0.1636931151151657, -0.1636694371700287, -0.16366349160671234, -0.16365496814250946, -0.16362711787223816, -0.16359861195087433, -0.1635230928659439, -0.16351822018623352, -0.16349385678768158, -0.16348853707313538, -0.16345073282718658, -0.16343915462493896, -0.16342362761497498, -0.16339707374572754, -0.163394033908844, -0.16337265074253082, -0.16337111592292786, -0.16336962580680847, -0.1633656769990921, -0.16336055099964142, -0.1633470356464386, -0.16331826150417328, -0.16325891017913818, -0.16323913633823395, -0.1631907969713211, -0.16318576037883759, -0.16318053007125854, -0.16314803063869476, -0.16313302516937256, -0.16312487423419952, -0.1631246656179428, -0.1631193310022354, -0.16311123967170715, -0.16311115026474, -0.1630600094795227, -0.16305384039878845, -0.1630370318889618, -0.16298694908618927, -0.1629485934972763, -0.16294407844543457, -0.16288864612579346, -0.16284824907779694, -0.16284410655498505, -0.1628398597240448, -0.16282044351100922, -0.1628096103668213, -0.16275323927402496, -0.16275103390216827, -0.16275005042552948, -0.16270722448825836, -0.1626865416765213, -0.16266213357448578, -0.16263601183891296, -0.16263163089752197, -0.16262803971767426, -0.16262206435203552, -0.1626192033290863, -0.1625925898551941, -0.16258059442043304, -0.16255715489387512, -0.16254349052906036, -0.162486732006073, -0.16242527961730957, -0.16238664090633392, -0.1623629331588745, -0.16230632364749908, -0.1622820794582367, -0.16227906942367554, -0.1622338891029358, -0.16222891211509705, -0.16217076778411865, -0.1621568351984024, -0.1620815545320511, -0.16205205023288727, -0.16200628876686096, -0.1619630753993988, -0.16192841529846191, -0.16190345585346222, -0.16187728941440582, -0.16182734072208405, -0.16182392835617065, -0.1618177592754364, -0.1617799699306488, -0.16176652908325195, -0.16172794997692108, -0.16172368824481964, -0.16171510517597198, -0.16168706119060516, -0.16167834401130676, -0.16167715191841125, -0.16166573762893677, -0.16164490580558777, -0.16164343059062958, -0.16163945198059082, -0.16161730885505676, -0.16158626973628998, -0.16157659888267517, -0.16157054901123047, -0.1615675985813141, -0.16156119108200073, -0.16155225038528442, -0.16151005029678345, -0.1614798903465271, -0.161457821726799, -0.1614483892917633, -0.16143041849136353, -0.16142885386943817, -0.16139625012874603, -0.16137389838695526, -0.16134029626846313, -0.16133534908294678, -0.1613159030675888, -0.16123251616954803, -0.1612316071987152, -0.16116449236869812, -0.16116338968276978, -0.16115128993988037, -0.1610715687274933, -0.16106827557086945, -0.16100405156612396, -0.16097131371498108, -0.16094186902046204, -0.16093137860298157, -0.16088512539863586, -0.16087570786476135, -0.16087405383586884, -0.1608688086271286, -0.16080570220947266, -0.16078691184520721, -0.16078481078147888, -0.1607728749513626, -0.16073596477508545, -0.16071480512619019, -0.16071055829524994, -0.16070057451725006, -0.16068898141384125, -0.1606692224740982, -0.1606549620628357, -0.16060250997543335, -0.16059483587741852, -0.16057969629764557, -0.16057543456554413, -0.16056032478809357, -0.16054055094718933, -0.1604943722486496, -0.16046229004859924, -0.16045337915420532, -0.1604509949684143, -0.16045042872428894, -0.16044071316719055, -0.1603870987892151, -0.16038556396961212, -0.16033020615577698, -0.1603022813796997, -0.16030201315879822, -0.16023796796798706, -0.16021187603473663, -0.16016586124897003, -0.16016218066215515, -0.16004857420921326, -0.1600389927625656, -0.16002684831619263, -0.15999546647071838, -0.15998098254203796, -0.15989287197589874, -0.15987388789653778, -0.1598573625087738, -0.1598440408706665, -0.15983660519123077, -0.1597423404455185, -0.15972526371479034, -0.15970377624034882, -0.15969835221767426, -0.1596934050321579, -0.15968233346939087, -0.15965253114700317, -0.15960955619812012, -0.15959744155406952, -0.15955789387226105, -0.15947681665420532, -0.15935519337654114, -0.15933722257614136, -0.15933427214622498, -0.15930603444576263, -0.15925350785255432, -0.1592462956905365, -0.15922953188419342, -0.15921224653720856, -0.15917199850082397, -0.15916433930397034, -0.15913736820220947, -0.15909399092197418, -0.15907196700572968, -0.15906330943107605, -0.15905582904815674, -0.1590229719877243, -0.1589791178703308, -0.15896862745285034, -0.15891550481319427, -0.15889976918697357, -0.1588391214609146, -0.1588384062051773, -0.1588141769170761, -0.15880462527275085, -0.1587766855955124, -0.15877626836299896, -0.15870355069637299, -0.1586802750825882, -0.15866123139858246, -0.15862329304218292, -0.15845352411270142, -0.15845048427581787, -0.15843512117862701, -0.15841896831989288, -0.15841028094291687, -0.1584007441997528, -0.15836094319820404, -0.1583595871925354, -0.15835797786712646, -0.15830478072166443, -0.15823058784008026, -0.15816949307918549, -0.15815995633602142, -0.15813496708869934, -0.1581316590309143, -0.15811559557914734, -0.15807192027568817, -0.1580008864402771, -0.15797394514083862, -0.15796853601932526, -0.15796664357185364, -0.15796245634555817, -0.15795576572418213, -0.1579088568687439, -0.1578713208436966, -0.1578502357006073, -0.15780727565288544, -0.1577957719564438, -0.15776988863945007, -0.15776506066322327, -0.15769515931606293, -0.15762923657894135, -0.15758442878723145, -0.1575804203748703, -0.15755411982536316, -0.1575530618429184, -0.15755251049995422, -0.1575261354446411, -0.1574489027261734, -0.15739405155181885, -0.15733039379119873, -0.15731988847255707, -0.1573074907064438, -0.15729932487010956, -0.1572730392217636, -0.15724894404411316, -0.1572461724281311, -0.15724383294582367, -0.1572313755750656, -0.15721875429153442, -0.15721315145492554, -0.15721163153648376, -0.1571958363056183, -0.15712186694145203, -0.15711896121501923, -0.15708963572978973, -0.15706588327884674, -0.15705539286136627, -0.15702879428863525, -0.1569574624300003, -0.15686772763729095, -0.15685009956359863, -0.1567835658788681, -0.1567150354385376, -0.15671321749687195, -0.15666356682777405, -0.15664497017860413, -0.1566237211227417, -0.1566224843263626, -0.1566208302974701, -0.15660777688026428, -0.1566000133752823, -0.15657630562782288, -0.1565738022327423, -0.156564399600029, -0.15655192732810974, -0.1565452665090561, -0.15653467178344727, -0.1565343588590622, -0.15652026236057281, -0.15649516880512238, -0.15647512674331665, -0.15643775463104248, -0.15636155009269714, -0.15634822845458984, -0.15633410215377808, -0.1563311368227005, -0.15629234910011292, -0.1562085598707199, -0.15617908537387848, -0.15616093575954437, -0.1561550348997116, -0.15612256526947021, -0.15611042082309723, -0.1560944765806198, -0.15604175627231598, -0.15600313246250153, -0.15599603950977325, -0.15593212842941284, -0.15588462352752686, -0.1558620035648346, -0.15582598745822906, -0.15580259263515472, -0.15575553476810455, -0.15571202337741852, -0.15570208430290222, -0.15570053458213806, -0.15567785501480103, -0.15565982460975647, -0.1555897742509842, -0.15558578073978424, -0.1555425077676773, -0.15553511679172516, -0.15552526712417603, -0.15549926459789276, -0.15548786520957947, -0.1554759293794632, -0.15547417104244232, -0.15539085865020752, -0.15539035201072693, -0.15538954734802246, -0.15537695586681366, -0.1553393453359604, -0.15527570247650146, -0.1552015244960785, -0.15518006682395935, -0.15516337752342224, -0.15514159202575684, -0.15495550632476807, -0.15494246780872345, -0.15493234992027283, -0.1549297720193863, -0.15489932894706726, -0.15489646792411804, -0.1548924744129181, -0.15488047897815704, -0.1548338681459427, -0.15478838980197906, -0.15472416579723358, -0.15471887588500977, -0.15467502176761627, -0.15464140474796295, -0.15460535883903503, -0.15459638833999634, -0.15458111464977264, -0.15452410280704498, -0.15446516871452332, -0.15445531904697418, -0.154455304145813, -0.15440043807029724, -0.15439321100711823, -0.15437880158424377, -0.15436872839927673, -0.1543440818786621, -0.15430636703968048, -0.15430329740047455, -0.15426470339298248, -0.15416087210178375, -0.1541469842195511, -0.15414346754550934, -0.15412890911102295, -0.1541236788034439, -0.15411044657230377, -0.15408606827259064, -0.15408580005168915, -0.15407533943653107, -0.15394051373004913, -0.15390416979789734, -0.15386493504047394, -0.15386104583740234, -0.15385037660598755, -0.15383948385715485, -0.15383638441562653, -0.15379653871059418, -0.15378721058368683, -0.153752401471138, -0.15373975038528442, -0.15372663736343384, -0.15372419357299805, -0.15372136235237122, -0.1536501795053482, -0.15363338589668274, -0.15358074009418488, -0.15357618033885956, -0.15357376635074615, -0.15353795886039734, -0.15352286398410797, -0.15349054336547852, -0.15346543490886688, -0.1534194052219391, -0.15340709686279297, -0.15340611338615417, -0.15337464213371277, -0.15336348116397858, -0.1533549427986145, -0.15335099399089813, -0.15333740413188934, -0.15332546830177307, -0.15330635011196136, -0.1532989740371704, -0.15328939259052277, -0.15324373543262482, -0.15323501825332642, -0.1532001942396164, -0.15319134294986725, -0.15318438410758972, -0.1531507521867752, -0.15314486622810364, -0.15311186015605927, -0.15310372412204742, -0.1531025767326355, -0.15306241810321808, -0.1530519723892212, -0.15303869545459747, -0.15303167700767517, -0.15294447541236877, -0.15284812450408936, -0.15274083614349365, -0.1527281403541565, -0.15271013975143433, -0.15269452333450317, -0.15260639786720276, -0.15256088972091675, -0.15254950523376465, -0.15254564583301544, -0.15254198014736176, -0.15254150331020355, -0.15253369510173798, -0.152443528175354, -0.1524229645729065, -0.15236139297485352, -0.15235961973667145, -0.15227653086185455, -0.15225917100906372, -0.15223747491836548, -0.1522344946861267, -0.1522013396024704, -0.15207818150520325, -0.15207667648792267, -0.15204429626464844, -0.15203648805618286, -0.15200601518154144, -0.15197375416755676, -0.15196964144706726, -0.15194179117679596, -0.1519278585910797, -0.15189453959465027, -0.1518826186656952, -0.15185317397117615, -0.15185095369815826, -0.1518140733242035, -0.15180833637714386, -0.15178947150707245, -0.1516556590795517, -0.15165507793426514, -0.15165278315544128, -0.1515790820121765, -0.1515728086233139, -0.1515449583530426, -0.15154293179512024, -0.15153387188911438, -0.15150034427642822, -0.15147817134857178, -0.15147531032562256, -0.15146838128566742, -0.15139970183372498, -0.15138952434062958, -0.15130844712257385, -0.1512606143951416, -0.15126042068004608, -0.15124669671058655, -0.15123045444488525, -0.15115007758140564, -0.1511334776878357, -0.15111780166625977, -0.15111714601516724, -0.1511102020740509, -0.15106701850891113, -0.15097647905349731, -0.1508731096982956, -0.15086629986763, -0.15086020529270172, -0.1508229523897171, -0.15080711245536804, -0.15076757967472076, -0.1507563591003418, -0.15069936215877533, -0.15069076418876648, -0.15065273642539978, -0.15058200061321259, -0.1504938304424286, -0.1504931002855301, -0.15049220621585846, -0.15044239163398743, -0.15040716528892517, -0.15040592849254608, -0.15033826231956482, -0.15033745765686035, -0.15032917261123657, -0.15029500424861908, -0.15028291940689087, -0.15027540922164917, -0.15026725828647614, -0.15025344491004944, -0.15022717416286469, -0.1501619666814804, -0.15013408660888672, -0.15012285113334656, -0.15009313821792603, -0.15005768835544586, -0.15000614523887634, -0.15000012516975403, -0.14998406171798706, -0.14997325837612152, -0.14996998012065887, -0.14994224905967712, -0.14987881481647491, -0.14982149004936218, -0.14980794489383698, -0.1498064398765564, -0.14980432391166687, -0.1497572660446167, -0.14973929524421692, -0.14973554015159607, -0.14969488978385925, -0.14967341721057892, -0.1496562510728836, -0.14962710440158844, -0.14962318539619446, -0.1495559960603714, -0.1495008021593094, -0.14947058260440826, -0.14941638708114624, -0.14939796924591064, -0.1493581235408783, -0.14935532212257385, -0.14934806525707245, -0.14932255446910858, -0.14930832386016846, -0.1492575854063034, -0.14924797415733337, -0.1492447853088379, -0.14919230341911316, -0.1491641104221344, -0.14909017086029053, -0.14904135465621948, -0.149038627743721, -0.14902427792549133, -0.14901649951934814, -0.14895935356616974, -0.14894290268421173, -0.14889350533485413, -0.14886701107025146, -0.14884598553180695, -0.1488199681043625, -0.14876581728458405, -0.14874935150146484, -0.1487409770488739, -0.14871037006378174, -0.14870381355285645, -0.14870361983776093, -0.14866574108600616, -0.1486276388168335, -0.148614302277565, -0.14858971536159515, -0.14855673909187317, -0.14854305982589722, -0.14852957427501678, -0.14849485456943512, -0.14845064282417297, -0.1484353244304657, -0.14840181171894073, -0.14838092029094696, -0.14836223423480988, -0.14832176268100739, -0.14829415082931519, -0.14828307926654816, -0.1482807993888855, -0.1482115089893341, -0.14818358421325684, -0.14817845821380615, -0.14813992381095886, -0.14810419082641602, -0.1479862630367279, -0.14798477292060852, -0.14792196452617645, -0.14786110818386078, -0.14782826602458954, -0.14781871438026428, -0.14780882000923157, -0.14775590598583221, -0.14774402976036072, -0.1477002650499344, -0.14769303798675537, -0.14766481518745422, -0.14763464033603668, -0.14763447642326355, -0.1476093828678131, -0.14760637283325195, -0.1476030945777893, -0.14754368364810944, -0.14750230312347412, -0.14746272563934326, -0.14745177328586578, -0.1474512815475464, -0.14744913578033447, -0.14743906259536743, -0.1473875194787979, -0.14737574756145477, -0.14736630022525787, -0.14734694361686707, -0.1473354548215866, -0.14731578528881073, -0.14721304178237915, -0.1472073644399643, -0.14717704057693481, -0.14714951813220978, -0.14714491367340088, -0.14713634550571442, -0.1471187174320221, -0.14703574776649475, -0.1470305323600769, -0.14698319137096405, -0.14687246084213257, -0.14684124290943146, -0.146821066737175, -0.14681565761566162, -0.14678026735782623, -0.14675231277942657, -0.1467193216085434, -0.14664089679718018, -0.14662663638591766, -0.14647340774536133, -0.14641740918159485, -0.14632396399974823, -0.14631938934326172, -0.1462153196334839, -0.14617308974266052, -0.1461038440465927, -0.14608348906040192, -0.14606043696403503, -0.14601406455039978, -0.1459634006023407, -0.14591774344444275, -0.14579840004444122, -0.14576274156570435, -0.14575080573558807, -0.14572955667972565, -0.14572161436080933, -0.14564871788024902, -0.14561587572097778, -0.14560654759407043, -0.1455761045217514, -0.1455601453781128, -0.14555935561656952, -0.14555665850639343, -0.14552202820777893, -0.1454705148935318, -0.14536598324775696, -0.1453581303358078, -0.14535032212734222, -0.14532314240932465, -0.14527444541454315, -0.14525023102760315, -0.1452367901802063, -0.14514422416687012, -0.14512358605861664, -0.14507699012756348, -0.14506353437900543, -0.14503516256809235, -0.14502179622650146, -0.1449708640575409, -0.1449534296989441, -0.14488470554351807, -0.14483870565891266, -0.1446775197982788, -0.14463460445404053, -0.14461559057235718, -0.1446012407541275, -0.14458225667476654, -0.14454694092273712, -0.1445097029209137, -0.14438457787036896, -0.14428502321243286, -0.1442548930644989, -0.14424370229244232, -0.14421820640563965, -0.14420485496520996, -0.1441562920808792, -0.14411598443984985, -0.14411470293998718, -0.144046351313591, -0.14403888583183289, -0.14403671026229858, -0.1440342217683792, -0.1440313309431076, -0.14400506019592285, -0.14398519694805145, -0.14385774731636047, -0.14385491609573364, -0.14385166764259338, -0.1438336819410324, -0.14379186928272247, -0.14376476407051086, -0.14375057816505432, -0.14366915822029114, -0.1436671018600464, -0.14365646243095398, -0.1436561495065689, -0.14353278279304504, -0.14350774884223938, -0.1434614211320877, -0.14331649243831635, -0.1433074176311493, -0.14325781166553497, -0.14318449795246124, -0.1431288868188858, -0.14303699135780334, -0.14301839470863342, -0.14301109313964844, -0.1430039405822754, -0.142889603972435, -0.1428726613521576, -0.14284999668598175, -0.14283007383346558, -0.14282278716564178, -0.14273691177368164, -0.14271017909049988, -0.14270736277103424, -0.14265884459018707, -0.14265133440494537, -0.14264804124832153, -0.14259012043476105, -0.1425044983625412, -0.14242760837078094, -0.14242616295814514, -0.14240166544914246, -0.14237934350967407, -0.14237552881240845, -0.14233452081680298, -0.1421874463558197, -0.1421682983636856, -0.14212282001972198, -0.1420821100473404, -0.14200182259082794, -0.14195896685123444, -0.14195318520069122, -0.1419428288936615, -0.14192457497119904, -0.14190492033958435, -0.14187803864479065, -0.14187578856945038, -0.14184826612472534, -0.14178970456123352, -0.1417359709739685, -0.1416787952184677, -0.14167267084121704, -0.14166416227817535, -0.14163771271705627, -0.1416015625, -0.14152440428733826, -0.14150775969028473, -0.14144013822078705, -0.1414153277873993, -0.14134861528873444, -0.14131398499011993, -0.14130140841007233, -0.1412767618894577, -0.14125923812389374, -0.141251802444458, -0.14122900366783142, -0.14122478663921356, -0.14121748507022858, -0.1411939412355423, -0.14114178717136383, -0.14110270142555237, -0.14109042286872864, -0.14098620414733887, -0.14096926152706146, -0.14091765880584717, -0.14088506996631622, -0.1408701241016388, -0.14085212349891663, -0.14079895615577698, -0.14079411327838898, -0.14069116115570068, -0.14063794910907745, -0.14062131941318512, -0.14061051607131958, -0.14060604572296143, -0.14060068130493164, -0.1405835896730423, -0.14057999849319458, -0.14043620228767395, -0.14036066830158234, -0.1402592957019806, -0.14024585485458374, -0.140241339802742, -0.14019820094108582, -0.14013247191905975, -0.14011326432228088, -0.1400984674692154, -0.14009243249893188, -0.14005085825920105, -0.14000707864761353, -0.1399882435798645, -0.13995134830474854, -0.13993622362613678, -0.13984854519367218, -0.13981333374977112, -0.13977907598018646, -0.13969765603542328, -0.13969232141971588, -0.1396874189376831, -0.1396334171295166, -0.13962504267692566, -0.13956312835216522, -0.13948531448841095, -0.13948407769203186, -0.1394614726305008, -0.1394469439983368, -0.13940541446208954, -0.139377623796463, -0.1393415778875351, -0.13932283222675323, -0.1393151730298996, -0.1393146961927414, -0.1392754763364792, -0.1392740160226822, -0.1392735093832016, -0.13923801481723785, -0.13922090828418732, -0.13920940458774567, -0.13920244574546814, -0.13919851183891296, -0.1391943395137787, -0.1391279399394989, -0.13901592791080475, -0.13897982239723206, -0.13888385891914368, -0.1388753056526184, -0.1388368010520935, -0.13874831795692444, -0.13874632120132446, -0.13871611654758453, -0.1386318802833557, -0.13862958550453186, -0.13862866163253784, -0.13861511647701263, -0.13859286904335022, -0.13847161829471588, -0.13840840756893158, -0.13832662999629974, -0.13830778002738953, -0.1382611095905304, -0.13823528587818146, -0.13820956647396088, -0.1382043957710266, -0.13807955384254456, -0.1379953920841217, -0.1378704160451889, -0.13784322142601013, -0.13782542943954468, -0.13779081404209137, -0.13767680525779724, -0.13764247298240662, -0.13754354417324066, -0.13750354945659637, -0.13744761049747467, -0.13740749657154083, -0.1371077448129654, -0.13705924153327942, -0.1369122862815857, -0.13691158592700958, -0.13688576221466064, -0.13686595857143402, -0.13685661554336548, -0.136833056807518, -0.13682608306407928, -0.13681058585643768, -0.13671742379665375, -0.13668292760849, -0.1366456300020218, -0.13662992417812347, -0.13657253980636597, -0.13652202486991882, -0.13646048307418823, -0.13641448318958282, -0.13623735308647156, -0.1362304389476776, -0.1362207978963852, -0.13619254529476166, -0.13616031408309937, -0.13604287803173065, -0.13603705167770386, -0.13571473956108093, -0.1356806457042694, -0.13565824925899506, -0.13551734387874603, -0.13548323512077332, -0.135447695851326, -0.13540391623973846, -0.135376438498497, -0.13535358011722565, -0.13534477353096008, -0.13514061272144318, -0.13510896265506744, -0.13510869443416595, -0.13507872819900513, -0.13506768643856049, -0.1350630521774292, -0.13493694365024567, -0.1348806470632553, -0.1348508894443512, -0.13477782905101776, -0.13468699157238007, -0.13458426296710968, -0.13448277115821838, -0.13439436256885529, -0.13437476754188538, -0.13436701893806458, -0.1343616098165512, -0.13414345681667328, -0.13391593098640442, -0.13382038474082947, -0.13380549848079681, -0.13373692333698273, -0.1334824562072754, -0.13327465951442719, -0.13320645689964294, -0.13282540440559387, -0.1328253448009491, -0.1327771097421646, -0.13262318074703217, -0.13256806135177612, -0.132560595870018, -0.1325341761112213, -0.13235202431678772, -0.13213472068309784, -0.13212162256240845, -0.13207395374774933, -0.13201649487018585, -0.13200701773166656, -0.13193944096565247, -0.1317392885684967, -0.13153894245624542, -0.13149261474609375, -0.13149115443229675, -0.13149070739746094, -0.1314077228307724, -0.13137349486351013, -0.13135696947574615, -0.13120333850383759, -0.1311602145433426, -0.1311294436454773, -0.13106228411197662, -0.13102468848228455, -0.13091786205768585, -0.13086046278476715, -0.13012178242206573, -0.13000363111495972, -0.12966738641262054, -0.1296662539243698, -0.12965594232082367, -0.12960398197174072, -0.1295192837715149, -0.12928077578544617, -0.1289251446723938, -0.12887875735759735, -0.12881797552108765, -0.12845873832702637, -0.12845730781555176, -0.12844423949718475, -0.1281450092792511, -0.12806959450244904, -0.1280217319726944, -0.12798818945884705, -0.1279645562171936, -0.12796251475811005, -0.12764807045459747, -0.12756609916687012, -0.1273076981306076, -0.12722927331924438, -0.12722910940647125, -0.1272219568490982, -0.1271790713071823, -0.1271720826625824, -0.12716972827911377, -0.126792773604393, -0.12664668262004852, -0.12652578949928284, -0.1263626217842102, -0.12634103000164032, -0.1263403594493866, -0.12628872692584991, -0.1262495517730713, -0.12596993148326874, -0.12588456273078918, -0.12570452690124512, -0.12565691769123077, -0.12546192109584808, -0.1254384070634842, -0.1252608299255371, -0.1250462681055069, -0.12489082664251328, -0.12485020607709885, -0.12483271211385727, -0.124761663377285, -0.12474364042282104, -0.12471067905426025, -0.12466753274202347, -0.12461554259061813, -0.124514639377594, -0.12429101020097733, -0.1242142766714096, -0.1241045668721199, -0.12399443238973618, -0.12387914955615997, -0.12387347221374512, -0.12381120771169662, -0.12379917502403259, -0.1237395778298378, -0.12368974834680557, -0.12361428886651993, -0.12354815751314163, -0.12348201870918274, -0.12343844771385193, -0.12315894663333893, -0.12313913553953171, -0.12313494831323624, -0.12311089038848877, -0.12306539714336395, -0.12305450439453125, -0.12293022871017456, -0.12289983034133911, -0.12280777096748352, -0.1223997101187706, -0.12236494570970535, -0.12233863770961761, -0.12221962958574295, -0.1221950501203537, -0.12217264622449875, -0.12212269753217697, -0.12210714817047119, -0.12208984047174454, -0.12207356840372086, -0.1220567375421524, -0.12205090373754501, -0.12204334884881973, -0.12201094627380371, -0.12185564637184143, -0.12183772027492523, -0.1218293234705925, -0.12180516868829727, -0.12176485359668732, -0.12174084037542343, -0.12172357738018036, -0.1216197982430458, -0.12158558517694473, -0.12131122499704361, -0.12125808000564575, -0.12108401209115982, -0.1210717186331749, -0.12107105553150177, -0.12102663516998291, -0.12098176032304764, -0.12095040827989578, -0.12088192254304886, -0.12079588323831558, -0.12076273560523987, -0.1206832006573677, -0.12062366306781769, -0.12056159228086472, -0.12052749842405319, -0.12041617184877396, -0.12032944709062576, -0.120266854763031, -0.12025207281112671, -0.12024174630641937, -0.12011081725358963, -0.12011035531759262, -0.12003631889820099, -0.1200014129281044, -0.11992573738098145, -0.11979490518569946, -0.11976196616888046, -0.11964725703001022, -0.11960995197296143, -0.11960925161838531, -0.11960702389478683, -0.1194237619638443, -0.11935294419527054, -0.1192396953701973, -0.11905643343925476, -0.11905600130558014, -0.11901289224624634, -0.11885174363851547, -0.11862324178218842, -0.11859790980815887, -0.11824837327003479, -0.11816463619470596, -0.1181580051779747, -0.11795701831579208, -0.1179371029138565, -0.11790148168802261, -0.11780200153589249, -0.11775181442499161, -0.11761851608753204, -0.11759016662836075, -0.11719290167093277, -0.11697134375572205, -0.11695098876953125, -0.11672613024711609, -0.11669141799211502, -0.11648354679346085, -0.11643467843532562, -0.11620023101568222, -0.11611418426036835, -0.11610075831413269, -0.11583954095840454, -0.11569925397634506, -0.11560147255659103, -0.11532840132713318, -0.11517422646284103, -0.11509575694799423, -0.1150946170091629, -0.11505398899316788, -0.11483857035636902, -0.11477023363113403, -0.11469174176454544, -0.1146789938211441, -0.11458267271518707, -0.11456607282161713, -0.11449681222438812, -0.11401677876710892, -0.11400262266397476, -0.1136217936873436, -0.1129785031080246, -0.11274120956659317, -0.11239787936210632, -0.11219099909067154, -0.11201341450214386, -0.1116408184170723, -0.11133652180433273, -0.10991058498620987, -0.10980084538459778, -0.10932854562997818, -0.10928552597761154, -0.10919099301099777, -0.1089840680360794, -0.10868432372808456, -0.10859670490026474, -0.10838475078344345, -0.1080537959933281, -0.10801856219768524, -0.10795794427394867, -0.10773947089910507, -0.10704029351472855, -0.10681627690792084, -0.10673239082098007, -0.10609174519777298, -0.10593945533037186, -0.104820616543293, -0.1039762943983078]}

==> raw_results/entropy_LC_ood.json <==
{"fpr": [0.0, 0.001, 0.024, 0.024, 0.025, 0.025, 0.026, 0.026, 0.033, 0.033, 0.037, 0.037, 0.038, 0.038, 0.039, 0.039, 0.04, 0.04, 0.047, 0.047, 0.048, 0.048, 0.05, 0.05, 0.057, 0.057, 0.06, 0.06, 0.062, 0.062, 0.064, 0.064, 0.066, 0.066, 0.07, 0.07, 0.075, 0.075, 0.077, 0.077, 0.08, 0.08, 0.084, 0.084, 0.088, 0.088, 0.093, 0.093, 0.094, 0.094, 0.096, 0.096, 0.099, 0.099, 0.101, 0.101, 0.102, 0.102, 0.103, 0.103, 0.107, 0.107, 0.109, 0.109, 0.11, 0.11, 0.111, 0.111, 0.114, 0.114, 0.116, 0.116, 0.118, 0.118, 0.119, 0.119, 0.122, 0.122, 0.133, 0.133, 0.134, 0.134, 0.14, 0.14, 0.142, 0.142, 0.143, 0.143, 0.145, 0.145, 0.148, 0.148, 0.153, 0.153, 0.158, 0.158, 0.162, 0.162, 0.166, 0.166, 0.169, 0.169, 0.17, 0.17, 0.172, 0.172, 0.173, 0.173, 0.179, 0.179, 0.18, 0.18, 0.181, 0.181, 0.182, 0.182, 0.184, 0.184, 0.185, 0.185, 0.186, 0.186, 0.191, 0.191, 0.193, 0.193, 0.194, 0.194, 0.196, 0.196, 0.198, 0.198, 0.199, 0.199, 0.2, 0.2, 0.201, 0.201, 0.202, 0.202, 0.205, 0.205, 0.207, 0.207, 0.211, 0.211, 0.213, 0.213, 0.216, 0.216, 0.217, 0.217, 0.219, 0.219, 0.219, 0.219, 0.228, 0.228, 0.231, 0.231, 0.232, 0.232, 0.234, 0.234, 0.236, 0.236, 0.237, 0.237, 0.241, 0.241, 0.242, 0.242, 0.243, 0.243, 0.245, 0.245, 0.246, 0.246, 0.247, 0.247, 0.25, 0.25, 0.254, 0.254, 0.255, 0.255, 0.257, 0.257, 0.258, 0.258, 0.259, 0.259, 0.26, 0.26, 0.261, 0.261, 0.262, 0.262, 0.263, 0.263, 0.267, 0.267, 0.269, 0.269, 0.27, 0.27, 0.272, 0.272, 0.274, 0.274, 0.275, 0.275, 0.276, 0.276, 0.277, 0.277, 0.278, 0.278, 0.279, 0.279, 0.28, 0.28, 0.281, 0.281, 0.283, 0.283, 0.284, 0.284, 0.285, 0.285, 0.289, 0.289, 0.29, 0.29, 0.291, 0.291, 0.292, 0.292, 0.294, 0.294, 0.295, 0.295, 0.298, 0.298, 0.299, 0.299, 0.301, 0.301, 0.303, 0.303, 0.305, 0.305, 0.306, 0.306, 0.307, 0.307, 0.309, 0.309, 0.31, 0.31, 0.311, 0.311, 0.312, 0.312, 0.314, 0.314, 0.315, 0.315, 0.316, 0.316, 0.318, 0.318, 0.319, 0.319, 0.32, 0.32, 0.321, 0.321, 0.324, 0.324, 0.326, 0.326, 0.328, 0.328, 0.333, 0.333, 0.335, 0.335, 0.337, 0.337, 0.338, 0.338, 0.34, 0.34, 0.343, 0.343, 0.345, 0.345, 0.347, 0.347, 0.348, 0.348, 0.349, 0.349, 0.35, 0.35, 0.352, 0.352, 0.361, 0.361, 0.363, 0.363, 0.364, 0.364, 0.366, 0.366, 0.368, 0.368, 0.37, 0.37, 0.371, 0.371, 0.373, 0.373, 0.378, 0.378, 0.38, 0.38, 0.381, 0.381, 0.382, 0.382, 0.384, 0.384, 0.385, 0.385, 0.386, 0.386, 0.387, 0.387, 0.388, 0.388, 0.391, 0.391, 0.392, 0.392, 0.396, 0.396, 0.397, 0.397, 0.401, 0.401, 0.403, 0.403, 0.407, 0.407, 0.409, 0.409, 0.413, 0.413, 0.416, 0.416, 0.419, 0.419, 0.421, 0.421, 0.425, 0.425, 0.426, 0.426, 0.427, 0.427, 0.43, 0.43, 0.434, 0.434, 0.438, 0.438, 0.44, 0.44, 0.444, 0.444, 0.446, 0.446, 0.447, 0.447, 0.449, 0.449, 0.45, 0.45, 0.451, 0.451, 0.453, 0.453, 0.454, 0.454, 0.457, 0.457, 0.458, 0.458, 0.46, 0.46, 0.461, 0.461, 0.468, 0.468, 0.47, 0.47, 0.476, 0.476, 0.484, 0.484, 0.487, 0.487, 0.489, 0.489, 0.49, 0.49, 0.493, 0.493, 0.495, 0.495, 0.497, 0.497, 0.498, 0.498, 0.502, 0.502, 0.505, 0.505, 0.506, 0.506, 0.508, 0.508, 0.509, 0.509, 0.512, 0.512, 0.515, 0.515, 0.516, 0.516, 0.523, 0.523, 0.526, 0.526, 0.53, 0.53, 0.534, 0.534, 0.536, 0.536, 0.537, 0.537, 0.538, 0.538, 0.543, 0.543, 0.546, 0.546, 0.55, 0.55, 0.551, 0.551, 0.554, 0.554, 0.555, 0.555, 0.556, 0.556, 0.558, 0.558, 0.561, 0.561, 0.564, 0.564, 0.566, 0.566, 0.575, 0.575, 0.577, 0.577, 0.579, 0.579, 0.58, 0.58, 0.585, 0.585, 0.586, 0.586, 0.588, 0.588, 0.589, 0.589, 0.592, 0.592, 0.593, 0.593, 0.596, 0.596, 0.603, 0.603, 0.604, 0.604, 0.606, 0.606, 0.609, 0.609, 0.61, 0.61, 0.614, 0.614, 0.615, 0.615, 0.616, 0.616, 0.62, 0.62, 0.623, 0.623, 0.625, 0.625, 0.629, 0.629, 0.63, 0.63, 0.635, 0.635, 0.639, 0.639, 0.64, 0.64, 0.641, 0.641, 0.648, 0.648, 0.649, 0.649, 0.651, 0.651, 0.657, 0.657, 0.659, 0.659, 0.661, 0.661, 0.664, 0.664, 0.666, 0.666, 0.668, 0.668, 0.672, 0.672, 0.674, 0.674, 0.676, 0.676, 0.679, 0.679, 0.683, 0.683, 0.684, 0.684, 0.685, 0.685, 0.686, 0.686, 0.689, 0.689, 0.69, 0.69, 0.697, 0.697, 0.702, 0.702, 0.706, 0.706, 0.707, 0.707, 0.708, 0.708, 0.709, 0.709, 0.712, 0.712, 0.719, 0.719, 0.722, 0.722, 0.724, 0.724, 0.73, 0.73, 0.731, 0.731, 0.732, 0.732, 0.733, 0.733, 0.734, 0.734, 0.736, 0.736, 0.737, 0.737, 0.739, 0.739, 0.741, 0.741, 0.743, 0.743, 0.745, 0.745, 0.746, 0.746, 0.749, 0.749, 0.75, 0.75, 0.751, 0.751, 0.752, 0.752, 0.754, 0.754, 0.755, 0.755, 0.759, 0.759, 0.76, 0.76, 0.763, 0.763, 0.765, 0.765, 0.766, 0.766, 0.767, 0.767, 0.768, 0.768, 0.77, 0.77, 0.774, 0.774, 0.776, 0.776, 0.777, 0.777, 0.778, 0.778, 0.779, 0.779, 0.78, 0.78, 0.781, 0.781, 0.784, 0.784, 0.786, 0.786, 0.787, 0.787, 0.788, 0.788, 0.791, 0.791, 0.792, 0.792, 0.793, 0.793, 0.795, 0.795, 0.797, 0.797, 0.798, 0.798, 0.799, 0.799, 0.8, 0.8, 0.801, 0.801, 0.802, 0.802, 0.807, 0.807, 0.808, 0.808, 0.811, 0.811, 0.813, 0.813, 0.814, 0.814, 0.82, 0.82, 0.825, 0.825, 0.826, 0.826, 0.829, 0.829, 0.833, 0.833, 0.838, 0.838, 0.842, 0.842, 0.843, 0.843, 0.846, 0.846, 0.847, 0.847, 0.848, 0.848, 0.85, 0.85, 0.851, 0.851, 0.852, 0.852, 0.853, 0.853, 0.856, 0.856, 0.859, 0.859, 0.86, 0.86, 0.861, 0.861, 0.863, 0.863, 0.864, 0.864, 0.865, 0.865, 0.866, 0.866, 0.867, 0.867, 0.868, 0.868, 0.869, 0.869, 0.87, 0.87, 0.872, 0.872, 0.873, 0.873, 0.874, 0.874, 0.876, 0.876, 0.877, 0.877, 0.878, 0.878, 0.879, 0.879, 0.88, 0.88, 0.882, 0.882, 0.884, 0.884, 0.887, 0.887, 0.888, 0.888, 0.89, 0.89, 0.893, 0.893, 0.895, 0.895, 0.896, 0.896, 0.897, 0.897, 0.899, 0.899, 0.901, 0.901, 0.902, 0.902, 0.904, 0.904, 0.908, 0.908, 0.909, 0.909, 0.91, 0.91, 0.913, 0.913, 0.916, 0.916, 0.917, 0.917, 0.918, 0.918, 0.92, 0.92, 0.924, 0.924, 0.925, 0.925, 0.927, 0.927, 0.928, 0.928, 0.929, 0.929, 0.93, 0.93, 0.932, 0.932, 0.933, 0.933, 0.936, 0.936, 0.937, 0.937, 0.938, 0.938, 0.939, 0.939, 0.94, 0.94, 0.941, 0.941, 0.942, 0.942, 0.943, 0.943, 0.944, 0.944, 0.945, 0.945, 0.947, 0.947, 0.948, 0.948, 0.949, 0.949, 0.95, 0.95, 0.951, 0.951, 0.952, 0.952, 0.953, 0.953, 0.954, 0.954, 0.955, 0.955, 0.958, 0.958, 0.96, 0.96, 0.961, 0.961, 0.962, 0.962, 0.963, 0.963, 0.964, 0.964, 0.965, 0.965, 0.966, 0.966, 0.967, 0.967, 0.968, 0.968, 0.969, 0.969, 0.97, 0.97, 0.973, 0.973, 0.975, 0.975, 0.978, 0.978, 0.979, 0.979, 0.98, 0.98, 1.0], "tpr": [0.0, 0.0, 0.0, 0.001, 0.001, 0.002, 0.002, 0.003, 0.003, 0.004, 0.004, 0.005, 0.005, 0.007, 0.007, 0.008, 0.008, 0.009, 0.009, 0.01, 0.01, 0.011, 0.011, 0.012, 0.012, 0.014, 0.014, 0.015, 0.015, 0.016, 0.016, 0.017, 0.017, 0.019, 0.019, 0.02, 0.02, 0.021, 0.021, 0.022, 0.022, 0.023, 0.023, 0.024, 0.024, 0.025, 0.025, 0.026, 0.026, 0.028, 0.028, 0.029, 0.029, 0.03, 0.03, 0.031, 0.031, 0.033, 0.033, 0.034, 0.034, 0.035, 0.035, 0.036, 0.036, 0.04, 0.04, 0.041, 0.041, 0.042, 0.042, 0.043, 0.043, 0.044, 0.044, 0.045, 0.045, 0.049, 0.049, 0.05, 0.05, 0.052, 0.052, 0.053, 0.053, 0.054, 0.054, 0.055, 0.055, 0.056, 0.056, 0.057, 0.057, 0.058, 0.058, 0.061, 0.061, 0.068, 0.068, 0.069, 0.069, 0.07, 0.07, 0.073, 0.073, 0.074, 0.074, 0.075, 0.075, 0.077, 0.077, 0.078, 0.078, 0.079, 0.079, 0.084, 0.084, 0.087, 0.087, 0.088, 0.088, 0.09, 0.09, 0.094, 0.094, 0.1, 0.1, 0.101, 0.101, 0.102, 0.102, 0.104, 0.104, 0.107, 0.107, 0.108, 0.108, 0.111, 0.111, 0.115, 0.115, 0.116, 0.116, 0.117, 0.117, 0.122, 0.122, 0.123, 0.123, 0.124, 0.124, 0.127, 0.127, 0.131, 0.133, 0.135, 0.135, 0.138, 0.138, 0.14, 0.14, 0.146, 0.146, 0.147, 0.147, 0.153, 0.153, 0.154, 0.154, 0.156, 0.156, 0.157, 0.157, 0.158, 0.158, 0.161, 0.161, 0.162, 0.162, 0.164, 0.164, 0.167, 0.167, 0.168, 0.168, 0.171, 0.171, 0.178, 0.178, 0.18, 0.18, 0.182, 0.182, 0.184, 0.184, 0.19, 0.19, 0.192, 0.192, 0.195, 0.195, 0.196, 0.196, 0.197, 0.197, 0.198, 0.198, 0.2, 0.2, 0.202, 0.202, 0.205, 0.205, 0.206, 0.206, 0.209, 0.209, 0.21, 0.21, 0.212, 0.212, 0.214, 0.214, 0.216, 0.216, 0.217, 0.217, 0.219, 0.219, 0.22, 0.22, 0.224, 0.224, 0.225, 0.225, 0.228, 0.228, 0.233, 0.233, 0.235, 0.235, 0.237, 0.237, 0.238, 0.238, 0.239, 0.239, 0.245, 0.245, 0.249, 0.249, 0.251, 0.251, 0.254, 0.254, 0.256, 0.256, 0.26, 0.26, 0.261, 0.261, 0.262, 0.262, 0.264, 0.264, 0.266, 0.266, 0.267, 0.267, 0.268, 0.268, 0.269, 0.269, 0.274, 0.274, 0.276, 0.276, 0.277, 0.277, 0.284, 0.284, 0.285, 0.285, 0.286, 0.286, 0.288, 0.288, 0.29, 0.29, 0.291, 0.291, 0.293, 0.293, 0.294, 0.294, 0.296, 0.296, 0.297, 0.297, 0.298, 0.298, 0.3, 0.3, 0.301, 0.301, 0.306, 0.306, 0.309, 0.309, 0.312, 0.312, 0.313, 0.313, 0.314, 0.314, 0.319, 0.319, 0.322, 0.322, 0.324, 0.324, 0.326, 0.326, 0.328, 0.328, 0.329, 0.329, 0.33, 0.33, 0.331, 0.331, 0.333, 0.333, 0.334, 0.334, 0.335, 0.335, 0.337, 0.337, 0.339, 0.339, 0.34, 0.34, 0.341, 0.341, 0.344, 0.344, 0.345, 0.345, 0.346, 0.346, 0.347, 0.347, 0.351, 0.351, 0.352, 0.352, 0.354, 0.354, 0.357, 0.357, 0.361, 0.361, 0.362, 0.362, 0.363, 0.363, 0.364, 0.364, 0.371, 0.371, 0.372, 0.372, 0.373, 0.373, 0.374, 0.374, 0.375, 0.375, 0.376, 0.376, 0.378, 0.378, 0.379, 0.379, 0.382, 0.382, 0.383, 0.383, 0.385, 0.385, 0.386, 0.386, 0.388, 0.388, 0.389, 0.389, 0.39, 0.39, 0.391, 0.391, 0.392, 0.392, 0.393, 0.393, 0.394, 0.394, 0.397, 0.397, 0.398, 0.398, 0.4, 0.4, 0.401, 0.401, 0.403, 0.403, 0.404, 0.404, 0.405, 0.405, 0.406, 0.406, 0.407, 0.407, 0.409, 0.409, 0.41, 0.41, 0.411, 0.411, 0.412, 0.412, 0.413, 0.413, 0.415, 0.415, 0.417, 0.417, 0.421, 0.421, 0.422, 0.422, 0.423, 0.423, 0.424, 0.424, 0.425, 0.425, 0.429, 0.429, 0.43, 0.43, 0.433, 0.433, 0.436, 0.436, 0.437, 0.437, 0.438, 0.438, 0.443, 0.443, 0.444, 0.444, 0.445, 0.445, 0.446, 0.446, 0.448, 0.448, 0.449, 0.449, 0.451, 0.451, 0.452, 0.452, 0.453, 0.453, 0.457, 0.457, 0.459, 0.459, 0.461, 0.461, 0.462, 0.462, 0.463, 0.463, 0.464, 0.464, 0.465, 0.465, 0.468, 0.468, 0.471, 0.471, 0.472, 0.472, 0.473, 0.473, 0.474, 0.474, 0.476, 0.476, 0.479, 0.479, 0.48, 0.48, 0.484, 0.484, 0.485, 0.485, 0.487, 0.487, 0.488, 0.488, 0.489, 0.489, 0.49, 0.49, 0.495, 0.495, 0.496, 0.496, 0.498, 0.498, 0.5, 0.5, 0.502, 0.502, 0.503, 0.503, 0.505, 0.505, 0.506, 0.506, 0.507, 0.507, 0.512, 0.512, 0.513, 0.513, 0.514, 0.514, 0.517, 0.517, 0.522, 0.522, 0.523, 0.523, 0.524, 0.524, 0.527, 0.527, 0.529, 0.529, 0.531, 0.531, 0.535, 0.535, 0.536, 0.536, 0.538, 0.538, 0.54, 0.54, 0.541, 0.541, 0.542, 0.542, 0.544, 0.544, 0.545, 0.545, 0.547, 0.547, 0.554, 0.554, 0.557, 0.557, 0.561, 0.561, 0.562, 0.562, 0.563, 0.563, 0.564, 0.564, 0.567, 0.567, 0.57, 0.57, 0.571, 0.571, 0.573, 0.573, 0.574, 0.574, 0.575, 0.575, 0.578, 0.578, 0.58, 0.58, 0.581, 0.581, 0.582, 0.582, 0.585, 0.585, 0.587, 0.587, 0.592, 0.592, 0.594, 0.594, 0.595, 0.595, 0.597, 0.597, 0.599, 0.599, 0.6, 0.6, 0.603, 0.603, 0.604, 0.604, 0.606, 0.606, 0.607, 0.607, 0.608, 0.608, 0.612, 0.612, 0.615, 0.615, 0.616, 0.616, 0.619, 0.619, 0.623, 0.623, 0.63, 0.63, 0.631, 0.631, 0.634, 0.634, 0.635, 0.635, 0.636, 0.636, 0.637, 0.637, 0.638, 0.638, 0.642, 0.642, 0.643, 0.643, 0.644, 0.644, 0.645, 0.645, 0.647, 0.647, 0.648, 0.648, 0.65, 0.65, 0.651, 0.651, 0.653, 0.653, 0.654, 0.654, 0.66, 0.66, 0.661, 0.661, 0.663, 0.663, 0.664, 0.664, 0.665, 0.665, 0.666, 0.666, 0.667, 0.667, 0.674, 0.674, 0.677, 0.677, 0.678, 0.678, 0.68, 0.68, 0.681, 0.681, 0.683, 0.683, 0.684, 0.684, 0.685, 0.685, 0.688, 0.688, 0.689, 0.689, 0.691, 0.691, 0.692, 0.692, 0.693, 0.693, 0.696, 0.696, 0.697, 0.697, 0.698, 0.698, 0.702, 0.702, 0.703, 0.703, 0.706, 0.706, 0.71, 0.71, 0.711, 0.711, 0.716, 0.716, 0.717, 0.717, 0.718, 0.718, 0.722, 0.722, 0.726, 0.726, 0.733, 0.733, 0.734, 0.734, 0.738, 0.738, 0.746, 0.746, 0.748, 0.748, 0.75, 0.75, 0.751, 0.751, 0.752, 0.752, 0.753, 0.753, 0.755, 0.755, 0.756, 0.756, 0.757, 0.757, 0.758, 0.758, 0.759, 0.759, 0.76, 0.76, 0.766, 0.766, 0.768, 0.768, 0.77, 0.77, 0.772, 0.772, 0.774, 0.774, 0.775, 0.775, 0.776, 0.776, 0.777, 0.777, 0.784, 0.784, 0.788, 0.788, 0.79, 0.79, 0.793, 0.793, 0.8, 0.8, 0.803, 0.803, 0.805, 0.805, 0.807, 0.807, 0.808, 0.808, 0.809, 0.809, 0.811, 0.811, 0.813, 0.813, 0.816, 0.816, 0.817, 0.817, 0.819, 0.819, 0.822, 0.822, 0.823, 0.823, 0.826, 0.826, 0.827, 0.827, 0.828, 0.828, 0.832, 0.832, 0.835, 0.835, 0.842, 0.842, 0.845, 0.845, 0.846, 0.846, 0.848, 0.848, 0.849, 0.849, 0.856, 0.856, 0.863, 0.863, 0.87, 0.87, 0.874, 0.874, 0.875, 0.875, 0.882, 0.882, 0.886, 0.886, 0.887, 0.887, 0.888, 0.888, 0.895, 0.895, 0.905, 0.905, 0.915, 0.915, 0.92, 0.92, 0.923, 0.923, 0.928, 0.928, 0.948, 0.948, 0.958, 0.958, 0.977, 0.977, 0.985, 0.985, 0.986, 0.986, 0.989, 0.989, 0.992, 0.992, 0.993, 0.993, 0.996, 0.996, 0.998, 0.998, 1.0, 1.0], "precision": [0.5050505050505051, 0.504800404244568, 0.5045500505561172, 0.5048052604957005, 0.5045546558704453, 0.5043037974683544, 0.5045592705167173, 0.5043081601621896, 0.5040567951318459, 0.5038051750380518, 0.5040609137055837, 0.5043169121381412, 0.5045731707317073, 0.5043213014743264, 0.5045778229908443, 0.5048346055979643, 0.504582484725051, 0.5043301069791136, 0.5040774719673802, 0.5043345232024478, 0.5045918367346939, 0.5048494129657989, 0.5045965270684372, 0.5043433827286663, 0.5040899795501023, 0.5043478260869565, 0.5040941658137155, 0.504352278545827, 0.5040983606557377, 0.503844182470528, 0.5035897435897436, 0.5033350436121088, 0.5030800821355236, 0.5028248587570622, 0.5025693730729702, 0.5023136246786633, 0.5025720164609053, 0.5023160061760165, 0.5020597322348095, 0.5018031942297785, 0.5015463917525773, 0.5012893243940175, 0.5010319917440661, 0.500774393391843, 0.5005165289256198, 0.5002583979328166, 0.5, 0.4997413347128815, 0.4994824016563147, 0.49922320041429313, 0.4989637305699482, 0.4987039917055469, 0.49844398340248963, 0.49818370524130773, 0.4979231568016615, 0.49766233766233764, 0.4979209979209979, 0.49765990639625585, 0.49739854318418314, 0.4971369078604893, 0.496875, 0.4966128191766545, 0.49635036496350365, 0.49608763693270735, 0.49582463465553234, 0.4955613577023499, 0.4952978056426332, 0.4955567171981181, 0.4952928870292887, 0.49502878074306644, 0.49476439790575916, 0.49449973808276587, 0.4942348008385744, 0.4939695857367593, 0.49370409233997903, 0.49343832020997375, 0.49317226890756305, 0.4929059379926432, 0.49263932702418506, 0.49237243556023147, 0.4921052631578947, 0.4918378093733544, 0.4915700737618546, 0.49130205587770165, 0.49103375527426163, 0.49076517150395776, 0.4904963041182682, 0.4902271526677232, 0.4904862579281184, 0.4902168164992068, 0.48994708994708996, 0.4896770778189518, 0.4894067796610169, 0.48913619501854794, 0.48939554612937436, 0.4891246684350133, 0.4888535031847134, 0.4885820499203399, 0.48884165781083955, 0.4885699096225412, 0.48829787234042554, 0.4880255455029271, 0.48775292864749736, 0.48748002131060203, 0.4877398720682303, 0.48746666666666666, 0.4871931696905016, 0.48691938067271756, 0.48664529914529914, 0.4863709246392304, 0.48609625668449197, 0.48582129481005887, 0.4855460385438972, 0.48527048741296197, 0.484994640943194, 0.48525469168900803, 0.48497854077253216, 0.48470209339774556, 0.48442534908700324, 0.48414830736163356, 0.4838709677419355, 0.4835933297471759, 0.48331539289558667, 0.48303715670436187, 0.4827586206896552, 0.48247978436657685, 0.48274002157497303, 0.48300053966540746, 0.48272138228941686, 0.48244192328471097, 0.4821621621621622, 0.48188209843158464, 0.4816017316017316, 0.4813210611802924, 0.4810400866738895, 0.4813008130081301, 0.48156182212581344, 0.48182311448724907, 0.4815418023887079, 0.48180336773492666, 0.4815217391304348, 0.4817835780315389, 0.4815016322089227, 0.4812193794229722, 0.4809368191721133, 0.48065395095367847, 0.48091603053435117, 0.48063284233497, 0.48034934497816595, 0.4800655379574003, 0.47978142076502733, 0.47949699289229086, 0.47921225382932164, 0.4789272030651341, 0.4791894852135816, 0.4789041095890411, 0.4791666666666667, 0.4788809654415798, 0.47859495060373214, 0.4783086216364635, 0.47802197802197804, 0.4782847718526663, 0.47799779977997797, 0.47771051183269125, 0.4774229074889868, 0.47713498622589534, 0.4768467475192944, 0.4765581908439051, 0.4762693156732892, 0.47653230259525126, 0.47624309392265196, 0.4759535655058043, 0.4756637168141593, 0.47537354731599335, 0.4750830564784053, 0.474792243767313, 0.4745011086474501, 0.4747642817526345, 0.47447280799112096, 0.47418101054969464, 0.4738888888888889, 0.4735964424680378, 0.4733036707452725, 0.4730105731775181, 0.47271714922048996, 0.47298050139275766, 0.47324414715719065, 0.47295036252091466, 0.4732142857142857, 0.47292015633724177, 0.47262569832402235, 0.4728898826159866, 0.47259507829977626, 0.47285954113038614, 0.47256438969764836, 0.4722689075630252, 0.47197309417040356, 0.4722378014582165, 0.4719416386083053, 0.4716451431779899, 0.4713483146067416, 0.47105115233277123, 0.47075365579302586, 0.4704558244231851, 0.47015765765765766, 0.4704225352112676, 0.4701240135287486, 0.4698251551043429, 0.46952595936794583, 0.4697910784867307, 0.4694915254237288, 0.46919163369135103, 0.4688914027149321, 0.4685908319185059, 0.46885617214043035, 0.46855524079320116, 0.4688208616780045, 0.4685195689166194, 0.46878547105561863, 0.4684838160136286, 0.4681818181818182, 0.46787947697555426, 0.4681456200227531, 0.46841206602162777, 0.46867881548974943, 0.4683760683760684, 0.46864310148232613, 0.46833998859098686, 0.4680365296803653, 0.46773272415762424, 0.468, 0.46826758147512865, 0.4679633867276888, 0.4676588437321122, 0.4679266895761741, 0.467621776504298, 0.46788990825688076, 0.46758462421113023, 0.4672789896670494, 0.46697300402067776, 0.4672413793103448, 0.4669350201265095, 0.4666283084004603, 0.46689694876223375, 0.4671658986175115, 0.4668587896253602, 0.46655132641291813, 0.4668205424120023, 0.4665127020785219, 0.4667822068168689, 0.46705202312138727, 0.46732215153267787, 0.4675925925925926, 0.46728430804863924, 0.4675550405561993, 0.4678260869565217, 0.46751740139211134, 0.4672083575159605, 0.46747967479674796, 0.4671702498547356, 0.46686046511627904, 0.46713205351948806, 0.4668218859138533, 0.46651135701805474, 0.4662004662004662, 0.46647230320699706, 0.46674445740956827, 0.46701692936368944, 0.46670560747663553, 0.4663939216832262, 0.46608187134502926, 0.4657694558221182, 0.46545667447306793, 0.4651435266549502, 0.46483001172332944, 0.46510263929618767, 0.4653755868544601, 0.46564885496183206, 0.46533490011750883, 0.46502057613168724, 0.4647058823529412, 0.4649793996468511, 0.46466431095406363, 0.4643488509133765, 0.46462264150943394, 0.46430678466076697, 0.4639905548996458, 0.46367395156526875, 0.46335697399527187, 0.4636309875813128, 0.463905325443787, 0.4641799881586738, 0.46445497630331756, 0.46413752222880855, 0.4638196915776987, 0.4635014836795252, 0.46318289786223277, 0.46286393345216875, 0.4625445897740785, 0.46222486615110053, 0.4625, 0.46277546158427635, 0.46245530393325385, 0.4627310673822302, 0.46241050119331745, 0.4626865671641791, 0.46296296296296297, 0.46264196054991036, 0.46291866028708134, 0.4631956912028725, 0.462874251497006, 0.46255242660275614, 0.4628297362110312, 0.46250749850029993, 0.46218487394957986, 0.4624624624624625, 0.4621394230769231, 0.46181599518941674, 0.4620938628158845, 0.46237206502107164, 0.46204819277108433, 0.46172393007836043, 0.4620024125452352, 0.4622812311406156, 0.46256038647342995, 0.4622356495468278, 0.4619105199516324, 0.4615849969751966, 0.4612590799031477, 0.4609327680193822, 0.46060606060606063, 0.46088538508186777, 0.46116504854368934, 0.46083788706739526, 0.46111786148238154, 0.460790273556231, 0.4610705596107056, 0.4613511868533171, 0.46163215590742995, 0.46130408287629493, 0.46158536585365856, 0.46186699206833437, 0.46153846153846156, 0.46182040317654244, 0.4621026894865526, 0.4617737003058104, 0.4620563035495716, 0.46172688303735454, 0.46139705882352944, 0.4616799509503372, 0.46134969325153374, 0.4616329036218539, 0.46130221130221133, 0.4615857406269207, 0.4612546125461255, 0.46153846153846156, 0.4618226600985222, 0.4614910659272951, 0.46115906288532676, 0.46144355336212217, 0.46111111111111114, 0.46077825818406426, 0.4610630407911001, 0.46072974644403214, 0.4603960396039604, 0.460061919504644, 0.459727385377943, 0.4593924364538128, 0.45905707196029777, 0.4587212911235258, 0.4583850931677019, 0.4586699813548788, 0.458955223880597, 0.4586185438705663, 0.45828144458281445, 0.45794392523364486, 0.45760598503740646, 0.4578914535246413, 0.4575530586766542, 0.45783885071830105, 0.4575, 0.45716072545340836, 0.4568210262828536, 0.45648090169067, 0.45614035087719296, 0.45579937304075235, 0.45545796737766625, 0.455743879472693, 0.45540201005025127, 0.45505971087366437, 0.4547169811320755, 0.4543738200125865, 0.45465994962216627, 0.4543163201008192, 0.45397225725094575, 0.45362776025236595, 0.4532828282828283, 0.45356917245735945, 0.4532237673830594, 0.45351043643263755, 0.4531645569620253, 0.45345155161494616, 0.45310519645120406, 0.4527584020291693, 0.45241116751269034, 0.45206349206349206, 0.45171537484116897, 0.45200254291163383, 0.45229007633587787, 0.4519414385741566, 0.45222929936305734, 0.4518801784576163, 0.45153061224489793, 0.4511805998723676, 0.4508301404853129, 0.45111821086261983, 0.45076726342711, 0.4504158669225848, 0.4500640204865557, 0.45035233824471493, 0.45064102564102565, 0.4509300833867864, 0.45057766367137353, 0.4508670520231214, 0.45115681233933164, 0.4514469453376206, 0.4510939510939511, 0.4507405022537025, 0.45038659793814434, 0.45003223726627983, 0.4503225806451613, 0.4499677211103938, 0.4502583979328165, 0.44990303813833227, 0.4501940491591203, 0.44983818770226536, 0.4494818652849741, 0.4491250810110175, 0.4494163424124514, 0.4497079818299805, 0.44935064935064933, 0.44964262508122155, 0.44928478543563066, 0.44957709824333114, 0.44921875, 0.4488599348534202, 0.4491525423728814, 0.44944553163731243, 0.4497389033942559, 0.44937949052906595, 0.4496732026143791, 0.44931327665140613, 0.4489528795811518, 0.4485920104780616, 0.4488859764089122, 0.4491803278688525, 0.4494750656167979, 0.44977019041365723, 0.44940867279894875, 0.44970414201183434, 0.45, 0.45029624753127057, 0.4505928853754941, 0.45088991430454844, 0.4505277044854881, 0.4508250825082508, 0.4511228533685601, 0.4514210178453404, 0.45171957671957674, 0.4513567174056916, 0.4509933774834437, 0.45129224652087474, 0.4515915119363395, 0.45189117451891175, 0.45152722443559096, 0.45182724252491696, 0.45146276595744683, 0.45109780439121755, 0.45139813581890814, 0.45169886742171883, 0.452, 0.4523015343562375, 0.45260347129506007, 0.45223780895123583, 0.45254010695187163, 0.4528428093645485, 0.45314591700133866, 0.4534494306764903, 0.45375335120643434, 0.4540576794097921, 0.45369127516778524, 0.45332437877770315, 0.4529569892473118, 0.45326160053799597, 0.4528936742934051, 0.45252525252525255, 0.45215633423180596, 0.45178691840863117, 0.451417004048583, 0.4510465901417961, 0.4506756756756757, 0.45098039215686275, 0.4512855209742896, 0.45091401489505756, 0.45121951219512196, 0.45152542372881355, 0.451831750339213, 0.451459606245757, 0.4517663043478261, 0.451393609789259, 0.45170068027210886, 0.45200816882232814, 0.45231607629427795, 0.45262440354464895, 0.4529331514324693, 0.45255972696245733, 0.45286885245901637, 0.4524948735475051, 0.4521203830369357, 0.45242984257357977, 0.4520547945205479, 0.45236463331048665, 0.45198902606310015, 0.45161290322580644, 0.45123626373626374, 0.45085910652920963, 0.4504814305364512, 0.45010323468685476, 0.45041322314049587, 0.4500344589937974, 0.4503448275862069, 0.4499654934437543, 0.449585635359116, 0.4498963372494817, 0.45020746887966806, 0.44982698961937717, 0.45013850415512463, 0.45045045045045046, 0.4500693481276006, 0.4496877168632894, 0.45, 0.4496177901320361, 0.44993045897079276, 0.4495476687543493, 0.4491643454038997, 0.44947735191637633, 0.4497907949790795, 0.45010467550593164, 0.44972067039106145, 0.4500349406009783, 0.44965034965034967, 0.44996501049685095, 0.4495798319327731, 0.4498948843728101, 0.45021037868162694, 0.4498245614035088, 0.449438202247191, 0.44905130007027405, 0.44866385372714485, 0.4489795918367347, 0.44929577464788734, 0.4496124031007752, 0.44922425952045136, 0.44954128440366975, 0.4491525423728814, 0.44946996466431094, 0.4490806223479491, 0.44939844302901627, 0.4490084985835694, 0.44932671863926293, 0.44893617021276594, 0.44854506742370476, 0.4481534090909091, 0.4484719260838664, 0.4480796586059744, 0.4483985765124555, 0.44871794871794873, 0.4483250178189594, 0.4479315263908702, 0.4475374732334047, 0.4471428571428571, 0.44674767691208006, 0.44635193133047213, 0.44595561918396565, 0.4462750716332378, 0.44659498207885306, 0.4469153515064562, 0.4472361809045226, 0.4468390804597701, 0.4464414090582315, 0.4460431654676259, 0.4456443484521238, 0.44596541786743515, 0.44628695025234316, 0.4458874458874459, 0.44548736462093863, 0.44508670520231214, 0.44540853217642806, 0.44500723589001445, 0.44532947139753803, 0.4449275362318841, 0.444525018129079, 0.444121915820029, 0.4444444444444444, 0.4440406976744186, 0.44363636363636366, 0.4432314410480349, 0.44282592862345227, 0.44314868804664725, 0.4434719183078045, 0.44306569343065694, 0.44338933528122715, 0.44371345029239767, 0.4440380395025604, 0.44363103953147875, 0.44395604395604393, 0.4435483870967742, 0.4431401320616288, 0.4434654919236417, 0.443791329904482, 0.4441176470588235, 0.4444444444444444, 0.44403534609720174, 0.4443625644804716, 0.443952802359882, 0.44354243542435423, 0.4431314623338257, 0.4434589800443459, 0.4437869822485207, 0.44337527757216877, 0.4437037037037037, 0.44329132690882134, 0.44287833827893175, 0.44320712694877507, 0.4427934621099554, 0.4423791821561338, 0.4427083333333333, 0.4422933730454207, 0.4426229508196721, 0.4429530201342282, 0.44328358208955226, 0.44286781179985063, 0.44245142002989535, 0.44278234854151083, 0.44236526946107785, 0.4419475655430712, 0.44152923538230887, 0.44111027756939236, 0.44069069069069067, 0.44102178812922616, 0.4413533834586466, 0.44093303235515424, 0.44051204819277107, 0.440844009042954, 0.4411764705882353, 0.44075471698113206, 0.44033232628398794, 0.4399092970521542, 0.4402420574886536, 0.4405753217259652, 0.4401515151515151, 0.4404852160727824, 0.4408194233687405, 0.4403948367501898, 0.44072948328267475, 0.4403041825095057, 0.4398782343987823, 0.44021325209444023, 0.4405487804878049, 0.4401220442410374, 0.4396946564885496, 0.439266615737204, 0.4396024464831804, 0.4391736801836266, 0.43950995405819293, 0.43908045977011495, 0.43941717791411045, 0.4389869531849578, 0.43855606758832566, 0.4388931591083782, 0.43846153846153846, 0.4387990762124711, 0.4391371340523883, 0.4394757131842714, 0.4398148148148148, 0.44015444015444016, 0.44049459041731065, 0.440061871616396, 0.43962848297213625, 0.43919442292796285, 0.43953488372093025, 0.43987587276958884, 0.4394409937888199, 0.439005439005439, 0.4385692068429238, 0.43891050583657587, 0.4392523364485981, 0.4395946999220577, 0.4391575663026521, 0.43950039032006244, 0.43984375, 0.4401876465989054, 0.4405320813771518, 0.4408770555990603, 0.44122257053291536, 0.4415686274509804, 0.4411302982731554, 0.44147682639434405, 0.4418238993710692, 0.44217151848937847, 0.44173228346456694, 0.44208037825059104, 0.4416403785488959, 0.44119968429360695, 0.44075829383886256, 0.44031620553359685, 0.44066455696202533, 0.440221694378464, 0.4397781299524564, 0.4393338620142744, 0.4396825396825397, 0.4392374900714853, 0.43879173290937995, 0.4383452665075577, 0.43789808917197454, 0.43745019920318723, 0.4370015948963317, 0.43655227454110135, 0.43690095846645366, 0.4372501998401279, 0.4376, 0.4379503602882306, 0.4375, 0.4370489174017642, 0.4373996789727127, 0.43775100401606426, 0.43810289389067525, 0.43845534995977475, 0.4388083735909823, 0.4383561643835616, 0.43870967741935485, 0.4390637610976594, 0.4394184168012924, 0.4397736459175424, 0.4401294498381877, 0.4404858299595142, 0.44084278768233387, 0.44038929440389296, 0.43993506493506496, 0.44029244516653127, 0.4398373983739837, 0.4401952807160293, 0.44055374592833874, 0.4409127954360228, 0.44045676998368677, 0.44081632653061226, 0.440359477124183, 0.4399018806214227, 0.4402618657937807, 0.4398034398034398, 0.43934426229508194, 0.43970467596390483, 0.43924466338259444, 0.4396055875102712, 0.4399671052631579, 0.4403292181069959, 0.44069192751235586, 0.4402308326463314, 0.4397689768976898, 0.4393063583815029, 0.4388429752066116, 0.4392059553349876, 0.43956953642384106, 0.43993371996686, 0.439469320066335, 0.43900414937759336, 0.4393687707641196, 0.4397339983374896, 0.43926788685524126, 0.43880099916736054, 0.43916666666666665, 0.4395329441201001, 0.43906510851419034, 0.43859649122807015, 0.43812709030100333, 0.4384937238493724, 0.4388609715242881, 0.4392288348700754, 0.4395973154362416, 0.43912678421494544, 0.4394957983193277, 0.43986543313709, 0.4393939393939394, 0.43976411120471776, 0.44013490725126475, 0.43966244725738396, 0.4391891891891892, 0.43871513102282333, 0.43824027072758037, 0.4377646062658764, 0.43813559322033896, 0.4385072094995759, 0.4388794567062818, 0.43840271877655057, 0.4379251700680272, 0.4374468085106383, 0.43781942078364566, 0.4381926683716965, 0.4377133105802048, 0.4380871050384287, 0.43846153846153846, 0.43798118049615054, 0.4383561643835616, 0.4387317909168809, 0.4391080617495712, 0.4394849785407725, 0.43986254295532645, 0.4402407566638005, 0.4397590361445783, 0.4392764857881137, 0.4387931034482759, 0.4383088869715272, 0.4378238341968912, 0.43820224719101125, 0.43858131487889274, 0.4380952380952381, 0.43847487001733104, 0.43798785776235905, 0.4383680555555556, 0.43874891398783666, 0.4391304347826087, 0.4395126196692776, 0.43989547038327526, 0.44027898866608545, 0.4406631762652705, 0.440174672489083, 0.4396853146853147, 0.44006999125109364, 0.4395796847635727, 0.43996494303242767, 0.4394736842105263, 0.43898156277436345, 0.43936731107205623, 0.4397537379067722, 0.44014084507042256, 0.44052863436123346, 0.4400352733686067, 0.43954104148278905, 0.43992932862190814, 0.4403183023872679, 0.4407079646017699, 0.44109831709477415, 0.44148936170212766, 0.4409937888198758, 0.4404973357015986, 0.4408888888888889, 0.4403914590747331, 0.44078361531611754, 0.4411764705882353, 0.4415700267618198, 0.4419642857142857, 0.44146559428060766, 0.4409660107334526, 0.4404655326768129, 0.4399641577060932, 0.43946188340807174, 0.4398563734290844, 0.44025157232704404, 0.4397482014388489, 0.44014401440144013, 0.44054054054054054, 0.4409377817853922, 0.4404332129963899, 0.4408310749774164, 0.4412296564195298, 0.4416289592760181, 0.4420289855072464, 0.44152311876699907, 0.4419237749546279, 0.44141689373297005, 0.4409090909090909, 0.44131028207461326, 0.4408014571948998, 0.4412032816773017, 0.4416058394160584, 0.4420091324200913, 0.4424131627056673, 0.44190301921317476, 0.4413919413919414, 0.44087992667277726, 0.44036697247706424, 0.44077134986225897, 0.44025735294117646, 0.4406623735050598, 0.44106813996316757, 0.4414746543778802, 0.44095940959409596, 0.4404432132963989, 0.4399260628465804, 0.44033302497687327, 0.44074074074074077, 0.4402224281742354, 0.4397031539888683, 0.4401114206128134, 0.4395910780669145, 0.44, 0.4404096834264432, 0.4408201304753029, 0.4412313432835821, 0.44164332399626516, 0.44205607476635517, 0.4424695977549111, 0.4419475655430712, 0.4423617619493908, 0.4427767354596623, 0.4431924882629108, 0.4426691729323308, 0.4430856067732832, 0.4425612052730697, 0.4420358152686145, 0.44150943396226416, 0.44192634560906513, 0.44234404536862004, 0.4427625354777673, 0.4422348484848485, 0.44170616113744077, 0.4411764705882353, 0.4415954415954416, 0.44106463878326996, 0.44148430066603234, 0.4419047619047619, 0.4413727359389895, 0.44179389312977096, 0.44126074498567336, 0.4416826003824092, 0.4421052631578947, 0.4425287356321839, 0.4429530201342282, 0.44337811900191937, 0.44284341978866476, 0.44326923076923075, 0.44273339749759383, 0.4421965317919075, 0.4426229508196721, 0.44305019305019305, 0.442512077294686, 0.44197292069632493, 0.44240077444336884, 0.4428294573643411, 0.4422890397672163, 0.441747572815534, 0.4412050534499514, 0.4406614785992218, 0.44109055501460565, 0.4415204678362573, 0.4419512195121951, 0.4423828125, 0.44281524926686217, 0.4432485322896282, 0.4436826640548482, 0.4441176470588235, 0.4445534838076546, 0.444007858546169, 0.4444444444444444, 0.4448818897637795, 0.44433497536945815, 0.4447731755424063, 0.4452122408687068, 0.44565217391304346, 0.44510385756676557, 0.44455445544554456, 0.4449950445986125, 0.44543650793650796, 0.4458788480635551, 0.44532803180914515, 0.445771144278607, 0.44621513944223107, 0.4456630109670987, 0.44510978043912175, 0.44555444555444557, 0.445, 0.44544544544544545, 0.44488977955911824, 0.4453360080240722, 0.4457831325301205, 0.4462311557788945, 0.44567404426559354, 0.446122860020141, 0.44556451612903225, 0.4450050454086781, 0.4444444444444444, 0.44388270980788674, 0.4433198380566802, 0.44376899696048633, 0.44421906693711966, 0.4446700507614213, 0.4451219512195122, 0.44455747711088506, 0.445010183299389, 0.4454638124362895, 0.4459183673469388, 0.4453524004085802, 0.4458077709611452, 0.44626407369498466, 0.44672131147540983, 0.4471794871794872, 0.44763860369609854, 0.447070914696814, 0.44650205761316875, 0.44593202883625127, 0.4463917525773196, 0.4458204334365325, 0.4452479338842975, 0.4446742502585315, 0.4451345755693582, 0.44455958549222796, 0.4450207468879668, 0.4454828660436137, 0.44490644490644493, 0.44432882414151925, 0.44375, 0.443169968717414, 0.44363256784968685, 0.4440961337513062, 0.4445606694560669, 0.44502617801047123, 0.4444444444444444, 0.44491080797481636, 0.44537815126050423, 0.4458464773922187, 0.4463157894736842, 0.4457323498419389, 0.4462025316455696, 0.44667370644139387, 0.44714587737843553, 0.44656084656084655, 0.4470338983050847, 0.44750795334040294, 0.44798301486199577, 0.44845908607863977, 0.44893617021276594, 0.4494142705005325, 0.44989339019189767, 0.44930629669156885, 0.4497863247863248, 0.44919786096256686, 0.4486081370449679, 0.4480171489817792, 0.44742489270386265, 0.44790547798066593, 0.4483870967741935, 0.4488697524219591, 0.4482758620689655, 0.447680690399137, 0.4481641468682505, 0.4486486486486487, 0.4491341991341991, 0.4485373781148429, 0.447939262472885, 0.44842562432138977, 0.44782608695652176, 0.44831338411316646, 0.44880174291938996, 0.44820065430752454, 0.44868995633187775, 0.44808743169398907, 0.4485776805251641, 0.44906900328587074, 0.44956140350877194, 0.4489571899012075, 0.44945054945054946, 0.44994499449944997, 0.45044052863436124, 0.45093715545755236, 0.4503311258278146, 0.44972375690607735, 0.4502212389380531, 0.4496124031007752, 0.4501108647450111, 0.4506104328523862, 0.45, 0.45050055617352613, 0.4510022271714922, 0.4503901895206243, 0.45089285714285715, 0.45139664804469276, 0.4519015659955257, 0.45128779395296753, 0.4517937219730942, 0.4511784511784512, 0.45056179775280897, 0.45106861642294716, 0.45157657657657657, 0.4509582863585118, 0.45146726862302483, 0.4519774011299435, 0.45248868778280543, 0.45186862967157415, 0.4512471655328798, 0.4517593643586833, 0.45227272727272727, 0.4527872582480091, 0.4533029612756264, 0.45381984036488027, 0.454337899543379, 0.45485714285714285, 0.45537757437070936, 0.4547537227949599, 0.4552752293577982, 0.45579793340987373, 0.45632183908045976, 0.4568469505178366, 0.4573732718894009, 0.45790080738177624, 0.45727482678983833, 0.45664739884393063, 0.45601851851851855, 0.45654692931633833, 0.45707656612529, 0.4564459930313589, 0.4569767441860465, 0.4575087310826543, 0.458041958041958, 0.45857642940490084, 0.4591121495327103, 0.45964912280701753, 0.4601873536299766, 0.45955451348182885, 0.460093896713615, 0.4594594594594595, 0.46, 0.46054181389870436, 0.45990566037735847, 0.4604486422668241, 0.4598108747044917, 0.4603550295857988, 0.4609004739336493, 0.46144721233689207, 0.46080760095011875, 0.46135552913198574, 0.4607142857142857, 0.4600715137067938, 0.4606205250596659, 0.46117084826762245, 0.4605263157894737, 0.46107784431137727, 0.460431654676259, 0.4597839135654262, 0.46033653846153844, 0.45968712394705175, 0.4602409638554217, 0.46079613992762364, 0.4601449275362319, 0.45949214026602175, 0.45883777239709445, 0.4593939393939394, 0.4587378640776699, 0.45929526123936815, 0.45985401459854014, 0.4591961023142509, 0.4585365853658537, 0.4590964590964591, 0.45965770171149145, 0.4602203182374541, 0.46078431372549017, 0.4601226993865031, 0.4606879606879607, 0.4612546125461255, 0.4605911330049261, 0.46115906288532676, 0.4617283950617284, 0.4622991347342398, 0.4628712871287129, 0.46220570012391576, 0.4627791563275434, 0.46335403726708074, 0.4639303482587065, 0.46450809464508097, 0.46384039900249374, 0.46441947565543074, 0.465, 0.4655819774718398, 0.4649122807017544, 0.465495608531995, 0.4648241206030151, 0.4641509433962264, 0.4634760705289673, 0.46279949558638084, 0.4621212121212121, 0.461441213653603, 0.4607594936708861, 0.46134347275031684, 0.4606598984771574, 0.46124523506988563, 0.4618320610687023, 0.4624203821656051, 0.4630102040816326, 0.4623243933588761, 0.4629156010230179, 0.46350832266325226, 0.46282051282051284, 0.4634146341463415, 0.4640102827763496, 0.4646074646074646, 0.4639175257731959, 0.4632258064516129, 0.4625322997416021, 0.46183699870633893, 0.46243523316062174, 0.46303501945525294, 0.4636363636363636, 0.46293888166449937, 0.4622395833333333, 0.46153846153846156, 0.4621409921671018, 0.4627450980392157, 0.46335078534031415, 0.4639580602883355, 0.463254593175853, 0.46254927726675427, 0.4631578947368421, 0.463768115942029, 0.4630606860158311, 0.46367239101717306, 0.4642857142857143, 0.4649006622516556, 0.46551724137931033, 0.4648074369189907, 0.4640957446808511, 0.4633821571238349, 0.46266666666666667, 0.46328437917222964, 0.46390374331550804, 0.46318607764390896, 0.46380697050938335, 0.46442953020134226, 0.4650537634408602, 0.46567967698519513, 0.46495956873315364, 0.46558704453441296, 0.4648648648648649, 0.4654939106901218, 0.46612466124661245, 0.46675712347354137, 0.4673913043478261, 0.4666666666666667, 0.4659400544959128, 0.46521145975443384, 0.46584699453551914, 0.46511627906976744, 0.4657534246575342, 0.4663923182441701, 0.46703296703296704, 0.46629986244841815, 0.4669421487603306, 0.46620689655172415, 0.4654696132596685, 0.4661134163208852, 0.46537396121883656, 0.4646324549237171, 0.4652777777777778, 0.46453407510431155, 0.46518105849582175, 0.46443514644351463, 0.4650837988826816, 0.46573426573426574, 0.4649859943977591, 0.4642356241234222, 0.4648876404494382, 0.4641350210970464, 0.4647887323943662, 0.46403385049365303, 0.4646892655367232, 0.46534653465346537, 0.46458923512747874, 0.4652482269503546, 0.4659090909090909, 0.4665718349928876, 0.4672364672364672, 0.46790299572039945, 0.46714285714285714, 0.4663805436337625, 0.4670487106017192, 0.46771879483500717, 0.46695402298850575, 0.46618705035971225, 0.4668587896253602, 0.4660894660894661, 0.4653179190751445, 0.46599131693198265, 0.4666666666666667, 0.46589259796806964, 0.46511627906976744, 0.4643377001455604, 0.4650145772594752, 0.4656934306569343, 0.4649122807017544, 0.46412884333821375, 0.4633431085043988, 0.46255506607929514, 0.46176470588235297, 0.46244477172312226, 0.4631268436578171, 0.4623338257016248, 0.4630177514792899, 0.4622222222222222, 0.4629080118694362, 0.4635958395245171, 0.46279761904761907, 0.46199701937406856, 0.46119402985074626, 0.4618834080717489, 0.4625748502994012, 0.46326836581709147, 0.46396396396396394, 0.46466165413533833, 0.46536144578313254, 0.4660633484162896, 0.46676737160120846, 0.46747352496217853, 0.4666666666666667, 0.4658573596358118, 0.46504559270516715, 0.4657534246575342, 0.46646341463414637, 0.46564885496183206, 0.4648318042813456, 0.46401225114854516, 0.46319018404907975, 0.46236559139784944, 0.46307692307692305, 0.4622496147919877, 0.46296296296296297, 0.46213292117465227, 0.4613003095975232, 0.462015503875969, 0.4611801242236025, 0.4618973561430793, 0.46261682242990654, 0.46177847113884557, 0.4625, 0.46322378716744916, 0.46238244514106586, 0.46153846153846156, 0.46226415094339623, 0.462992125984252, 0.4637223974763407, 0.4628751974723539, 0.46360759493670883, 0.4643423137876387, 0.4634920634920635, 0.4626391096979332, 0.46337579617834396, 0.4625199362041467, 0.46325878594249204, 0.464, 0.46314102564102566, 0.4622792937399679, 0.4630225080385852, 0.463768115942029, 0.4629032258064516, 0.4620355411954766, 0.4627831715210356, 0.46353322528363045, 0.4642857142857143, 0.46504065040650405, 0.46579804560260585, 0.46492659053833607, 0.46568627450980393, 0.4664484451718494, 0.46557377049180326, 0.4663382594417077, 0.46710526315789475, 0.46622734761120266, 0.46534653465346537, 0.4644628099173554, 0.46357615894039733, 0.4626865671641791, 0.46179401993355484, 0.46089850249584025, 0.46166666666666667, 0.46243739565943237, 0.46321070234113715, 0.4623115577889447, 0.46308724832214765, 0.46218487394957986, 0.4612794612794613, 0.4620573355817875, 0.46114864864864863, 0.4602368866328257, 0.45932203389830506, 0.45840407470288624, 0.4574829931972789, 0.45826235093696766, 0.45733788395904434, 0.4581196581196581, 0.4589041095890411, 0.45797598627787306, 0.4587628865979381, 0.4578313253012048, 0.4586206896551724, 0.45768566493955093, 0.45674740484429066, 0.45753899480069327, 0.4583333333333333, 0.4573913043478261, 0.4564459930313589, 0.4572425828970332, 0.4562937062937063, 0.45709281961471104, 0.45614035087719296, 0.45694200351493847, 0.45598591549295775, 0.455026455026455, 0.4540636042402827, 0.45309734513274336, 0.45390070921985815, 0.4547069271758437, 0.45373665480427045, 0.45276292335115864, 0.45357142857142857, 0.4525939177101968, 0.45161290322580644, 0.4506283662477558, 0.45143884892086333, 0.45045045045045046, 0.44945848375451264, 0.45027124773960214, 0.45108695652173914, 0.4500907441016334, 0.4490909090909091, 0.44808743169398907, 0.4470802919708029, 0.44789762340036565, 0.44871794871794873, 0.44770642201834865, 0.44669117647058826, 0.44567219152854515, 0.4446494464944649, 0.4436229205175601, 0.4425925925925926, 0.44341372912801486, 0.44423791821561337, 0.44320297951582865, 0.44402985074626866, 0.44299065420560746, 0.4438202247191011, 0.4446529080675422, 0.44548872180451127, 0.4444444444444444, 0.44339622641509435, 0.444234404536862, 0.4431818181818182, 0.44212523719165087, 0.4429657794676806, 0.4438095238095238, 0.44274809160305345, 0.4416826003824092, 0.44061302681992337, 0.43953934740882916, 0.43846153846153846, 0.4393063583815029, 0.43822393822393824, 0.437137330754352, 0.436046511627907, 0.4368932038834951, 0.4357976653696498, 0.43664717348927873, 0.435546875, 0.4344422700587084, 0.43333333333333335, 0.43222003929273084, 0.4330708661417323, 0.4339250493096647, 0.43478260869565216, 0.43564356435643564, 0.43452380952380953, 0.43538767395626243, 0.4342629482071713, 0.43313373253493015, 0.434, 0.43286573146292584, 0.43373493975903615, 0.4346076458752515, 0.4334677419354839, 0.43232323232323233, 0.4331983805668016, 0.43204868154158216, 0.43089430894308944, 0.4317718940936864, 0.4306122448979592, 0.4294478527607362, 0.430327868852459, 0.42915811088295686, 0.43004115226337447, 0.4288659793814433, 0.42768595041322316, 0.42650103519668736, 0.42738589211618255, 0.4261954261954262, 0.4270833333333333, 0.42588726513569936, 0.4246861924686193, 0.42348008385744235, 0.42436974789915966, 0.4231578947368421, 0.4219409282700422, 0.42283298097251587, 0.423728813559322, 0.42250530785562634, 0.42127659574468085, 0.42217484008528783, 0.4230769230769231, 0.42184154175588867, 0.4227467811158798, 0.421505376344086, 0.4224137931034483, 0.42332613390928725, 0.42207792207792205, 0.4229934924078091, 0.42391304347826086, 0.42483660130718953, 0.425764192139738, 0.424507658643326, 0.4232456140350877, 0.421978021978022, 0.42290748898678415, 0.4216335540838852, 0.42035398230088494, 0.4212860310421286, 0.42, 0.41870824053452116, 0.4174107142857143, 0.4161073825503356, 0.4147982062780269, 0.4134831460674157, 0.4144144144144144, 0.41309255079006774, 0.4117647058823529, 0.4126984126984127, 0.4113636363636364, 0.41002277904328016, 0.410958904109589, 0.4096109839816934, 0.40825688073394495, 0.4091954022988506, 0.4078341013824885, 0.4064665127020785, 0.4050925925925926, 0.4037122969837587, 0.40232558139534885, 0.40093240093240096, 0.39953271028037385, 0.40046838407494145, 0.4014084507042254, 0.4, 0.39858490566037735, 0.3971631205673759, 0.3981042654028436, 0.39667458432304037, 0.3976190476190476, 0.39856801909307876, 0.39952153110047844, 0.40047961630695444, 0.39903846153846156, 0.39759036144578314, 0.3961352657004831, 0.39709443099273606, 0.39805825242718446, 0.39902676399026765, 0.3975609756097561, 0.3960880195599022, 0.39705882352941174, 0.3955773955773956, 0.39655172413793105, 0.3950617283950617, 0.3935643564356436, 0.3920595533498759, 0.39303482587064675, 0.3940149625935162, 0.3925, 0.39348370927318294, 0.39195979899497485, 0.3929471032745592, 0.39141414141414144, 0.389873417721519, 0.39086294416243655, 0.39185750636132316, 0.39285714285714285, 0.3938618925831202, 0.3923076923076923, 0.39331619537275064, 0.3917525773195876, 0.39018087855297157, 0.38860103626943004, 0.38701298701298703, 0.3854166666666667, 0.3838120104438642, 0.38481675392670156, 0.3858267716535433, 0.38421052631578945, 0.38522427440633245, 0.3862433862433862, 0.38461538461538464, 0.3829787234042553, 0.38133333333333336, 0.37967914438502676, 0.3780160857908847, 0.3763440860215054, 0.37735849056603776, 0.37567567567567567, 0.37398373983739835, 0.375, 0.3760217983651226, 0.3770491803278688, 0.37534246575342467, 0.37362637362637363, 0.371900826446281, 0.3729281767955801, 0.3739612188365651, 0.375, 0.37604456824512533, 0.3770949720670391, 0.37815126050420167, 0.3792134831460674, 0.38028169014084506, 0.3813559322033898, 0.37960339943342775, 0.3778409090909091, 0.3742857142857143, 0.37249283667621774, 0.3706896551724138, 0.3688760806916426, 0.3670520231213873, 0.3681159420289855, 0.3691860465116279, 0.3673469387755102, 0.3654970760233918, 0.36363636363636365, 0.36470588235294116, 0.36283185840707965, 0.363905325443787, 0.3649851632047478, 0.36607142857142855, 0.3641791044776119, 0.3652694610778443, 0.3663663663663664, 0.3644578313253012, 0.36253776435045315, 0.3606060606060606, 0.3586626139817629, 0.3567073170731707, 0.3577981651376147, 0.3588957055214724, 0.36, 0.3611111111111111, 0.3591331269349845, 0.36024844720496896, 0.3613707165109034, 0.359375, 0.3605015673981191, 0.36163522012578614, 0.3627760252365931, 0.36075949367088606, 0.35873015873015873, 0.35668789808917195, 0.3546325878594249, 0.3557692307692308, 0.3536977491961415, 0.35161290322580646, 0.34951456310679613, 0.35064935064935066, 0.3485342019543974, 0.34967320261437906, 0.3475409836065574, 0.34539473684210525, 0.3432343234323432, 0.3443708609271523, 0.34219269102990035, 0.34, 0.3411371237458194, 0.3422818791946309, 0.3400673400673401, 0.34121621621621623, 0.3423728813559322, 0.3401360544217687, 0.3412969283276451, 0.339041095890411, 0.33676975945017185, 0.33448275862068966, 0.33217993079584773, 0.3298611111111111, 0.32752613240418116, 0.32867132867132864, 0.3298245614035088, 0.3274647887323944, 0.3250883392226148, 0.32269503546099293, 0.3202846975088968, 0.32142857142857145, 0.3225806451612903, 0.3237410071942446, 0.3249097472924188, 0.32608695652173914, 0.3236363636363636, 0.32116788321167883, 0.32234432234432236, 0.31985294117647056, 0.3210332103321033, 0.31851851851851853, 0.3159851301115242, 0.31343283582089554, 0.3146067415730337, 0.3157894736842105, 0.3132075471698113, 0.3106060606060606, 0.30798479087452474, 0.3053435114503817, 0.30268199233716475, 0.3038461538461538, 0.30115830115830117, 0.3023255813953488, 0.29961089494163423, 0.30078125, 0.2980392156862745, 0.2952755905511811, 0.2964426877470356, 0.2976190476190476, 0.29880478087649404, 0.3, 0.30120481927710846, 0.3024193548387097, 0.29959514170040485, 0.3008130081300813, 0.2979591836734694, 0.29918032786885246, 0.3004115226337449, 0.2975206611570248, 0.2946058091286307, 0.2916666666666667, 0.2928870292887029, 0.28991596638655465, 0.2911392405063291, 0.2923728813559322, 0.2936170212765957, 0.2905982905982906, 0.2918454935622318, 0.29310344827586204, 0.2943722943722944, 0.2956521739130435, 0.2925764192139738, 0.2894736842105263, 0.28634361233480177, 0.2831858407079646, 0.28, 0.2767857142857143, 0.273542600896861, 0.2747747747747748, 0.27601809954751133, 0.2772727272727273, 0.2785388127853881, 0.27522935779816515, 0.271889400921659, 0.26851851851851855, 0.26976744186046514, 0.27102803738317754, 0.27230046948356806, 0.27358490566037735, 0.27488151658767773, 0.2714285714285714, 0.2727272727272727, 0.27403846153846156, 0.2753623188405797, 0.2766990291262136, 0.2780487804878049, 0.27450980392156865, 0.27586206896551724, 0.27722772277227725, 0.27860696517412936, 0.275, 0.27638190954773867, 0.2777777777777778, 0.27411167512690354, 0.2755102040816326, 0.2717948717948718, 0.27319587628865977, 0.27461139896373055, 0.2708333333333333, 0.27225130890052357, 0.2736842105263158, 0.2751322751322751, 0.2765957446808511, 0.27807486631016043, 0.27956989247311825, 0.2756756756756757, 0.2717391304347826, 0.273224043715847, 0.2692307692307692, 0.27071823204419887, 0.2722222222222222, 0.2737430167597765, 0.2752808988764045, 0.2768361581920904, 0.2784090909090909, 0.28, 0.28160919540229884, 0.2832369942196532, 0.28488372093023256, 0.28654970760233917, 0.2823529411764706, 0.2781065088757396, 0.27380952380952384, 0.2694610778443114, 0.2710843373493976, 0.2727272727272727, 0.27439024390243905, 0.26993865030674846, 0.2716049382716049, 0.2670807453416149, 0.26875, 0.27044025157232704, 0.26582278481012656, 0.267515923566879, 0.2692307692307692, 0.2645161290322581, 0.2662337662337662, 0.2679738562091503, 0.26973684210526316, 0.26490066225165565, 0.26666666666666666, 0.26174496644295303, 0.25675675675675674, 0.25170068027210885, 0.2465753424657534, 0.2482758620689655, 0.24305555555555555, 0.24475524475524477, 0.24647887323943662, 0.24113475177304963, 0.24285714285714285, 0.2446043165467626, 0.2463768115942029, 0.24817518248175183, 0.2426470588235294, 0.24444444444444444, 0.23880597014925373, 0.23308270676691728, 0.23484848484848486, 0.22900763358778625, 0.23076923076923078, 0.23255813953488372, 0.2265625, 0.2283464566929134, 0.23015873015873015, 0.232, 0.22580645161290322, 0.22764227642276422, 0.22950819672131148, 0.2231404958677686, 0.21666666666666667, 0.2184873949579832, 0.211864406779661, 0.21367521367521367, 0.21551724137931033, 0.21739130434782608, 0.21929824561403508, 0.22123893805309736, 0.21428571428571427, 0.21621621621621623, 0.21818181818181817, 0.22018348623853212, 0.2222222222222222, 0.21495327102803738, 0.2169811320754717, 0.21904761904761905, 0.22115384615384615, 0.22330097087378642, 0.21568627450980393, 0.21782178217821782, 0.22, 0.2222222222222222, 0.21428571428571427, 0.21649484536082475, 0.21875, 0.21052631578947367, 0.2127659574468085, 0.21505376344086022, 0.21739130434782608, 0.21978021978021978, 0.2222222222222222, 0.21348314606741572, 0.2159090909090909, 0.21839080459770116, 0.22093023255813954, 0.2235294117647059, 0.21428571428571427, 0.20481927710843373, 0.2073170731707317, 0.20987654320987653, 0.2, 0.20253164556962025, 0.20512820512820512, 0.19480519480519481, 0.19736842105263158, 0.2, 0.1891891891891892, 0.1917808219178082, 0.19444444444444445, 0.19718309859154928, 0.18571428571428572, 0.17391304347826086, 0.17647058823529413, 0.1791044776119403, 0.18181818181818182, 0.18461538461538463, 0.1875, 0.19047619047619047, 0.1935483870967742, 0.18032786885245902, 0.18333333333333332, 0.1864406779661017, 0.1724137931034483, 0.17543859649122806, 0.16071428571428573, 0.16363636363636364, 0.16666666666666666, 0.16981132075471697, 0.17307692307692307, 0.17647058823529413, 0.18, 0.1836734693877551, 0.16666666666666666, 0.1702127659574468, 0.15217391304347827, 0.15555555555555556, 0.13636363636363635, 0.11627906976744186, 0.11904761904761904, 0.0975609756097561, 0.1, 0.10256410256410256, 0.10526315789473684, 0.10810810810810811, 0.08333333333333333, 0.08571428571428572, 0.08823529411764706, 0.09090909090909091, 0.09375, 0.0967741935483871, 0.1, 0.10344827586206896, 0.07142857142857142, 0.07407407407407407, 0.038461538461538464, 0.04, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 1.0], "recall": [1.0, 0.999, 0.998, 0.998, 0.997, 0.996, 0.996, 0.995, 0.994, 0.993, 0.993, 0.993, 0.993, 0.992, 0.992, 0.992, 0.991, 0.99, 0.989, 0.989, 0.989, 0.989, 0.988, 0.987, 0.986, 0.986, 0.985, 0.985, 0.984, 0.983, 0.982, 0.981, 0.98, 0.979, 0.978, 0.977, 0.977, 0.976, 0.975, 0.974, 0.973, 0.972, 0.971, 0.97, 0.969, 0.968, 0.967, 0.966, 0.965, 0.964, 0.963, 0.962, 0.961, 0.96, 0.959, 0.958, 0.958, 0.957, 0.956, 0.955, 0.954, 0.953, 0.952, 0.951, 0.95, 0.949, 0.948, 0.948, 0.947, 0.946, 0.945, 0.944, 0.943, 0.942, 0.941, 0.94, 0.939, 0.938, 0.937, 0.936, 0.935, 0.934, 0.933, 0.932, 0.931, 0.93, 0.929, 0.928, 0.928, 0.927, 0.926, 0.925, 0.924, 0.923, 0.923, 0.922, 0.921, 0.92, 0.92, 0.919, 0.918, 0.917, 0.916, 0.915, 0.915, 0.914, 0.913, 0.912, 0.911, 0.91, 0.909, 0.908, 0.907, 0.906, 0.905, 0.905, 0.904, 0.903, 0.902, 0.901, 0.9, 0.899, 0.898, 0.897, 0.896, 0.895, 0.895, 0.895, 0.894, 0.893, 0.892, 0.891, 0.89, 0.889, 0.888, 0.888, 0.888, 0.888, 0.887, 0.887, 0.886, 0.886, 0.885, 0.884, 0.883, 0.882, 0.882, 0.881, 0.88, 0.879, 0.878, 0.877, 0.876, 0.875, 0.875, 0.874, 0.874, 0.873, 0.872, 0.871, 0.87, 0.87, 0.869, 0.868, 0.867, 0.866, 0.865, 0.864, 0.863, 0.863, 0.862, 0.861, 0.86, 0.859, 0.858, 0.857, 0.856, 0.856, 0.855, 0.854, 0.853, 0.852, 0.851, 0.85, 0.849, 0.849, 0.849, 0.848, 0.848, 0.847, 0.846, 0.846, 0.845, 0.845, 0.844, 0.843, 0.842, 0.842, 0.841, 0.84, 0.839, 0.838, 0.837, 0.836, 0.835, 0.835, 0.834, 0.833, 0.832, 0.832, 0.831, 0.83, 0.829, 0.828, 0.828, 0.827, 0.827, 0.826, 0.826, 0.825, 0.824, 0.823, 0.823, 0.823, 0.823, 0.822, 0.822, 0.821, 0.82, 0.819, 0.819, 0.819, 0.818, 0.817, 0.817, 0.816, 0.816, 0.815, 0.814, 0.813, 0.813, 0.812, 0.811, 0.811, 0.811, 0.81, 0.809, 0.809, 0.808, 0.808, 0.808, 0.808, 0.808, 0.807, 0.807, 0.807, 0.806, 0.805, 0.805, 0.804, 0.803, 0.803, 0.802, 0.801, 0.8, 0.8, 0.8, 0.8, 0.799, 0.798, 0.797, 0.796, 0.795, 0.794, 0.793, 0.793, 0.793, 0.793, 0.792, 0.791, 0.79, 0.79, 0.789, 0.788, 0.788, 0.787, 0.786, 0.785, 0.784, 0.784, 0.784, 0.784, 0.784, 0.783, 0.782, 0.781, 0.78, 0.779, 0.778, 0.777, 0.777, 0.777, 0.776, 0.776, 0.775, 0.775, 0.775, 0.774, 0.774, 0.774, 0.773, 0.772, 0.772, 0.771, 0.77, 0.77, 0.769, 0.768, 0.768, 0.768, 0.767, 0.766, 0.766, 0.766, 0.766, 0.765, 0.764, 0.763, 0.762, 0.761, 0.76, 0.76, 0.76, 0.759, 0.759, 0.758, 0.758, 0.758, 0.758, 0.757, 0.757, 0.757, 0.756, 0.756, 0.756, 0.755, 0.755, 0.754, 0.753, 0.753, 0.752, 0.752, 0.751, 0.751, 0.75, 0.75, 0.75, 0.749, 0.748, 0.748, 0.747, 0.746, 0.746, 0.745, 0.744, 0.743, 0.742, 0.741, 0.74, 0.739, 0.738, 0.738, 0.738, 0.737, 0.736, 0.735, 0.734, 0.734, 0.733, 0.733, 0.732, 0.731, 0.73, 0.729, 0.728, 0.727, 0.726, 0.726, 0.725, 0.724, 0.723, 0.722, 0.722, 0.721, 0.72, 0.719, 0.718, 0.718, 0.717, 0.717, 0.716, 0.716, 0.715, 0.714, 0.713, 0.712, 0.711, 0.711, 0.711, 0.71, 0.71, 0.709, 0.708, 0.707, 0.706, 0.706, 0.705, 0.704, 0.703, 0.703, 0.703, 0.703, 0.702, 0.702, 0.702, 0.702, 0.701, 0.7, 0.699, 0.698, 0.698, 0.697, 0.697, 0.696, 0.696, 0.695, 0.694, 0.693, 0.693, 0.693, 0.692, 0.692, 0.691, 0.691, 0.69, 0.689, 0.689, 0.689, 0.689, 0.688, 0.688, 0.687, 0.686, 0.685, 0.685, 0.685, 0.685, 0.685, 0.684, 0.684, 0.684, 0.684, 0.684, 0.684, 0.683, 0.683, 0.683, 0.683, 0.683, 0.682, 0.681, 0.681, 0.681, 0.681, 0.68, 0.68, 0.679, 0.678, 0.678, 0.678, 0.678, 0.678, 0.678, 0.677, 0.677, 0.677, 0.677, 0.677, 0.677, 0.677, 0.676, 0.675, 0.674, 0.674, 0.673, 0.672, 0.671, 0.67, 0.669, 0.668, 0.667, 0.667, 0.667, 0.666, 0.666, 0.666, 0.666, 0.665, 0.665, 0.664, 0.664, 0.664, 0.664, 0.664, 0.664, 0.663, 0.663, 0.662, 0.661, 0.661, 0.66, 0.66, 0.659, 0.658, 0.657, 0.656, 0.655, 0.654, 0.654, 0.653, 0.653, 0.652, 0.651, 0.651, 0.651, 0.65, 0.65, 0.65, 0.649, 0.648, 0.648, 0.647, 0.647, 0.646, 0.645, 0.645, 0.645, 0.645, 0.644, 0.644, 0.643, 0.643, 0.642, 0.642, 0.642, 0.641, 0.64, 0.639, 0.638, 0.638, 0.638, 0.638, 0.637, 0.637, 0.636, 0.636, 0.635, 0.635, 0.634, 0.634, 0.633, 0.632, 0.631, 0.631, 0.63, 0.63, 0.63, 0.629, 0.628, 0.627, 0.626, 0.625, 0.624, 0.623, 0.623, 0.623, 0.623, 0.623, 0.622, 0.621, 0.62, 0.619, 0.619, 0.619, 0.618, 0.617, 0.616, 0.616, 0.615, 0.615, 0.614, 0.613, 0.612, 0.612, 0.611, 0.61, 0.609, 0.608, 0.608, 0.608, 0.607, 0.607, 0.607, 0.607, 0.606, 0.606, 0.605, 0.604, 0.604, 0.604, 0.604, 0.604, 0.603, 0.603, 0.602, 0.601, 0.6, 0.6, 0.6, 0.599, 0.599, 0.598, 0.597, 0.597, 0.596, 0.595, 0.595, 0.594, 0.594, 0.594, 0.594, 0.593, 0.592, 0.592, 0.591, 0.59, 0.589, 0.588, 0.587, 0.587, 0.587, 0.586, 0.585, 0.585, 0.585, 0.584, 0.583, 0.582, 0.582, 0.582, 0.581, 0.581, 0.581, 0.58, 0.58, 0.579, 0.578, 0.578, 0.578, 0.577, 0.576, 0.575, 0.575, 0.574, 0.574, 0.573, 0.573, 0.572, 0.571, 0.571, 0.57, 0.57, 0.57, 0.57, 0.57, 0.57, 0.57, 0.569, 0.568, 0.567, 0.567, 0.567, 0.566, 0.565, 0.564, 0.564, 0.564, 0.564, 0.563, 0.563, 0.563, 0.563, 0.563, 0.563, 0.563, 0.563, 0.562, 0.562, 0.562, 0.562, 0.561, 0.561, 0.56, 0.559, 0.558, 0.557, 0.557, 0.556, 0.555, 0.554, 0.554, 0.553, 0.552, 0.551, 0.55, 0.549, 0.548, 0.547, 0.547, 0.547, 0.547, 0.547, 0.546, 0.545, 0.545, 0.545, 0.545, 0.545, 0.545, 0.544, 0.544, 0.544, 0.544, 0.544, 0.544, 0.544, 0.544, 0.543, 0.542, 0.542, 0.541, 0.541, 0.541, 0.541, 0.54, 0.54, 0.539, 0.538, 0.538, 0.537, 0.536, 0.536, 0.535, 0.535, 0.535, 0.535, 0.535, 0.534, 0.533, 0.532, 0.531, 0.531, 0.531, 0.531, 0.53, 0.529, 0.529, 0.529, 0.528, 0.527, 0.527, 0.527, 0.526, 0.525, 0.524, 0.524, 0.524, 0.524, 0.524, 0.523, 0.523, 0.523, 0.522, 0.522, 0.522, 0.521, 0.52, 0.519, 0.518, 0.517, 0.517, 0.517, 0.517, 0.516, 0.515, 0.514, 0.514, 0.514, 0.513, 0.513, 0.513, 0.512, 0.512, 0.512, 0.512, 0.512, 0.512, 0.512, 0.511, 0.51, 0.509, 0.508, 0.507, 0.507, 0.507, 0.506, 0.506, 0.505, 0.505, 0.505, 0.505, 0.505, 0.505, 0.505, 0.505, 0.504, 0.503, 0.503, 0.502, 0.502, 0.501, 0.5, 0.5, 0.5, 0.5, 0.5, 0.499, 0.498, 0.498, 0.498, 0.498, 0.498, 0.498, 0.497, 0.496, 0.496, 0.495, 0.495, 0.495, 0.495, 0.495, 0.494, 0.493, 0.492, 0.491, 0.49, 0.49, 0.49, 0.489, 0.489, 0.489, 0.489, 0.488, 0.488, 0.488, 0.488, 0.488, 0.487, 0.487, 0.486, 0.485, 0.485, 0.484, 0.484, 0.484, 0.484, 0.484, 0.483, 0.482, 0.481, 0.48, 0.48, 0.479, 0.479, 0.479, 0.479, 0.478, 0.477, 0.476, 0.476, 0.476, 0.475, 0.474, 0.474, 0.473, 0.473, 0.473, 0.473, 0.473, 0.473, 0.473, 0.473, 0.472, 0.472, 0.472, 0.472, 0.471, 0.471, 0.47, 0.469, 0.468, 0.468, 0.468, 0.468, 0.467, 0.466, 0.465, 0.465, 0.464, 0.464, 0.464, 0.463, 0.463, 0.462, 0.462, 0.462, 0.462, 0.462, 0.462, 0.461, 0.461, 0.46, 0.459, 0.459, 0.459, 0.458, 0.457, 0.457, 0.457, 0.456, 0.455, 0.454, 0.453, 0.453, 0.453, 0.453, 0.453, 0.453, 0.453, 0.453, 0.453, 0.453, 0.452, 0.452, 0.452, 0.451, 0.451, 0.451, 0.451, 0.45, 0.449, 0.449, 0.449, 0.449, 0.448, 0.448, 0.448, 0.447, 0.446, 0.446, 0.445, 0.445, 0.444, 0.444, 0.444, 0.444, 0.443, 0.443, 0.442, 0.441, 0.44, 0.439, 0.438, 0.438, 0.438, 0.438, 0.438, 0.437, 0.437, 0.437, 0.437, 0.436, 0.436, 0.436, 0.436, 0.436, 0.436, 0.435, 0.434, 0.433, 0.433, 0.432, 0.431, 0.43, 0.43, 0.429, 0.429, 0.429, 0.428, 0.427, 0.426, 0.425, 0.425, 0.425, 0.425, 0.425, 0.424, 0.424, 0.424, 0.424, 0.424, 0.423, 0.423, 0.423, 0.423, 0.422, 0.422, 0.422, 0.422, 0.422, 0.422, 0.422, 0.422, 0.421, 0.421, 0.42, 0.419, 0.418, 0.417, 0.417, 0.417, 0.417, 0.416, 0.415, 0.415, 0.415, 0.415, 0.414, 0.413, 0.413, 0.412, 0.412, 0.412, 0.411, 0.411, 0.41, 0.41, 0.41, 0.41, 0.409, 0.409, 0.409, 0.409, 0.409, 0.408, 0.407, 0.407, 0.406, 0.406, 0.406, 0.405, 0.405, 0.405, 0.404, 0.404, 0.404, 0.404, 0.403, 0.403, 0.402, 0.401, 0.401, 0.401, 0.4, 0.4, 0.4, 0.4, 0.399, 0.398, 0.398, 0.398, 0.398, 0.398, 0.398, 0.398, 0.398, 0.398, 0.397, 0.397, 0.397, 0.397, 0.397, 0.397, 0.397, 0.396, 0.395, 0.394, 0.394, 0.394, 0.393, 0.393, 0.393, 0.393, 0.393, 0.393, 0.393, 0.393, 0.392, 0.392, 0.391, 0.391, 0.391, 0.39, 0.39, 0.389, 0.389, 0.389, 0.389, 0.388, 0.388, 0.387, 0.386, 0.386, 0.386, 0.385, 0.385, 0.384, 0.383, 0.383, 0.382, 0.382, 0.382, 0.381, 0.38, 0.379, 0.379, 0.378, 0.378, 0.378, 0.377, 0.376, 0.376, 0.376, 0.376, 0.376, 0.375, 0.375, 0.375, 0.374, 0.374, 0.374, 0.374, 0.374, 0.373, 0.373, 0.373, 0.373, 0.373, 0.372, 0.372, 0.372, 0.372, 0.371, 0.371, 0.37, 0.369, 0.368, 0.367, 0.366, 0.365, 0.364, 0.364, 0.363, 0.363, 0.363, 0.363, 0.363, 0.362, 0.362, 0.362, 0.361, 0.361, 0.361, 0.361, 0.36, 0.359, 0.358, 0.357, 0.357, 0.357, 0.357, 0.356, 0.355, 0.354, 0.354, 0.354, 0.354, 0.354, 0.353, 0.352, 0.352, 0.352, 0.351, 0.351, 0.351, 0.351, 0.351, 0.35, 0.349, 0.348, 0.347, 0.347, 0.347, 0.346, 0.346, 0.346, 0.346, 0.346, 0.345, 0.345, 0.344, 0.344, 0.344, 0.344, 0.344, 0.343, 0.342, 0.341, 0.341, 0.34, 0.34, 0.34, 0.34, 0.339, 0.339, 0.338, 0.337, 0.337, 0.336, 0.335, 0.335, 0.334, 0.334, 0.333, 0.333, 0.333, 0.332, 0.331, 0.331, 0.33, 0.33, 0.329, 0.329, 0.329, 0.328, 0.328, 0.328, 0.328, 0.328, 0.328, 0.327, 0.326, 0.326, 0.326, 0.325, 0.324, 0.324, 0.323, 0.322, 0.322, 0.322, 0.321, 0.32, 0.319, 0.319, 0.319, 0.318, 0.317, 0.316, 0.315, 0.314, 0.314, 0.314, 0.313, 0.313, 0.312, 0.312, 0.312, 0.311, 0.31, 0.309, 0.309, 0.309, 0.309, 0.309, 0.309, 0.309, 0.309, 0.309, 0.309, 0.308, 0.307, 0.306, 0.306, 0.306, 0.305, 0.304, 0.303, 0.302, 0.301, 0.301, 0.3, 0.3, 0.299, 0.298, 0.298, 0.297, 0.297, 0.297, 0.296, 0.296, 0.296, 0.295, 0.294, 0.294, 0.294, 0.294, 0.293, 0.293, 0.293, 0.292, 0.291, 0.291, 0.29, 0.29, 0.29, 0.289, 0.288, 0.288, 0.288, 0.287, 0.286, 0.286, 0.286, 0.286, 0.286, 0.286, 0.285, 0.285, 0.285, 0.284, 0.284, 0.284, 0.283, 0.282, 0.281, 0.28, 0.279, 0.278, 0.277, 0.277, 0.277, 0.277, 0.276, 0.276, 0.275, 0.274, 0.274, 0.273, 0.272, 0.271, 0.27, 0.269, 0.269, 0.268, 0.268, 0.268, 0.267, 0.267, 0.266, 0.266, 0.265, 0.264, 0.264, 0.264, 0.263, 0.262, 0.262, 0.261, 0.261, 0.26, 0.26, 0.259, 0.258, 0.257, 0.256, 0.256, 0.256, 0.255, 0.254, 0.254, 0.253, 0.252, 0.251, 0.251, 0.25, 0.249, 0.249, 0.249, 0.248, 0.247, 0.246, 0.245, 0.245, 0.245, 0.244, 0.243, 0.242, 0.241, 0.24, 0.239, 0.239, 0.239, 0.238, 0.238, 0.237, 0.237, 0.237, 0.237, 0.236, 0.235, 0.235, 0.234, 0.233, 0.233, 0.233, 0.232, 0.231, 0.23, 0.229, 0.228, 0.228, 0.227, 0.226, 0.225, 0.225, 0.224, 0.224, 0.223, 0.222, 0.221, 0.22, 0.22, 0.22, 0.22, 0.22, 0.219, 0.219, 0.218, 0.217, 0.217, 0.216, 0.216, 0.216, 0.215, 0.214, 0.214, 0.213, 0.212, 0.212, 0.211, 0.21, 0.21, 0.209, 0.209, 0.208, 0.207, 0.206, 0.206, 0.205, 0.205, 0.204, 0.203, 0.202, 0.202, 0.201, 0.2, 0.2, 0.2, 0.199, 0.198, 0.198, 0.198, 0.197, 0.197, 0.196, 0.196, 0.196, 0.195, 0.195, 0.195, 0.195, 0.195, 0.194, 0.193, 0.192, 0.192, 0.191, 0.19, 0.19, 0.189, 0.188, 0.187, 0.186, 0.185, 0.184, 0.184, 0.183, 0.182, 0.182, 0.181, 0.18, 0.18, 0.179, 0.178, 0.178, 0.177, 0.176, 0.175, 0.174, 0.173, 0.172, 0.171, 0.171, 0.171, 0.17, 0.169, 0.168, 0.168, 0.167, 0.167, 0.167, 0.167, 0.167, 0.166, 0.165, 0.164, 0.164, 0.164, 0.164, 0.163, 0.162, 0.162, 0.161, 0.161, 0.16, 0.159, 0.158, 0.158, 0.158, 0.157, 0.157, 0.156, 0.156, 0.155, 0.154, 0.154, 0.154, 0.154, 0.154, 0.153, 0.153, 0.152, 0.151, 0.15, 0.149, 0.148, 0.147, 0.147, 0.147, 0.146, 0.146, 0.146, 0.145, 0.144, 0.143, 0.142, 0.141, 0.14, 0.14, 0.139, 0.138, 0.138, 0.138, 0.138, 0.137, 0.136, 0.135, 0.135, 0.135, 0.135, 0.135, 0.135, 0.135, 0.135, 0.135, 0.135, 0.134, 0.133, 0.131, 0.13, 0.129, 0.128, 0.127, 0.127, 0.127, 0.126, 0.125, 0.124, 0.124, 0.123, 0.123, 0.123, 0.123, 0.122, 0.122, 0.122, 0.121, 0.12, 0.119, 0.118, 0.117, 0.117, 0.117, 0.117, 0.117, 0.116, 0.116, 0.116, 0.115, 0.115, 0.115, 0.115, 0.114, 0.113, 0.112, 0.111, 0.111, 0.11, 0.109, 0.108, 0.108, 0.107, 0.107, 0.106, 0.105, 0.104, 0.104, 0.103, 0.102, 0.102, 0.102, 0.101, 0.101, 0.101, 0.1, 0.1, 0.099, 0.098, 0.097, 0.096, 0.095, 0.094, 0.094, 0.094, 0.093, 0.092, 0.091, 0.09, 0.09, 0.09, 0.09, 0.09, 0.09, 0.089, 0.088, 0.088, 0.087, 0.087, 0.086, 0.085, 0.084, 0.084, 0.084, 0.083, 0.082, 0.081, 0.08, 0.079, 0.079, 0.078, 0.078, 0.077, 0.077, 0.076, 0.075, 0.075, 0.075, 0.075, 0.075, 0.075, 0.075, 0.074, 0.074, 0.073, 0.073, 0.073, 0.072, 0.071, 0.07, 0.07, 0.069, 0.069, 0.069, 0.069, 0.068, 0.068, 0.068, 0.068, 0.068, 0.067, 0.066, 0.065, 0.064, 0.063, 0.062, 0.061, 0.061, 0.061, 0.061, 0.061, 0.06, 0.059, 0.058, 0.058, 0.058, 0.058, 0.058, 0.058, 0.057, 0.057, 0.057, 0.057, 0.057, 0.057, 0.056, 0.056, 0.056, 0.056, 0.055, 0.055, 0.055, 0.054, 0.054, 0.053, 0.053, 0.053, 0.052, 0.052, 0.052, 0.052, 0.052, 0.052, 0.052, 0.051, 0.05, 0.05, 0.049, 0.049, 0.049, 0.049, 0.049, 0.049, 0.049, 0.049, 0.049, 0.049, 0.049, 0.049, 0.048, 0.047, 0.046, 0.045, 0.045, 0.045, 0.045, 0.044, 0.044, 0.043, 0.043, 0.043, 0.042, 0.042, 0.042, 0.041, 0.041, 0.041, 0.041, 0.04, 0.04, 0.039, 0.038, 0.037, 0.036, 0.036, 0.035, 0.035, 0.035, 0.034, 0.034, 0.034, 0.034, 0.034, 0.033, 0.033, 0.032, 0.031, 0.031, 0.03, 0.03, 0.03, 0.029, 0.029, 0.029, 0.029, 0.028, 0.028, 0.028, 0.027, 0.026, 0.026, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.024, 0.024, 0.024, 0.024, 0.024, 0.023, 0.023, 0.023, 0.023, 0.023, 0.022, 0.022, 0.022, 0.022, 0.021, 0.021, 0.021, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.019, 0.019, 0.019, 0.019, 0.019, 0.018, 0.017, 0.017, 0.017, 0.016, 0.016, 0.016, 0.015, 0.015, 0.015, 0.014, 0.014, 0.014, 0.014, 0.013, 0.012, 0.012, 0.012, 0.012, 0.012, 0.012, 0.012, 0.012, 0.011, 0.011, 0.011, 0.01, 0.01, 0.009, 0.009, 0.009, 0.009, 0.009, 0.009, 0.009, 0.009, 0.008, 0.008, 0.007, 0.007, 0.006, 0.005, 0.005, 0.004, 0.004, 0.004, 0.004, 0.004, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.002, 0.002, 0.001, 0.001, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "thresholds": [-0.2272050380706787, -0.22678840160369873, -0.2267744243144989, -0.22674472630023956, -0.2264396697282791, -0.22624458372592926, -0.22610065340995789, -0.225931316614151, -0.22560778260231018, -0.22521854937076569, -0.22509492933750153, -0.22505144774913788, -0.22494907677173615, -0.2249337136745453, -0.2248116433620453, -0.22474895417690277, -0.22454483807086945, -0.22448331117630005, -0.22447088360786438, -0.22430020570755005, -0.22429592907428741, -0.22413188219070435, -0.22413185238838196, -0.224014550447464, -0.2239743173122406, -0.22387219965457916, -0.22385677695274353, -0.22376979887485504, -0.22375530004501343, -0.2237132042646408, -0.22371165454387665, -0.2236691564321518, -0.22358983755111694, -0.2235414981842041, -0.22345556318759918, -0.2233535647392273, -0.22321604192256927, -0.22308428585529327, -0.22297833859920502, -0.22293010354042053, -0.22290360927581787, -0.22279131412506104, -0.2227645069360733, -0.2227535843849182, -0.22274769842624664, -0.222550168633461, -0.22250352799892426, -0.22249668836593628, -0.22248978912830353, -0.22248601913452148, -0.2224462628364563, -0.2222777158021927, -0.22226056456565857, -0.22221271693706512, -0.2222076803445816, -0.22210772335529327, -0.22208185493946075, -0.22207635641098022, -0.2219667285680771, -0.22196243703365326, -0.22196117043495178, -0.2219429463148117, -0.2218657284975052, -0.22186477482318878, -0.2218647450208664, -0.22175486385822296, -0.22173874080181122, -0.22172480821609497, -0.22162556648254395, -0.22159023582935333, -0.22156277298927307, -0.22137369215488434, -0.22133339941501617, -0.22128751873970032, -0.2212717980146408, -0.22126328945159912, -0.22125326097011566, -0.22124646604061127, -0.22116953134536743, -0.2210097461938858, -0.22098621726036072, -0.22097812592983246, -0.22097782790660858, -0.22084364295005798, -0.22080042958259583, -0.22076931595802307, -0.22074580192565918, -0.22068841755390167, -0.22067710757255554, -0.22067494690418243, -0.22065366804599762, -0.22065137326717377, -0.22063599526882172, -0.22061610221862793, -0.22058862447738647, -0.2205342948436737, -0.22049175202846527, -0.22044318914413452, -0.2204005867242813, -0.22019553184509277, -0.22019311785697937, -0.220057874917984, -0.22004424035549164, -0.22003425657749176, -0.21994231641292572, -0.21985524892807007, -0.21982629597187042, -0.21978718042373657, -0.21976105868816376, -0.21970658004283905, -0.2197055220603943, -0.21969980001449585, -0.21968065202236176, -0.2196754366159439, -0.2196217030286789, -0.21961742639541626, -0.2196129858493805, -0.21951988339424133, -0.21950849890708923, -0.21949654817581177, -0.21947067975997925, -0.21946971118450165, -0.2194577306509018, -0.21942993998527527, -0.21939736604690552, -0.21921655535697937, -0.21921458840370178, -0.21915985643863678, -0.21911205351352692, -0.21910710632801056, -0.2190999835729599, -0.2190958559513092, -0.2190593034029007, -0.21903608739376068, -0.2188822329044342, -0.2188805788755417, -0.21884937584400177, -0.21878698468208313, -0.21878397464752197, -0.21870200335979462, -0.21869131922721863, -0.21868069469928741, -0.21867291629314423, -0.21858105063438416, -0.21849100291728973, -0.21839246153831482, -0.21837933361530304, -0.2182539850473404, -0.21821635961532593, -0.2182140052318573, -0.21816173195838928, -0.2181599736213684, -0.21812300384044647, -0.21803614497184753, -0.21801921725273132, -0.2179812341928482, -0.21797914803028107, -0.21792037785053253, -0.21790747344493866, -0.21780623495578766, -0.21759065985679626, -0.21757732331752777, -0.21756534278392792, -0.21755307912826538, -0.21750615537166595, -0.21750451624393463, -0.2173527628183365, -0.21730142831802368, -0.21722230315208435, -0.21720610558986664, -0.21716949343681335, -0.21711823344230652, -0.2170860767364502, -0.21702085435390472, -0.2169916182756424, -0.2169819474220276, -0.21693511307239532, -0.21690426766872406, -0.21683621406555176, -0.2167956382036209, -0.216790571808815, -0.21673092246055603, -0.21667662262916565, -0.21667291224002838, -0.21661238372325897, -0.21659816801548004, -0.21656791865825653, -0.21654263138771057, -0.21632109582424164, -0.21631868183612823, -0.21619223058223724, -0.21608604490756989, -0.2160378098487854, -0.21601854264736176, -0.21599766612052917, -0.21581397950649261, -0.21572639048099518, -0.2157062292098999, -0.21564100682735443, -0.21561701595783234, -0.21561093628406525, -0.2156083732843399, -0.2156059741973877, -0.2155609130859375, -0.21555884182453156, -0.2154405266046524, -0.21543949842453003, -0.21539364755153656, -0.21537645161151886, -0.21535460650920868, -0.21530398726463318, -0.21529100835323334, -0.2152601033449173, -0.21521954238414764, -0.21519894897937775, -0.2151055485010147, -0.2150798738002777, -0.21505987644195557, -0.21490038931369781, -0.2148461937904358, -0.21478883922100067, -0.2147253304719925, -0.21468855440616608, -0.2146703153848648, -0.2145632803440094, -0.21448194980621338, -0.2144727110862732, -0.21445761620998383, -0.2144075632095337, -0.2143011838197708, -0.2142953723669052, -0.21427135169506073, -0.21426241099834442, -0.2142275869846344, -0.21418680250644684, -0.21418055891990662, -0.21416503190994263, -0.21399123966693878, -0.2138247787952423, -0.21376582980155945, -0.21373361349105835, -0.2136528491973877, -0.21352316439151764, -0.2135002762079239, -0.2134999930858612, -0.21343301236629486, -0.2134193480014801, -0.21341636776924133, -0.21328428387641907, -0.2132825404405594, -0.2132565826177597, -0.21320198476314545, -0.21317298710346222, -0.2131485641002655, -0.21311445534229279, -0.21300365030765533, -0.21297308802604675, -0.21293412148952484, -0.21281443536281586, -0.21276132762432098, -0.21254749596118927, -0.21253976225852966, -0.21251264214515686, -0.21249613165855408, -0.21224015951156616, -0.2120792716741562, -0.21199940145015717, -0.2119922786951065, -0.211988627910614, -0.21177774667739868, -0.21175603568553925, -0.21169650554656982, -0.2116873562335968, -0.21165035665035248, -0.21160894632339478, -0.2115996778011322, -0.21157735586166382, -0.2115408033132553, -0.21142233908176422, -0.21140550076961517, -0.21133670210838318, -0.21130013465881348, -0.21122458577156067, -0.21119263768196106, -0.2111838161945343, -0.21114082634449005, -0.2109912484884262, -0.2109183669090271, -0.21090200543403625, -0.21088233590126038, -0.21086403727531433, -0.210851788520813, -0.21084889769554138, -0.21082951128482819, -0.21082134544849396, -0.21080806851387024, -0.2107694298028946, -0.2106906771659851, -0.210684135556221, -0.21066555380821228, -0.21060867607593536, -0.210530623793602, -0.21047748625278473, -0.21033011376857758, -0.2103235274553299, -0.21031995117664337, -0.21024975180625916, -0.2102239727973938, -0.21020404994487762, -0.21013060212135315, -0.21011501550674438, -0.21010324358940125, -0.2100650668144226, -0.21005211770534515, -0.21002256870269775, -0.20997582376003265, -0.20995363593101501, -0.209945410490036, -0.20993968844413757, -0.2099054753780365, -0.20986473560333252, -0.20986197888851166, -0.2098439335823059, -0.2098400890827179, -0.20982913672924042, -0.20982545614242554, -0.2098117172718048, -0.20978716015815735, -0.20960350334644318, -0.20958270132541656, -0.20951001346111298, -0.20950183272361755, -0.2094937562942505, -0.20943835377693176, -0.20939385890960693, -0.2093440145254135, -0.20930923521518707, -0.20925810933113098, -0.2092481106519699, -0.2092123180627823, -0.2091062366962433, -0.20909066498279572, -0.20899152755737305, -0.20894256234169006, -0.20885136723518372, -0.2088417410850525, -0.20882640779018402, -0.20881140232086182, -0.20876406133174896, -0.2087402045726776, -0.20873896777629852, -0.20866481959819794, -0.20865857601165771, -0.20865507423877716, -0.20859313011169434, -0.2085648626089096, -0.20856043696403503, -0.2085493803024292, -0.2085116058588028, -0.20850184559822083, -0.20839780569076538, -0.20838457345962524, -0.20837758481502533, -0.20833788812160492, -0.20832236111164093, -0.2082633227109909, -0.20824021100997925, -0.20823636651039124, -0.20819872617721558, -0.20819836854934692, -0.20817239582538605, -0.20814719796180725, -0.20797626674175262, -0.20792827010154724, -0.20785748958587646, -0.2078530341386795, -0.2078041434288025, -0.20778058469295502, -0.20771843194961548, -0.2077142298221588, -0.20768825709819794, -0.2076212465763092, -0.20760485529899597, -0.20760367810726166, -0.2075609564781189, -0.20749518275260925, -0.2073829472064972, -0.2073717713356018, -0.20735086500644684, -0.20733468234539032, -0.20727793872356415, -0.20718194544315338, -0.20716838538646698, -0.20716238021850586, -0.20716054737567902, -0.20714575052261353, -0.20700719952583313, -0.20700398087501526, -0.2069965898990631, -0.2069915235042572, -0.2069179266691208, -0.2069140076637268, -0.20681291818618774, -0.20679639279842377, -0.206723153591156, -0.20671290159225464, -0.20668676495552063, -0.20666079223155975, -0.20664334297180176, -0.2065984308719635, -0.20656229555606842, -0.20654769241809845, -0.20653793215751648, -0.20653033256530762, -0.2065245807170868, -0.20647269487380981, -0.20645026862621307, -0.20644208788871765, -0.2064402848482132, -0.20638424158096313, -0.20637474954128265, -0.20632891356945038, -0.20626196265220642, -0.20621183514595032, -0.2062082290649414, -0.2061173915863037, -0.20609818398952484, -0.20609042048454285, -0.2060837298631668, -0.20602183043956757, -0.205980584025383, -0.20593000948429108, -0.205921471118927, -0.20589271187782288, -0.2058863341808319, -0.2058643102645874, -0.2058350145816803, -0.20583221316337585, -0.20578734576702118, -0.2057703137397766, -0.2057674378156662, -0.20573359727859497, -0.2057284116744995, -0.20570653676986694, -0.20569661259651184, -0.20566844940185547, -0.20566454529762268, -0.20564496517181396, -0.20557676255702972, -0.20552559196949005, -0.20551109313964844, -0.20548205077648163, -0.20546060800552368, -0.2054494023323059, -0.20533786714076996, -0.20533137023448944, -0.2053292840719223, -0.20530109107494354, -0.2051880806684494, -0.20516525208950043, -0.20513635873794556, -0.20513485372066498, -0.205109104514122, -0.20506219565868378, -0.2050468623638153, -0.2050361931324005, -0.2050340622663498, -0.20498430728912354, -0.2049742043018341, -0.2049650400876999, -0.20495982468128204, -0.20495739579200745, -0.20492152869701385, -0.20488373935222626, -0.20483218133449554, -0.20478877425193787, -0.20477505028247833, -0.20476818084716797, -0.20474885404109955, -0.20465657114982605, -0.20464619994163513, -0.204608753323555, -0.20459754765033722, -0.20459605753421783, -0.2045641839504242, -0.2045615315437317, -0.204545259475708, -0.20451226830482483, -0.20450440049171448, -0.2044810950756073, -0.2044745534658432, -0.20444175601005554, -0.20440362393856049, -0.20440290868282318, -0.20433934032917023, -0.20428220927715302, -0.20428162813186646, -0.20425677299499512, -0.2042371928691864, -0.2042154222726822, -0.20419862866401672, -0.20417684316635132, -0.20416228473186493, -0.20412394404411316, -0.20411653816699982, -0.20408383011817932, -0.20398648083209991, -0.20397216081619263, -0.2039572149515152, -0.20394311845302582, -0.203901007771492, -0.2038920670747757, -0.20385055243968964, -0.20381781458854675, -0.2038150131702423, -0.20379376411437988, -0.20376791059970856, -0.2037314921617508, -0.20370113849639893, -0.20368802547454834, -0.20366539061069489, -0.20361723005771637, -0.20359931886196136, -0.20354554057121277, -0.20351363718509674, -0.20350588858127594, -0.2034951150417328, -0.20349103212356567, -0.20341341197490692, -0.20340903103351593, -0.20339922606945038, -0.2033928632736206, -0.20336377620697021, -0.20334821939468384, -0.20331992208957672, -0.20326390862464905, -0.20324771106243134, -0.2032468616962433, -0.20323869585990906, -0.20321796834468842, -0.20321589708328247, -0.20321276783943176, -0.20315787196159363, -0.20313969254493713, -0.2031382918357849, -0.2031116634607315, -0.20309126377105713, -0.20308943092823029, -0.20307022333145142, -0.2030598521232605, -0.20303140580654144, -0.20301368832588196, -0.2029523253440857, -0.2029472291469574, -0.20289695262908936, -0.20288418233394623, -0.20287638902664185, -0.2028505653142929, -0.202779158949852, -0.20276954770088196, -0.20275481045246124, -0.20275166630744934, -0.20274372398853302, -0.2027248740196228, -0.2026875615119934, -0.20266389846801758, -0.20264078676700592, -0.20262295007705688, -0.20261390507221222, -0.20259274542331696, -0.2025907188653946, -0.20258328318595886, -0.2025681436061859, -0.20256344974040985, -0.20256119966506958, -0.20256033539772034, -0.20247705280780792, -0.20247642695903778, -0.2024414986371994, -0.20243218541145325, -0.20242230594158173, -0.2024027705192566, -0.202362522482872, -0.2023606151342392, -0.20234672725200653, -0.2023296058177948, -0.20231373608112335, -0.20231123268604279, -0.20224367082118988, -0.20222456753253937, -0.20220306515693665, -0.2021859586238861, -0.20213079452514648, -0.2021283656358719, -0.20209096372127533, -0.20204226672649384, -0.2019980102777481, -0.20195719599723816, -0.20190110802650452, -0.20188423991203308, -0.20187444984912872, -0.20183849334716797, -0.20181888341903687, -0.2018006443977356, -0.20179645717144012, -0.20171616971492767, -0.2016610950231552, -0.20163004100322723, -0.201614648103714, -0.20161066949367523, -0.20160996913909912, -0.20158901810646057, -0.20158705115318298, -0.20158591866493225, -0.2015778124332428, -0.20152880251407623, -0.20151633024215698, -0.20151527225971222, -0.20151382684707642, -0.20151375234127045, -0.2014753222465515, -0.20146043598651886, -0.20145855844020844, -0.20140869915485382, -0.20137295126914978, -0.2013286054134369, -0.2013241946697235, -0.20132291316986084, -0.20124685764312744, -0.2012462019920349, -0.20124593377113342, -0.2012316733598709, -0.20118366181850433, -0.20109790563583374, -0.20109064877033234, -0.2010774165391922, -0.20105412602424622, -0.20104891061782837, -0.20101329684257507, -0.2010057419538498, -0.20096547901630402, -0.20095877349376678, -0.20095545053482056, -0.20093505084514618, -0.20091862976551056, -0.20090991258621216, -0.20089831948280334, -0.20089739561080933, -0.20086193084716797, -0.2008313685655594, -0.20079824328422546, -0.20079605281352997, -0.20078907907009125, -0.20075872540473938, -0.2006893754005432, -0.20066432654857635, -0.2006361186504364, -0.20063373446464539, -0.20061944425106049, -0.20057716965675354, -0.20056332647800446, -0.2005617767572403, -0.20049461722373962, -0.200486421585083, -0.20047619938850403, -0.20044487714767456, -0.2004089504480362, -0.20040307939052582, -0.20035004615783691, -0.20034439861774445, -0.20033273100852966, -0.20023277401924133, -0.20022030174732208, -0.2002187967300415, -0.2002171277999878, -0.20017704367637634, -0.20017078518867493, -0.2001597136259079, -0.20014509558677673, -0.200143501162529, -0.20013071596622467, -0.20010794699192047, -0.20010371506214142, -0.20009148120880127, -0.20003001391887665, -0.2000250518321991, -0.20002073049545288, -0.2000117152929306, -0.20000141859054565, -0.1999703049659729, -0.1999036967754364, -0.19988662004470825, -0.19988124072551727, -0.19987590610980988, -0.1998482048511505, -0.19983340799808502, -0.19979335367679596, -0.1997852474451065, -0.1997799128293991, -0.19974671304225922, -0.19972394406795502, -0.19972005486488342, -0.1996770054101944, -0.1996716856956482, -0.19963960349559784, -0.19957411289215088, -0.19955089688301086, -0.1995282918214798, -0.19950070977210999, -0.19947980344295502, -0.19946882128715515, -0.19946780800819397, -0.19945858418941498, -0.19943776726722717, -0.1994209885597229, -0.19941650331020355, -0.19940553605556488, -0.19940052926540375, -0.19939598441123962, -0.19939064979553223, -0.1993800401687622, -0.19937090575695038, -0.1993633657693863, -0.19935369491577148, -0.19934220612049103, -0.19932663440704346, -0.19932407140731812, -0.19931165874004364, -0.19930805265903473, -0.19929304718971252, -0.19925804436206818, -0.1991821825504303, -0.19915400445461273, -0.199116513133049, -0.19909434020519257, -0.19904398918151855, -0.19901922345161438, -0.19898271560668945, -0.1989739090204239, -0.19896647334098816, -0.1989331692457199, -0.19892427325248718, -0.1988932490348816, -0.19887830317020416, -0.19885890185832977, -0.19884130358695984, -0.19884006679058075, -0.19880205392837524, -0.19877375662326813, -0.19874218106269836, -0.1987297385931015, -0.1987166851758957, -0.19871437549591064, -0.19864073395729065, -0.1986311674118042, -0.19859974086284637, -0.1985888034105301, -0.19858500361442566, -0.1985781192779541, -0.1985514909029007, -0.19852475821971893, -0.1985142081975937, -0.19849270582199097, -0.19847539067268372, -0.1984584778547287, -0.1984565258026123, -0.19844727218151093, -0.19843730330467224, -0.19832244515419006, -0.1982811838388443, -0.19826529920101166, -0.19825801253318787, -0.19823718070983887, -0.19822807610034943, -0.19819797575473785, -0.19817399978637695, -0.1981547623872757, -0.19813188910484314, -0.19808228313922882, -0.1980808526277542, -0.19805999100208282, -0.1979980766773224, -0.19799701869487762, -0.19798405468463898, -0.19798049330711365, -0.1979491412639618, -0.1979159414768219, -0.19789385795593262, -0.1978883445262909, -0.19786337018013, -0.19783402979373932, -0.19781580567359924, -0.19780975580215454, -0.19779935479164124, -0.19779764115810394, -0.19778989255428314, -0.19778862595558167, -0.1977052390575409, -0.19769810140132904, -0.19768573343753815, -0.19768443703651428, -0.19765590131282806, -0.19765207171440125, -0.19761505722999573, -0.19759400188922882, -0.19758391380310059, -0.19756656885147095, -0.19753970205783844, -0.1975315809249878, -0.1975206732749939, -0.1975119411945343, -0.19751058518886566, -0.19749222695827484, -0.1974763721227646, -0.19745796918869019, -0.19744865596294403, -0.19744659960269928, -0.19736060500144958, -0.19734016060829163, -0.1973368525505066, -0.19731789827346802, -0.1972925066947937, -0.19728627800941467, -0.1972309798002243, -0.1972244530916214, -0.19722118973731995, -0.1972060203552246, -0.19718053936958313, -0.19714799523353577, -0.19712507724761963, -0.19710633158683777, -0.19708551466464996, -0.1970832496881485, -0.19707559049129486, -0.19707444310188293, -0.197073295712471, -0.1970706731081009, -0.1970628947019577, -0.19704370200634003, -0.19702056050300598, -0.1970079094171524, -0.19700689613819122, -0.19700182974338531, -0.19697736203670502, -0.1969498097896576, -0.1969231516122818, -0.1969195455312729, -0.19691500067710876, -0.19690904021263123, -0.19685609638690948, -0.1968533843755722, -0.19683970510959625, -0.19683781266212463, -0.1968308985233307, -0.19682469964027405, -0.19678804278373718, -0.19677697122097015, -0.19670350849628448, -0.1966845691204071, -0.19661973416805267, -0.19660045206546783, -0.19657497107982635, -0.19654138386249542, -0.1965242475271225, -0.19652356207370758, -0.19651131331920624, -0.19650378823280334, -0.19649916887283325, -0.1964772343635559, -0.19647225737571716, -0.19645409286022186, -0.19644953310489655, -0.19641242921352386, -0.19640648365020752, -0.1963896006345749, -0.1963886022567749, -0.19637326896190643, -0.19635054469108582, -0.19634056091308594, -0.19632688164710999, -0.19631625711917877, -0.19626356661319733, -0.19626031816005707, -0.1962583363056183, -0.19624099135398865, -0.19621524214744568, -0.19620145857334137, -0.1961824893951416, -0.19617338478565216, -0.1961592435836792, -0.19614574313163757, -0.19611947238445282, -0.19606159627437592, -0.19602786004543304, -0.19602186977863312, -0.1960136741399765, -0.19601359963417053, -0.19600416719913483, -0.19598059356212616, -0.19598016142845154, -0.19595983624458313, -0.19595880806446075, -0.19593656063079834, -0.19592367112636566, -0.19584327936172485, -0.19582775235176086, -0.19571535289287567, -0.19570957124233246, -0.19566282629966736, -0.19564785063266754, -0.19564373791217804, -0.19564089179039001, -0.19563518464565277, -0.19563047587871552, -0.19560907781124115, -0.19558307528495789, -0.19557350873947144, -0.1955621838569641, -0.19555063545703888, -0.1955091804265976, -0.19550594687461853, -0.19549931585788727, -0.19545847177505493, -0.19545647501945496, -0.19545581936836243, -0.19543981552124023, -0.1954357922077179, -0.19543400406837463, -0.1953815519809723, -0.19534221291542053, -0.195338174700737, -0.19533750414848328, -0.1953117996454239, -0.19530516862869263, -0.19526717066764832, -0.19523873925209045, -0.19523370265960693, -0.19520804286003113, -0.1951998919248581, -0.19519396126270294, -0.19517263770103455, -0.19516943395137787, -0.19516097009181976, -0.19512112438678741, -0.19509804248809814, -0.19507500529289246, -0.19503547251224518, -0.19501852989196777, -0.19499538838863373, -0.1949617564678192, -0.19493456184864044, -0.1949319839477539, -0.19492743909358978, -0.19489595293998718, -0.19487792253494263, -0.19487690925598145, -0.19487157464027405, -0.19486311078071594, -0.19483496248722076, -0.19482432305812836, -0.1947757750749588, -0.19475585222244263, -0.19470380246639252, -0.19463831186294556, -0.19463296234607697, -0.1946161985397339, -0.1945941299200058, -0.1945897489786148, -0.19458194077014923, -0.19455425441265106, -0.19454191625118256, -0.19451862573623657, -0.1945023089647293, -0.19450154900550842, -0.19447731971740723, -0.19447477161884308, -0.1944708526134491, -0.19443576037883759, -0.1943848431110382, -0.19436417520046234, -0.19435082376003265, -0.19434939324855804, -0.19431811571121216, -0.19428475201129913, -0.1942712366580963, -0.19424232840538025, -0.1942305713891983, -0.1942092478275299, -0.19416917860507965, -0.19415704905986786, -0.1941542774438858, -0.1941530406475067, -0.1941424012184143, -0.19412854313850403, -0.19411832094192505, -0.194077268242836, -0.19407694041728973, -0.19406934082508087, -0.1940586268901825, -0.1940383017063141, -0.1940363049507141, -0.19402916729450226, -0.19400036334991455, -0.1939927190542221, -0.1939832866191864, -0.1939632147550583, -0.19396048784255981, -0.19394709169864655, -0.19390401244163513, -0.19389258325099945, -0.1938910335302353, -0.19387254118919373, -0.193851500749588, -0.1938486397266388, -0.19384342432022095, -0.19380928575992584, -0.19379760324954987, -0.19375276565551758, -0.19374766945838928, -0.19373919069766998, -0.19370914995670319, -0.1936941146850586, -0.19368186593055725, -0.19366459548473358, -0.19364827871322632, -0.19362027943134308, -0.1936146467924118, -0.19360919296741486, -0.1935873180627823, -0.19358286261558533, -0.19353331625461578, -0.19351191818714142, -0.19347460567951202, -0.19342075288295746, -0.1934179812669754, -0.19341330230236053, -0.19338510930538177, -0.19337569177150726, -0.19332531094551086, -0.19331452250480652, -0.19331207871437073, -0.19330155849456787, -0.19329755008220673, -0.19327889382839203, -0.19326865673065186, -0.19323571026325226, -0.19322501122951508, -0.1932000070810318, -0.19317452609539032, -0.19317086040973663, -0.1931416392326355, -0.1930953711271286, -0.19308434426784515, -0.19307614862918854, -0.1930454522371292, -0.1930416077375412, -0.19303925335407257, -0.19302891194820404, -0.19299650192260742, -0.1929658204317093, -0.19295941293239594, -0.19293342530727386, -0.19293080270290375, -0.19291262328624725, -0.1929081231355667, -0.192873015999794, -0.19283172488212585, -0.1928025484085083, -0.19278503954410553, -0.19277364015579224, -0.19270382821559906, -0.19269010424613953, -0.19267632067203522, -0.19267241656780243, -0.19266274571418762, -0.19262219965457916, -0.1926039308309555, -0.19255617260932922, -0.1925337016582489, -0.19252654910087585, -0.19249412417411804, -0.19244392216205597, -0.19244107604026794, -0.19242438673973083, -0.19230520725250244, -0.1922890990972519, -0.19225841760635376, -0.19218537211418152, -0.19216203689575195, -0.19216084480285645, -0.19215838611125946, -0.19215647876262665, -0.1921336054801941, -0.19203411042690277, -0.19202236831188202, -0.1920088529586792, -0.1919732242822647, -0.19197112321853638, -0.1919371783733368, -0.19190098345279694, -0.1918972134590149, -0.19188979268074036, -0.19186241924762726, -0.19184401631355286, -0.19180037081241608, -0.19178351759910583, -0.1917542815208435, -0.19173860549926758, -0.1917378008365631, -0.19173194468021393, -0.1917189657688141, -0.19169577956199646, -0.1916736662387848, -0.191670224070549, -0.19165976345539093, -0.1916394978761673, -0.19161225855350494, -0.191599503159523, -0.1915772259235382, -0.19157491624355316, -0.19156835973262787, -0.1915636509656906, -0.19150282442569733, -0.19149425625801086, -0.19147180020809174, -0.19146008789539337, -0.19144000113010406, -0.1914384812116623, -0.19142965972423553, -0.1914050132036209, -0.19140265882015228, -0.19137589633464813, -0.19133365154266357, -0.1912502944469452, -0.19123515486717224, -0.19122621417045593, -0.19122089445590973, -0.19110828638076782, -0.19106540083885193, -0.19106025993824005, -0.1910295933485031, -0.19101165235042572, -0.1909860223531723, -0.1909579038619995, -0.1909564882516861, -0.19094741344451904, -0.19091607630252838, -0.1908903419971466, -0.19088177382946014, -0.19087736308574677, -0.19087021052837372, -0.19083717465400696, -0.19081704318523407, -0.19080311059951782, -0.1908002644777298, -0.1907993108034134, -0.19079279899597168, -0.1907910406589508, -0.19078965485095978, -0.19078101217746735, -0.19074559211730957, -0.19068579375743866, -0.19063809514045715, -0.19062204658985138, -0.19056649506092072, -0.19055356085300446, -0.19055093824863434, -0.19055001437664032, -0.19048072397708893, -0.19046710431575775, -0.1904103010892868, -0.1903989166021347, -0.190364807844162, -0.19031234085559845, -0.19029508531093597, -0.19028380513191223, -0.1902264505624771, -0.1902107447385788, -0.19019988179206848, -0.190188929438591, -0.19018639624118805, -0.19018563628196716, -0.19018466770648956, -0.19016562402248383, -0.19015441834926605, -0.19013048708438873, -0.190107062458992, -0.19008930027484894, -0.190079927444458, -0.19000811874866486, -0.1900058388710022, -0.1899964064359665, -0.18997521698474884, -0.18997280299663544, -0.1899213045835495, -0.18989421427249908, -0.18989115953445435, -0.18988820910453796, -0.18988648056983948, -0.18987403810024261, -0.18986698985099792, -0.18986603617668152, -0.1898539513349533, -0.18984700739383698, -0.18983380496501923, -0.18979690968990326, -0.18976514041423798, -0.1897309571504593, -0.18970619142055511, -0.18969598412513733, -0.18968500196933746, -0.18967758119106293, -0.18967421352863312, -0.1896531730890274, -0.18965007364749908, -0.18964804708957672, -0.18964245915412903, -0.1896073818206787, -0.1896020770072937, -0.18952229619026184, -0.18950706720352173, -0.18950042128562927, -0.1894678920507431, -0.18945619463920593, -0.18932397663593292, -0.1893187016248703, -0.18931278586387634, -0.18928520381450653, -0.1892797201871872, -0.18927866220474243, -0.18927115201950073, -0.18926627933979034, -0.18924781680107117, -0.18920892477035522, -0.18919675052165985, -0.18918855488300323, -0.18916699290275574, -0.1891445368528366, -0.1891310214996338, -0.1891132891178131, -0.18910659849643707, -0.18909761309623718, -0.189088836312294, -0.18906457722187042, -0.18904367089271545, -0.18902188539505005, -0.18895480036735535, -0.18892648816108704, -0.18891304731369019, -0.18890029191970825, -0.1888999491930008, -0.188898503780365, -0.18887750804424286, -0.18886998295783997, -0.18886798620224, -0.18886782228946686, -0.18886332213878632, -0.18886084854602814, -0.18885356187820435, -0.1888197809457779, -0.18879316747188568, -0.18878363072872162, -0.18878035247325897, -0.18872441351413727, -0.18872137367725372, -0.18871371448040009, -0.18870927393436432, -0.18870089948177338, -0.1886792927980423, -0.1886533498764038, -0.1886518895626068, -0.1886310875415802, -0.18857817351818085, -0.18853901326656342, -0.18853141367435455, -0.18852587044239044, -0.18852515518665314, -0.18852397799491882, -0.18848377466201782, -0.1884552240371704, -0.18844567239284515, -0.18836401402950287, -0.18835578858852386, -0.18832853436470032, -0.18832041323184967, -0.18825741112232208, -0.18825460970401764, -0.1881977915763855, -0.18818658590316772, -0.18815656006336212, -0.18815171718597412, -0.1880636364221573, -0.18804098665714264, -0.1880374252796173, -0.1879962831735611, -0.18798671662807465, -0.18798379600048065, -0.18796883523464203, -0.18796655535697937, -0.18796250224113464, -0.18795889616012573, -0.18792583048343658, -0.18791837990283966, -0.18786442279815674, -0.18784759938716888, -0.18780583143234253, -0.18777988851070404, -0.18776097893714905, -0.18775951862335205, -0.187726229429245, -0.18771988153457642, -0.1877128779888153, -0.18770763278007507, -0.18770143389701843, -0.1876918524503708, -0.18764665722846985, -0.1876416802406311, -0.18763750791549683, -0.18763621151447296, -0.1876242756843567, -0.18760767579078674, -0.187592014670372, -0.18758578598499298, -0.18756678700447083, -0.18756502866744995, -0.18755488097667694, -0.18751968443393707, -0.1875072866678238, -0.18749208748340607, -0.1874612420797348, -0.18745188415050507, -0.1874387264251709, -0.18743076920509338, -0.18741929531097412, -0.1873713731765747, -0.18732750415802002, -0.18727900087833405, -0.187276229262352, -0.18726657330989838, -0.18723027408123016, -0.18721303343772888, -0.18714627623558044, -0.187118798494339, -0.18711215257644653, -0.18707528710365295, -0.18704567849636078, -0.18704043328762054, -0.18699532747268677, -0.18697702884674072, -0.1869755983352661, -0.18697388470172882, -0.18696938455104828, -0.18696260452270508, -0.18695837259292603, -0.1869361251592636, -0.18692760169506073, -0.1869228184223175, -0.18692003190517426, -0.18689663708209991, -0.18686892092227936, -0.18684013187885284, -0.18683581054210663, -0.18681587278842926, -0.18681010603904724, -0.18677875399589539, -0.18676036596298218, -0.1867392212152481, -0.18672414124011993, -0.186717689037323, -0.1867149919271469, -0.18670038878917694, -0.18669065833091736, -0.1866896003484726, -0.1866668164730072, -0.1865873634815216, -0.18651969730854034, -0.18650484085083008, -0.18647795915603638, -0.18647728860378265, -0.18647727370262146, -0.18647702038288116, -0.18645232915878296, -0.18644949793815613, -0.1864396184682846, -0.1863817423582077, -0.1863512396812439, -0.18630093336105347, -0.18629248440265656, -0.18628107011318207, -0.18626900017261505, -0.1862635612487793, -0.1862255483865738, -0.18617434799671173, -0.1861501783132553, -0.18614178895950317, -0.18613982200622559, -0.18612751364707947, -0.1861111968755722, -0.1859886348247528, -0.18598246574401855, -0.1859760880470276, -0.18594393134117126, -0.18594157695770264, -0.18593256175518036, -0.18593181669712067, -0.18590278923511505, -0.18590117990970612, -0.18589095771312714, -0.18588267266750336, -0.18584538996219635, -0.18582546710968018, -0.18578167259693146, -0.1857224553823471, -0.18568241596221924, -0.18567605316638947, -0.1856510192155838, -0.185630202293396, -0.18560178577899933, -0.18559758365154266, -0.18555766344070435, -0.18555007874965668, -0.18554675579071045, -0.18553952872753143, -0.18553690612316132, -0.1855114847421646, -0.18550604581832886, -0.18548771739006042, -0.18548743426799774, -0.18547725677490234, -0.18547269701957703, -0.18544235825538635, -0.18543605506420135, -0.18543210625648499, -0.18533341586589813, -0.18530984222888947, -0.1852494776248932, -0.18519183993339539, -0.1851908564567566, -0.18512025475502014, -0.18509066104888916, -0.18504686653614044, -0.1849934309720993, -0.1849803924560547, -0.1849559098482132, -0.18492890894412994, -0.1849023997783661, -0.1848796308040619, -0.1848791092634201, -0.18487699329853058, -0.18487121164798737, -0.18486841022968292, -0.1848352700471878, -0.18477004766464233, -0.18472467362880707, -0.18471914529800415, -0.18471142649650574, -0.18470464646816254, -0.18467631936073303, -0.18465466797351837, -0.1846396028995514, -0.18462926149368286, -0.18461675941944122, -0.1846018135547638, -0.18459831178188324, -0.18457847833633423, -0.1845724731683731, -0.1845707893371582, -0.18453800678253174, -0.18453453481197357, -0.18452861905097961, -0.18448413908481598, -0.1844422072172165, -0.18442752957344055, -0.18441976606845856, -0.18441690504550934, -0.1843782663345337, -0.18436753749847412, -0.18436165153980255, -0.18432125449180603, -0.18431422114372253, -0.1842927783727646, -0.1842876672744751, -0.18427544832229614, -0.18425434827804565, -0.18421833217144012, -0.1842014044523239, -0.18417462706565857, -0.18417306244373322, -0.18415677547454834, -0.1841399073600769, -0.18412555754184723, -0.18412241339683533, -0.184085875749588, -0.18406237661838531, -0.18401120603084564, -0.18401092290878296, -0.1840052455663681, -0.18400193750858307, -0.18393750488758087, -0.18390695750713348, -0.18390049040317535, -0.18389704823493958, -0.18388885259628296, -0.183881476521492, -0.18385851383209229, -0.1838521510362625, -0.18381661176681519, -0.1838148981332779, -0.18378137052059174, -0.18377240002155304, -0.1837678700685501, -0.183762326836586, -0.1837415248155594, -0.18372699618339539, -0.18371525406837463, -0.18371090292930603, -0.18369035422801971, -0.1836441159248352, -0.18364034593105316, -0.18359890580177307, -0.1835758239030838, -0.1835729032754898, -0.18355980515480042, -0.18355093896389008, -0.18353797495365143, -0.1835036426782608, -0.18349377810955048, -0.1834772527217865, -0.1834764927625656, -0.18345831334590912, -0.18344533443450928, -0.18340203166007996, -0.18338003754615784, -0.18334439396858215, -0.18331433832645416, -0.18331152200698853, -0.18329337239265442, -0.18328435719013214, -0.18327009677886963, -0.18326430022716522, -0.18325434625148773, -0.18325166404247284, -0.18321852385997772, -0.1831938475370407, -0.18317729234695435, -0.18314926326274872, -0.18311981856822968, -0.18309573829174042, -0.18300019204616547, -0.18299858272075653, -0.1829906553030014, -0.18299011886119843, -0.18297827243804932, -0.18296362459659576, -0.18296155333518982, -0.18294137716293335, -0.1829405128955841, -0.1828572005033493, -0.18285587430000305, -0.18281979858875275, -0.18280014395713806, -0.1827874779701233, -0.1827864795923233, -0.18272826075553894, -0.18272747099399567, -0.18263192474842072, -0.18254971504211426, -0.18250761926174164, -0.1825041025876999, -0.182495579123497, -0.18246659636497498, -0.18243545293807983, -0.18241216242313385, -0.18238583207130432, -0.18231579661369324, -0.1823146641254425, -0.18229660391807556, -0.18227458000183105, -0.1821964532136917, -0.18218471109867096, -0.18217924237251282, -0.18215350806713104, -0.18215015530586243, -0.18214069306850433, -0.18209117650985718, -0.18207670748233795, -0.18206241726875305, -0.18206162750720978, -0.18203401565551758, -0.18203230202198029, -0.1820155680179596, -0.18201307952404022, -0.18199501931667328, -0.18199124932289124, -0.18194665014743805, -0.18190698325634003, -0.18179865181446075, -0.1817924529314041, -0.18174226582050323, -0.1817251294851303, -0.18172113597393036, -0.1815754622220993, -0.18155120313167572, -0.1814962774515152, -0.18149200081825256, -0.18148671090602875, -0.18144819140434265, -0.18138760328292847, -0.18137355148792267, -0.18136383593082428, -0.18133698403835297, -0.18130438029766083, -0.18129141628742218, -0.18127456307411194, -0.18126380443572998, -0.18122337758541107, -0.18119560182094574, -0.18119525909423828, -0.18110036849975586, -0.1810939460992813, -0.1810857355594635, -0.18105290830135345, -0.18100814521312714, -0.1809893548488617, -0.1809443086385727, -0.18090921640396118, -0.18090364336967468, -0.18086537718772888, -0.18080417811870575, -0.18078099191188812, -0.18075644969940186, -0.18075022101402283, -0.18070898950099945, -0.18067356944084167, -0.18066361546516418, -0.1806495636701584, -0.1806429773569107, -0.18064101040363312, -0.1806076020002365, -0.18056811392307281, -0.18056726455688477, -0.18055884540081024, -0.18053384125232697, -0.18050721287727356, -0.18043950200080872, -0.18040017783641815, -0.1803823709487915, -0.18037429451942444, -0.18034544587135315, -0.18034037947654724, -0.1802946925163269, -0.18020349740982056, -0.18019796907901764, -0.18017101287841797, -0.18016605079174042, -0.18013834953308105, -0.1801140457391739, -0.18008270859718323, -0.18007127940654755, -0.18002137541770935, -0.17993590235710144, -0.17987561225891113, -0.17985917627811432, -0.17985115945339203, -0.17980653047561646, -0.17978717386722565, -0.17971889674663544, -0.17971570789813995, -0.1796082705259323, -0.17956997454166412, -0.17951011657714844, -0.17946340143680573, -0.17939119040966034, -0.17935225367546082, -0.17931251227855682, -0.1792989820241928, -0.17929543554782867, -0.179207444190979, -0.17912104725837708, -0.17905347049236298, -0.1789141744375229, -0.1788938194513321, -0.17877978086471558, -0.17876972258090973, -0.17871379852294922, -0.17857179045677185, -0.1785532385110855, -0.17853222787380219, -0.17846857011318207, -0.17846213281154633, -0.17844752967357635, -0.17842766642570496, -0.17831186950206757, -0.1782754361629486, -0.17826412618160248, -0.17822353541851044, -0.1782105714082718, -0.178105890750885, -0.17806866765022278, -0.17803895473480225, -0.1780146062374115, -0.17799434065818787, -0.1779320389032364, -0.17792671918869019, -0.17790453135967255, -0.17787528038024902, -0.17783178389072418, -0.17772530019283295, -0.1776685118675232, -0.17737977206707, -0.17721933126449585, -0.17716649174690247, -0.1771528422832489, -0.17713144421577454, -0.17712125182151794, -0.1770995557308197, -0.17708398401737213, -0.1770165115594864, -0.17701174318790436, -0.1769939661026001, -0.17686238884925842, -0.17685510218143463, -0.1766776591539383, -0.17666250467300415, -0.1766280084848404, -0.17661437392234802, -0.17657582461833954, -0.176514133810997, -0.17639635503292084, -0.17638535797595978, -0.17637191712856293, -0.17635710537433624, -0.17631903290748596, -0.17631642520427704, -0.17629431188106537, -0.1761687994003296, -0.17608077824115753, -0.17607952654361725, -0.17597652971744537, -0.17595745623111725, -0.1759004443883896, -0.17584285140037537, -0.1757236272096634, -0.17569656670093536, -0.17568424344062805, -0.1756519377231598, -0.17563241720199585, -0.17556016147136688, -0.1755494773387909, -0.17552605271339417, -0.1754579246044159, -0.17542269825935364, -0.1754075586795807, -0.1753697246313095, -0.17532609403133392, -0.17531299591064453, -0.1752791404724121, -0.1752087026834488, -0.1751682162284851, -0.17512330412864685, -0.17503103613853455, -0.17496344447135925, -0.1749275177717209, -0.17489901185035706, -0.17481450736522675, -0.1747608631849289, -0.17476020753383636, -0.1746605932712555, -0.17464393377304077, -0.17461784183979034, -0.17457260191440582, -0.17456603050231934, -0.17456382513046265, -0.17453926801681519, -0.17448697984218597, -0.17445215582847595, -0.17428186535835266, -0.174245685338974, -0.17420648038387299, -0.1741182953119278, -0.17409256100654602, -0.17408974468708038, -0.17401182651519775, -0.17396560311317444, -0.17386937141418457, -0.1737995445728302, -0.17377766966819763, -0.17377203702926636, -0.1737244427204132, -0.17365068197250366, -0.17363102734088898, -0.17359408736228943, -0.17359332740306854, -0.1735118180513382, -0.17349989712238312, -0.1734153777360916, -0.1733895093202591, -0.17303335666656494, -0.17296014726161957, -0.1729150116443634, -0.17277434468269348, -0.1727452576160431, -0.17268666625022888, -0.1726597100496292, -0.17264045774936676, -0.17260266840457916, -0.1725970208644867, -0.17255352437496185, -0.1725374311208725, -0.17251737415790558, -0.17245113849639893, -0.17235520482063293, -0.17221567034721375, -0.17207680642604828, -0.17198805510997772, -0.17198099195957184, -0.17194947600364685, -0.17191308736801147, -0.17190399765968323, -0.1719033271074295, -0.17189903557300568, -0.17187312245368958, -0.17183461785316467, -0.1717320829629898, -0.17165996134281158, -0.17156802117824554, -0.1714784950017929, -0.1714300662279129, -0.17137427628040314, -0.17133758962154388, -0.17128831148147583, -0.1711755096912384, -0.1711609959602356, -0.17110484838485718, -0.1711043119430542, -0.17108584940433502, -0.1710624396800995, -0.17096799612045288, -0.17095841467380524, -0.17081406712532043, -0.17067189514636993, -0.17065487802028656, -0.17063994705677032, -0.170481339097023, -0.17047935724258423, -0.17033596336841583, -0.1702268123626709, -0.1702134907245636, -0.17017407715320587, -0.17010124027729034, -0.1700812429189682, -0.17005684971809387, -0.17005030810832977, -0.16994324326515198, -0.16987501084804535, -0.16984039545059204, -0.16980479657649994, -0.16979160904884338, -0.16967397928237915, -0.1696481704711914, -0.16951505839824677, -0.16947105526924133, -0.16933387517929077, -0.16930462419986725, -0.1691426783800125, -0.16911672055721283, -0.16910868883132935, -0.1690869778394699, -0.16898103058338165, -0.16897952556610107, -0.16897457838058472, -0.16895730793476105, -0.16893969476222992, -0.16879117488861084, -0.16860970854759216, -0.1685754954814911, -0.1684442162513733, -0.16838276386260986, -0.16835683584213257, -0.16812865436077118, -0.16802604496479034, -0.1680036187171936, -0.16773869097232819, -0.16760271787643433, -0.16757115721702576, -0.1675468385219574, -0.16752712428569794, -0.16739921271800995, -0.16733209788799286, -0.1673281341791153, -0.16718801856040955, -0.16716501116752625, -0.1671328991651535, -0.16707275807857513, -0.16702555119991302, -0.16701726615428925, -0.16683867573738098, -0.16667486727237701, -0.16659308969974518, -0.16658206284046173, -0.1665528565645218, -0.16652533411979675, -0.1663464903831482, -0.16620077192783356, -0.1660861372947693, -0.1660645455121994, -0.16600368916988373, -0.16599956154823303, -0.16599759459495544, -0.16599437594413757, -0.16593177616596222, -0.16588059067726135, -0.1658790558576584, -0.1657629907131195, -0.16576096415519714, -0.16562999784946442, -0.16558322310447693, -0.1655576378107071, -0.1655179113149643, -0.16541703045368195, -0.16531644761562347, -0.1652233898639679, -0.16496358811855316, -0.1649426817893982, -0.1648462563753128, -0.16483545303344727, -0.1644422560930252, -0.16438943147659302, -0.16412468254566193, -0.16407445073127747, -0.16398970782756805, -0.1639886200428009, -0.16366207599639893, -0.16362877190113068, -0.16350416839122772, -0.16323460638523102, -0.16323290765285492, -0.16323214769363403, -0.1632298082113266, -0.16307352483272552, -0.16299770772457123, -0.1628907471895218, -0.16188885271549225, -0.161809042096138, -0.16171111166477203, -0.1616707444190979, -0.16166187822818756, -0.16163818538188934, -0.16138331592082977, -0.1603589653968811, -0.15997789800167084, -0.1599070429801941, -0.15953317284584045, -0.1593066155910492, -0.1592445820569992, -0.15904691815376282, -0.15904651582241058, -0.15880368649959564, -0.15833571553230286, -0.15786103904247284, -0.15738950669765472, -0.15690766274929047, -0.15678362548351288, -0.15618839859962463, -0.15568892657756805, -0.15534581243991852, -0.15298837423324585, -0.15111981332302094, -0.15099205076694489, -0.1508444845676422, -0.15074162185192108, -0.14998430013656616, -0.14997974038124084, -0.14947330951690674, -0.1488204449415207, -0.14859417080879211, -0.1483307033777237, -0.14819391071796417, -0.14666542410850525]}

==> raw_results/entropy_L_Deform_ood.json <==
{"fpr": [0.0, 0.001, 0.013, 0.013, 0.015, 0.015, 0.016, 0.016, 0.019, 0.019, 0.02, 0.02, 0.021, 0.021, 0.022, 0.022, 0.025, 0.025, 0.026, 0.026, 0.027, 0.027, 0.03, 0.03, 0.032, 0.032, 0.035, 0.035, 0.036, 0.036, 0.04, 0.04, 0.044, 0.044, 0.046, 0.046, 0.048, 0.048, 0.049, 0.049, 0.051, 0.051, 0.055, 0.055, 0.058, 0.058, 0.059, 0.059, 0.064, 0.064, 0.066, 0.066, 0.072, 0.072, 0.073, 0.073, 0.076, 0.076, 0.078, 0.078, 0.079, 0.079, 0.081, 0.081, 0.082, 0.082, 0.086, 0.086, 0.087, 0.087, 0.1, 0.1, 0.104, 0.104, 0.113, 0.113, 0.115, 0.115, 0.117, 0.117, 0.118, 0.118, 0.119, 0.119, 0.12, 0.12, 0.121, 0.121, 0.123, 0.123, 0.126, 0.126, 0.13, 0.13, 0.132, 0.132, 0.133, 0.133, 0.139, 0.139, 0.14, 0.14, 0.141, 0.141, 0.142, 0.142, 0.145, 0.145, 0.148, 0.148, 0.149, 0.149, 0.15, 0.15, 0.151, 0.151, 0.154, 0.154, 0.155, 0.155, 0.158, 0.158, 0.16, 0.16, 0.166, 0.166, 0.167, 0.167, 0.169, 0.169, 0.17, 0.17, 0.171, 0.171, 0.172, 0.172, 0.174, 0.174, 0.176, 0.176, 0.179, 0.179, 0.18, 0.18, 0.181, 0.181, 0.183, 0.183, 0.184, 0.184, 0.185, 0.185, 0.186, 0.186, 0.188, 0.188, 0.189, 0.189, 0.194, 0.194, 0.195, 0.195, 0.196, 0.196, 0.199, 0.199, 0.201, 0.201, 0.203, 0.203, 0.209, 0.209, 0.21, 0.21, 0.211, 0.211, 0.215, 0.215, 0.217, 0.217, 0.218, 0.218, 0.22, 0.22, 0.221, 0.221, 0.222, 0.222, 0.225, 0.225, 0.227, 0.227, 0.228, 0.228, 0.231, 0.231, 0.232, 0.232, 0.235, 0.235, 0.236, 0.236, 0.237, 0.237, 0.238, 0.238, 0.239, 0.239, 0.24, 0.24, 0.243, 0.243, 0.246, 0.246, 0.248, 0.248, 0.249, 0.249, 0.25, 0.25, 0.251, 0.251, 0.253, 0.253, 0.255, 0.255, 0.259, 0.259, 0.262, 0.262, 0.263, 0.263, 0.266, 0.266, 0.269, 0.269, 0.271, 0.271, 0.272, 0.272, 0.273, 0.273, 0.274, 0.274, 0.279, 0.279, 0.281, 0.281, 0.283, 0.283, 0.284, 0.284, 0.285, 0.285, 0.288, 0.288, 0.289, 0.289, 0.29, 0.29, 0.291, 0.291, 0.296, 0.296, 0.298, 0.298, 0.299, 0.299, 0.3, 0.3, 0.301, 0.301, 0.303, 0.303, 0.305, 0.305, 0.307, 0.307, 0.309, 0.309, 0.31, 0.31, 0.315, 0.315, 0.316, 0.316, 0.318, 0.318, 0.319, 0.319, 0.32, 0.32, 0.321, 0.321, 0.324, 0.324, 0.325, 0.325, 0.326, 0.326, 0.334, 0.334, 0.335, 0.335, 0.336, 0.336, 0.337, 0.337, 0.339, 0.339, 0.342, 0.342, 0.344, 0.344, 0.347, 0.347, 0.348, 0.348, 0.349, 0.349, 0.353, 0.353, 0.354, 0.354, 0.355, 0.355, 0.357, 0.357, 0.36, 0.36, 0.361, 0.361, 0.362, 0.362, 0.363, 0.363, 0.367, 0.367, 0.368, 0.368, 0.37, 0.37, 0.372, 0.372, 0.376, 0.376, 0.377, 0.377, 0.382, 0.382, 0.384, 0.384, 0.388, 0.388, 0.389, 0.389, 0.391, 0.391, 0.392, 0.392, 0.397, 0.397, 0.398, 0.398, 0.4, 0.4, 0.403, 0.403, 0.404, 0.404, 0.409, 0.409, 0.41, 0.41, 0.412, 0.412, 0.414, 0.414, 0.415, 0.415, 0.416, 0.416, 0.418, 0.418, 0.422, 0.422, 0.424, 0.424, 0.426, 0.426, 0.429, 0.429, 0.432, 0.432, 0.439, 0.439, 0.44, 0.44, 0.442, 0.442, 0.446, 0.446, 0.448, 0.448, 0.449, 0.449, 0.453, 0.453, 0.455, 0.455, 0.458, 0.458, 0.46, 0.46, 0.461, 0.461, 0.464, 0.464, 0.468, 0.468, 0.47, 0.47, 0.475, 0.475, 0.476, 0.476, 0.479, 0.479, 0.48, 0.48, 0.483, 0.483, 0.484, 0.484, 0.486, 0.486, 0.492, 0.492, 0.493, 0.493, 0.499, 0.499, 0.5, 0.5, 0.503, 0.503, 0.505, 0.505, 0.508, 0.508, 0.509, 0.509, 0.513, 0.513, 0.519, 0.519, 0.523, 0.523, 0.524, 0.524, 0.526, 0.526, 0.529, 0.529, 0.531, 0.531, 0.532, 0.532, 0.535, 0.535, 0.536, 0.536, 0.539, 0.539, 0.544, 0.544, 0.545, 0.545, 0.548, 0.548, 0.55, 0.55, 0.554, 0.554, 0.555, 0.555, 0.558, 0.558, 0.565, 0.565, 0.57, 0.57, 0.572, 0.572, 0.575, 0.575, 0.581, 0.581, 0.583, 0.583, 0.585, 0.585, 0.587, 0.587, 0.588, 0.588, 0.59, 0.59, 0.597, 0.597, 0.599, 0.599, 0.6, 0.6, 0.601, 0.601, 0.605, 0.605, 0.607, 0.607, 0.608, 0.608, 0.609, 0.609, 0.613, 0.613, 0.615, 0.615, 0.621, 0.621, 0.626, 0.626, 0.628, 0.628, 0.629, 0.629, 0.632, 0.632, 0.633, 0.633, 0.635, 0.635, 0.636, 0.636, 0.641, 0.641, 0.643, 0.643, 0.646, 0.646, 0.649, 0.649, 0.653, 0.653, 0.657, 0.657, 0.659, 0.659, 0.665, 0.665, 0.667, 0.667, 0.669, 0.669, 0.674, 0.674, 0.678, 0.678, 0.679, 0.679, 0.682, 0.682, 0.687, 0.687, 0.689, 0.689, 0.696, 0.696, 0.697, 0.697, 0.698, 0.698, 0.699, 0.699, 0.701, 0.701, 0.702, 0.702, 0.705, 0.705, 0.707, 0.707, 0.709, 0.709, 0.71, 0.71, 0.711, 0.711, 0.713, 0.713, 0.714, 0.714, 0.715, 0.715, 0.716, 0.716, 0.717, 0.717, 0.718, 0.718, 0.723, 0.723, 0.724, 0.724, 0.725, 0.725, 0.726, 0.726, 0.728, 0.728, 0.729, 0.729, 0.731, 0.731, 0.737, 0.737, 0.742, 0.742, 0.744, 0.744, 0.745, 0.745, 0.749, 0.749, 0.751, 0.751, 0.753, 0.753, 0.754, 0.754, 0.755, 0.755, 0.756, 0.756, 0.758, 0.758, 0.76, 0.76, 0.761, 0.761, 0.764, 0.764, 0.766, 0.766, 0.768, 0.768, 0.769, 0.769, 0.771, 0.771, 0.772, 0.772, 0.773, 0.773, 0.774, 0.774, 0.775, 0.775, 0.777, 0.777, 0.778, 0.778, 0.78, 0.78, 0.781, 0.781, 0.783, 0.783, 0.785, 0.785, 0.79, 0.79, 0.791, 0.791, 0.792, 0.792, 0.794, 0.794, 0.795, 0.795, 0.798, 0.798, 0.799, 0.799, 0.8, 0.8, 0.801, 0.801, 0.803, 0.803, 0.805, 0.805, 0.807, 0.807, 0.811, 0.811, 0.812, 0.812, 0.813, 0.813, 0.816, 0.816, 0.822, 0.822, 0.823, 0.823, 0.825, 0.825, 0.828, 0.828, 0.829, 0.829, 0.834, 0.834, 0.835, 0.835, 0.838, 0.838, 0.843, 0.843, 0.844, 0.844, 0.847, 0.847, 0.849, 0.849, 0.851, 0.851, 0.852, 0.852, 0.853, 0.853, 0.854, 0.854, 0.855, 0.855, 0.856, 0.856, 0.859, 0.859, 0.86, 0.86, 0.862, 0.862, 0.863, 0.863, 0.864, 0.864, 0.865, 0.865, 0.866, 0.866, 0.867, 0.867, 0.868, 0.868, 0.869, 0.869, 0.87, 0.87, 0.873, 0.873, 0.874, 0.874, 0.875, 0.875, 0.877, 0.877, 0.878, 0.878, 0.879, 0.879, 0.883, 0.883, 0.887, 0.887, 0.888, 0.888, 0.891, 0.891, 0.893, 0.893, 0.897, 0.897, 0.901, 0.901, 0.904, 0.904, 0.906, 0.906, 0.907, 0.907, 0.908, 0.908, 0.91, 0.91, 0.911, 0.911, 0.912, 0.912, 0.914, 0.914, 0.915, 0.915, 0.916, 0.916, 0.919, 0.919, 0.922, 0.922, 0.923, 0.923, 0.924, 0.924, 0.927, 0.927, 0.928, 0.928, 0.929, 0.929, 0.93, 0.93, 0.932, 0.932, 0.935, 0.935, 0.936, 0.936, 0.937, 0.937, 0.938, 0.938, 0.939, 0.939, 0.94, 0.94, 0.941, 0.941, 0.942, 0.942, 0.943, 0.943, 0.944, 0.944, 0.945, 0.945, 0.946, 0.946, 0.947, 0.947, 0.948, 0.948, 0.949, 0.949, 0.95, 0.95, 0.951, 0.951, 0.952, 0.952, 0.953, 0.953, 0.954, 0.954, 0.955, 0.955, 0.956, 0.956, 0.957, 0.957, 0.958, 0.958, 0.959, 0.959, 0.961, 0.961, 0.962, 0.962, 0.963, 0.963, 0.964, 0.964, 0.965, 0.965, 0.966, 0.966, 0.968, 0.968, 0.971, 0.971, 0.974, 0.974, 0.976, 0.976, 0.977, 0.977, 0.978, 0.978, 1.0], "tpr": [0.0, 0.0, 0.0, 0.003, 0.003, 0.004, 0.004, 0.005, 0.005, 0.006, 0.006, 0.007, 0.007, 0.009, 0.009, 0.01, 0.01, 0.011, 0.011, 0.016, 0.016, 0.019, 0.019, 0.02, 0.02, 0.021, 0.021, 0.022, 0.022, 0.024, 0.024, 0.026, 0.026, 0.03, 0.03, 0.031, 0.031, 0.033, 0.033, 0.034, 0.034, 0.035, 0.035, 0.037, 0.037, 0.038, 0.038, 0.04, 0.04, 0.041, 0.041, 0.042, 0.042, 0.044, 0.044, 0.045, 0.045, 0.051, 0.051, 0.052, 0.052, 0.057, 0.057, 0.058, 0.058, 0.059, 0.059, 0.06, 0.06, 0.061, 0.061, 0.063, 0.063, 0.064, 0.064, 0.065, 0.065, 0.066, 0.066, 0.069, 0.069, 0.071, 0.071, 0.073, 0.073, 0.078, 0.078, 0.079, 0.079, 0.08, 0.08, 0.081, 0.081, 0.083, 0.083, 0.084, 0.084, 0.085, 0.085, 0.086, 0.086, 0.088, 0.088, 0.09, 0.09, 0.092, 0.092, 0.093, 0.093, 0.094, 0.094, 0.095, 0.095, 0.096, 0.096, 0.101, 0.101, 0.103, 0.103, 0.105, 0.105, 0.109, 0.109, 0.11, 0.11, 0.111, 0.111, 0.113, 0.113, 0.114, 0.114, 0.115, 0.115, 0.116, 0.116, 0.118, 0.118, 0.122, 0.122, 0.124, 0.124, 0.125, 0.125, 0.126, 0.126, 0.127, 0.127, 0.131, 0.131, 0.132, 0.132, 0.133, 0.133, 0.146, 0.146, 0.147, 0.147, 0.15, 0.15, 0.153, 0.153, 0.16, 0.16, 0.161, 0.161, 0.163, 0.163, 0.166, 0.166, 0.173, 0.173, 0.174, 0.174, 0.176, 0.176, 0.179, 0.179, 0.181, 0.181, 0.183, 0.183, 0.184, 0.184, 0.185, 0.185, 0.187, 0.187, 0.191, 0.191, 0.192, 0.192, 0.193, 0.193, 0.196, 0.196, 0.197, 0.197, 0.2, 0.2, 0.201, 0.201, 0.202, 0.202, 0.204, 0.204, 0.205, 0.205, 0.207, 0.207, 0.209, 0.209, 0.212, 0.212, 0.215, 0.215, 0.216, 0.216, 0.218, 0.218, 0.221, 0.221, 0.225, 0.225, 0.227, 0.227, 0.23, 0.23, 0.234, 0.234, 0.235, 0.235, 0.237, 0.237, 0.238, 0.238, 0.24, 0.24, 0.241, 0.241, 0.242, 0.242, 0.243, 0.243, 0.246, 0.246, 0.247, 0.247, 0.256, 0.256, 0.258, 0.258, 0.263, 0.263, 0.267, 0.267, 0.269, 0.269, 0.271, 0.271, 0.273, 0.273, 0.276, 0.276, 0.277, 0.277, 0.279, 0.279, 0.283, 0.283, 0.287, 0.287, 0.298, 0.298, 0.301, 0.301, 0.311, 0.311, 0.312, 0.312, 0.314, 0.314, 0.315, 0.315, 0.316, 0.316, 0.317, 0.317, 0.318, 0.318, 0.319, 0.319, 0.322, 0.322, 0.323, 0.323, 0.324, 0.324, 0.327, 0.327, 0.329, 0.329, 0.33, 0.33, 0.332, 0.332, 0.336, 0.336, 0.337, 0.337, 0.339, 0.339, 0.341, 0.341, 0.342, 0.342, 0.343, 0.343, 0.346, 0.346, 0.347, 0.347, 0.349, 0.349, 0.352, 0.352, 0.355, 0.355, 0.356, 0.356, 0.357, 0.357, 0.359, 0.359, 0.36, 0.36, 0.363, 0.363, 0.365, 0.365, 0.367, 0.367, 0.368, 0.368, 0.371, 0.371, 0.372, 0.372, 0.373, 0.373, 0.374, 0.374, 0.375, 0.375, 0.38, 0.38, 0.384, 0.384, 0.386, 0.386, 0.387, 0.387, 0.39, 0.39, 0.392, 0.392, 0.394, 0.394, 0.397, 0.397, 0.398, 0.398, 0.399, 0.399, 0.4, 0.4, 0.401, 0.401, 0.402, 0.402, 0.405, 0.405, 0.406, 0.406, 0.407, 0.407, 0.408, 0.408, 0.409, 0.409, 0.41, 0.41, 0.411, 0.411, 0.414, 0.414, 0.415, 0.415, 0.416, 0.416, 0.417, 0.417, 0.419, 0.419, 0.42, 0.42, 0.421, 0.421, 0.422, 0.422, 0.424, 0.424, 0.425, 0.425, 0.426, 0.426, 0.429, 0.429, 0.43, 0.43, 0.431, 0.431, 0.432, 0.432, 0.434, 0.434, 0.435, 0.435, 0.436, 0.436, 0.437, 0.437, 0.438, 0.438, 0.439, 0.439, 0.44, 0.44, 0.441, 0.441, 0.444, 0.444, 0.445, 0.445, 0.446, 0.446, 0.448, 0.448, 0.45, 0.45, 0.452, 0.452, 0.455, 0.455, 0.456, 0.456, 0.457, 0.457, 0.458, 0.458, 0.461, 0.461, 0.462, 0.462, 0.463, 0.463, 0.464, 0.464, 0.467, 0.467, 0.469, 0.469, 0.47, 0.47, 0.472, 0.472, 0.473, 0.473, 0.475, 0.475, 0.477, 0.477, 0.478, 0.478, 0.479, 0.479, 0.481, 0.481, 0.483, 0.483, 0.484, 0.484, 0.486, 0.486, 0.487, 0.487, 0.488, 0.488, 0.492, 0.492, 0.493, 0.493, 0.494, 0.494, 0.496, 0.496, 0.497, 0.497, 0.498, 0.498, 0.499, 0.499, 0.501, 0.501, 0.502, 0.502, 0.503, 0.503, 0.504, 0.504, 0.505, 0.505, 0.507, 0.507, 0.508, 0.508, 0.511, 0.511, 0.517, 0.517, 0.518, 0.518, 0.519, 0.519, 0.52, 0.52, 0.522, 0.522, 0.523, 0.523, 0.525, 0.525, 0.526, 0.526, 0.527, 0.527, 0.528, 0.528, 0.529, 0.529, 0.531, 0.531, 0.532, 0.532, 0.534, 0.534, 0.535, 0.535, 0.536, 0.536, 0.538, 0.538, 0.539, 0.539, 0.54, 0.54, 0.542, 0.542, 0.543, 0.543, 0.544, 0.544, 0.547, 0.547, 0.548, 0.548, 0.549, 0.549, 0.555, 0.555, 0.561, 0.561, 0.563, 0.563, 0.565, 0.565, 0.568, 0.568, 0.569, 0.569, 0.57, 0.57, 0.574, 0.574, 0.577, 0.577, 0.578, 0.578, 0.582, 0.582, 0.583, 0.583, 0.584, 0.584, 0.589, 0.589, 0.59, 0.59, 0.592, 0.592, 0.595, 0.595, 0.596, 0.596, 0.597, 0.597, 0.598, 0.598, 0.599, 0.599, 0.601, 0.601, 0.602, 0.602, 0.603, 0.603, 0.604, 0.604, 0.605, 0.605, 0.61, 0.61, 0.611, 0.611, 0.612, 0.612, 0.613, 0.613, 0.614, 0.614, 0.617, 0.617, 0.622, 0.622, 0.624, 0.624, 0.627, 0.627, 0.628, 0.628, 0.629, 0.629, 0.633, 0.633, 0.635, 0.635, 0.636, 0.636, 0.642, 0.642, 0.644, 0.644, 0.645, 0.645, 0.647, 0.647, 0.65, 0.65, 0.655, 0.655, 0.656, 0.656, 0.658, 0.658, 0.66, 0.66, 0.661, 0.661, 0.662, 0.662, 0.663, 0.663, 0.664, 0.664, 0.665, 0.665, 0.666, 0.666, 0.667, 0.667, 0.668, 0.668, 0.669, 0.669, 0.671, 0.671, 0.672, 0.672, 0.673, 0.673, 0.674, 0.674, 0.676, 0.676, 0.677, 0.677, 0.68, 0.68, 0.683, 0.683, 0.69, 0.69, 0.691, 0.691, 0.693, 0.693, 0.694, 0.694, 0.695, 0.695, 0.697, 0.697, 0.698, 0.698, 0.7, 0.7, 0.703, 0.703, 0.709, 0.709, 0.712, 0.712, 0.713, 0.713, 0.714, 0.714, 0.717, 0.717, 0.718, 0.718, 0.719, 0.719, 0.723, 0.723, 0.726, 0.726, 0.731, 0.731, 0.732, 0.732, 0.734, 0.734, 0.736, 0.736, 0.737, 0.737, 0.739, 0.739, 0.74, 0.74, 0.743, 0.743, 0.746, 0.746, 0.748, 0.748, 0.749, 0.749, 0.753, 0.753, 0.757, 0.757, 0.759, 0.759, 0.76, 0.76, 0.762, 0.762, 0.771, 0.771, 0.772, 0.772, 0.773, 0.773, 0.774, 0.774, 0.776, 0.776, 0.777, 0.777, 0.781, 0.781, 0.791, 0.791, 0.793, 0.793, 0.794, 0.794, 0.795, 0.795, 0.796, 0.796, 0.804, 0.804, 0.807, 0.807, 0.809, 0.809, 0.81, 0.81, 0.811, 0.811, 0.812, 0.812, 0.813, 0.813, 0.814, 0.814, 0.815, 0.815, 0.82, 0.82, 0.828, 0.828, 0.835, 0.835, 0.838, 0.838, 0.839, 0.839, 0.84, 0.84, 0.843, 0.843, 0.845, 0.845, 0.846, 0.846, 0.85, 0.85, 0.852, 0.852, 0.857, 0.857, 0.86, 0.86, 0.861, 0.861, 0.869, 0.869, 0.871, 0.871, 0.873, 0.873, 0.879, 0.879, 0.882, 0.882, 0.883, 0.883, 0.892, 0.892, 0.894, 0.894, 0.896, 0.896, 0.899, 0.899, 0.9, 0.9, 0.909, 0.909, 0.916, 0.916, 0.917, 0.917, 0.92, 0.92, 0.923, 0.923, 0.926, 0.926, 0.929, 0.929, 0.933, 0.933, 0.935, 0.935, 0.938, 0.938, 0.949, 0.949, 0.964, 0.964, 0.969, 0.969, 0.989, 0.989, 0.992, 0.992, 0.993, 0.993, 0.996, 0.996, 0.997, 0.997, 0.999, 0.999, 1.0, 1.0], "precision": [0.5055611729019212, 0.5053110773899848, 0.5055668016194332, 0.5053164556962025, 0.5050658561296859, 0.5053218449062341, 0.5050709939148073, 0.5053272450532724, 0.5055837563451777, 0.505332656170645, 0.5050813008130082, 0.5048296898830706, 0.5050864699898271, 0.5053435114503817, 0.5056008146639511, 0.5053489556800815, 0.5056065239551478, 0.5058643549209587, 0.5061224489795918, 0.5058703420112303, 0.5056179775280899, 0.5053653551354114, 0.5056237218813906, 0.5058823529411764, 0.5056294779938587, 0.5053763440860215, 0.5051229508196722, 0.5048692977960021, 0.5046153846153846, 0.504361210877373, 0.5041067761806981, 0.5038520801232665, 0.5035971223021583, 0.5033419023136246, 0.5030864197530864, 0.5028306742151313, 0.5025746652935118, 0.5023183925811437, 0.5020618556701031, 0.5018050541516246, 0.5015479876160991, 0.5012906556530717, 0.5010330578512396, 0.5007751937984496, 0.5010341261633919, 0.5007759958613555, 0.5005175983436853, 0.5002589331952356, 0.5, 0.4997407983411094, 0.5, 0.4997405293201868, 0.4994807892004154, 0.49922077922077923, 0.498960498960499, 0.4986999479979199, 0.4984391259105099, 0.49817803227485685, 0.4979166666666667, 0.49765502866076083, 0.49739311783107404, 0.49713093375065204, 0.4968684759916493, 0.4966057441253264, 0.49634273772204807, 0.4960794563512807, 0.4963389121338912, 0.49607535321821034, 0.49581151832460735, 0.4955474070193819, 0.49528301886792453, 0.49501835343471423, 0.4947534102833158, 0.494488188976378, 0.4942226890756303, 0.49395691014188126, 0.49369085173501576, 0.4934245134139926, 0.4936842105263158, 0.4934175882043181, 0.4931506849315068, 0.4928835002635741, 0.4931434599156118, 0.49287598944591027, 0.4926082365364308, 0.4928684627575277, 0.4931289640591966, 0.4928609201480698, 0.4925925925925926, 0.4923239809422975, 0.4920550847457627, 0.4923158452570217, 0.49204665959703076, 0.4917771883289125, 0.49150743099787686, 0.4917684545937334, 0.4914984059511158, 0.49122807017543857, 0.4909574468085106, 0.4912187333688132, 0.4909478168264111, 0.4906766116142781, 0.4904051172707889, 0.49066666666666664, 0.49039487726787623, 0.49012279765082756, 0.48985042735042733, 0.4901122394441475, 0.4898395721925134, 0.4901016586409845, 0.48982869379014987, 0.4895554365291912, 0.4892818863879957, 0.48900804289544236, 0.48873390557939916, 0.48845947396672035, 0.4881847475832438, 0.48844707146695326, 0.4881720430107527, 0.4878967186659494, 0.4876210979547901, 0.4873451803984922, 0.4870689655172414, 0.4867924528301887, 0.48651564185544766, 0.48623853211009177, 0.48596112311015116, 0.4862236628849271, 0.4859459459459459, 0.48620876149269876, 0.48593073593073594, 0.4856524093123985, 0.48537378114842905, 0.4856368563685637, 0.4853579175704989, 0.48507867607162236, 0.48534201954397393, 0.4850624660510592, 0.48478260869565215, 0.4850462207721588, 0.484766050054407, 0.4844855743059336, 0.4842047930283224, 0.48392370572207083, 0.4836423118865867, 0.4833606110201855, 0.48307860262008734, 0.482796286182414, 0.4825136612021858, 0.4827774740295243, 0.4824945295404814, 0.4827586206896552, 0.4824753559693319, 0.4821917808219178, 0.4819078947368421, 0.4821722435545804, 0.4818880351262349, 0.4816035145524437, 0.48131868131868133, 0.4810335349092908, 0.4807480748074808, 0.48046230049532196, 0.480726872246696, 0.48044077134986224, 0.480154355016538, 0.480419194704909, 0.48013245033112584, 0.4798453892876864, 0.48011049723756904, 0.4798231066887783, 0.4795353982300885, 0.47924737133370227, 0.4789590254706534, 0.47867036011080333, 0.47838137472283815, 0.47809206877426513, 0.47780244173140957, 0.47806774014436426, 0.4777777777777778, 0.47804335742078935, 0.4777530589543938, 0.4774624373956594, 0.4771714922048998, 0.4774373259052925, 0.47714604236343366, 0.47685443390964866, 0.4765625, 0.47627024008933555, 0.4759776536312849, 0.4762437115707099, 0.4759507829977629, 0.4756575265808618, 0.47592385218365063, 0.4756302521008403, 0.47533632286995514, 0.4750420639371845, 0.47474747474747475, 0.4750140370578327, 0.4747191011235955, 0.4749859471613266, 0.4752530933633296, 0.47552054023635343, 0.4752252252252252, 0.47492957746478875, 0.47519729425028184, 0.4754653130287648, 0.4751693002257336, 0.4748729531338227, 0.4745762711864407, 0.47484454494064443, 0.4745475113122172, 0.4748160724391624, 0.47451868629671573, 0.47478753541076485, 0.4744897959183674, 0.47419171866137266, 0.4738933030646992, 0.4741624077228847, 0.4744318181818182, 0.4747015349630472, 0.47440273037542663, 0.47410358565737054, 0.47380410022779046, 0.4735042735042735, 0.4732041049030787, 0.47290359383913294, 0.4726027397260274, 0.4728726442033124, 0.4725714285714286, 0.4722698684962836, 0.4719679633867277, 0.4716657126502576, 0.4713631156930126, 0.4710601719197708, 0.47075688073394495, 0.4704532415375789, 0.4707233065442021, 0.4704192992533027, 0.47011494252873565, 0.46981023576768255, 0.46950517836593786, 0.46919976971790445, 0.4694700460829493, 0.4697406340057637, 0.4700115340253749, 0.4697057126370456, 0.46997690531177827, 0.4702484113229347, 0.4705202312138728, 0.470213996529786, 0.4704861111111111, 0.4701795020266358, 0.4704519119351101, 0.4701449275362319, 0.47041763341067283, 0.4706906558328497, 0.47038327526132406, 0.4706565950029053, 0.4703488372093023, 0.47062245491564864, 0.470314318975553, 0.47000582411182296, 0.47027972027972026, 0.47055393586005834, 0.47024504084014, 0.4699357851722125, 0.4696261682242991, 0.46990064289888955, 0.4695906432748538, 0.4692802808660035, 0.4689695550351288, 0.46865846514352666, 0.4683470105509965, 0.46803519061583576, 0.4677230046948357, 0.4674104521432766, 0.46768507638072854, 0.4673721340388007, 0.4676470588235294, 0.4679223072395527, 0.46760895170789163, 0.4678845020624632, 0.4681603773584906, 0.46843657817109147, 0.46812278630460447, 0.46839929119905493, 0.46867612293144206, 0.4689532820816085, 0.46923076923076923, 0.4689165186500888, 0.46860189573459715, 0.46887966804979253, 0.46915776986951363, 0.46943620178041545, 0.46971496437054633, 0.46939988116458703, 0.4690844233055886, 0.46876859012492567, 0.46845238095238095, 0.46813579511614056, 0.46781883194278906, 0.46750149075730474, 0.4671837708830549, 0.46686567164179105, 0.46654719235364395, 0.46682606096832036, 0.46710526315789475, 0.466786355475763, 0.4664670658682635, 0.4661473936488916, 0.4658273381294964, 0.46610677864427114, 0.46638655462184875, 0.4666666666666667, 0.46634615384615385, 0.46662657847263983, 0.46630565583634176, 0.46598434677904876, 0.46626506024096387, 0.4665461121157324, 0.46682750301568154, 0.46710923355461675, 0.4667874396135266, 0.4670694864048338, 0.46735187424425634, 0.4676346037507562, 0.4679176755447942, 0.467595396729255, 0.4678787878787879, 0.4675560946027896, 0.4678398058252427, 0.46751669702489373, 0.4671931956257594, 0.4668693009118541, 0.46654501216545013, 0.4662203286670724, 0.4658952496954933, 0.465569774527727, 0.4652439024390244, 0.4649176327028676, 0.4652014652014652, 0.4654856444715944, 0.46515892420537897, 0.4648318042813456, 0.46511627906976744, 0.4647887323943662, 0.4650735294117647, 0.46474555487431024, 0.4644171779141104, 0.46470227133210557, 0.46498771498771496, 0.46527350952673635, 0.46494464944649444, 0.4646153846153846, 0.4642857142857143, 0.46395563770794823, 0.4642416769420469, 0.4639111659469463, 0.46358024691358024, 0.46324891908585547, 0.46291718170580964, 0.46320346320346323, 0.4628712871287129, 0.4631578947368421, 0.4628252788104089, 0.4624922504649721, 0.4627791563275434, 0.46244568590937307, 0.462111801242236, 0.4617775015537601, 0.4620646766169154, 0.46172993154947106, 0.4613947696139477, 0.46105919003115264, 0.4613466334164589, 0.4610106051154086, 0.4612983770287141, 0.46096189881324173, 0.460625, 0.46091307066916826, 0.46057571964956195, 0.46086412022542267, 0.46115288220551376, 0.4608150470219436, 0.4604767879548306, 0.46076585059635905, 0.46042713567839194, 0.4600879949717159, 0.46037735849056605, 0.460667086217747, 0.4609571788413098, 0.46061751732829237, 0.4609079445145019, 0.4605678233438486, 0.4602272727272727, 0.459886291850916, 0.4595448798988622, 0.45920303605313095, 0.45949367088607596, 0.4591513616212793, 0.458808618504436, 0.4584654407102093, 0.45875634517766495, 0.45841269841269844, 0.45806861499364676, 0.45772409408773046, 0.4573791348600509, 0.4576702737110121, 0.4573248407643312, 0.4576163161249203, 0.4572704081632653, 0.45756222080408426, 0.4578544061302682, 0.4575079872204473, 0.4571611253196931, 0.45681381957773515, 0.45710627400768244, 0.45739910313901344, 0.45705128205128204, 0.4573444515715202, 0.4576379974326059, 0.457931920359666, 0.45758354755784064, 0.45787781350482315, 0.4575289575289575, 0.45717965228589824, 0.4568298969072165, 0.4571244358478401, 0.45741935483870966, 0.45771465461588123, 0.45801033591731266, 0.45830639948287005, 0.4579560155239327, 0.4576051779935275, 0.4572538860103627, 0.45690213869086194, 0.4565499351491569, 0.4561972744970798, 0.4564935064935065, 0.4567901234567901, 0.45708712613784136, 0.4567338972023422, 0.4563802083333333, 0.4560260586319218, 0.45632333767926986, 0.45596868884540115, 0.4556135770234987, 0.4559111691704768, 0.4562091503267974, 0.4565075212557227, 0.4568062827225131, 0.45710543549443355, 0.4567496723460026, 0.45704918032786884, 0.4566929133858268, 0.4563361785948785, 0.45663600525624176, 0.4569362261669954, 0.45723684210526316, 0.45687952600395, 0.45718050065876153, 0.4574818721160185, 0.4571240105540897, 0.45742574257425744, 0.4570673712021136, 0.456708526107072, 0.45701058201058203, 0.457313037723362, 0.45761589403973507, 0.4579191517561299, 0.4582228116710875, 0.45852687458526875, 0.4581673306772908, 0.4584717607973422, 0.4587765957446808, 0.4590818363273453, 0.45872170439414117, 0.45836109260493, 0.458, 0.45763842561707807, 0.45727636849132175, 0.45691382765531063, 0.4565508021390374, 0.4568561872909699, 0.4564926372155288, 0.45612860013395845, 0.45576407506702415, 0.45606975184439974, 0.4557046979865772, 0.45533915379449297, 0.4549731182795699, 0.45527908540685946, 0.45558546433378194, 0.4558922558922559, 0.45619946091644203, 0.45583277140930545, 0.45614035087719296, 0.45644834571235654, 0.4560810810810811, 0.4557133198106829, 0.456021650879567, 0.45633039945836157, 0.4559620596205962, 0.456271186440678, 0.45658073270013566, 0.45621181262729127, 0.45652173913043476, 0.45615227736233854, 0.4564625850340136, 0.4560925799863853, 0.45572207084468663, 0.4560327198364008, 0.45566166439290584, 0.4559726962457338, 0.4562841530054645, 0.45659603554340394, 0.45622435020519836, 0.45653661875427787, 0.45616438356164385, 0.4564770390678547, 0.4567901234567901, 0.456417295813315, 0.4567307692307692, 0.4563573883161512, 0.45667125171939477, 0.45629731589814176, 0.45661157024793386, 0.4569262577532736, 0.4572413793103448, 0.4575569358178054, 0.4578729281767956, 0.45749827228749135, 0.4578146611341632, 0.4581314878892734, 0.4577562326869806, 0.45807345807345806, 0.45839112343966715, 0.4580152671755725, 0.4583333333333333, 0.45795691452397497, 0.4575799721835883, 0.45789839944328464, 0.4582172701949861, 0.4578397212543554, 0.45746164574616455, 0.4577808792742498, 0.4574022346368715, 0.45772187281621246, 0.458041958041958, 0.4576627011896431, 0.4572829131652661, 0.45690259285213736, 0.45652173913043476, 0.45614035087719296, 0.45646067415730335, 0.4560787069571328, 0.45569620253164556, 0.45531315974665726, 0.4556338028169014, 0.45525017618040875, 0.45486600846262343, 0.45518701482004237, 0.4548022598870056, 0.4551236749116608, 0.45473833097595473, 0.4543524416135881, 0.4546742209631728, 0.45499645641389086, 0.4546099290780142, 0.45422285308729593, 0.4538352272727273, 0.4534470504619758, 0.45305832147937414, 0.45266903914590745, 0.452991452991453, 0.45260156806842483, 0.4529243937232525, 0.4532476802284083, 0.45285714285714285, 0.4524660471765547, 0.45278969957081544, 0.4531138153185397, 0.45272206303724927, 0.45232974910394264, 0.4519368723098996, 0.4515434314429289, 0.45186781609195403, 0.4521926671459382, 0.4525179856115108, 0.4521238300935925, 0.45244956772334294, 0.4520547945205479, 0.4523809523809524, 0.4527075812274368, 0.4523121387283237, 0.45191612436731743, 0.4515195369030391, 0.4518464880521361, 0.45217391304347826, 0.4517766497461929, 0.4513788098693759, 0.4517066085693537, 0.45130813953488375, 0.4509090909090909, 0.450509461426492, 0.45010924981791695, 0.44970845481049565, 0.450036469730124, 0.44963503649635034, 0.44923301680058436, 0.44883040935672514, 0.4491587417702999, 0.44875549048316254, 0.4490842490842491, 0.44941348973607037, 0.44900953778429936, 0.44933920704845814, 0.449669360764144, 0.44926470588235295, 0.4495952906548933, 0.44992636229749633, 0.45025792188651437, 0.4505899705014749, 0.45018450184501846, 0.4505169867060561, 0.4501108647450111, 0.44970414201183434, 0.44929681717246484, 0.4488888888888889, 0.44848035581912526, 0.44881305637982194, 0.4491462509279881, 0.4487369985141159, 0.4490706319702602, 0.4494047619047619, 0.44973938942665675, 0.45007451564828616, 0.45041014168530946, 0.45, 0.450336071695295, 0.45067264573991034, 0.45100972326103217, 0.4513473053892216, 0.451685393258427, 0.452023988005997, 0.45161290322580644, 0.4519519519519519, 0.4522915101427498, 0.4518796992481203, 0.45221971407072986, 0.45180722891566266, 0.45139412207987945, 0.4517345399698341, 0.4520754716981132, 0.4516616314199396, 0.4520030234315949, 0.451588502269289, 0.4519303557910674, 0.45151515151515154, 0.4518574677786202, 0.45144157814871017, 0.4517843583902809, 0.4521276595744681, 0.4524714828897338, 0.4528158295281583, 0.45316070068545317, 0.4527439024390244, 0.45232646834477497, 0.45190839694656487, 0.452253628724217, 0.4518348623853211, 0.45141545524100996, 0.45176110260336905, 0.45134099616858236, 0.4516871165644172, 0.4512663085188028, 0.4508448540706605, 0.4504227517294389, 0.45, 0.44957659738260203, 0.44992295839753466, 0.4494988434849653, 0.4498456790123457, 0.4494208494208494, 0.44976816074188564, 0.45011600928074247, 0.44969040247678016, 0.4492641363284276, 0.44883720930232557, 0.4484096198603569, 0.44875776397515527, 0.4483294483294483, 0.44867807153965783, 0.4482490272373541, 0.44781931464174457, 0.4473889321901793, 0.44773790951638065, 0.44808743169398907, 0.44765625, 0.4472243940578577, 0.44679186228482004, 0.4463586530931872, 0.44670846394984326, 0.4470588235294118, 0.4466248037676609, 0.4469756480754124, 0.4473270440251572, 0.44767899291896146, 0.44724409448818897, 0.44759653270291566, 0.4471608832807571, 0.44672454617206, 0.4462875197472354, 0.44664031620553357, 0.44699367088607594, 0.44655581947743467, 0.4461172741679873, 0.4464710547184774, 0.44603174603174606, 0.4455917394757744, 0.44594594594594594, 0.44550517104216386, 0.4450636942675159, 0.4446215139442231, 0.44417862838915473, 0.44373503591380686, 0.44329073482428116, 0.44364508393285373, 0.4432, 0.44275420336269017, 0.4423076923076923, 0.4418604651162791, 0.44141252006420545, 0.44096385542168676, 0.4413183279742765, 0.4416733708769107, 0.4420289855072464, 0.44238517324738114, 0.442741935483871, 0.4430992736077482, 0.44345718901453957, 0.44300727566693615, 0.44336569579288027, 0.4437246963562753, 0.44327390599675853, 0.44363341443633414, 0.4439935064935065, 0.44435418359057677, 0.44471544715447153, 0.4450772986167616, 0.44462540716612375, 0.4441727791361043, 0.4437194127243067, 0.4440816326530612, 0.4444444444444444, 0.4448078495502862, 0.44435351882160395, 0.44471744471744473, 0.44426229508196724, 0.4446267432321575, 0.44499178981937604, 0.44535743631881675, 0.4457236842105263, 0.44526748971193414, 0.44481054365733114, 0.4451772464962902, 0.44554455445544555, 0.44591246903385634, 0.4462809917355372, 0.4466501240694789, 0.4461920529801324, 0.44656172328086163, 0.4469320066334992, 0.4464730290456432, 0.446843853820598, 0.4472152950955943, 0.44675540765391014, 0.4462947543713572, 0.44666666666666666, 0.4470391993327773, 0.44741235392320533, 0.4477861319966583, 0.44816053511705684, 0.4485355648535565, 0.4480737018425461, 0.4484492875104778, 0.4488255033557047, 0.44836272040302266, 0.44873949579831934, 0.44911690496215306, 0.4494949494949495, 0.44987363100252736, 0.4494097807757167, 0.4489451476793249, 0.44932432432432434, 0.44970414201183434, 0.4500846023688663, 0.4504657070279424, 0.45, 0.45038167938931295, 0.45076400679117146, 0.4511469838572642, 0.45068027210884354, 0.4502127659574468, 0.4505962521294719, 0.45098039215686275, 0.4513651877133106, 0.45089666951323654, 0.4512820512820513, 0.4516680923866553, 0.4511986301369863, 0.45158526135389887, 0.45197255574614065, 0.45236051502145924, 0.4527491408934708, 0.4531384350816853, 0.45266781411359724, 0.45305770887166236, 0.4525862068965517, 0.45297670405522, 0.4533678756476684, 0.452895419187554, 0.4524221453287197, 0.45281385281385284, 0.45233968804159447, 0.4527320034692108, 0.453125, 0.45351867940920937, 0.45304347826086955, 0.4525674499564839, 0.4529616724738676, 0.4524847428073234, 0.45287958115183247, 0.45327510917030567, 0.4527972027972028, 0.4531933508311461, 0.45359019264448336, 0.4539877300613497, 0.4543859649122807, 0.4547848990342406, 0.45430579964850615, 0.4547053649956025, 0.4551056338028169, 0.4555066079295154, 0.4559082892416226, 0.4563106796116505, 0.45671378091872794, 0.4562334217506631, 0.4557522123893805, 0.4552701505757307, 0.45478723404255317, 0.45430346051464066, 0.45381882770870335, 0.45422222222222225, 0.45462633451957296, 0.4541406945681211, 0.4536541889483066, 0.45316681534344333, 0.45357142857142857, 0.4539767649687221, 0.4543828264758497, 0.4547896150402865, 0.4543010752688172, 0.4547085201793722, 0.4542190305206463, 0.4537286612758311, 0.454136690647482, 0.45364536453645365, 0.4540540540540541, 0.454463480613165, 0.453971119133574, 0.45438121047877145, 0.45479204339963836, 0.45520361990950226, 0.45561594202898553, 0.4551223934723481, 0.455535390199637, 0.4550408719346049, 0.45545454545454545, 0.4549590536851683, 0.4544626593806922, 0.45487693710118504, 0.4552919708029197, 0.4547945205479452, 0.45521023765996343, 0.4556267154620311, 0.45604395604395603, 0.45646196150320806, 0.45688073394495415, 0.4573002754820937, 0.4577205882352941, 0.45722171113155474, 0.4576427255985267, 0.45806451612903226, 0.4575645756457565, 0.4579870729455217, 0.45748613678373384, 0.4569842738205365, 0.45740740740740743, 0.4578313253012048, 0.45732838589981445, 0.45775301764159704, 0.45817843866171004, 0.4576744186046512, 0.4581005586592179, 0.45852749301025164, 0.45802238805970147, 0.45751633986928103, 0.4570093457943925, 0.45650140318054255, 0.45692883895131087, 0.45735707591377694, 0.45778611632270166, 0.4582159624413146, 0.45864661654135336, 0.4590780809031044, 0.4585687382297552, 0.4590009425070688, 0.45943396226415095, 0.45986779981114256, 0.45935727788279773, 0.4597918637653737, 0.4602272727272727, 0.4597156398104265, 0.45920303605313095, 0.45963912630579296, 0.4600760456273764, 0.4605137963843958, 0.46095238095238095, 0.4613918017159199, 0.46087786259541985, 0.46131805157593125, 0.46175908221797324, 0.46220095693779906, 0.46264367816091956, 0.46308724832214765, 0.463531669865643, 0.46397694524495675, 0.4634615384615385, 0.4629451395572666, 0.4633911368015414, 0.46383799421407906, 0.4642857142857143, 0.463768115942029, 0.4632495164410058, 0.46369796708615685, 0.4631782945736434, 0.463627546071775, 0.4640776699029126, 0.4645286686103013, 0.4649805447470817, 0.4644595910418695, 0.4649122807017544, 0.4653658536585366, 0.46484375, 0.46432062561094817, 0.46477495107632094, 0.465230166503428, 0.46568627450980393, 0.465161923454367, 0.46463654223968565, 0.46509341199606685, 0.4645669291338583, 0.46502463054187193, 0.46548323471400394, 0.46594274432379074, 0.466403162055336, 0.466864490603363, 0.46633663366336636, 0.4658077304261645, 0.4662698412698413, 0.4667328699106256, 0.4671968190854871, 0.4666666666666667, 0.46713147410358563, 0.4666001994017946, 0.4660678642714571, 0.46653346653346656, 0.467, 0.4674674674674675, 0.46693386773547096, 0.4663991975927783, 0.46586345381526106, 0.4663316582914573, 0.46579476861167, 0.4662638469284995, 0.46673387096774194, 0.4661957618567104, 0.4666666666666667, 0.4671385237613751, 0.4676113360323887, 0.46707193515704154, 0.46754563894523327, 0.46802030456852795, 0.46747967479674796, 0.4669379450661241, 0.4663951120162933, 0.46687054026503566, 0.4663265306122449, 0.466802860061287, 0.467280163599182, 0.4677584442169908, 0.4682377049180328, 0.4676923076923077, 0.4681724845995893, 0.4686536485097636, 0.4691358024691358, 0.46961894953656025, 0.47010309278350515, 0.47058823529411764, 0.4700413223140496, 0.4705274043433299, 0.47101449275362317, 0.47150259067357514, 0.47199170124481327, 0.4714434060228453, 0.4708939708939709, 0.4703433922996878, 0.4708333333333333, 0.470281543274244, 0.4697286012526096, 0.4702194357366771, 0.4707112970711297, 0.4712041884816754, 0.47064989517819705, 0.4700944386149003, 0.47058823529411764, 0.47108307045215564, 0.4705263157894737, 0.46996838777660693, 0.4704641350210971, 0.470960929250264, 0.4714587737843552, 0.4708994708994709, 0.4713983050847458, 0.4708377518557794, 0.4713375796178344, 0.4718384697130712, 0.4723404255319149, 0.4728434504792332, 0.47334754797441364, 0.47385272145144075, 0.4732905982905983, 0.4727272727272727, 0.4721627408993576, 0.47266881028938906, 0.4721030042918455, 0.47261009667024706, 0.4731182795698925, 0.4736275565123789, 0.47413793103448276, 0.4746494066882416, 0.47516198704103674, 0.4745945945945946, 0.4751082251082251, 0.47562296858071507, 0.4750542299349241, 0.4755700325732899, 0.475, 0.47551686615886835, 0.4760348583877996, 0.4765539803707743, 0.4759825327510917, 0.47650273224043715, 0.4759299781181619, 0.4764512595837897, 0.4769736842105263, 0.4774972557628979, 0.47692307692307695, 0.47744774477447743, 0.47687224669603523, 0.4762954796030871, 0.4768211920529801, 0.47734806629834253, 0.4778761061946903, 0.47840531561461797, 0.4789356984478936, 0.47835738068812433, 0.47888888888888886, 0.4794215795328142, 0.47884187082405344, 0.4793756967670011, 0.4799107142857143, 0.48044692737430167, 0.4809843400447427, 0.48040313549832026, 0.48094170403587444, 0.48148148148148145, 0.4820224719101124, 0.4814398200224972, 0.48085585585585583, 0.48027057497181513, 0.48081264108352145, 0.480225988700565, 0.4807692307692308, 0.4813137032842582, 0.48072562358276644, 0.48127128263337116, 0.4818181818181818, 0.48236632536973834, 0.48177676537585423, 0.4811858608893957, 0.4817351598173516, 0.48228571428571426, 0.4816933638443936, 0.4822451317296678, 0.4827981651376147, 0.4833524684270953, 0.4839080459770115, 0.48331415420023016, 0.4838709677419355, 0.48327566320645904, 0.4838337182448037, 0.484393063583815, 0.4837962962962963, 0.4831981460023175, 0.4837587006960557, 0.4843205574912892, 0.4848837209302326, 0.48544819557625146, 0.48484848484848486, 0.485414235705951, 0.48598130841121495, 0.4853801169590643, 0.4859484777517564, 0.48534583821805394, 0.4859154929577465, 0.4864864864864865, 0.48705882352941177, 0.4876325088339223, 0.4882075471698113, 0.4887839433293979, 0.48936170212765956, 0.4887573964497041, 0.4881516587677725, 0.4875444839857651, 0.48812351543942994, 0.4887039239001189, 0.48928571428571427, 0.48867699642431467, 0.4892601431980907, 0.48984468339307047, 0.4904306220095694, 0.48982035928143713, 0.4904076738609113, 0.4909963985594238, 0.49038461538461536, 0.49097472924187724, 0.491566265060241, 0.49095295536791317, 0.4915458937198068, 0.4921402660217654, 0.4927360774818402, 0.49333333333333335, 0.49271844660194175, 0.4933171324422843, 0.49391727493917276, 0.4933008526187576, 0.49390243902439024, 0.4932844932844933, 0.49266503667481665, 0.4920440636474908, 0.49264705882352944, 0.4920245398773006, 0.4926289926289926, 0.4932349323493235, 0.49261083743842365, 0.4932182490752158, 0.49382716049382713, 0.4932014833127318, 0.4938118811881188, 0.49318463444857497, 0.49379652605459057, 0.49440993788819876, 0.49502487562189057, 0.49564134495641343, 0.49625935162094764, 0.49563046192259674, 0.49625, 0.4956195244055069, 0.4949874686716792, 0.49435382685069007, 0.4949748743718593, 0.49559748427672956, 0.49622166246851385, 0.49558638083228246, 0.494949494949495, 0.49557522123893805, 0.4962025316455696, 0.4955640050697085, 0.4949238578680203, 0.49555273189326554, 0.494910941475827, 0.4942675159235669, 0.49362244897959184, 0.4942528735632184, 0.4948849104859335, 0.49551856594110116, 0.49615384615384617, 0.496790757381258, 0.4961439588688946, 0.4967824967824968, 0.4961340206185567, 0.49548387096774194, 0.49612403100775193, 0.49676584734799484, 0.4961139896373057, 0.49546044098573283, 0.4948051948051948, 0.494148244473342, 0.4947916666666667, 0.4941329856584094, 0.4934725848563969, 0.4928104575163399, 0.49214659685863876, 0.49148099606815204, 0.4921259842519685, 0.492772667542707, 0.4934210526315789, 0.49407114624505927, 0.49340369393139843, 0.4940554821664465, 0.4947089947089947, 0.49403973509933774, 0.4946949602122016, 0.4953519256308101, 0.49601063829787234, 0.4966711051930759, 0.49733333333333335, 0.49666221628838453, 0.49732620320855614, 0.4966532797858099, 0.4973190348525469, 0.49798657718120803, 0.4986559139784946, 0.4993270524899058, 0.49865229110512127, 0.4979757085020243, 0.4972972972972973, 0.4979702300405954, 0.4986449864498645, 0.49796472184531887, 0.4986413043478261, 0.4993197278911565, 0.4986376021798365, 0.4979536152796726, 0.49863387978142076, 0.49794801641586867, 0.49726027397260275, 0.49794238683127573, 0.49862637362637363, 0.49931224209078406, 0.5, 0.4993103448275862, 0.4986187845303867, 0.4979253112033195, 0.4986149584487535, 0.49791955617198336, 0.4986111111111111, 0.49791376912378305, 0.4972144846796657, 0.497907949790795, 0.4972067039106145, 0.4979020979020979, 0.49859943977591037, 0.4992987377279102, 0.49859550561797755, 0.49929676511954996, 0.5, 0.4992947813822285, 0.4985875706214689, 0.49787835926449786, 0.4985835694050991, 0.4978723404255319, 0.4971590909090909, 0.49644381223328593, 0.49715099715099714, 0.4964336661911555, 0.4957142857142857, 0.49642346208869814, 0.497134670487106, 0.49784791965566716, 0.4985632183908046, 0.497841726618705, 0.49855907780979825, 0.49783549783549785, 0.49710982658959535, 0.4963820549927641, 0.4971014492753623, 0.49637155297532654, 0.49709302325581395, 0.4978165938864629, 0.49854227405247814, 0.4978102189781022, 0.49853801169590645, 0.4992679355783309, 0.49853372434017595, 0.4977973568281938, 0.4985294117647059, 0.4992636229749632, 0.5, 0.49926144756277696, 0.4985207100591716, 0.49925925925925924, 0.5, 0.49925705794947994, 0.5, 0.4992548435171386, 0.49850746268656715, 0.4977578475336323, 0.49700598802395207, 0.49775112443778113, 0.496996996996997, 0.49624060150375937, 0.49698795180722893, 0.4962292609351433, 0.49697885196374625, 0.4977307110438729, 0.4984848484848485, 0.4992412746585736, 0.5, 0.5007610350076104, 0.5015243902439024, 0.5022900763358779, 0.5015290519877675, 0.5007656967840735, 0.5015337423312883, 0.500768049155146, 0.5, 0.49922958397534667, 0.5, 0.4992272024729521, 0.5, 0.5007751937984496, 0.5015527950310559, 0.5007776049766719, 0.5015576323987538, 0.500780031201248, 0.5, 0.49921752738654146, 0.5, 0.49921507064364207, 0.5, 0.49921259842519683, 0.5, 0.5007898894154819, 0.5, 0.5007923930269413, 0.5, 0.5007949125596184, 0.5015923566878981, 0.5023923444976076, 0.5031948881789138, 0.504, 0.5032051282051282, 0.5040128410914928, 0.5032154340836013, 0.5024154589371981, 0.5032258064516129, 0.5040387722132472, 0.5032362459546925, 0.5040518638573744, 0.5048701298701299, 0.5040650406504065, 0.503257328990228, 0.5024469820554649, 0.5016339869281046, 0.5008183306055647, 0.5, 0.49917898193760263, 0.49835526315789475, 0.4975288303130148, 0.4966996699669967, 0.4975206611570248, 0.49834437086092714, 0.4975124378109453, 0.49667774086378735, 0.49584026622296173, 0.49666666666666665, 0.4974958263772955, 0.49665551839464883, 0.49581239530988275, 0.4949664429530201, 0.49411764705882355, 0.49326599326599324, 0.4924114671163575, 0.49155405405405406, 0.4906937394247039, 0.48983050847457626, 0.48896434634974534, 0.4880952380952381, 0.4889267461669506, 0.4880546075085324, 0.48717948717948717, 0.4863013698630137, 0.4854202401372213, 0.48625429553264604, 0.4853700516351119, 0.4844827586206897, 0.4835924006908463, 0.4826989619377163, 0.48353552859618715, 0.4826388888888889, 0.4817391304347826, 0.48257839721254353, 0.48342059336823734, 0.4825174825174825, 0.48336252189141854, 0.4842105263157895, 0.4850615114235501, 0.4859154929577465, 0.48677248677248675, 0.48586572438162545, 0.4849557522123894, 0.48404255319148937, 0.4849023090586146, 0.48398576512455516, 0.483065953654189, 0.48392857142857143, 0.48300536672629696, 0.482078853046595, 0.4829443447037702, 0.48201438848920863, 0.4810810810810811, 0.48194945848375453, 0.48282097649186256, 0.483695652173913, 0.4827586206896552, 0.4818181818181818, 0.4808743169398907, 0.47992700729927007, 0.48080438756855576, 0.47985347985347987, 0.47889908256880737, 0.47794117647058826, 0.47697974217311234, 0.47601476014760147, 0.47689463955637706, 0.4759259259259259, 0.4749536178107607, 0.4758364312267658, 0.4767225325884544, 0.47574626865671643, 0.4747663551401869, 0.4737827715355805, 0.4727954971857411, 0.4718045112781955, 0.4708097928436911, 0.469811320754717, 0.46880907372400754, 0.4678030303030303, 0.4686907020872865, 0.4695817490494297, 0.4685714285714286, 0.46946564885496184, 0.47036328871892924, 0.47126436781609193, 0.472168905950096, 0.47307692307692306, 0.4720616570327553, 0.47104247104247104, 0.4700193423597679, 0.47093023255813954, 0.46990291262135925, 0.4708171206225681, 0.4697855750487329, 0.470703125, 0.46966731898238745, 0.47058823529411764, 0.4715127701375246, 0.4704724409448819, 0.46942800788954636, 0.47035573122529645, 0.47128712871287126, 0.4722222222222222, 0.4711729622266402, 0.4721115537848606, 0.47305389221556887, 0.474, 0.4729458917835671, 0.4718875502008032, 0.47283702213279677, 0.4717741935483871, 0.4727272727272727, 0.47368421052631576, 0.4746450304259635, 0.4735772357723577, 0.4725050916496945, 0.4714285714285714, 0.4703476482617587, 0.4713114754098361, 0.4722792607802875, 0.4732510288065844, 0.4742268041237113, 0.4731404958677686, 0.4720496894409938, 0.470954356846473, 0.47193347193347196, 0.47291666666666665, 0.4718162839248434, 0.4707112970711297, 0.4716981132075472, 0.4726890756302521, 0.47157894736842104, 0.4704641350210971, 0.4693446088794926, 0.4682203389830508, 0.4692144373673036, 0.46808510638297873, 0.4669509594882729, 0.4658119658119658, 0.4668094218415418, 0.4656652360515021, 0.4645161290322581, 0.46551724137931033, 0.46436285097192226, 0.4653679653679654, 0.46637744034707157, 0.4652173913043478, 0.46405228758169936, 0.462882096069869, 0.4638949671772429, 0.4649122807017544, 0.46593406593406594, 0.4647577092511013, 0.46357615894039733, 0.46238938053097345, 0.4634146341463415, 0.46444444444444444, 0.46547884187082406, 0.4642857142857143, 0.46308724832214765, 0.4641255605381166, 0.46292134831460674, 0.4617117117117117, 0.46275395033860045, 0.46153846153846156, 0.46258503401360546, 0.46136363636363636, 0.4601366742596811, 0.4611872146118721, 0.459954233409611, 0.4610091743119266, 0.45977011494252873, 0.4608294930875576, 0.4618937644341801, 0.46296296296296297, 0.4617169373549884, 0.4604651162790698, 0.4592074592074592, 0.4602803738317757, 0.45901639344262296, 0.460093896713615, 0.4611764705882353, 0.46226415094339623, 0.46099290780141844, 0.4597156398104265, 0.4584323040380047, 0.4595238095238095, 0.45823389021479716, 0.45933014354066987, 0.460431654676259, 0.45913461538461536, 0.4602409638554217, 0.4613526570048309, 0.46246973365617433, 0.46116504854368934, 0.45985401459854014, 0.4585365853658537, 0.4572127139364303, 0.4583333333333333, 0.457002457002457, 0.45566502463054187, 0.4567901234567901, 0.45544554455445546, 0.456575682382134, 0.4577114427860697, 0.456359102244389, 0.4575, 0.45614035087719296, 0.4547738693467337, 0.45591939546599497, 0.45707070707070707, 0.45569620253164556, 0.4543147208121827, 0.455470737913486, 0.45663265306122447, 0.4578005115089514, 0.45897435897435895, 0.45758354755784064, 0.45618556701030927, 0.45478036175710596, 0.45595854922279794, 0.45454545454545453, 0.453125, 0.45430809399477806, 0.45287958115183247, 0.4540682414698163, 0.45526315789473687, 0.45646437994722955, 0.4576719576719577, 0.4588859416445623, 0.4601063829787234, 0.45866666666666667, 0.4572192513368984, 0.45576407506702415, 0.4543010752688172, 0.4528301886792453, 0.45135135135135135, 0.44986449864498645, 0.45108695652173914, 0.45231607629427795, 0.45081967213114754, 0.44931506849315067, 0.4478021978021978, 0.4490358126721763, 0.45027624309392267, 0.4487534626038781, 0.44722222222222224, 0.44846796657381616, 0.44972067039106145, 0.45098039215686275, 0.449438202247191, 0.4507042253521127, 0.4491525423728814, 0.4475920679886686, 0.4460227272727273, 0.4444444444444444, 0.44285714285714284, 0.44126074498567336, 0.4396551724137931, 0.4409221902017291, 0.4393063583815029, 0.43768115942028984, 0.436046511627907, 0.43731778425655976, 0.43859649122807015, 0.4398826979472141, 0.4411764705882353, 0.4424778761061947, 0.4408284023668639, 0.4391691394658754, 0.4375, 0.4388059701492537, 0.437125748502994, 0.43843843843843844, 0.4397590361445783, 0.4380664652567976, 0.43636363636363634, 0.43465045592705165, 0.4329268292682927, 0.43119266055045874, 0.4294478527607362, 0.4276923076923077, 0.42592592592592593, 0.4241486068111455, 0.422360248447205, 0.4205607476635514, 0.41875, 0.4169278996865204, 0.41823899371069184, 0.416403785488959, 0.4177215189873418, 0.4158730158730159, 0.4171974522292994, 0.41533546325878595, 0.41346153846153844, 0.4115755627009646, 0.4096774193548387, 0.4110032362459547, 0.41233766233766234, 0.41042345276872966, 0.4117647058823529, 0.4098360655737705, 0.41118421052631576, 0.40924092409240925, 0.4105960264900662, 0.4119601328903654, 0.41333333333333333, 0.411371237458194, 0.40939597315436244, 0.4107744107744108, 0.41216216216216217, 0.4101694915254237, 0.40816326530612246, 0.4061433447098976, 0.4041095890410959, 0.4054982817869416, 0.4068965517241379, 0.40484429065743943, 0.4027777777777778, 0.40418118466898956, 0.4020979020979021, 0.40350877192982454, 0.4014084507042254, 0.4028268551236749, 0.40070921985815605, 0.40213523131672596, 0.4035714285714286, 0.4014336917562724, 0.39928057553956836, 0.4007220216606498, 0.39855072463768115, 0.4, 0.40145985401459855, 0.40293040293040294, 0.40441176470588236, 0.4059040590405904, 0.4074074074074074, 0.4052044609665427, 0.40671641791044777, 0.40823970037453183, 0.40601503759398494, 0.4037735849056604, 0.4015151515151515, 0.39923954372623577, 0.40076335877862596, 0.40229885057471265, 0.40384615384615385, 0.4015444015444015, 0.3992248062015504, 0.40077821011673154, 0.3984375, 0.396078431372549, 0.39763779527559057, 0.39920948616600793, 0.4007936507936508, 0.398406374501992, 0.396, 0.39357429718875503, 0.3911290322580645, 0.38866396761133604, 0.3902439024390244, 0.3877551020408163, 0.38934426229508196, 0.3868312757201646, 0.3884297520661157, 0.38589211618257263, 0.3875, 0.3891213389121339, 0.3907563025210084, 0.3881856540084388, 0.3898305084745763, 0.39148936170212767, 0.39316239316239315, 0.3905579399141631, 0.3879310344827586, 0.38961038961038963, 0.3869565217391304, 0.38427947598253276, 0.38596491228070173, 0.3832599118942731, 0.3805309734513274, 0.38222222222222224, 0.3794642857142857, 0.3811659192825112, 0.38288288288288286, 0.38461538461538464, 0.38636363636363635, 0.3881278538812785, 0.38990825688073394, 0.3870967741935484, 0.3888888888888889, 0.386046511627907, 0.3878504672897196, 0.38967136150234744, 0.3867924528301887, 0.38388625592417064, 0.38571428571428573, 0.3875598086124402, 0.3894230769230769, 0.391304347826087, 0.3883495145631068, 0.3902439024390244, 0.39215686274509803, 0.39408866995073893, 0.3910891089108911, 0.39303482587064675, 0.395, 0.39195979899497485, 0.3939393939393939, 0.39086294416243655, 0.3877551020408163, 0.38461538461538464, 0.38144329896907214, 0.37823834196891193, 0.3802083333333333, 0.3769633507853403, 0.3736842105263158, 0.37566137566137564, 0.3723404255319149, 0.3689839572192513, 0.3709677419354839, 0.3675675675675676, 0.3641304347826087, 0.36065573770491804, 0.3626373626373626, 0.36464088397790057, 0.3611111111111111, 0.36312849162011174, 0.3651685393258427, 0.3615819209039548, 0.36363636363636365, 0.3657142857142857, 0.367816091954023, 0.3699421965317919, 0.37209302325581395, 0.3742690058479532, 0.3764705882352941, 0.378698224852071, 0.38095238095238093, 0.3772455089820359, 0.3795180722891566, 0.38181818181818183, 0.38414634146341464, 0.38650306748466257, 0.38271604938271603, 0.37888198757763975, 0.38125, 0.3836477987421384, 0.3860759493670886, 0.3885350318471338, 0.391025641025641, 0.3935483870967742, 0.3961038961038961, 0.39869281045751637, 0.40131578947368424, 0.40397350993377484, 0.4066666666666667, 0.40939597315436244, 0.41216216216216217, 0.40816326530612246, 0.410958904109589, 0.4068965517241379, 0.4097222222222222, 0.4125874125874126, 0.4154929577464789, 0.41843971631205673, 0.4142857142857143, 0.4172661870503597, 0.41304347826086957, 0.41605839416058393, 0.41911764705882354, 0.4148148148148148, 0.41044776119402987, 0.40601503759398494, 0.4015151515151515, 0.3969465648854962, 0.4, 0.3953488372093023, 0.3984375, 0.4015748031496063, 0.3968253968253968, 0.392, 0.3870967741935484, 0.3821138211382114, 0.3770491803278688, 0.371900826446281, 0.375, 0.37815126050420167, 0.3813559322033898, 0.37606837606837606, 0.3793103448275862, 0.3739130434782609, 0.3684210526315789, 0.37168141592920356, 0.375, 0.3783783783783784, 0.38181818181818183, 0.3853211009174312, 0.3888888888888889, 0.38317757009345793, 0.3867924528301887, 0.3904761904761905, 0.38461538461538464, 0.3883495145631068, 0.39215686274509803, 0.39603960396039606, 0.4, 0.40404040404040403, 0.3979591836734694, 0.3917525773195876, 0.3958333333333333, 0.3894736842105263, 0.39361702127659576, 0.3978494623655914, 0.40217391304347827, 0.3956043956043956, 0.3888888888888889, 0.39325842696629215, 0.3977272727272727, 0.40229885057471265, 0.4069767441860465, 0.4, 0.40476190476190477, 0.40963855421686746, 0.4024390243902439, 0.4074074074074074, 0.4, 0.3924050632911392, 0.3974358974358974, 0.4025974025974026, 0.39473684210526316, 0.4, 0.40540540540540543, 0.3972602739726027, 0.3888888888888889, 0.38028169014084506, 0.37142857142857144, 0.37681159420289856, 0.38235294117647056, 0.3880597014925373, 0.3939393939393939, 0.38461538461538464, 0.375, 0.38095238095238093, 0.3870967741935484, 0.39344262295081966, 0.4, 0.3898305084745763, 0.3793103448275862, 0.38596491228070173, 0.375, 0.38181818181818183, 0.3888888888888889, 0.39622641509433965, 0.38461538461538464, 0.39215686274509803, 0.4, 0.3877551020408163, 0.3958333333333333, 0.40425531914893614, 0.41304347826086957, 0.4, 0.38636363636363635, 0.37209302325581395, 0.38095238095238093, 0.36585365853658536, 0.35, 0.3333333333333333, 0.3157894736842105, 0.2972972972972973, 0.3055555555555556, 0.2857142857142857, 0.29411764705882354, 0.30303030303030304, 0.3125, 0.2903225806451613, 0.3, 0.27586206896551724, 0.25, 0.25925925925925924, 0.23076923076923078, 0.24, 0.20833333333333334, 0.21739130434782608, 0.22727272727272727, 0.23809523809523808, 0.2, 0.21052631578947367, 0.16666666666666666, 0.17647058823529413, 0.1875, 0.13333333333333333, 0.07142857142857142, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 1.0], "recall": [1.0, 0.999, 0.999, 0.998, 0.997, 0.997, 0.996, 0.996, 0.996, 0.995, 0.994, 0.993, 0.993, 0.993, 0.993, 0.992, 0.992, 0.992, 0.992, 0.991, 0.99, 0.989, 0.989, 0.989, 0.988, 0.987, 0.986, 0.985, 0.984, 0.983, 0.982, 0.981, 0.98, 0.979, 0.978, 0.977, 0.976, 0.975, 0.974, 0.973, 0.972, 0.971, 0.97, 0.969, 0.969, 0.968, 0.967, 0.966, 0.965, 0.964, 0.964, 0.963, 0.962, 0.961, 0.96, 0.959, 0.958, 0.957, 0.956, 0.955, 0.954, 0.953, 0.952, 0.951, 0.95, 0.949, 0.949, 0.948, 0.947, 0.946, 0.945, 0.944, 0.943, 0.942, 0.941, 0.94, 0.939, 0.938, 0.938, 0.937, 0.936, 0.935, 0.935, 0.934, 0.933, 0.933, 0.933, 0.932, 0.931, 0.93, 0.929, 0.929, 0.928, 0.927, 0.926, 0.926, 0.925, 0.924, 0.923, 0.923, 0.922, 0.921, 0.92, 0.92, 0.919, 0.918, 0.917, 0.917, 0.916, 0.916, 0.915, 0.914, 0.913, 0.912, 0.911, 0.91, 0.909, 0.909, 0.908, 0.907, 0.906, 0.905, 0.904, 0.903, 0.902, 0.901, 0.9, 0.9, 0.899, 0.899, 0.898, 0.897, 0.896, 0.896, 0.895, 0.894, 0.894, 0.893, 0.892, 0.892, 0.891, 0.89, 0.889, 0.888, 0.887, 0.886, 0.885, 0.884, 0.883, 0.883, 0.882, 0.882, 0.881, 0.88, 0.879, 0.879, 0.878, 0.877, 0.876, 0.875, 0.874, 0.873, 0.873, 0.872, 0.871, 0.871, 0.87, 0.869, 0.869, 0.868, 0.867, 0.866, 0.865, 0.864, 0.863, 0.862, 0.861, 0.861, 0.86, 0.86, 0.859, 0.858, 0.857, 0.857, 0.856, 0.855, 0.854, 0.853, 0.852, 0.852, 0.851, 0.85, 0.85, 0.849, 0.848, 0.847, 0.846, 0.846, 0.845, 0.845, 0.845, 0.845, 0.844, 0.843, 0.843, 0.843, 0.842, 0.841, 0.84, 0.84, 0.839, 0.839, 0.838, 0.838, 0.837, 0.836, 0.835, 0.835, 0.835, 0.835, 0.834, 0.833, 0.832, 0.831, 0.83, 0.829, 0.828, 0.828, 0.827, 0.826, 0.825, 0.824, 0.823, 0.822, 0.821, 0.82, 0.82, 0.819, 0.818, 0.817, 0.816, 0.815, 0.815, 0.815, 0.815, 0.814, 0.814, 0.814, 0.814, 0.813, 0.813, 0.812, 0.812, 0.811, 0.811, 0.811, 0.81, 0.81, 0.809, 0.809, 0.808, 0.807, 0.807, 0.807, 0.806, 0.805, 0.804, 0.804, 0.803, 0.802, 0.801, 0.8, 0.799, 0.798, 0.797, 0.796, 0.796, 0.795, 0.795, 0.795, 0.794, 0.794, 0.794, 0.794, 0.793, 0.793, 0.793, 0.793, 0.793, 0.792, 0.791, 0.791, 0.791, 0.791, 0.791, 0.79, 0.789, 0.788, 0.787, 0.786, 0.785, 0.784, 0.783, 0.782, 0.781, 0.781, 0.781, 0.78, 0.779, 0.778, 0.777, 0.777, 0.777, 0.777, 0.776, 0.776, 0.775, 0.774, 0.774, 0.774, 0.774, 0.774, 0.773, 0.773, 0.773, 0.773, 0.773, 0.772, 0.772, 0.771, 0.771, 0.77, 0.769, 0.768, 0.767, 0.766, 0.765, 0.764, 0.763, 0.762, 0.762, 0.762, 0.761, 0.76, 0.76, 0.759, 0.759, 0.758, 0.757, 0.757, 0.757, 0.757, 0.756, 0.755, 0.754, 0.753, 0.753, 0.752, 0.751, 0.75, 0.749, 0.749, 0.748, 0.748, 0.747, 0.746, 0.746, 0.745, 0.744, 0.743, 0.743, 0.742, 0.741, 0.74, 0.74, 0.739, 0.739, 0.738, 0.737, 0.737, 0.736, 0.736, 0.736, 0.735, 0.734, 0.734, 0.733, 0.732, 0.732, 0.732, 0.732, 0.731, 0.731, 0.73, 0.729, 0.728, 0.727, 0.726, 0.726, 0.725, 0.724, 0.723, 0.723, 0.722, 0.721, 0.72, 0.719, 0.719, 0.718, 0.718, 0.717, 0.717, 0.717, 0.716, 0.715, 0.714, 0.714, 0.714, 0.713, 0.713, 0.713, 0.713, 0.712, 0.712, 0.711, 0.71, 0.709, 0.709, 0.709, 0.709, 0.709, 0.709, 0.708, 0.707, 0.706, 0.705, 0.704, 0.703, 0.703, 0.703, 0.703, 0.702, 0.701, 0.7, 0.7, 0.699, 0.698, 0.698, 0.698, 0.698, 0.698, 0.698, 0.697, 0.697, 0.696, 0.695, 0.695, 0.695, 0.695, 0.694, 0.694, 0.694, 0.693, 0.693, 0.692, 0.691, 0.691, 0.691, 0.691, 0.691, 0.691, 0.691, 0.69, 0.69, 0.69, 0.69, 0.689, 0.688, 0.687, 0.686, 0.685, 0.684, 0.683, 0.683, 0.682, 0.681, 0.68, 0.68, 0.679, 0.678, 0.677, 0.677, 0.677, 0.677, 0.677, 0.676, 0.676, 0.676, 0.675, 0.674, 0.674, 0.674, 0.673, 0.673, 0.673, 0.672, 0.672, 0.671, 0.671, 0.67, 0.669, 0.669, 0.668, 0.668, 0.668, 0.668, 0.667, 0.667, 0.666, 0.666, 0.666, 0.665, 0.665, 0.664, 0.664, 0.663, 0.663, 0.663, 0.663, 0.663, 0.663, 0.662, 0.662, 0.662, 0.661, 0.661, 0.661, 0.66, 0.66, 0.659, 0.658, 0.658, 0.658, 0.657, 0.656, 0.656, 0.655, 0.655, 0.655, 0.654, 0.653, 0.652, 0.651, 0.65, 0.65, 0.649, 0.648, 0.647, 0.647, 0.646, 0.645, 0.645, 0.644, 0.644, 0.643, 0.642, 0.642, 0.642, 0.641, 0.64, 0.639, 0.638, 0.637, 0.636, 0.636, 0.635, 0.635, 0.635, 0.634, 0.633, 0.633, 0.633, 0.632, 0.631, 0.63, 0.629, 0.629, 0.629, 0.629, 0.628, 0.628, 0.627, 0.627, 0.627, 0.626, 0.625, 0.624, 0.624, 0.624, 0.623, 0.622, 0.622, 0.621, 0.62, 0.619, 0.618, 0.617, 0.617, 0.616, 0.615, 0.614, 0.614, 0.613, 0.613, 0.613, 0.612, 0.612, 0.612, 0.611, 0.611, 0.611, 0.611, 0.611, 0.61, 0.61, 0.609, 0.608, 0.607, 0.606, 0.605, 0.605, 0.605, 0.604, 0.604, 0.604, 0.604, 0.604, 0.604, 0.603, 0.603, 0.603, 0.603, 0.603, 0.603, 0.603, 0.602, 0.602, 0.602, 0.601, 0.601, 0.6, 0.599, 0.599, 0.599, 0.598, 0.598, 0.597, 0.597, 0.596, 0.596, 0.595, 0.595, 0.595, 0.595, 0.595, 0.595, 0.594, 0.593, 0.592, 0.592, 0.591, 0.59, 0.59, 0.589, 0.589, 0.588, 0.587, 0.586, 0.585, 0.584, 0.584, 0.583, 0.583, 0.582, 0.582, 0.582, 0.581, 0.58, 0.579, 0.578, 0.578, 0.577, 0.577, 0.576, 0.575, 0.574, 0.574, 0.574, 0.573, 0.572, 0.571, 0.57, 0.57, 0.57, 0.569, 0.569, 0.569, 0.569, 0.568, 0.568, 0.567, 0.566, 0.565, 0.565, 0.565, 0.564, 0.563, 0.563, 0.562, 0.561, 0.561, 0.56, 0.559, 0.558, 0.557, 0.556, 0.555, 0.555, 0.554, 0.553, 0.552, 0.551, 0.55, 0.549, 0.549, 0.549, 0.549, 0.549, 0.549, 0.549, 0.549, 0.548, 0.548, 0.548, 0.547, 0.547, 0.547, 0.547, 0.547, 0.547, 0.546, 0.545, 0.544, 0.544, 0.544, 0.544, 0.543, 0.543, 0.542, 0.542, 0.542, 0.542, 0.542, 0.541, 0.54, 0.54, 0.54, 0.54, 0.54, 0.54, 0.539, 0.539, 0.539, 0.538, 0.538, 0.538, 0.537, 0.536, 0.536, 0.536, 0.536, 0.536, 0.536, 0.536, 0.535, 0.535, 0.535, 0.534, 0.534, 0.534, 0.534, 0.534, 0.533, 0.532, 0.532, 0.532, 0.532, 0.532, 0.531, 0.531, 0.531, 0.531, 0.53, 0.529, 0.529, 0.529, 0.529, 0.528, 0.528, 0.528, 0.527, 0.527, 0.527, 0.527, 0.527, 0.527, 0.526, 0.526, 0.525, 0.525, 0.525, 0.524, 0.523, 0.523, 0.522, 0.522, 0.522, 0.522, 0.521, 0.52, 0.52, 0.519, 0.519, 0.519, 0.518, 0.518, 0.518, 0.518, 0.518, 0.518, 0.517, 0.517, 0.517, 0.517, 0.517, 0.517, 0.517, 0.516, 0.515, 0.514, 0.513, 0.512, 0.511, 0.511, 0.511, 0.51, 0.509, 0.508, 0.508, 0.508, 0.508, 0.508, 0.507, 0.507, 0.506, 0.505, 0.505, 0.504, 0.504, 0.504, 0.503, 0.503, 0.503, 0.503, 0.503, 0.502, 0.502, 0.501, 0.501, 0.5, 0.499, 0.499, 0.499, 0.498, 0.498, 0.498, 0.498, 0.498, 0.498, 0.498, 0.498, 0.497, 0.497, 0.497, 0.496, 0.496, 0.495, 0.494, 0.494, 0.494, 0.493, 0.493, 0.493, 0.492, 0.492, 0.492, 0.491, 0.49, 0.489, 0.488, 0.488, 0.488, 0.488, 0.488, 0.488, 0.488, 0.487, 0.487, 0.487, 0.487, 0.486, 0.486, 0.486, 0.485, 0.484, 0.484, 0.484, 0.484, 0.484, 0.484, 0.483, 0.483, 0.483, 0.483, 0.483, 0.483, 0.483, 0.483, 0.482, 0.481, 0.481, 0.481, 0.481, 0.48, 0.479, 0.479, 0.478, 0.478, 0.478, 0.478, 0.478, 0.477, 0.477, 0.477, 0.476, 0.475, 0.475, 0.475, 0.475, 0.474, 0.473, 0.473, 0.472, 0.472, 0.472, 0.472, 0.472, 0.472, 0.471, 0.47, 0.47, 0.47, 0.47, 0.469, 0.469, 0.468, 0.467, 0.467, 0.467, 0.467, 0.466, 0.465, 0.464, 0.464, 0.463, 0.463, 0.463, 0.462, 0.462, 0.462, 0.462, 0.461, 0.461, 0.461, 0.46, 0.459, 0.458, 0.458, 0.457, 0.457, 0.457, 0.457, 0.457, 0.456, 0.456, 0.456, 0.456, 0.456, 0.456, 0.456, 0.455, 0.455, 0.455, 0.455, 0.455, 0.454, 0.453, 0.452, 0.452, 0.451, 0.45, 0.45, 0.45, 0.45, 0.449, 0.448, 0.448, 0.448, 0.447, 0.446, 0.446, 0.446, 0.446, 0.445, 0.445, 0.444, 0.444, 0.444, 0.444, 0.444, 0.444, 0.444, 0.443, 0.442, 0.441, 0.441, 0.44, 0.44, 0.44, 0.44, 0.44, 0.44, 0.44, 0.439, 0.439, 0.439, 0.438, 0.438, 0.437, 0.437, 0.437, 0.437, 0.436, 0.436, 0.435, 0.435, 0.435, 0.435, 0.434, 0.434, 0.433, 0.432, 0.432, 0.432, 0.432, 0.432, 0.432, 0.431, 0.431, 0.431, 0.43, 0.43, 0.43, 0.43, 0.43, 0.429, 0.429, 0.429, 0.429, 0.428, 0.427, 0.426, 0.426, 0.425, 0.425, 0.425, 0.424, 0.424, 0.424, 0.424, 0.423, 0.422, 0.422, 0.422, 0.421, 0.421, 0.421, 0.421, 0.421, 0.42, 0.42, 0.419, 0.419, 0.419, 0.418, 0.417, 0.417, 0.417, 0.417, 0.417, 0.416, 0.416, 0.416, 0.415, 0.415, 0.414, 0.414, 0.414, 0.414, 0.414, 0.414, 0.414, 0.414, 0.413, 0.412, 0.411, 0.411, 0.411, 0.411, 0.41, 0.41, 0.41, 0.41, 0.409, 0.409, 0.409, 0.408, 0.408, 0.408, 0.407, 0.407, 0.407, 0.407, 0.407, 0.406, 0.406, 0.406, 0.405, 0.405, 0.404, 0.403, 0.402, 0.402, 0.401, 0.401, 0.401, 0.4, 0.4, 0.4, 0.399, 0.399, 0.398, 0.398, 0.398, 0.398, 0.398, 0.398, 0.397, 0.397, 0.396, 0.395, 0.394, 0.394, 0.394, 0.394, 0.393, 0.392, 0.392, 0.392, 0.391, 0.39, 0.39, 0.389, 0.388, 0.387, 0.387, 0.387, 0.387, 0.387, 0.387, 0.386, 0.386, 0.385, 0.384, 0.384, 0.384, 0.383, 0.382, 0.381, 0.38, 0.38, 0.379, 0.378, 0.377, 0.376, 0.375, 0.375, 0.375, 0.375, 0.375, 0.374, 0.374, 0.374, 0.373, 0.373, 0.373, 0.373, 0.373, 0.373, 0.372, 0.372, 0.371, 0.371, 0.371, 0.371, 0.371, 0.37, 0.369, 0.368, 0.368, 0.368, 0.367, 0.367, 0.367, 0.366, 0.365, 0.365, 0.364, 0.363, 0.363, 0.363, 0.363, 0.363, 0.362, 0.361, 0.36, 0.36, 0.359, 0.359, 0.358, 0.357, 0.357, 0.356, 0.356, 0.356, 0.356, 0.355, 0.355, 0.355, 0.354, 0.353, 0.352, 0.352, 0.351, 0.35, 0.349, 0.349, 0.348, 0.347, 0.347, 0.347, 0.347, 0.347, 0.346, 0.346, 0.345, 0.344, 0.343, 0.343, 0.342, 0.342, 0.342, 0.342, 0.341, 0.341, 0.341, 0.34, 0.339, 0.339, 0.339, 0.339, 0.338, 0.337, 0.337, 0.337, 0.336, 0.336, 0.335, 0.334, 0.333, 0.332, 0.332, 0.331, 0.33, 0.33, 0.329, 0.329, 0.329, 0.329, 0.329, 0.329, 0.329, 0.329, 0.329, 0.328, 0.327, 0.327, 0.326, 0.325, 0.324, 0.324, 0.323, 0.323, 0.323, 0.323, 0.322, 0.322, 0.321, 0.32, 0.319, 0.319, 0.318, 0.318, 0.317, 0.317, 0.317, 0.316, 0.316, 0.315, 0.315, 0.315, 0.315, 0.315, 0.315, 0.314, 0.314, 0.313, 0.312, 0.312, 0.312, 0.311, 0.311, 0.311, 0.31, 0.309, 0.308, 0.307, 0.306, 0.305, 0.304, 0.303, 0.302, 0.301, 0.301, 0.301, 0.3, 0.299, 0.298, 0.298, 0.298, 0.297, 0.296, 0.295, 0.294, 0.293, 0.292, 0.291, 0.29, 0.289, 0.288, 0.287, 0.287, 0.286, 0.285, 0.284, 0.283, 0.283, 0.282, 0.281, 0.28, 0.279, 0.279, 0.278, 0.277, 0.277, 0.277, 0.276, 0.276, 0.276, 0.276, 0.276, 0.276, 0.275, 0.274, 0.273, 0.273, 0.272, 0.271, 0.271, 0.27, 0.269, 0.269, 0.268, 0.267, 0.267, 0.267, 0.267, 0.266, 0.265, 0.264, 0.263, 0.263, 0.262, 0.261, 0.26, 0.259, 0.258, 0.258, 0.257, 0.256, 0.256, 0.256, 0.255, 0.254, 0.253, 0.252, 0.251, 0.25, 0.249, 0.248, 0.247, 0.247, 0.247, 0.246, 0.246, 0.246, 0.246, 0.246, 0.246, 0.245, 0.244, 0.243, 0.243, 0.242, 0.242, 0.241, 0.241, 0.24, 0.24, 0.24, 0.239, 0.238, 0.238, 0.238, 0.238, 0.237, 0.237, 0.237, 0.237, 0.236, 0.235, 0.235, 0.234, 0.234, 0.234, 0.234, 0.233, 0.232, 0.231, 0.23, 0.23, 0.23, 0.23, 0.23, 0.229, 0.228, 0.227, 0.227, 0.227, 0.226, 0.225, 0.225, 0.225, 0.224, 0.223, 0.222, 0.221, 0.221, 0.22, 0.219, 0.218, 0.218, 0.217, 0.216, 0.216, 0.215, 0.215, 0.215, 0.214, 0.213, 0.212, 0.212, 0.212, 0.212, 0.211, 0.21, 0.209, 0.209, 0.209, 0.209, 0.208, 0.207, 0.207, 0.206, 0.205, 0.205, 0.204, 0.204, 0.203, 0.202, 0.202, 0.201, 0.201, 0.2, 0.2, 0.2, 0.2, 0.199, 0.198, 0.197, 0.197, 0.196, 0.196, 0.196, 0.196, 0.195, 0.194, 0.193, 0.193, 0.192, 0.192, 0.192, 0.191, 0.191, 0.191, 0.191, 0.19, 0.189, 0.188, 0.187, 0.187, 0.186, 0.185, 0.185, 0.184, 0.184, 0.184, 0.183, 0.183, 0.182, 0.181, 0.181, 0.181, 0.18, 0.179, 0.179, 0.179, 0.179, 0.179, 0.178, 0.177, 0.176, 0.176, 0.175, 0.174, 0.174, 0.173, 0.173, 0.173, 0.173, 0.173, 0.173, 0.173, 0.172, 0.171, 0.17, 0.169, 0.168, 0.167, 0.166, 0.166, 0.166, 0.165, 0.164, 0.163, 0.163, 0.163, 0.162, 0.161, 0.161, 0.161, 0.161, 0.16, 0.16, 0.159, 0.158, 0.157, 0.156, 0.155, 0.154, 0.153, 0.153, 0.152, 0.151, 0.15, 0.15, 0.15, 0.15, 0.15, 0.15, 0.149, 0.148, 0.147, 0.147, 0.146, 0.146, 0.146, 0.145, 0.144, 0.143, 0.142, 0.141, 0.14, 0.139, 0.138, 0.137, 0.136, 0.135, 0.134, 0.133, 0.133, 0.132, 0.132, 0.131, 0.131, 0.13, 0.129, 0.128, 0.127, 0.127, 0.127, 0.126, 0.126, 0.125, 0.125, 0.124, 0.124, 0.124, 0.124, 0.123, 0.122, 0.122, 0.122, 0.121, 0.12, 0.119, 0.118, 0.118, 0.118, 0.117, 0.116, 0.116, 0.115, 0.115, 0.114, 0.114, 0.113, 0.113, 0.113, 0.112, 0.111, 0.111, 0.11, 0.11, 0.11, 0.11, 0.11, 0.11, 0.11, 0.109, 0.109, 0.109, 0.108, 0.107, 0.106, 0.105, 0.105, 0.105, 0.105, 0.104, 0.103, 0.103, 0.102, 0.101, 0.101, 0.101, 0.101, 0.1, 0.099, 0.098, 0.097, 0.096, 0.096, 0.095, 0.095, 0.094, 0.094, 0.093, 0.093, 0.093, 0.093, 0.092, 0.092, 0.092, 0.092, 0.091, 0.09, 0.09, 0.089, 0.088, 0.088, 0.087, 0.086, 0.086, 0.085, 0.085, 0.085, 0.085, 0.085, 0.085, 0.085, 0.084, 0.084, 0.083, 0.083, 0.083, 0.082, 0.081, 0.081, 0.081, 0.081, 0.081, 0.08, 0.08, 0.08, 0.08, 0.079, 0.079, 0.079, 0.078, 0.078, 0.077, 0.076, 0.075, 0.074, 0.073, 0.073, 0.072, 0.071, 0.071, 0.07, 0.069, 0.069, 0.068, 0.067, 0.066, 0.066, 0.066, 0.065, 0.065, 0.065, 0.064, 0.064, 0.064, 0.064, 0.064, 0.064, 0.064, 0.064, 0.064, 0.064, 0.063, 0.063, 0.063, 0.063, 0.063, 0.062, 0.061, 0.061, 0.061, 0.061, 0.061, 0.061, 0.061, 0.061, 0.061, 0.061, 0.061, 0.061, 0.061, 0.061, 0.06, 0.06, 0.059, 0.059, 0.059, 0.059, 0.059, 0.058, 0.058, 0.057, 0.057, 0.057, 0.056, 0.055, 0.054, 0.053, 0.052, 0.052, 0.051, 0.051, 0.051, 0.05, 0.049, 0.048, 0.047, 0.046, 0.045, 0.045, 0.045, 0.045, 0.044, 0.044, 0.043, 0.042, 0.042, 0.042, 0.042, 0.042, 0.042, 0.042, 0.041, 0.041, 0.041, 0.04, 0.04, 0.04, 0.04, 0.04, 0.04, 0.039, 0.038, 0.038, 0.037, 0.037, 0.037, 0.037, 0.036, 0.035, 0.035, 0.035, 0.035, 0.035, 0.034, 0.034, 0.034, 0.033, 0.033, 0.032, 0.031, 0.031, 0.031, 0.03, 0.03, 0.03, 0.029, 0.028, 0.027, 0.026, 0.026, 0.026, 0.026, 0.026, 0.025, 0.024, 0.024, 0.024, 0.024, 0.024, 0.023, 0.022, 0.022, 0.021, 0.021, 0.021, 0.021, 0.02, 0.02, 0.02, 0.019, 0.019, 0.019, 0.019, 0.018, 0.017, 0.016, 0.016, 0.015, 0.014, 0.013, 0.012, 0.011, 0.011, 0.01, 0.01, 0.01, 0.01, 0.009, 0.009, 0.008, 0.007, 0.007, 0.006, 0.006, 0.005, 0.005, 0.005, 0.005, 0.004, 0.004, 0.003, 0.003, 0.003, 0.002, 0.001, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "thresholds": [-0.18437743186950684, -0.18415190279483795, -0.18413642048835754, -0.18401437997817993, -0.18395553529262543, -0.18376587331295013, -0.18348096311092377, -0.18329699337482452, -0.1832355558872223, -0.18307293951511383, -0.18306918442249298, -0.1830255389213562, -0.18301630020141602, -0.18288643658161163, -0.1828005611896515, -0.1824485808610916, -0.18226264417171478, -0.18201741576194763, -0.18174247443675995, -0.18173594772815704, -0.18167702853679657, -0.18161100149154663, -0.18152067065238953, -0.1814163774251938, -0.18103273212909698, -0.18100854754447937, -0.18096573650836945, -0.18081516027450562, -0.18081100285053253, -0.1806100755929947, -0.18060214817523956, -0.18056347966194153, -0.18048734962940216, -0.18046504259109497, -0.1802617311477661, -0.18018889427185059, -0.18006519973278046, -0.17990098893642426, -0.17989954352378845, -0.17989851534366608, -0.17989708483219147, -0.1798654943704605, -0.17975372076034546, -0.1796119064092636, -0.17954520881175995, -0.17941522598266602, -0.17941461503505707, -0.17940475046634674, -0.17936408519744873, -0.1793595552444458, -0.1792515516281128, -0.17919795215129852, -0.17917770147323608, -0.17909100651741028, -0.17907832562923431, -0.17906583845615387, -0.17905333638191223, -0.17895416915416718, -0.1789318323135376, -0.17892907559871674, -0.178928941488266, -0.17886899411678314, -0.17884822189807892, -0.17870308458805084, -0.17869912087917328, -0.17863066494464874, -0.1785954087972641, -0.17856481671333313, -0.17855972051620483, -0.17849817872047424, -0.1784055083990097, -0.1783929169178009, -0.178300142288208, -0.1782156378030777, -0.17821523547172546, -0.1782011091709137, -0.17819228768348694, -0.1780918687582016, -0.17808964848518372, -0.1780005544424057, -0.17799830436706543, -0.17799538373947144, -0.1779492199420929, -0.17784833908081055, -0.1778191179037094, -0.17780880630016327, -0.177793487906456, -0.17778214812278748, -0.17777925729751587, -0.17775408923625946, -0.17770841717720032, -0.177652046084404, -0.1776386797428131, -0.17762836813926697, -0.17752975225448608, -0.1775108128786087, -0.17742960155010223, -0.17742390930652618, -0.17732922732830048, -0.17727479338645935, -0.17723895609378815, -0.1772044450044632, -0.17715975642204285, -0.17707085609436035, -0.1770525723695755, -0.17700687050819397, -0.17697905004024506, -0.17695476114749908, -0.17695249617099762, -0.1768447756767273, -0.17671982944011688, -0.17669370770454407, -0.17662841081619263, -0.1766194850206375, -0.1765967458486557, -0.1765952855348587, -0.17658887803554535, -0.17656370997428894, -0.17651711404323578, -0.17651233077049255, -0.17648720741271973, -0.17647191882133484, -0.17644010484218597, -0.17640329897403717, -0.17634424567222595, -0.17632247507572174, -0.17623774707317352, -0.1762123852968216, -0.17619618773460388, -0.17618389427661896, -0.17614516615867615, -0.17612940073013306, -0.17611849308013916, -0.17608091235160828, -0.17606034874916077, -0.17603105306625366, -0.17602840065956116, -0.1759812980890274, -0.17594048380851746, -0.17592129111289978, -0.17583787441253662, -0.17578621208667755, -0.1757310926914215, -0.1756620705127716, -0.17556141316890717, -0.1755370944738388, -0.1755312979221344, -0.17549391090869904, -0.17537817358970642, -0.17531657218933105, -0.17514844238758087, -0.17511986196041107, -0.17498189210891724, -0.1748829334974289, -0.17486876249313354, -0.1748437136411667, -0.17481598258018494, -0.17481137812137604, -0.17470292747020721, -0.1746828556060791, -0.17461958527565002, -0.17451421916484833, -0.17449964582920074, -0.17447702586650848, -0.17430421710014343, -0.1742900013923645, -0.17423056066036224, -0.17420783638954163, -0.17418965697288513, -0.1740545779466629, -0.17397543787956238, -0.17393241822719574, -0.17391206324100494, -0.17386670410633087, -0.17381417751312256, -0.17379119992256165, -0.17378824949264526, -0.17377407848834991, -0.17375753819942474, -0.17369595170021057, -0.17367339134216309, -0.17364686727523804, -0.17362672090530396, -0.1736234724521637, -0.1736043244600296, -0.17356131970882416, -0.17349326610565186, -0.17348577082157135, -0.17344985902309418, -0.17317503690719604, -0.1731363981962204, -0.17311768233776093, -0.17311036586761475, -0.17304721474647522, -0.17302685976028442, -0.17282235622406006, -0.1728019416332245, -0.17276829481124878, -0.172759547829628, -0.17272070050239563, -0.17266845703125, -0.17263364791870117, -0.17262406647205353, -0.17253851890563965, -0.17250823974609375, -0.17249645292758942, -0.17244845628738403, -0.17244082689285278, -0.1724337637424469, -0.1724105179309845, -0.17230361700057983, -0.17230035364627838, -0.1722390204668045, -0.17219127714633942, -0.1721535623073578, -0.17213979363441467, -0.17201922833919525, -0.1719672977924347, -0.17190895974636078, -0.17190362513065338, -0.17188003659248352, -0.17187629640102386, -0.1718606799840927, -0.17182107269763947, -0.17169289290905, -0.1716466248035431, -0.17154259979724884, -0.17152421176433563, -0.1715145707130432, -0.17149437963962555, -0.1713370829820633, -0.17124740779399872, -0.17116913199424744, -0.17116403579711914, -0.1711421012878418, -0.1711069494485855, -0.17107729613780975, -0.17086173593997955, -0.1708463877439499, -0.17080634832382202, -0.1707649677991867, -0.17073088884353638, -0.17069502174854279, -0.17062529921531677, -0.17060911655426025, -0.17058014869689941, -0.1704605221748352, -0.17041338980197906, -0.17037074267864227, -0.17028996348381042, -0.17022009193897247, -0.17006857693195343, -0.17002837359905243, -0.16999493539333344, -0.16975830495357513, -0.16970759630203247, -0.16968731582164764, -0.16967108845710754, -0.16962707042694092, -0.16959655284881592, -0.16957899928092957, -0.1695614904165268, -0.16954681277275085, -0.16950783133506775, -0.16950061917304993, -0.16947422921657562, -0.16946828365325928, -0.169391468167305, -0.1693723201751709, -0.16933612525463104, -0.16929636895656586, -0.1692913919687271, -0.16928531229496002, -0.16927893459796906, -0.16925522685050964, -0.16920943558216095, -0.16916586458683014, -0.16907855868339539, -0.16900429129600525, -0.1688123345375061, -0.16865944862365723, -0.16858825087547302, -0.16853077709674835, -0.16852113604545593, -0.16847017407417297, -0.1684643179178238, -0.16843518614768982, -0.16839762032032013, -0.16836661100387573, -0.16833177208900452, -0.16826780140399933, -0.16820496320724487, -0.16817910969257355, -0.1681087166070938, -0.16808436810970306, -0.1680494099855423, -0.16804565489292145, -0.16803839802742004, -0.16801609098911285, -0.1679973602294922, -0.16794553399085999, -0.16792574524879456, -0.16787205636501312, -0.16774584352970123, -0.16767218708992004, -0.1676526963710785, -0.16763874888420105, -0.16759121417999268, -0.16754592955112457, -0.1674494743347168, -0.16735969483852386, -0.16735954582691193, -0.16732852160930634, -0.16732333600521088, -0.16726891696453094, -0.16725784540176392, -0.16723297536373138, -0.1672307252883911, -0.16722321510314941, -0.1672205626964569, -0.16719485819339752, -0.16717803478240967, -0.16712450981140137, -0.16709613800048828, -0.16702517867088318, -0.16698212921619415, -0.16696685552597046, -0.16696566343307495, -0.16695795953273773, -0.16694293916225433, -0.16686561703681946, -0.1668626070022583, -0.16680970788002014, -0.16679157316684723, -0.16676920652389526, -0.16675855219364166, -0.16674458980560303, -0.1667022854089737, -0.16659176349639893, -0.16658112406730652, -0.16654545068740845, -0.16651961207389832, -0.16651268303394318, -0.16647720336914062, -0.1664709448814392, -0.1664356291294098, -0.1664247065782547, -0.16640730202198029, -0.16639816761016846, -0.16629868745803833, -0.16625213623046875, -0.16625188291072845, -0.16619692742824554, -0.16609473526477814, -0.1660740077495575, -0.16602516174316406, -0.16599644720554352, -0.1659688502550125, -0.16586251556873322, -0.1658048778772354, -0.16570709645748138, -0.1656467318534851, -0.1656448096036911, -0.16562879085540771, -0.165536567568779, -0.16551990807056427, -0.16546104848384857, -0.16543014347553253, -0.16541756689548492, -0.1653946042060852, -0.16533227264881134, -0.16530220210552216, -0.16529448330402374, -0.16524961590766907, -0.16523554921150208, -0.16519670188426971, -0.16516657173633575, -0.1651463508605957, -0.16509883105754852, -0.16496780514717102, -0.16495102643966675, -0.16489526629447937, -0.16488449275493622, -0.16482657194137573, -0.16473618149757385, -0.1646827757358551, -0.16467098891735077, -0.16459207236766815, -0.1645900309085846, -0.1645762175321579, -0.1645030677318573, -0.16446569561958313, -0.16440731287002563, -0.16437461972236633, -0.16428056359291077, -0.1642705351114273, -0.16424015164375305, -0.1642170250415802, -0.1641770303249359, -0.16416144371032715, -0.1641484498977661, -0.16414590179920197, -0.16413770616054535, -0.16413164138793945, -0.1640653908252716, -0.16404269635677338, -0.16395942866802216, -0.1639462262392044, -0.16393032670021057, -0.16391657292842865, -0.16382931172847748, -0.16380687057971954, -0.16378609836101532, -0.16374920308589935, -0.163725346326828, -0.16371750831604004, -0.16369971632957458, -0.1636752188205719, -0.16351647675037384, -0.16350378096103668, -0.1634932905435562, -0.16346298158168793, -0.1634237915277481, -0.1633884459733963, -0.16333353519439697, -0.163314089179039, -0.1632971316576004, -0.16329635679721832, -0.16324485838413239, -0.1632196009159088, -0.16321644186973572, -0.16320772469043732, -0.16320332884788513, -0.16320089995861053, -0.16316922008991241, -0.1630462259054184, -0.1630423367023468, -0.16294749081134796, -0.1629045009613037, -0.16284921765327454, -0.1628410369157791, -0.16283570230007172, -0.16282565891742706, -0.16282548010349274, -0.1628182828426361, -0.16279755532741547, -0.16275987029075623, -0.16274435818195343, -0.16271255910396576, -0.1627071052789688, -0.16270554065704346, -0.1626860499382019, -0.16266527771949768, -0.16265235841274261, -0.16262978315353394, -0.16260670125484467, -0.16255545616149902, -0.1625516712665558, -0.16254061460494995, -0.16245514154434204, -0.16245366632938385, -0.16243784129619598, -0.16239266097545624, -0.16238640248775482, -0.16237770020961761, -0.1623392254114151, -0.1623062640428543, -0.16227635741233826, -0.16226409375667572, -0.16226236522197723, -0.16218291223049164, -0.1621686965227127, -0.1621517539024353, -0.162124902009964, -0.16208668053150177, -0.16203691065311432, -0.16202910244464874, -0.1619962900876999, -0.16197055578231812, -0.1619281768798828, -0.1618959754705429, -0.16186228394508362, -0.16183753311634064, -0.1618041694164276, -0.1618025302886963, -0.1617966592311859, -0.16178999841213226, -0.16178177297115326, -0.16175130009651184, -0.161741241812706, -0.16173145174980164, -0.16172806918621063, -0.16171802580356598, -0.1617177575826645, -0.16171474754810333, -0.1616956889629364, -0.1616497039794922, -0.16164031624794006, -0.16163785755634308, -0.16161271929740906, -0.1616123467683792, -0.16152670979499817, -0.16149263083934784, -0.1614137589931488, -0.16139133274555206, -0.16137391328811646, -0.16137120127677917, -0.16136965155601501, -0.16134576499462128, -0.16133035719394684, -0.16131843626499176, -0.16123369336128235, -0.1611916869878769, -0.16117283701896667, -0.16116255521774292, -0.16115571558475494, -0.16111385822296143, -0.1610901951789856, -0.1610662341117859, -0.16105550527572632, -0.16102711856365204, -0.16101446747779846, -0.16096638143062592, -0.16093961894512177, -0.16092944145202637, -0.16090035438537598, -0.16083477437496185, -0.1608140468597412, -0.16080325841903687, -0.1607692837715149, -0.16074836254119873, -0.16074806451797485, -0.16070598363876343, -0.16068106889724731, -0.16068066656589508, -0.16067256033420563, -0.1606684923171997, -0.16066116094589233, -0.16065718233585358, -0.1606081873178482, -0.16059739887714386, -0.16059105098247528, -0.16058039665222168, -0.16056448221206665, -0.16054947674274445, -0.16053147614002228, -0.16048526763916016, -0.1604241132736206, -0.16038304567337036, -0.16035960614681244, -0.16034363210201263, -0.16026638448238373, -0.16024534404277802, -0.16023977100849152, -0.16021578013896942, -0.16019533574581146, -0.16016732156276703, -0.16013769805431366, -0.16011817753314972, -0.1600448191165924, -0.16003207862377167, -0.15998564660549164, -0.1599571406841278, -0.15993088483810425, -0.1599070429801941, -0.1598876714706421, -0.15987807512283325, -0.1598779708147049, -0.1598135232925415, -0.15977618098258972, -0.15977603197097778, -0.1597737818956375, -0.15976794064044952, -0.15969198942184448, -0.159645676612854, -0.1596413105726242, -0.15962837636470795, -0.15962710976600647, -0.15961192548274994, -0.1595878154039383, -0.15958291292190552, -0.15953178703784943, -0.15952318906784058, -0.15952160954475403, -0.15944169461727142, -0.15942902863025665, -0.15934757888317108, -0.1593133509159088, -0.15930089354515076, -0.15929073095321655, -0.15928299725055695, -0.1592688411474228, -0.15924109518527985, -0.15922363102436066, -0.15921440720558167, -0.15921272337436676, -0.15920737385749817, -0.15917232632637024, -0.15914876759052277, -0.15909504890441895, -0.1590850055217743, -0.15907022356987, -0.15906625986099243, -0.15903641283512115, -0.15901702642440796, -0.15901270508766174, -0.15899252891540527, -0.15893509984016418, -0.15883749723434448, -0.1588324010372162, -0.15882906317710876, -0.15879644453525543, -0.15878981351852417, -0.15874885022640228, -0.15871383249759674, -0.15865124762058258, -0.1586264967918396, -0.1586254984140396, -0.15859226882457733, -0.15856331586837769, -0.1585412323474884, -0.1585017740726471, -0.15848593413829803, -0.1584850698709488, -0.15844567120075226, -0.1584434062242508, -0.15844015777111053, -0.1584251970052719, -0.15841278433799744, -0.15838360786437988, -0.15837863087654114, -0.15837720036506653, -0.15834137797355652, -0.15833866596221924, -0.1583249568939209, -0.1582774519920349, -0.15825209021568298, -0.15824244916439056, -0.15821942687034607, -0.15814948081970215, -0.15814130008220673, -0.15814031660556793, -0.15811246633529663, -0.15810731053352356, -0.15810275077819824, -0.15803910791873932, -0.15797586739063263, -0.1579570323228836, -0.15795600414276123, -0.15793628990650177, -0.15791144967079163, -0.15788432955741882, -0.1578553318977356, -0.1578119546175003, -0.1578097641468048, -0.15774056315422058, -0.1577124446630478, -0.15770985186100006, -0.15769849717617035, -0.15766188502311707, -0.1576610505580902, -0.1576143503189087, -0.1575668454170227, -0.15756182372570038, -0.1575089693069458, -0.15749786794185638, -0.15749774873256683, -0.157470703125, -0.15743999183177948, -0.15743398666381836, -0.15743087232112885, -0.15742136538028717, -0.15740586817264557, -0.15739746391773224, -0.15739259123802185, -0.1573917716741562, -0.1573735773563385, -0.15737341344356537, -0.15734244883060455, -0.15732869505882263, -0.1573212891817093, -0.1572965830564499, -0.1572960615158081, -0.1572529375553131, -0.1572457253932953, -0.15722349286079407, -0.15720726549625397, -0.1571759283542633, -0.15714292228221893, -0.1571403592824936, -0.15713949501514435, -0.15713325142860413, -0.1571151614189148, -0.1570683866739273, -0.15701402723789215, -0.1570013165473938, -0.1569974571466446, -0.1569902002811432, -0.15698131918907166, -0.15695542097091675, -0.15694142878055573, -0.15689261257648468, -0.1568894237279892, -0.15688855946063995, -0.15682587027549744, -0.1568194478750229, -0.156794011592865, -0.15676352381706238, -0.15674884617328644, -0.15674114227294922, -0.15672992169857025, -0.15672613680362701, -0.15670600533485413, -0.15669089555740356, -0.15667934715747833, -0.15662254393100739, -0.15661859512329102, -0.1566183716058731, -0.156612828373909, -0.15660999715328217, -0.1566053032875061, -0.1566026508808136, -0.15655387938022614, -0.1565401405096054, -0.15653195977210999, -0.15652282536029816, -0.15650472044944763, -0.15645518898963928, -0.15644340217113495, -0.15642841160297394, -0.15634040534496307, -0.15631404519081116, -0.15628810226917267, -0.15618625283241272, -0.1561759114265442, -0.1561654806137085, -0.15614207088947296, -0.15614059567451477, -0.15611138939857483, -0.15609341859817505, -0.1560920923948288, -0.15601785480976105, -0.15599936246871948, -0.1559952199459076, -0.15597379207611084, -0.15596060454845428, -0.15596039593219757, -0.15593786537647247, -0.15591241419315338, -0.1559063047170639, -0.15589375793933868, -0.15589100122451782, -0.15586631000041962, -0.15584547817707062, -0.15580837428569794, -0.1557641327381134, -0.1557558923959732, -0.15574368834495544, -0.15573622286319733, -0.155731663107872, -0.1557302623987198, -0.15571162104606628, -0.15568754076957703, -0.15568476915359497, -0.1556735634803772, -0.15566861629486084, -0.15565456449985504, -0.15564389526844025, -0.15561644732952118, -0.15558961033821106, -0.15557926893234253, -0.1555643081665039, -0.15554462373256683, -0.15552981197834015, -0.1554848849773407, -0.15547844767570496, -0.15546956658363342, -0.1554645299911499, -0.1554558128118515, -0.1554381251335144, -0.15540844202041626, -0.15540626645088196, -0.15538577735424042, -0.15536515414714813, -0.15533016622066498, -0.15529727935791016, -0.15528814494609833, -0.15528343617916107, -0.15526071190834045, -0.15523052215576172, -0.15517333149909973, -0.15514980256557465, -0.15510356426239014, -0.1550893634557724, -0.15508559346199036, -0.15507599711418152, -0.15502381324768066, -0.15496404469013214, -0.15492820739746094, -0.15491145849227905, -0.15486443042755127, -0.15486301481723785, -0.1548619568347931, -0.1548595428466797, -0.1548202782869339, -0.1548178493976593, -0.15477216243743896, -0.1547304391860962, -0.1547102928161621, -0.15464070439338684, -0.15456922352313995, -0.15456055104732513, -0.15453432500362396, -0.1544928103685379, -0.1544547826051712, -0.15441349148750305, -0.15438947081565857, -0.1543811708688736, -0.1543472409248352, -0.15434491634368896, -0.1543418914079666, -0.1543349027633667, -0.15430651605129242, -0.15429262816905975, -0.15427370369434357, -0.15425367653369904, -0.15425151586532593, -0.15424975752830505, -0.1542409509420395, -0.15415695309638977, -0.15412908792495728, -0.15409907698631287, -0.15409867465496063, -0.15407542884349823, -0.15406964719295502, -0.15406855940818787, -0.15405303239822388, -0.1540200263261795, -0.15401698648929596, -0.15401224792003632, -0.1539759337902069, -0.1539466679096222, -0.15393564105033875, -0.15392740070819855, -0.1539105325937271, -0.15390938520431519, -0.1539032906293869, -0.15390202403068542, -0.15388698875904083, -0.1538776457309723, -0.1538698524236679, -0.15386758744716644, -0.1538669466972351, -0.1538485586643219, -0.15383665263652802, -0.15381500124931335, -0.15380582213401794, -0.15379349887371063, -0.15379323065280914, -0.15377119183540344, -0.15370076894760132, -0.15369942784309387, -0.15367192029953003, -0.15367083251476288, -0.15366990864276886, -0.15360774099826813, -0.1535964459180832, -0.15353339910507202, -0.15349224209785461, -0.15347512066364288, -0.15344883501529694, -0.15338759124279022, -0.15338222682476044, -0.15337730944156647, -0.15335887670516968, -0.15331009030342102, -0.15330123901367188, -0.15325681865215302, -0.1532534956932068, -0.15325146913528442, -0.15325035154819489, -0.1532183438539505, -0.15320263803005219, -0.1531929075717926, -0.1531202346086502, -0.15310820937156677, -0.15309733152389526, -0.15309256315231323, -0.15306249260902405, -0.15306010842323303, -0.15305544435977936, -0.15304864943027496, -0.1530294120311737, -0.15298762917518616, -0.15295463800430298, -0.15294048190116882, -0.1529144048690796, -0.1529037356376648, -0.15290114283561707, -0.15288423001766205, -0.15288272500038147, -0.15287312865257263, -0.1528555452823639, -0.15284013748168945, -0.15279445052146912, -0.15279358625411987, -0.15277326107025146, -0.15274761617183685, -0.15274550020694733, -0.15274037420749664, -0.15272605419158936, -0.15272276103496552, -0.15272265672683716, -0.15262331068515778, -0.15261691808700562, -0.15259811282157898, -0.15259762108325958, -0.15255975723266602, -0.15255847573280334, -0.1525454819202423, -0.15254080295562744, -0.15246805548667908, -0.15245385468006134, -0.1524399220943451, -0.15241019427776337, -0.1524049937725067, -0.15233558416366577, -0.1523309350013733, -0.15230520069599152, -0.15227949619293213, -0.15227721631526947, -0.15224331617355347, -0.15220612287521362, -0.15217618644237518, -0.15216164290905, -0.15215063095092773, -0.15210849046707153, -0.15210114419460297, -0.15209919214248657, -0.15206436812877655, -0.15206214785575867, -0.15205450356006622, -0.1520177572965622, -0.15201376378536224, -0.15197515487670898, -0.15194085240364075, -0.15194067358970642, -0.1519302874803543, -0.15192104876041412, -0.15180082619190216, -0.15179789066314697, -0.1517912596464157, -0.15177439153194427, -0.1517217606306076, -0.15170428156852722, -0.151637002825737, -0.1516270637512207, -0.15161742269992828, -0.151609867811203, -0.15158651769161224, -0.15155984461307526, -0.15150953829288483, -0.15149648487567902, -0.15148241817951202, -0.15146802365779877, -0.15146800875663757, -0.15141631662845612, -0.15140776336193085, -0.1514035165309906, -0.15136279165744781, -0.15135769546031952, -0.15133625268936157, -0.15133050084114075, -0.15132839977741241, -0.15127088129520416, -0.1512548327445984, -0.15125367045402527, -0.1512468457221985, -0.1512373387813568, -0.15118902921676636, -0.15116815268993378, -0.15114957094192505, -0.151102215051651, -0.15107564628124237, -0.15107442438602448, -0.15104615688323975, -0.1510227620601654, -0.15100307762622833, -0.15099358558654785, -0.1509293168783188, -0.15092816948890686, -0.15091150999069214, -0.15091049671173096, -0.15087707340717316, -0.15087543427944183, -0.15086284279823303, -0.15086078643798828, -0.1507975310087204, -0.15078026056289673, -0.15076322853565216, -0.15076200664043427, -0.15070763230323792, -0.15067623555660248, -0.15065740048885345, -0.15061649680137634, -0.15058937668800354, -0.15058797597885132, -0.15056678652763367, -0.1505618840456009, -0.1505536288022995, -0.15050600469112396, -0.15048786997795105, -0.15048439800739288, -0.15047936141490936, -0.15045124292373657, -0.1504504531621933, -0.15043815970420837, -0.15039733052253723, -0.15038326382637024, -0.15034836530685425, -0.15033724904060364, -0.1503116637468338, -0.15029814839363098, -0.15029078722000122, -0.15026967227458954, -0.1502479761838913, -0.15022419393062592, -0.15022394061088562, -0.15019574761390686, -0.15016405284404755, -0.150140181183815, -0.15010938048362732, -0.15006069839000702, -0.15003034472465515, -0.15002883970737457, -0.14995776116847992, -0.1499384343624115, -0.1499270349740982, -0.14990735054016113, -0.14988671243190765, -0.14976702630519867, -0.14973804354667664, -0.1497104912996292, -0.14970244467258453, -0.14970068633556366, -0.14969858527183533, -0.14969071745872498, -0.14968939125537872, -0.149658203125, -0.14957919716835022, -0.1495571732521057, -0.1495039463043213, -0.14948968589305878, -0.1494777500629425, -0.14946496486663818, -0.1494583934545517, -0.14945827424526215, -0.14938730001449585, -0.14935243129730225, -0.14934450387954712, -0.14934109151363373, -0.1493341028690338, -0.14931145310401917, -0.14930041134357452, -0.14928895235061646, -0.14928680658340454, -0.14926044642925262, -0.14919477701187134, -0.14915142953395844, -0.14911656081676483, -0.14907895028591156, -0.1490626186132431, -0.14901228249073029, -0.14900361001491547, -0.14899951219558716, -0.1489759087562561, -0.14897587895393372, -0.1489681899547577, -0.14894500374794006, -0.14885470271110535, -0.1488463431596756, -0.14882875978946686, -0.14882738888263702, -0.14881087839603424, -0.14879998564720154, -0.14877724647521973, -0.1487644463777542, -0.1487506926059723, -0.14873076975345612, -0.14870285987854004, -0.14867350459098816, -0.14865101873874664, -0.1486470103263855, -0.14864400029182434, -0.14862066507339478, -0.1486116200685501, -0.14861057698726654, -0.14858633279800415, -0.14853475987911224, -0.14847974479198456, -0.1484498530626297, -0.1484357863664627, -0.14842866361141205, -0.1484171599149704, -0.1483841836452484, -0.1483791321516037, -0.14833427965641022, -0.1483258306980133, -0.1483146995306015, -0.14829857647418976, -0.1482917070388794, -0.14827634394168854, -0.14824414253234863, -0.14823532104492188, -0.14821285009384155, -0.14819805324077606, -0.1481870859861374, -0.1481863558292389, -0.1481115221977234, -0.14808638393878937, -0.14808376133441925, -0.14801576733589172, -0.1480046808719635, -0.14799994230270386, -0.14795681834220886, -0.14794525504112244, -0.14792600274085999, -0.1479177474975586, -0.14791539311408997, -0.1478407233953476, -0.14781270921230316, -0.14778223633766174, -0.14776776731014252, -0.14774593710899353, -0.14772313833236694, -0.14771972596645355, -0.14771245419979095, -0.14769341051578522, -0.14765524864196777, -0.1476316899061203, -0.14762112498283386, -0.14761142432689667, -0.14759348332881927, -0.1475893259048462, -0.1475059986114502, -0.1474045068025589, -0.14738132059574127, -0.14736604690551758, -0.14736418426036835, -0.14733724296092987, -0.14731569588184357, -0.14729037880897522, -0.14726483821868896, -0.14723233878612518, -0.1472305804491043, -0.14718414843082428, -0.14716152846813202, -0.14715676009655, -0.14710795879364014, -0.14710314571857452, -0.14707618951797485, -0.14705798029899597, -0.14704222977161407, -0.1470406949520111, -0.14703407883644104, -0.14702558517456055, -0.14699555933475494, -0.1469954401254654, -0.14695695042610168, -0.1469511091709137, -0.14694851636886597, -0.14694076776504517, -0.14690691232681274, -0.1468944102525711, -0.14688760042190552, -0.1468583047389984, -0.14677992463111877, -0.14675801992416382, -0.14674986898899078, -0.1467495858669281, -0.14673975110054016, -0.14672036468982697, -0.1466912031173706, -0.1466870754957199, -0.1466546654701233, -0.14661931991577148, -0.14661307632923126, -0.1466074436903, -0.14659814536571503, -0.1465974599123001, -0.14654600620269775, -0.1465453803539276, -0.1464722603559494, -0.1464487463235855, -0.14643003046512604, -0.14642928540706635, -0.1463540494441986, -0.14634601771831512, -0.14628738164901733, -0.14627094566822052, -0.14626920223236084, -0.14625117182731628, -0.1462228149175644, -0.14621520042419434, -0.14621007442474365, -0.14619037508964539, -0.14617271721363068, -0.14612732827663422, -0.14610879123210907, -0.14606136083602905, -0.146058589220047, -0.14602355659008026, -0.14598026871681213, -0.1459679752588272, -0.14594081044197083, -0.14593051373958588, -0.14592279493808746, -0.1458684504032135, -0.14584264159202576, -0.14580518007278442, -0.145772323012352, -0.14576180279254913, -0.1457604467868805, -0.14573238790035248, -0.14571449160575867, -0.1456574648618698, -0.14563776552677155, -0.14563030004501343, -0.1456112265586853, -0.14561013877391815, -0.14559243619441986, -0.14558875560760498, -0.14558419585227966, -0.1455656886100769, -0.14555488526821136, -0.1455533802509308, -0.14552710950374603, -0.14541946351528168, -0.14535853266716003, -0.14534544944763184, -0.14529107511043549, -0.1452861875295639, -0.14527764916419983, -0.145266592502594, -0.14522778987884521, -0.1452200710773468, -0.14521867036819458, -0.14519576728343964, -0.14519117772579193, -0.14518333971500397, -0.14514920115470886, -0.14513501524925232, -0.1451338529586792, -0.14512312412261963, -0.14510487020015717, -0.14507125318050385, -0.1450635939836502, -0.1450580358505249, -0.1450505405664444, -0.14503274857997894, -0.14500601589679718, -0.1449919492006302, -0.14497770369052887, -0.1449461728334427, -0.14494475722312927, -0.14493684470653534, -0.14491520822048187, -0.14488135278224945, -0.14488022029399872, -0.14483784139156342, -0.14483323693275452, -0.14479531347751617, -0.14476391673088074, -0.14475761353969574, -0.14475677907466888, -0.14472247660160065, -0.14471912384033203, -0.14469632506370544, -0.14469470083713531, -0.1446666717529297, -0.14463891088962555, -0.14462634921073914, -0.1446254700422287, -0.1446174830198288, -0.14461477100849152, -0.1446061134338379, -0.14458809792995453, -0.1445862203836441, -0.144584059715271, -0.14457401633262634, -0.1445516049861908, -0.1445472091436386, -0.14452464878559113, -0.14451175928115845, -0.1445101499557495, -0.14445742964744568, -0.14442913234233856, -0.14435802400112152, -0.144335076212883, -0.14430882036685944, -0.1442737877368927, -0.14425884187221527, -0.14425502717494965, -0.14423108100891113, -0.1442176252603531, -0.1441943496465683, -0.1441863477230072, -0.14415386319160461, -0.14414340257644653, -0.14413931965827942, -0.14409710466861725, -0.144060418009758, -0.14405646920204163, -0.14404942095279694, -0.14404435455799103, -0.14404432475566864, -0.14403899013996124, -0.1440359354019165, -0.14402782917022705, -0.14402297139167786, -0.1439974308013916, -0.14399725198745728, -0.14397481083869934, -0.14394082129001617, -0.14392924308776855, -0.14392443001270294, -0.14388081431388855, -0.1438554972410202, -0.14384663105010986, -0.1438104212284088, -0.14381034672260284, -0.1438094973564148, -0.1438063532114029, -0.14379717409610748, -0.1437789648771286, -0.1437561810016632, -0.1437409520149231, -0.14373613893985748, -0.14371778070926666, -0.1436973661184311, -0.14368131756782532, -0.1436644345521927, -0.1436617076396942, -0.14363715052604675, -0.14357724785804749, -0.14356234669685364, -0.14355047047138214, -0.14354510605335236, -0.14352616667747498, -0.14348943531513214, -0.14345404505729675, -0.1434495598077774, -0.1433773636817932, -0.14335310459136963, -0.14334611594676971, -0.14334465563297272, -0.14324459433555603, -0.1432226598262787, -0.14321868121623993, -0.14320801198482513, -0.14320017397403717, -0.14319683611392975, -0.1431921273469925, -0.14316566288471222, -0.14315569400787354, -0.1431514024734497, -0.14313259720802307, -0.14311483502388, -0.143111452460289, -0.1430933177471161, -0.14308585226535797, -0.14308027923107147, -0.1430569738149643, -0.14300808310508728, -0.14295515418052673, -0.14294445514678955, -0.1428857147693634, -0.14285330474376678, -0.14282263815402985, -0.1428055614233017, -0.14279206097126007, -0.1427888721227646, -0.142782062292099, -0.1427558958530426, -0.14274506270885468, -0.14274314045906067, -0.14271587133407593, -0.14270326495170593, -0.14270266890525818, -0.14268255233764648, -0.14264658093452454, -0.14261235296726227, -0.14260835945606232, -0.14260712265968323, -0.14258098602294922, -0.1425807774066925, -0.14258067309856415, -0.14254207909107208, -0.14250677824020386, -0.14248935878276825, -0.1424543857574463, -0.14244921505451202, -0.14242860674858093, -0.1423763930797577, -0.142363041639328, -0.14234639704227448, -0.14233757555484772, -0.14229615032672882, -0.1422729790210724, -0.14226113259792328, -0.14219386875629425, -0.1421133130788803, -0.14210855960845947, -0.14208580553531647, -0.14207524061203003, -0.14204172790050507, -0.14202918112277985, -0.14200641214847565, -0.14200475811958313, -0.14199580252170563, -0.1419847309589386, -0.14198018610477448, -0.14194779098033905, -0.14192621409893036, -0.1418868601322174, -0.14186161756515503, -0.14185939729213715, -0.14179807901382446, -0.14177300035953522, -0.14177273213863373, -0.14176887273788452, -0.14176218211650848, -0.14171817898750305, -0.14169608056545258, -0.1416843682527542, -0.14166715741157532, -0.1416616290807724, -0.14164447784423828, -0.1416422724723816, -0.141630157828331, -0.14158447086811066, -0.14157120883464813, -0.141569584608078, -0.14153027534484863, -0.14148777723312378, -0.14147934317588806, -0.1414264440536499, -0.14140625298023224, -0.14138828217983246, -0.14137127995491028, -0.14135265350341797, -0.14133848249912262, -0.14133785665035248, -0.1413021683692932, -0.14123721420764923, -0.1411885917186737, -0.14117349684238434, -0.14116786420345306, -0.14115719497203827, -0.14107656478881836, -0.14105167984962463, -0.1410217136144638, -0.14100465178489685, -0.14094798266887665, -0.1408391296863556, -0.14081722497940063, -0.1408093422651291, -0.14077435433864594, -0.14075268805027008, -0.14072974026203156, -0.14071384072303772, -0.14069916307926178, -0.1406623274087906, -0.1406603902578354, -0.140641987323761, -0.14061252772808075, -0.1405734270811081, -0.14050255715847015, -0.14049594104290009, -0.14047275483608246, -0.14046235382556915, -0.14042916893959045, -0.14042362570762634, -0.14041613042354584, -0.14041371643543243, -0.1403994858264923, -0.14038734138011932, -0.14031982421875, -0.14028550684452057, -0.14028482139110565, -0.14028045535087585, -0.14027246832847595, -0.14024125039577484, -0.14021293818950653, -0.1402060091495514, -0.14020341634750366, -0.14015302062034607, -0.14012829959392548, -0.14010502398014069, -0.1401028335094452, -0.14006105065345764, -0.14001691341400146, -0.1400091052055359, -0.1399959772825241, -0.13996021449565887, -0.13994142413139343, -0.13990387320518494, -0.13986478745937347, -0.13981720805168152, -0.13980577886104584, -0.13976356387138367, -0.13971984386444092, -0.13968706130981445, -0.1396586298942566, -0.13958461582660675, -0.13956432044506073, -0.13953471183776855, -0.13951978087425232, -0.13949692249298096, -0.13948015868663788, -0.1394445300102234, -0.13944369554519653, -0.1394125521183014, -0.13926345109939575, -0.13919366896152496, -0.13918571174144745, -0.13916991651058197, -0.13916268944740295, -0.13915078341960907, -0.1390787661075592, -0.1390782594680786, -0.13907556235790253, -0.13907553255558014, -0.1389693170785904, -0.13894715905189514, -0.13888277113437653, -0.13886846601963043, -0.13886705040931702, -0.1388639658689499, -0.13879799842834473, -0.13870711624622345, -0.13866572082042694, -0.13864411413669586, -0.13857662677764893, -0.13855808973312378, -0.13853329420089722, -0.13845796883106232, -0.13836915791034698, -0.13835598528385162, -0.13832904398441315, -0.1382228136062622, -0.1382090002298355, -0.13820593059062958, -0.138189435005188, -0.13813629746437073, -0.1380957067012787, -0.13808129727840424, -0.13807815313339233, -0.13807661831378937, -0.1380365639925003, -0.13803011178970337, -0.13798469305038452, -0.13797272741794586, -0.13794094324111938, -0.13792963325977325, -0.13790547847747803, -0.13785004615783691, -0.1377987265586853, -0.1377859264612198, -0.1377805918455124, -0.1377541422843933, -0.13773365318775177, -0.13772617280483246, -0.137715682387352, -0.13765178620815277, -0.1376073956489563, -0.1375877857208252, -0.13758014142513275, -0.13757437467575073, -0.13751989603042603, -0.13749052584171295, -0.13747356832027435, -0.13740667700767517, -0.13737250864505768, -0.1373492330312729, -0.13731427490711212, -0.1372195929288864, -0.13721658289432526, -0.13721413910388947, -0.1371852457523346, -0.13717564940452576, -0.13716000318527222, -0.13714154064655304, -0.1371302455663681, -0.13709747791290283, -0.1369907706975937, -0.1369791030883789, -0.13695774972438812, -0.1369081735610962, -0.1368783712387085, -0.13685622811317444, -0.13684579730033875, -0.13682430982589722, -0.13679398596286774, -0.1367589235305786, -0.1366582214832306, -0.1366376429796219, -0.13662730157375336, -0.13655011355876923, -0.13652805984020233, -0.13638195395469666, -0.136369988322258, -0.13634458184242249, -0.13634434342384338, -0.13622766733169556, -0.13621912896633148, -0.13617496192455292, -0.136132150888443, -0.1361202895641327, -0.13609221577644348, -0.13600489497184753, -0.13598862290382385, -0.13596540689468384, -0.13590998947620392, -0.13589677214622498, -0.1357899308204651, -0.13578097522258759, -0.1357564777135849, -0.13575465977191925, -0.13574109971523285, -0.13569404184818268, -0.1356894075870514, -0.13566817343235016, -0.13563427329063416, -0.1356058418750763, -0.135602667927742, -0.13557179272174835, -0.13556480407714844, -0.13547347486019135, -0.13546061515808105, -0.13541777431964874, -0.13534390926361084, -0.13534021377563477, -0.13533754646778107, -0.13528965413570404, -0.13523085415363312, -0.13513502478599548, -0.13510048389434814, -0.13507600128650665, -0.13497507572174072, -0.13497133553028107, -0.13496829569339752, -0.1349657028913498, -0.13494595885276794, -0.13487620651721954, -0.13487093150615692, -0.13483259081840515, -0.13479556143283844, -0.13478462398052216, -0.13460668921470642, -0.13458004593849182, -0.13440774381160736, -0.13438040018081665, -0.13427522778511047, -0.1342681348323822, -0.1341428905725479, -0.1340872049331665, -0.13405276834964752, -0.13404975831508636, -0.13400894403457642, -0.1339484602212906, -0.13379040360450745, -0.13367211818695068, -0.13361650705337524, -0.1335030049085617, -0.13348975777626038, -0.13345925509929657, -0.13343921303749084, -0.13333037495613098, -0.13331009447574615, -0.13323962688446045, -0.133109450340271, -0.13307791948318481, -0.13307543098926544, -0.13301147520542145, -0.13295310735702515, -0.1328781396150589, -0.13287505507469177, -0.13282319903373718, -0.13281278312206268, -0.1328016221523285, -0.13275541365146637, -0.13271474838256836, -0.13266512751579285, -0.13266022503376007, -0.13263607025146484, -0.13261263072490692, -0.13255052268505096, -0.13248734176158905, -0.1324763298034668, -0.1324678659439087, -0.1324334293603897, -0.132378950715065, -0.1322614848613739, -0.13224363327026367, -0.13220402598381042, -0.1321614533662796, -0.13212966918945312, -0.13209708034992218, -0.1320762038230896, -0.13205741345882416, -0.13205529749393463, -0.13203749060630798, -0.1319926530122757, -0.131980761885643, -0.1319650113582611, -0.131959930062294, -0.13191238045692444, -0.13190016150474548, -0.1318366825580597, -0.13176694512367249, -0.1317491978406906, -0.13164402544498444, -0.1315474659204483, -0.13148967921733856, -0.1314745843410492, -0.13143332302570343, -0.13140983879566193, -0.1313144415616989, -0.13131000101566315, -0.13126526772975922, -0.13121965527534485, -0.13120491802692413, -0.1311974674463272, -0.13119688630104065, -0.13117802143096924, -0.13115902245044708, -0.1311521977186203, -0.13112230598926544, -0.13110020756721497, -0.13107413053512573, -0.13107383251190186, -0.13103464245796204, -0.13103336095809937, -0.13094207644462585, -0.13087555766105652, -0.1307525485754013, -0.1306902915239334, -0.13061146438121796, -0.13053201138973236, -0.13052058219909668, -0.1305145025253296, -0.13046348094940186, -0.13038091361522675, -0.1303294450044632, -0.13029290735721588, -0.13028426468372345, -0.13028106093406677, -0.13028021156787872, -0.13027401268482208, -0.13022226095199585, -0.1301504671573639, -0.13012827932834625, -0.13005906343460083, -0.13000813126564026, -0.12996621429920197, -0.12996011972427368, -0.12995433807373047, -0.12993386387825012, -0.12988345324993134, -0.12985698878765106, -0.12982746958732605, -0.1297055333852768, -0.129705011844635, -0.12961672246456146, -0.129588782787323, -0.1295686811208725, -0.12955550849437714, -0.12949909269809723, -0.12947404384613037, -0.12943781912326813, -0.12940950691699982, -0.12939606606960297, -0.12935790419578552, -0.12927280366420746, -0.12925124168395996, -0.1292066127061844, -0.12903793156147003, -0.1290324181318283, -0.1290181577205658, -0.12901203334331512, -0.12901051342487335, -0.12894271314144135, -0.12883299589157104, -0.12877224385738373, -0.12876075506210327, -0.12875933945178986, -0.12855255603790283, -0.12855103611946106, -0.12848404049873352, -0.12846827507019043, -0.12835264205932617, -0.12826330959796906, -0.12822416424751282, -0.12811101973056793, -0.12808538973331451, -0.12801308929920197, -0.1279439479112625, -0.12789903581142426, -0.12774702906608582, -0.12763863801956177, -0.12760086357593536, -0.12756626307964325, -0.12754172086715698, -0.12742853164672852, -0.12739981710910797, -0.12734073400497437, -0.12711969017982483, -0.12711574137210846, -0.12708014249801636, -0.12692847847938538, -0.12692183256149292, -0.12689055502414703, -0.12675507366657257, -0.12675468623638153, -0.1267087757587433, -0.12650254368782043, -0.12643444538116455, -0.1264301836490631, -0.1263902187347412, -0.12627671658992767, -0.12624764442443848, -0.12624101340770721, -0.12619446218013763, -0.12618999183177948, -0.1260571926832199, -0.12594923377037048, -0.1259469836950302, -0.12591010332107544, -0.1258564442396164, -0.12574584782123566, -0.1256878674030304, -0.12560614943504333, -0.12558132410049438, -0.12545551359653473, -0.1253344714641571, -0.12531162798404694, -0.12524709105491638, -0.12521718442440033, -0.1251058578491211, -0.12503492832183838, -0.1249680370092392, -0.12490218132734299, -0.12489784508943558, -0.12474638223648071, -0.12463553994894028, -0.12461414933204651, -0.12458722293376923, -0.12440508604049683, -0.12435020506381989, -0.124327652156353, -0.12420707941055298, -0.1241622269153595, -0.12415623664855957, -0.12409570068120956, -0.12403686344623566, -0.12403105199337006, -0.12398374825716019, -0.12393715977668762, -0.12393010407686234, -0.12391568720340729, -0.12390422821044922, -0.1238764226436615, -0.12386348098516464, -0.12386174499988556, -0.12385324388742447, -0.12382068485021591, -0.12370019406080246, -0.12364586442708969, -0.12360892444849014, -0.12359095364809036, -0.1235327422618866, -0.1235017254948616, -0.12324193120002747, -0.12323462218046188, -0.12323050945997238, -0.12321621179580688, -0.12321426719427109, -0.12320695072412491, -0.1230950653553009, -0.12299840152263641, -0.12287446111440659, -0.12282487750053406, -0.12261292338371277, -0.12253755331039429, -0.1223023533821106, -0.12229142338037491, -0.12224976718425751, -0.12223445624113083, -0.1222255527973175, -0.12212745100259781, -0.12179198861122131, -0.12166520208120346, -0.12165860086679459, -0.121583953499794, -0.12148868292570114, -0.12134696543216705, -0.12134317308664322, -0.1212102621793747, -0.12111609429121017, -0.12095046043395996, -0.12090560793876648, -0.12086928635835648, -0.12080051004886627, -0.12063439190387726, -0.12047813832759857, -0.12032531946897507, -0.12031024694442749, -0.12025853991508484, -0.12023576349020004, -0.12022191286087036, -0.12011108547449112, -0.11962299793958664, -0.11935675144195557, -0.11913847178220749, -0.1187402755022049, -0.11860215663909912, -0.11850489675998688, -0.1184760332107544, -0.11842930316925049, -0.11830458045005798, -0.1180935800075531, -0.11792255938053131, -0.11722163110971451, -0.11719115078449249, -0.11718425899744034, -0.11714112013578415, -0.11706683039665222, -0.11700838059186935, -0.11668744683265686, -0.11660392582416534, -0.11659989506006241, -0.1160111278295517, -0.11580659449100494, -0.11571238934993744, -0.11563573032617569, -0.11542300134897232, -0.1153993159532547, -0.11523985862731934, -0.11472371220588684, -0.11451387405395508, -0.11448189616203308, -0.11419876664876938, -0.11393221467733383, -0.1136757954955101, -0.11317969858646393, -0.11315245926380157, -0.1131097599864006, -0.11302302032709122, -0.11267144232988358, -0.11252659559249878, -0.11219210922718048, -0.1116066575050354, -0.11074782907962799, -0.10992032289505005, -0.10969008505344391, -0.10750912874937057, -0.1074567511677742, -0.10730019956827164, -0.10717934370040894, -0.10654834657907486, -0.10639728605747223, -0.10595225542783737, -0.10532040894031525, -0.10495792329311371, -0.10457900911569595, -0.10448912531137466, -0.1027892604470253]}

==> raw_results/entropy_L_Former_ood.json <==
{"fpr": [0.0, 0.001, 0.04, 0.04, 0.054, 0.054, 0.058, 0.058, 0.061, 0.061, 0.062, 0.062, 0.065, 0.065, 0.067, 0.067, 0.078, 0.078, 0.083, 0.083, 0.085, 0.085, 0.086, 0.086, 0.088, 0.088, 0.09, 0.09, 0.092, 0.092, 0.093, 0.093, 0.094, 0.094, 0.097, 0.097, 0.1, 0.1, 0.102, 0.102, 0.104, 0.104, 0.106, 0.106, 0.107, 0.107, 0.109, 0.109, 0.11, 0.11, 0.111, 0.111, 0.112, 0.112, 0.116, 0.116, 0.118, 0.118, 0.127, 0.127, 0.128, 0.128, 0.129, 0.129, 0.13, 0.13, 0.131, 0.131, 0.132, 0.132, 0.133, 0.133, 0.134, 0.134, 0.135, 0.135, 0.136, 0.136, 0.138, 0.138, 0.139, 0.139, 0.14, 0.14, 0.141, 0.141, 0.142, 0.142, 0.143, 0.143, 0.144, 0.144, 0.146, 0.146, 0.147, 0.147, 0.148, 0.148, 0.149, 0.149, 0.15, 0.15, 0.151, 0.151, 0.152, 0.152, 0.153, 0.153, 0.155, 0.155, 0.156, 0.156, 0.157, 0.157, 0.161, 0.161, 0.163, 0.163, 0.164, 0.164, 0.165, 0.165, 0.166, 0.166, 0.167, 0.167, 0.169, 0.169, 0.17, 0.17, 0.173, 0.173, 0.174, 0.174, 0.175, 0.175, 0.178, 0.178, 0.179, 0.179, 0.182, 0.182, 0.183, 0.183, 0.184, 0.184, 0.187, 0.187, 0.19, 0.19, 0.192, 0.192, 0.193, 0.193, 0.194, 0.194, 0.195, 0.195, 0.197, 0.197, 0.199, 0.199, 0.2, 0.2, 0.201, 0.201, 0.202, 0.202, 0.203, 0.203, 0.204, 0.204, 0.205, 0.205, 0.206, 0.206, 0.208, 0.208, 0.213, 0.213, 0.214, 0.214, 0.218, 0.218, 0.219, 0.219, 0.221, 0.221, 0.223, 0.223, 0.225, 0.225, 0.229, 0.229, 0.231, 0.231, 0.236, 0.236, 0.237, 0.237, 0.238, 0.238, 0.239, 0.239, 0.241, 0.241, 0.242, 0.242, 0.243, 0.243, 0.244, 0.244, 0.246, 0.246, 0.248, 0.248, 0.25, 0.25, 0.251, 0.251, 0.252, 0.252, 0.254, 0.254, 0.256, 0.256, 0.257, 0.257, 0.259, 0.259, 0.262, 0.262, 0.264, 0.264, 0.271, 0.271, 0.272, 0.272, 0.274, 0.274, 0.275, 0.275, 0.276, 0.276, 0.277, 0.277, 0.278, 0.278, 0.279, 0.279, 0.28, 0.28, 0.282, 0.282, 0.284, 0.284, 0.285, 0.285, 0.286, 0.286, 0.288, 0.288, 0.289, 0.289, 0.291, 0.291, 0.293, 0.293, 0.296, 0.296, 0.297, 0.297, 0.299, 0.299, 0.3, 0.3, 0.301, 0.301, 0.302, 0.302, 0.303, 0.303, 0.304, 0.304, 0.305, 0.305, 0.306, 0.306, 0.307, 0.307, 0.309, 0.309, 0.31, 0.31, 0.313, 0.313, 0.317, 0.317, 0.32, 0.32, 0.322, 0.322, 0.329, 0.329, 0.33, 0.33, 0.331, 0.331, 0.334, 0.334, 0.336, 0.336, 0.338, 0.338, 0.343, 0.343, 0.344, 0.344, 0.347, 0.347, 0.348, 0.348, 0.352, 0.352, 0.354, 0.354, 0.357, 0.357, 0.358, 0.358, 0.36, 0.36, 0.362, 0.362, 0.363, 0.363, 0.364, 0.364, 0.37, 0.37, 0.372, 0.372, 0.374, 0.374, 0.382, 0.382, 0.385, 0.385, 0.387, 0.387, 0.39, 0.39, 0.391, 0.391, 0.393, 0.393, 0.394, 0.394, 0.395, 0.395, 0.396, 0.396, 0.398, 0.398, 0.399, 0.399, 0.4, 0.4, 0.401, 0.401, 0.403, 0.403, 0.404, 0.404, 0.405, 0.405, 0.406, 0.406, 0.409, 0.409, 0.414, 0.414, 0.418, 0.418, 0.425, 0.425, 0.429, 0.429, 0.43, 0.43, 0.433, 0.433, 0.436, 0.436, 0.437, 0.437, 0.438, 0.438, 0.439, 0.439, 0.441, 0.441, 0.446, 0.446, 0.451, 0.451, 0.452, 0.452, 0.454, 0.454, 0.456, 0.456, 0.457, 0.457, 0.459, 0.459, 0.461, 0.461, 0.463, 0.463, 0.464, 0.464, 0.466, 0.466, 0.467, 0.467, 0.468, 0.468, 0.469, 0.469, 0.47, 0.47, 0.472, 0.472, 0.474, 0.474, 0.476, 0.476, 0.477, 0.477, 0.479, 0.479, 0.48, 0.48, 0.487, 0.487, 0.488, 0.488, 0.489, 0.489, 0.496, 0.496, 0.497, 0.497, 0.499, 0.499, 0.501, 0.501, 0.502, 0.502, 0.503, 0.503, 0.504, 0.504, 0.506, 0.506, 0.507, 0.507, 0.508, 0.508, 0.52, 0.52, 0.521, 0.521, 0.522, 0.522, 0.524, 0.524, 0.526, 0.526, 0.531, 0.531, 0.533, 0.533, 0.535, 0.535, 0.542, 0.542, 0.544, 0.544, 0.547, 0.547, 0.549, 0.549, 0.55, 0.55, 0.554, 0.554, 0.556, 0.556, 0.559, 0.559, 0.562, 0.562, 0.563, 0.563, 0.564, 0.564, 0.565, 0.565, 0.568, 0.568, 0.571, 0.571, 0.572, 0.572, 0.58, 0.58, 0.581, 0.581, 0.582, 0.582, 0.585, 0.585, 0.588, 0.588, 0.592, 0.592, 0.594, 0.594, 0.595, 0.595, 0.598, 0.598, 0.599, 0.599, 0.601, 0.601, 0.609, 0.609, 0.617, 0.617, 0.62, 0.62, 0.623, 0.623, 0.626, 0.626, 0.628, 0.628, 0.631, 0.631, 0.633, 0.633, 0.634, 0.634, 0.639, 0.639, 0.642, 0.642, 0.643, 0.643, 0.644, 0.644, 0.651, 0.651, 0.653, 0.653, 0.662, 0.662, 0.663, 0.663, 0.665, 0.665, 0.666, 0.666, 0.672, 0.672, 0.673, 0.673, 0.676, 0.676, 0.679, 0.679, 0.68, 0.68, 0.681, 0.681, 0.687, 0.687, 0.693, 0.693, 0.694, 0.694, 0.705, 0.705, 0.707, 0.707, 0.708, 0.708, 0.714, 0.714, 0.715, 0.715, 0.716, 0.716, 0.719, 0.719, 0.72, 0.72, 0.724, 0.724, 0.725, 0.725, 0.729, 0.729, 0.73, 0.73, 0.731, 0.731, 0.734, 0.734, 0.736, 0.736, 0.737, 0.737, 0.739, 0.739, 0.743, 0.743, 0.747, 0.747, 0.75, 0.75, 0.754, 0.754, 0.755, 0.755, 0.76, 0.76, 0.762, 0.762, 0.767, 0.767, 0.769, 0.769, 0.77, 0.77, 0.771, 0.771, 0.772, 0.772, 0.774, 0.774, 0.775, 0.775, 0.779, 0.779, 0.782, 0.782, 0.783, 0.783, 0.784, 0.784, 0.785, 0.785, 0.786, 0.786, 0.789, 0.789, 0.793, 0.793, 0.794, 0.794, 0.799, 0.799, 0.8, 0.8, 0.804, 0.804, 0.805, 0.805, 0.809, 0.809, 0.811, 0.811, 0.812, 0.812, 0.815, 0.815, 0.819, 0.819, 0.82, 0.82, 0.822, 0.822, 0.824, 0.824, 0.825, 0.825, 0.826, 0.826, 0.827, 0.827, 0.828, 0.828, 0.83, 0.83, 0.831, 0.831, 0.832, 0.832, 0.833, 0.833, 0.844, 0.844, 0.845, 0.845, 0.846, 0.846, 0.847, 0.847, 0.849, 0.849, 0.85, 0.85, 0.851, 0.851, 0.853, 0.853, 0.854, 0.854, 0.855, 0.855, 0.856, 0.856, 0.863, 0.863, 0.865, 0.865, 0.868, 0.868, 0.869, 0.869, 0.872, 0.872, 0.873, 0.873, 0.876, 0.876, 0.882, 0.882, 0.886, 0.886, 0.887, 0.887, 0.891, 0.891, 0.896, 0.896, 0.897, 0.897, 0.899, 0.899, 0.902, 0.902, 0.903, 0.903, 0.904, 0.904, 0.909, 0.909, 0.91, 0.91, 0.913, 0.913, 0.914, 0.914, 0.918, 0.918, 0.92, 0.92, 0.922, 0.922, 0.923, 0.923, 0.925, 0.925, 0.927, 0.927, 0.928, 0.928, 0.932, 0.932, 0.933, 0.933, 0.934, 0.934, 0.935, 0.935, 0.937, 0.937, 0.938, 0.938, 0.939, 0.939, 0.94, 0.94, 0.941, 0.941, 0.942, 0.942, 0.943, 0.943, 0.944, 0.944, 0.945, 0.945, 0.946, 0.946, 0.948, 0.948, 0.949, 0.949, 0.95, 0.95, 0.951, 0.951, 0.953, 0.953, 0.956, 0.956, 0.957, 0.957, 0.958, 0.958, 0.959, 0.959, 0.961, 0.961, 0.962, 0.962, 0.963, 0.963, 0.964, 0.964, 0.965, 0.965, 0.97, 0.97, 0.978, 0.978, 1.0], "tpr": [0.0, 0.0, 0.0, 0.002, 0.002, 0.003, 0.003, 0.004, 0.004, 0.005, 0.005, 0.007, 0.007, 0.01, 0.01, 0.012, 0.012, 0.013, 0.013, 0.017, 0.017, 0.021, 0.021, 0.023, 0.023, 0.025, 0.025, 0.027, 0.027, 0.028, 0.028, 0.029, 0.029, 0.031, 0.031, 0.032, 0.032, 0.033, 0.033, 0.035, 0.035, 0.037, 0.037, 0.038, 0.038, 0.041, 0.041, 0.043, 0.043, 0.047, 0.047, 0.052, 0.052, 0.053, 0.053, 0.054, 0.054, 0.055, 0.055, 0.056, 0.056, 0.063, 0.063, 0.065, 0.065, 0.067, 0.067, 0.081, 0.081, 0.087, 0.087, 0.097, 0.097, 0.098, 0.098, 0.099, 0.099, 0.103, 0.103, 0.104, 0.104, 0.108, 0.108, 0.113, 0.113, 0.117, 0.117, 0.118, 0.118, 0.12, 0.12, 0.122, 0.122, 0.124, 0.124, 0.128, 0.128, 0.132, 0.132, 0.133, 0.133, 0.134, 0.134, 0.146, 0.146, 0.153, 0.153, 0.154, 0.154, 0.158, 0.158, 0.167, 0.167, 0.17, 0.17, 0.171, 0.171, 0.172, 0.172, 0.174, 0.174, 0.178, 0.178, 0.179, 0.179, 0.18, 0.18, 0.181, 0.181, 0.187, 0.187, 0.189, 0.189, 0.19, 0.19, 0.191, 0.191, 0.195, 0.195, 0.197, 0.197, 0.198, 0.198, 0.199, 0.199, 0.2, 0.2, 0.201, 0.201, 0.202, 0.202, 0.205, 0.205, 0.206, 0.206, 0.21, 0.21, 0.214, 0.214, 0.215, 0.215, 0.221, 0.221, 0.223, 0.223, 0.227, 0.227, 0.229, 0.229, 0.23, 0.23, 0.235, 0.235, 0.237, 0.237, 0.238, 0.238, 0.241, 0.241, 0.242, 0.242, 0.244, 0.244, 0.245, 0.245, 0.246, 0.246, 0.248, 0.248, 0.254, 0.254, 0.255, 0.255, 0.257, 0.257, 0.258, 0.258, 0.261, 0.261, 0.268, 0.268, 0.27, 0.27, 0.273, 0.273, 0.274, 0.274, 0.276, 0.276, 0.278, 0.278, 0.279, 0.279, 0.282, 0.282, 0.283, 0.283, 0.287, 0.287, 0.289, 0.289, 0.29, 0.29, 0.291, 0.291, 0.294, 0.294, 0.296, 0.296, 0.297, 0.297, 0.298, 0.298, 0.299, 0.299, 0.3, 0.3, 0.301, 0.301, 0.302, 0.302, 0.306, 0.306, 0.308, 0.308, 0.309, 0.309, 0.312, 0.312, 0.319, 0.319, 0.32, 0.32, 0.321, 0.321, 0.323, 0.323, 0.324, 0.324, 0.326, 0.326, 0.332, 0.332, 0.336, 0.336, 0.337, 0.337, 0.339, 0.339, 0.343, 0.343, 0.346, 0.346, 0.349, 0.349, 0.35, 0.35, 0.356, 0.356, 0.357, 0.357, 0.358, 0.358, 0.36, 0.36, 0.361, 0.361, 0.362, 0.362, 0.363, 0.363, 0.366, 0.366, 0.372, 0.372, 0.374, 0.374, 0.377, 0.377, 0.382, 0.382, 0.383, 0.383, 0.384, 0.384, 0.385, 0.385, 0.386, 0.386, 0.391, 0.391, 0.392, 0.392, 0.394, 0.394, 0.396, 0.396, 0.398, 0.398, 0.399, 0.399, 0.403, 0.403, 0.405, 0.405, 0.412, 0.412, 0.416, 0.416, 0.417, 0.417, 0.42, 0.42, 0.421, 0.421, 0.423, 0.423, 0.424, 0.424, 0.425, 0.425, 0.426, 0.426, 0.428, 0.428, 0.429, 0.429, 0.436, 0.436, 0.438, 0.438, 0.439, 0.439, 0.44, 0.44, 0.442, 0.442, 0.443, 0.443, 0.444, 0.444, 0.446, 0.446, 0.447, 0.447, 0.448, 0.448, 0.449, 0.449, 0.453, 0.453, 0.457, 0.457, 0.458, 0.458, 0.461, 0.461, 0.463, 0.463, 0.465, 0.465, 0.466, 0.466, 0.468, 0.468, 0.469, 0.469, 0.473, 0.473, 0.474, 0.474, 0.477, 0.477, 0.478, 0.478, 0.479, 0.479, 0.484, 0.484, 0.487, 0.487, 0.488, 0.488, 0.489, 0.489, 0.49, 0.49, 0.492, 0.492, 0.493, 0.493, 0.497, 0.497, 0.502, 0.502, 0.505, 0.505, 0.508, 0.508, 0.51, 0.51, 0.512, 0.512, 0.513, 0.513, 0.514, 0.514, 0.519, 0.519, 0.522, 0.522, 0.523, 0.523, 0.524, 0.524, 0.525, 0.525, 0.526, 0.526, 0.527, 0.527, 0.528, 0.528, 0.529, 0.529, 0.53, 0.53, 0.534, 0.534, 0.535, 0.535, 0.536, 0.536, 0.538, 0.538, 0.539, 0.539, 0.54, 0.54, 0.542, 0.542, 0.543, 0.543, 0.544, 0.544, 0.545, 0.545, 0.546, 0.546, 0.549, 0.549, 0.55, 0.55, 0.551, 0.551, 0.554, 0.554, 0.555, 0.555, 0.557, 0.557, 0.558, 0.558, 0.559, 0.559, 0.561, 0.561, 0.562, 0.562, 0.563, 0.563, 0.566, 0.566, 0.567, 0.567, 0.568, 0.568, 0.569, 0.569, 0.574, 0.574, 0.575, 0.575, 0.576, 0.576, 0.577, 0.577, 0.578, 0.578, 0.579, 0.579, 0.581, 0.581, 0.583, 0.583, 0.585, 0.585, 0.588, 0.588, 0.589, 0.589, 0.591, 0.591, 0.592, 0.592, 0.593, 0.593, 0.594, 0.594, 0.595, 0.595, 0.598, 0.598, 0.599, 0.599, 0.601, 0.601, 0.602, 0.602, 0.605, 0.605, 0.606, 0.606, 0.607, 0.607, 0.608, 0.608, 0.61, 0.61, 0.611, 0.611, 0.612, 0.612, 0.613, 0.613, 0.614, 0.614, 0.616, 0.616, 0.617, 0.617, 0.622, 0.622, 0.623, 0.623, 0.624, 0.624, 0.625, 0.625, 0.627, 0.627, 0.63, 0.63, 0.632, 0.632, 0.633, 0.633, 0.634, 0.634, 0.635, 0.635, 0.637, 0.637, 0.641, 0.641, 0.642, 0.642, 0.643, 0.643, 0.648, 0.648, 0.649, 0.649, 0.65, 0.65, 0.654, 0.654, 0.655, 0.655, 0.656, 0.656, 0.657, 0.657, 0.66, 0.66, 0.661, 0.661, 0.662, 0.662, 0.663, 0.663, 0.666, 0.666, 0.67, 0.67, 0.671, 0.671, 0.672, 0.672, 0.673, 0.673, 0.675, 0.675, 0.676, 0.676, 0.677, 0.677, 0.679, 0.679, 0.681, 0.681, 0.682, 0.682, 0.683, 0.683, 0.684, 0.684, 0.687, 0.687, 0.689, 0.689, 0.691, 0.691, 0.692, 0.692, 0.694, 0.694, 0.698, 0.698, 0.699, 0.699, 0.7, 0.7, 0.702, 0.702, 0.703, 0.703, 0.709, 0.709, 0.712, 0.712, 0.713, 0.713, 0.714, 0.714, 0.715, 0.715, 0.718, 0.718, 0.719, 0.719, 0.72, 0.72, 0.721, 0.721, 0.723, 0.723, 0.724, 0.724, 0.725, 0.725, 0.727, 0.727, 0.729, 0.729, 0.733, 0.733, 0.735, 0.735, 0.736, 0.736, 0.737, 0.737, 0.739, 0.739, 0.741, 0.741, 0.743, 0.743, 0.745, 0.745, 0.75, 0.75, 0.752, 0.752, 0.754, 0.754, 0.755, 0.755, 0.756, 0.756, 0.757, 0.757, 0.758, 0.758, 0.76, 0.76, 0.761, 0.761, 0.762, 0.762, 0.763, 0.763, 0.766, 0.766, 0.767, 0.767, 0.77, 0.77, 0.774, 0.774, 0.775, 0.775, 0.778, 0.778, 0.779, 0.779, 0.783, 0.783, 0.787, 0.787, 0.789, 0.789, 0.791, 0.791, 0.792, 0.792, 0.795, 0.795, 0.797, 0.797, 0.798, 0.798, 0.799, 0.799, 0.802, 0.802, 0.803, 0.803, 0.804, 0.804, 0.806, 0.806, 0.808, 0.808, 0.809, 0.809, 0.813, 0.813, 0.816, 0.816, 0.82, 0.82, 0.823, 0.823, 0.828, 0.828, 0.83, 0.83, 0.832, 0.832, 0.837, 0.837, 0.838, 0.838, 0.842, 0.842, 0.851, 0.851, 0.853, 0.853, 0.876, 0.876, 0.881, 0.881, 0.891, 0.891, 0.893, 0.893, 0.894, 0.894, 0.895, 0.895, 0.896, 0.896, 0.911, 0.911, 0.915, 0.915, 0.918, 0.918, 0.919, 0.919, 0.923, 0.923, 0.93, 0.93, 0.931, 0.931, 0.94, 0.94, 0.942, 0.942, 0.944, 0.944, 0.951, 0.951, 0.956, 0.956, 0.962, 0.962, 0.967, 0.967, 0.972, 0.972, 0.977, 0.977, 0.981, 0.981, 0.986, 0.986, 0.988, 0.988, 0.991, 0.991, 0.993, 0.993, 0.996, 0.996, 0.997, 0.997, 1.0, 1.0], "precision": [0.5055611729019212, 0.5053110773899848, 0.5050607287449392, 0.5048101265822785, 0.5050658561296859, 0.5053218449062341, 0.505578093306288, 0.5058346017250127, 0.5060913705583756, 0.5063484002031488, 0.5066056910569106, 0.5068632435180478, 0.5066124109867752, 0.5068702290076336, 0.5071283095723014, 0.5073866530820174, 0.5076452599388379, 0.50790413054564, 0.5076530612244898, 0.5074017355793773, 0.507150153217569, 0.5074092999489014, 0.5071574642126789, 0.5069053708439898, 0.5071647901740021, 0.5069124423963134, 0.5066598360655737, 0.5064069707842133, 0.5066666666666667, 0.5064135454079015, 0.5061601642710473, 0.5064201335387776, 0.5061664953751285, 0.5059125964010283, 0.5056584362139918, 0.5054040144107051, 0.5051493305870237, 0.5054095826893354, 0.5056701030927835, 0.5054151624548736, 0.5051599587203303, 0.5049044914816727, 0.5046487603305785, 0.5049095607235142, 0.5046535677352637, 0.5043973098810139, 0.5041407867494824, 0.5038839979285344, 0.5036269430051813, 0.5038880248833593, 0.5036307053941909, 0.5033731188375714, 0.5031152647975078, 0.5028571428571429, 0.5025987525987526, 0.5028601144045762, 0.5026014568158168, 0.5023425299323269, 0.5020833333333333, 0.501823866597186, 0.5015641293013556, 0.5018257694314032, 0.5020876826722338, 0.5023498694516971, 0.5020898641588297, 0.501829587036069, 0.5015690376569037, 0.5013082155939299, 0.5010471204188481, 0.500785751702462, 0.5010482180293501, 0.5013109596224437, 0.5010493179433368, 0.5007874015748032, 0.5005252100840336, 0.5002627430373096, 0.5, 0.5002630194634403, 0.5, 0.49973670352817273, 0.4994731296101159, 0.4992092778070638, 0.4989451476793249, 0.49868073878627966, 0.498416050686378, 0.49867934495509775, 0.49841437632135305, 0.49814912744579587, 0.4984126984126984, 0.49814716781365803, 0.4978813559322034, 0.49814520402755696, 0.4984093319194062, 0.4981432360742706, 0.4978768577494692, 0.49761019649495486, 0.4973432518597237, 0.49707602339181284, 0.4968085106382979, 0.49654071314529, 0.49627263045793396, 0.4960042621204049, 0.4962686567164179, 0.496, 0.49626467449306294, 0.49599572877736253, 0.49572649572649574, 0.49545697487974344, 0.49518716577540106, 0.49491706795077584, 0.49464668094218417, 0.4943760042849491, 0.4946409431939979, 0.49436997319034853, 0.49409871244635195, 0.49382716049382713, 0.49355531686358756, 0.4938205265986029, 0.4935483870967742, 0.49381387842926305, 0.49354144241119485, 0.49326871297792135, 0.49299568965517243, 0.49326145552560646, 0.4929881337648328, 0.49271451699946034, 0.4924406047516199, 0.4921663965424095, 0.49243243243243245, 0.4921579232017307, 0.49188311688311687, 0.4916080129940444, 0.4913326110509209, 0.49105691056910566, 0.4907809110629067, 0.4905046120455779, 0.49022801302931596, 0.489951113525258, 0.48967391304347824, 0.4893964110929853, 0.48911860718171923, 0.48884050081654873, 0.48856209150326796, 0.488283378746594, 0.48854961832061067, 0.48827059465357336, 0.4885371179039301, 0.4882577826324413, 0.4885245901639344, 0.48879168944778567, 0.4885120350109409, 0.48877941981390255, 0.488499452354874, 0.4882191780821918, 0.48848684210526316, 0.4882062534284147, 0.48792535675082327, 0.4876441515650741, 0.48736263736263735, 0.48708081363386474, 0.4867986798679868, 0.4865162355531095, 0.48623348017621143, 0.4859504132231405, 0.4856670341786108, 0.4859349145063431, 0.4856512141280353, 0.4853672004417449, 0.4850828729281768, 0.4847982310668878, 0.48451327433628316, 0.484781405644715, 0.4850498338870432, 0.4853185595567867, 0.48558758314855877, 0.4853022739877981, 0.48501664816870144, 0.4847307051637979, 0.48444444444444446, 0.4841578654808227, 0.4838709677419355, 0.4835837506956038, 0.48329621380846327, 0.483008356545961, 0.48272017837235226, 0.48243167875069715, 0.48214285714285715, 0.4818537130094919, 0.48156424581005586, 0.48127445500279487, 0.4809843400447427, 0.48069390039171794, 0.48040313549832026, 0.4801120448179272, 0.4798206278026906, 0.4795288839035334, 0.4792368125701459, 0.4789444132509826, 0.47921348314606743, 0.47892074198988194, 0.47862767154105734, 0.47889701744513224, 0.4791666666666667, 0.4788732394366197, 0.4785794813979707, 0.47828539199097575, 0.47799097065462753, 0.4776962168266516, 0.4774011299435028, 0.4771057094403618, 0.47680995475113125, 0.47651386530843237, 0.47678369195922987, 0.47705382436260624, 0.4767573696145125, 0.476460578559274, 0.47616345062429055, 0.47586598523566154, 0.47613636363636364, 0.4758385446276293, 0.4761092150170648, 0.4763801935116676, 0.4760820045558087, 0.4757834757834758, 0.475484606613455, 0.47518539646320596, 0.4748858447488584, 0.47515705311250717, 0.4754285714285714, 0.4751286449399657, 0.4748283752860412, 0.47510017172295366, 0.4753722794959908, 0.47564469914040114, 0.47591743119266056, 0.47561675272518644, 0.4753157290470723, 0.4755887421022401, 0.4752873563218391, 0.4749856239217941, 0.47468354430379744, 0.4743811168681635, 0.4740783410138249, 0.4743515850144092, 0.4746251441753172, 0.4748990190421235, 0.4745958429561201, 0.47429231658001153, 0.47398843930635837, 0.4742625795257374, 0.4739583333333333, 0.4736537348002316, 0.47334878331402086, 0.47304347826086957, 0.4733178654292343, 0.473592571096924, 0.4738675958188153, 0.47414294015107494, 0.4744186046511628, 0.4741128563118092, 0.47380675203725264, 0.4735002912055912, 0.4737762237762238, 0.47346938775510206, 0.47316219369894985, 0.47285464098073554, 0.4725467289719626, 0.472822910578609, 0.47251461988304094, 0.4727911059098888, 0.47306791569086654, 0.47334504979496195, 0.4730363423212192, 0.4727272727272727, 0.47300469483568075, 0.4732824427480916, 0.47297297297297297, 0.47266313932980597, 0.47294117647058825, 0.4726309593878752, 0.47290930506478207, 0.4731879787860931, 0.47346698113207547, 0.4737463126843658, 0.474025974025974, 0.4737152982870644, 0.4739952718676123, 0.4742755765819042, 0.47455621301775147, 0.47483718176435763, 0.4745260663507109, 0.4742145820983995, 0.4739027283511269, 0.47418397626112757, 0.47387173396674587, 0.4741532976827095, 0.47443519619500596, 0.47471743010113027, 0.475, 0.47468731387730795, 0.47497020262216927, 0.4752534287418008, 0.4755369928400955, 0.47582089552238804, 0.47610513739545995, 0.47638971906754335, 0.47607655502392343, 0.4757630161579892, 0.47604790419161674, 0.4763331336129419, 0.4766187050359712, 0.47630473905218956, 0.4759903961584634, 0.4756756756756757, 0.47596153846153844, 0.4756464221286831, 0.4759326113116727, 0.47621914509331725, 0.47650602409638554, 0.47619047619047616, 0.4758745476477684, 0.47616173808086903, 0.4758454106280193, 0.4755287009063444, 0.4758162031438936, 0.47610405323653965, 0.4763922518159806, 0.4760751059963658, 0.47575757575757577, 0.47543966040024255, 0.47512135922330095, 0.47540983606557374, 0.4756986634264885, 0.47537993920972643, 0.4750608272506083, 0.47474132684114423, 0.47442143727161995, 0.47471054235222426, 0.475, 0.47528981086028066, 0.47557997557997556, 0.4758704948075748, 0.47616136919315405, 0.4764525993883792, 0.47613219094247244, 0.4764237599510104, 0.47610294117647056, 0.4757817290006131, 0.4754601226993865, 0.47575199508901167, 0.47542997542997545, 0.4757221880762139, 0.47539975399754, 0.47507692307692306, 0.4747536945812808, 0.47443006777572394, 0.4747225647348952, 0.47501542257865514, 0.47469135802469137, 0.474366893143916, 0.47404202719406674, 0.4743351886209029, 0.474009900990099, 0.4743034055727554, 0.4739776951672863, 0.4736515809051457, 0.47332506203473945, 0.47361887026691496, 0.47391304347826085, 0.473586078309509, 0.47388059701492535, 0.4735532047293093, 0.4738480697384807, 0.4735202492211838, 0.47381546134663344, 0.47348721147847783, 0.4731585518102372, 0.47345409119300436, 0.47375, 0.4740462789243277, 0.47434292866082606, 0.4746399499060739, 0.474937343358396, 0.47523510971786836, 0.4755332496863237, 0.4758317639673572, 0.47613065326633164, 0.4764299182903834, 0.4761006289308176, 0.4764002517306482, 0.4760705289672544, 0.4763705103969754, 0.4760403530895334, 0.47634069400630913, 0.476010101010101, 0.476310802274163, 0.47661188369152974, 0.476280834914611, 0.4759493670886076, 0.47625079164027867, 0.4759188846641318, 0.4755865567533291, 0.47588832487309646, 0.47555555555555556, 0.47522236340533675, 0.47488874761602035, 0.47455470737913485, 0.47422024188415024, 0.4745222929936306, 0.47418738049713194, 0.47385204081632654, 0.47415443522654754, 0.47381864623243936, 0.47348242811501595, 0.47378516624040923, 0.4740882917466411, 0.4737516005121639, 0.4734144778987828, 0.4737179487179487, 0.4740218088518281, 0.47368421052631576, 0.4733461785484907, 0.4736503856041131, 0.4733118971061093, 0.47361647361647363, 0.4739214423696072, 0.4742268041237113, 0.47453255963894264, 0.47419354838709676, 0.4744996772111039, 0.4748062015503876, 0.4751131221719457, 0.47477360931435963, 0.47443365695792883, 0.47474093264248707, 0.474400518470512, 0.47405966277561606, 0.4737183646982479, 0.4733766233766234, 0.47368421052631576, 0.4739921976592978, 0.47364996746909566, 0.4733072916666667, 0.4736156351791531, 0.47392438070404175, 0.47423352902804955, 0.4745430809399478, 0.47419986936642716, 0.4738562091503268, 0.47416612164813604, 0.4738219895287958, 0.47413228552717746, 0.4744429882044561, 0.47475409836065574, 0.47506561679790027, 0.4747209455022981, 0.47503285151116953, 0.4746877054569362, 0.4743421052631579, 0.47465437788018433, 0.4749670619235837, 0.4752801582069875, 0.47559366754617416, 0.4759075907590759, 0.47556142668428003, 0.47587574355584933, 0.4755291005291005, 0.4758438120450033, 0.476158940397351, 0.47647448641484424, 0.47679045092838196, 0.47644326476443266, 0.4767596281540505, 0.4770764119601329, 0.4773936170212766, 0.47704590818363274, 0.4766977363515313, 0.4763491005996003, 0.4766666666666667, 0.47631754503002, 0.4766355140186916, 0.47628590514362057, 0.4766042780748663, 0.4762541806020067, 0.47657295850066933, 0.47622237106496984, 0.47587131367292224, 0.4755197853789403, 0.47583892617449663, 0.4761584956346541, 0.47647849462365593, 0.4761264290517821, 0.4757738896366083, 0.4754208754208754, 0.4750673854447439, 0.47471341874578554, 0.47435897435897434, 0.474679270762998, 0.475, 0.4753211629479378, 0.47564276048714477, 0.4752877454299255, 0.47560975609756095, 0.4752542372881356, 0.47489823609226595, 0.47522063815342835, 0.47554347826086957, 0.4751869476546567, 0.47551020408163264, 0.47515316541865216, 0.47547683923705725, 0.47511929107021134, 0.4747612551159618, 0.47440273037542663, 0.47404371584699456, 0.47436773752563227, 0.4740082079343365, 0.4736481861738535, 0.473972602739726, 0.4742974640164496, 0.4739368998628258, 0.4742621825669183, 0.47458791208791207, 0.474914089347079, 0.4752407152682256, 0.4755677907777013, 0.47520661157024796, 0.47484493452791177, 0.47517241379310343, 0.47550034506556244, 0.47513812154696133, 0.474775397373877, 0.475103734439834, 0.4754325259515571, 0.4757617728531856, 0.4760914760914761, 0.4764216366158114, 0.476058292852186, 0.4756944444444444, 0.47533009034051427, 0.4756606397774687, 0.47529575504523314, 0.4756267409470752, 0.4759581881533101, 0.47629009762900976, 0.47662247034194, 0.4762569832402235, 0.47658979734451434, 0.47692307692307695, 0.47725682295311406, 0.47689075630252103, 0.4772249474421864, 0.47755960729312763, 0.47789473684210526, 0.4782303370786517, 0.47786366830639493, 0.47749648382559773, 0.47783251231527096, 0.478169014084507, 0.4785059901338971, 0.4788434414668547, 0.4784756527875794, 0.4781073446327684, 0.4784452296819788, 0.4787835926449788, 0.47841472045293704, 0.47875354107648727, 0.47838412473423103, 0.4787234042553192, 0.47906316536550747, 0.4783226723525231, 0.4786628733997155, 0.4790035587188612, 0.4793447293447293, 0.4789736279401283, 0.4793152639087018, 0.47894361170592437, 0.47928571428571426, 0.4789135096497498, 0.4792560801144492, 0.47959914101646384, 0.4799426934097421, 0.48028673835125446, 0.4799139167862267, 0.47954055994257, 0.4791666666666667, 0.4787922358015816, 0.479136690647482, 0.4787616990640749, 0.4783861671469741, 0.47801009372746933, 0.47835497835497837, 0.4787003610108303, 0.4790462427745665, 0.4793926247288503, 0.47901591895803186, 0.47936278059377263, 0.4789855072463768, 0.47933284989122554, 0.4796806966618287, 0.48002904865649965, 0.4796511627906977, 0.48, 0.4796215429403202, 0.47924253459577565, 0.47886297376093295, 0.47921225382932164, 0.47883211678832116, 0.47918188458729, 0.47953216374269003, 0.47988295537673736, 0.4802342606149341, 0.4805860805860806, 0.4809384164222874, 0.4805575935436537, 0.48091042584434657, 0.4805290227773696, 0.4808823529411765, 0.48123620309050774, 0.4808541973490427, 0.48047162859248344, 0.48008849557522126, 0.4797047970479705, 0.48005908419497784, 0.4804138950480414, 0.4807692307692308, 0.4811250925240563, 0.48148148148148145, 0.48183839881393625, 0.4821958456973294, 0.4825538233110616, 0.48291233283803864, 0.483271375464684, 0.4836309523809524, 0.4832464631422189, 0.48360655737704916, 0.48322147651006714, 0.4835820895522388, 0.4839432412247946, 0.484304932735426, 0.4846671652954376, 0.48502994011976047, 0.4853932584269663, 0.48500749625187406, 0.4846211552888222, 0.48423423423423423, 0.4838467317806161, 0.48345864661654137, 0.48382242287434163, 0.48418674698795183, 0.4845516201959307, 0.48491704374057315, 0.4852830188679245, 0.48564954682779454, 0.4852607709750567, 0.4856278366111952, 0.48523845571536717, 0.4856060606060606, 0.4852160727824109, 0.48482549317147194, 0.4844343204252088, 0.48404255319148937, 0.4844106463878327, 0.484779299847793, 0.48514851485148514, 0.4847560975609756, 0.4843630816170862, 0.4847328244274809, 0.4851031321619557, 0.48547400611620795, 0.48508033664881406, 0.48545176110260335, 0.4850574712643678, 0.4854294478527607, 0.48580199539524177, 0.4861751152073733, 0.4865488086087625, 0.4869230769230769, 0.48729792147806006, 0.4869029275808937, 0.48727833461835, 0.4868827160493827, 0.4864864864864865, 0.4868624420401855, 0.4872389791183295, 0.4868421052631579, 0.48644461657629745, 0.48604651162790696, 0.4864235841737781, 0.4860248447204969, 0.48562548562548563, 0.4860031104199067, 0.48638132295719844, 0.4867601246105919, 0.48713951675759937, 0.4875195007800312, 0.4879000780640125, 0.48828125, 0.48866301798279904, 0.4890453834115806, 0.48864526233359434, 0.4890282131661442, 0.4894117647058824, 0.489010989010989, 0.48939512961508247, 0.48977987421383645, 0.4901652242328875, 0.4905511811023622, 0.4909377462568952, 0.4913249211356467, 0.49171270718232046, 0.4913112164296998, 0.491699604743083, 0.4912974683544304, 0.4908946951702296, 0.49049128367670364, 0.49008723235527357, 0.48968253968253966, 0.49007148530579825, 0.48966613672496023, 0.4900556881463803, 0.49044585987261147, 0.49083665338645416, 0.4904306220095694, 0.49002394253790904, 0.4904153354632588, 0.4908073541167066, 0.4912, 0.49159327461969576, 0.49198717948717946, 0.491579791499599, 0.49197431781701445, 0.491566265060241, 0.4919614147909968, 0.4923572003218021, 0.4919484702093398, 0.492344883158743, 0.49274193548387096, 0.49313962873284906, 0.4927302100161551, 0.4931285367825384, 0.4935275080906149, 0.4931174089068826, 0.49270664505672607, 0.4931062449310625, 0.4935064935064935, 0.4939073923639318, 0.49349593495934957, 0.49389747762408465, 0.494299674267101, 0.49470252648736757, 0.49429037520391517, 0.4946938775510204, 0.4950980392156863, 0.49550286181520853, 0.4950900163666121, 0.4954954954954955, 0.4959016393442623, 0.4963084495488105, 0.4967159277504105, 0.4971240755957272, 0.4975328947368421, 0.49794238683127573, 0.49835255354200986, 0.49793899422918386, 0.4975247524752475, 0.49710982658959535, 0.4975206611570248, 0.49793217535153017, 0.49834437086092714, 0.4987572493786247, 0.49917081260364843, 0.4995850622406639, 0.5, 0.5004156275976724, 0.5, 0.5004163197335554, 0.5008333333333334, 0.5004170141784821, 0.5, 0.5004177109440268, 0.5, 0.500418410041841, 0.5008375209380235, 0.501257334450964, 0.5008389261744967, 0.5004198152812762, 0.5, 0.5004205214465938, 0.5, 0.5004212299915753, 0.5008431703204047, 0.5004219409282701, 0.5008445945945946, 0.5012679628064244, 0.5016920473773265, 0.502116850127011, 0.5016949152542373, 0.5021204410517388, 0.5025466893039049, 0.5029736618521665, 0.5025510204081632, 0.5029787234042553, 0.5034071550255537, 0.5038363171355499, 0.5034129692832765, 0.5029888983774552, 0.5034188034188034, 0.5029940119760479, 0.5034246575342466, 0.5029991431019709, 0.5025728987993139, 0.5021459227467812, 0.5025773195876289, 0.5030094582975064, 0.5034423407917383, 0.5038759689922481, 0.5043103448275862, 0.5047454702329595, 0.5051813471502591, 0.5056179775280899, 0.5051903114186851, 0.5047619047619047, 0.5051993067590987, 0.5047701647875108, 0.5043402777777778, 0.5047784535186794, 0.5052173913043478, 0.5056570931244561, 0.5052264808362369, 0.5047951176983435, 0.5052356020942408, 0.5056768558951965, 0.5061188811188811, 0.5056867891513561, 0.5061295971978984, 0.5056967572304996, 0.506140350877193, 0.5057067603160668, 0.5061511423550088, 0.5057167985927881, 0.5061619718309859, 0.5066079295154186, 0.5070546737213404, 0.5066195939982348, 0.5070671378091873, 0.5075154730327144, 0.5079646017699115, 0.5075287865367581, 0.5070921985815603, 0.5066548358473825, 0.5062166962699822, 0.5057777777777778, 0.5062277580071174, 0.5066785396260017, 0.5062388591800356, 0.5066904549509367, 0.5071428571428571, 0.5075960679177838, 0.5080500894454383, 0.5076096687555953, 0.5080645161290323, 0.5076233183856502, 0.5080789946140036, 0.5085354896675651, 0.5080935251798561, 0.5076507650765076, 0.5072072072072072, 0.5076645626690712, 0.5081227436823105, 0.5085817524841915, 0.5081374321880651, 0.5085972850678733, 0.5090579710144928, 0.5086128739800544, 0.5090744101633394, 0.5095367847411444, 0.51, 0.5104640582347588, 0.5109289617486339, 0.5113947128532361, 0.5118613138686131, 0.5114155251141552, 0.5109689213893968, 0.5114364135407137, 0.5119047619047619, 0.5114573785517873, 0.5119266055045871, 0.512396694214876, 0.5119485294117647, 0.5124195032198712, 0.5128913443830571, 0.5133640552995392, 0.5138376383763837, 0.5143120960295475, 0.5138632162661737, 0.513413506012951, 0.5138888888888888, 0.5143651529193698, 0.5139146567717996, 0.5143918291550603, 0.5148698884758365, 0.5144186046511627, 0.5139664804469274, 0.5135135135135135, 0.5139925373134329, 0.5135387488328664, 0.514018691588785, 0.5135640785781104, 0.5140449438202247, 0.514526710402999, 0.5150093808630394, 0.5154929577464789, 0.5159774436090225, 0.5164628410159925, 0.5169491525423728, 0.5174363807728558, 0.5179245283018868, 0.5184135977337111, 0.5189035916824196, 0.5193945127719962, 0.5189393939393939, 0.5184834123222749, 0.5180265654648957, 0.5185185185185185, 0.5180608365019012, 0.5185537583254044, 0.518095238095238, 0.5185891325071497, 0.5190839694656488, 0.5186246418338109, 0.5191204588910134, 0.5186602870813397, 0.5191570881226054, 0.5186960690316395, 0.5182341650671785, 0.5187319884726225, 0.5182692307692308, 0.5187680461982676, 0.5192678227360308, 0.5188042430086789, 0.5193050193050193, 0.5198067632850242, 0.5193423597678917, 0.5188770571151985, 0.5193798449612403, 0.518913676042677, 0.5194174757281553, 0.5199222546161322, 0.5204280155642024, 0.5209347614410905, 0.5214424951267057, 0.5219512195121951, 0.5224609375, 0.5219941348973607, 0.5225048923679061, 0.5220372184133203, 0.5215686274509804, 0.521099116781158, 0.5206286836935167, 0.5211406096361848, 0.5206692913385826, 0.5211822660098522, 0.5216962524654832, 0.5222112537018756, 0.5227272727272727, 0.52324431256182, 0.5237623762376238, 0.5242814667988107, 0.5238095238095238, 0.5243296921549155, 0.5238568588469185, 0.5243781094527363, 0.5249003984063745, 0.5244267198404786, 0.5249500998003992, 0.5244755244755245, 0.525, 0.5255255255255256, 0.5250501002004008, 0.5255767301905717, 0.5261044176706827, 0.5256281407035176, 0.5261569416498993, 0.526686807653575, 0.5262096774193549, 0.5267406659939455, 0.5262626262626262, 0.5257836198179979, 0.5253036437246964, 0.5258358662613982, 0.5253549695740365, 0.5248730964467005, 0.524390243902439, 0.5239064089521872, 0.5234215885947047, 0.5239551478083588, 0.523469387755102, 0.5240040858018387, 0.523517382413088, 0.5240532241555783, 0.5245901639344263, 0.5241025641025641, 0.5236139630390144, 0.5241521068859198, 0.5236625514403292, 0.5231719876416066, 0.5237113402061856, 0.5242518059855521, 0.5237603305785123, 0.5232678386763185, 0.5227743271221532, 0.5233160621761658, 0.5238589211618258, 0.5233644859813084, 0.5228690228690228, 0.522372528616025, 0.5229166666666667, 0.5234619395203337, 0.5229645093945721, 0.522466039707419, 0.5219665271966527, 0.5214659685863874, 0.5209643605870021, 0.521511017838405, 0.5210084033613446, 0.5205047318611987, 0.52, 0.5194942044257113, 0.520042194092827, 0.5205913410770855, 0.5200845665961945, 0.5206349206349207, 0.5211864406779662, 0.5206786850477201, 0.5201698513800425, 0.5207226354941552, 0.5202127659574468, 0.5207667731629393, 0.5213219616204691, 0.5218783351120597, 0.5224358974358975, 0.5229946524064171, 0.5224839400428265, 0.5230439442658092, 0.5236051502145923, 0.5241675617615468, 0.524731182795699, 0.5252960172228203, 0.5247844827586207, 0.5253505933117584, 0.5259179265658748, 0.5254054054054054, 0.5248917748917749, 0.5243770314192849, 0.5249457700650759, 0.5244299674267101, 0.5239130434782608, 0.5233949945593036, 0.5228758169934641, 0.5223555070883316, 0.5229257641921398, 0.5224043715846994, 0.5229759299781181, 0.5224534501642936, 0.5230263157894737, 0.5236004390779363, 0.5241758241758242, 0.5236523652365237, 0.5231277533039648, 0.5226019845644984, 0.5231788079470199, 0.523756906077348, 0.5243362831858407, 0.5238095238095238, 0.524390243902439, 0.5238623751387348, 0.5233333333333333, 0.5228031145717463, 0.522271714922049, 0.5228539576365663, 0.5234375, 0.524022346368715, 0.5246085011185683, 0.5240761478163494, 0.5246636771300448, 0.5252525252525253, 0.5258426966292135, 0.5264341957255343, 0.527027027027027, 0.5276211950394588, 0.5282167042889391, 0.5276836158192091, 0.5271493212669683, 0.5277463193657984, 0.528344671201814, 0.52894438138479, 0.5295454545454545, 0.5290102389078498, 0.5296127562642369, 0.5302166476624858, 0.5308219178082192, 0.5314285714285715, 0.5320366132723112, 0.5315005727376861, 0.5309633027522935, 0.5315729047072331, 0.532183908045977, 0.5327963176064442, 0.532258064516129, 0.5317185697808535, 0.5323325635103926, 0.5317919075144508, 0.53125, 0.5307068366164542, 0.531322505800464, 0.5307781649245064, 0.5313953488372093, 0.5308498253783469, 0.5303030303030303, 0.5297549591598599, 0.5292056074766355, 0.5298245614035088, 0.5304449648711944, 0.52989449003517, 0.5293427230046949, 0.5287896592244419, 0.528235294117647, 0.5288574793875147, 0.5283018867924528, 0.5289256198347108, 0.5283687943262412, 0.5289940828402366, 0.5284360189573459, 0.5290628706998813, 0.5296912114014252, 0.5291319857312723, 0.5285714285714286, 0.5292014302741359, 0.5286396181384249, 0.5292712066905615, 0.5287081339712919, 0.5293413173652695, 0.5287769784172662, 0.5282112845138055, 0.5288461538461539, 0.529482551143201, 0.5289156626506024, 0.5295536791314838, 0.5289855072463768, 0.5296251511487303, 0.5302663438256658, 0.5309090909090909, 0.5303398058252428, 0.5297691373025516, 0.5304136253041363, 0.5310596833130329, 0.5304878048780488, 0.5299145299145299, 0.5293398533007335, 0.5287637698898409, 0.5281862745098039, 0.5276073619631901, 0.527027027027027, 0.5276752767527675, 0.5283251231527094, 0.528976572133169, 0.528395061728395, 0.5290482076637825, 0.5297029702970297, 0.530359355638166, 0.5310173697270472, 0.5316770186335403, 0.5323383084577115, 0.5330012453300125, 0.5336658354114713, 0.533083645443196, 0.5325, 0.5331664580725908, 0.5338345864661654, 0.533249686323714, 0.5339195979899497, 0.5345911949685535, 0.5340050377833753, 0.5346784363177806, 0.5353535353535354, 0.5360303413400759, 0.5367088607594936, 0.5373891001267427, 0.5380710659898477, 0.5374841168996188, 0.5381679389312977, 0.5375796178343949, 0.5369897959183674, 0.5376756066411239, 0.5370843989769821, 0.5377720870678617, 0.5384615384615384, 0.5378690629011553, 0.5372750642673522, 0.5366795366795367, 0.5373711340206185, 0.5380645161290323, 0.537467700258398, 0.538163001293661, 0.5375647668393783, 0.5369649805447471, 0.5363636363636364, 0.5357607282184655, 0.5364583333333334, 0.5371577574967406, 0.5378590078328982, 0.5372549019607843, 0.5366492146596858, 0.5360419397116645, 0.5354330708661418, 0.5348226018396847, 0.5342105263157895, 0.5335968379446641, 0.5343007915567283, 0.535006605019815, 0.5343915343915344, 0.5337748344370861, 0.5344827586206896, 0.5351925630810093, 0.535904255319149, 0.5366178428761651, 0.536, 0.5353805073431241, 0.5347593582887701, 0.5341365461847389, 0.5348525469168901, 0.5342281879194631, 0.5349462365591398, 0.5356662180349933, 0.5363881401617251, 0.5357624831309041, 0.5351351351351351, 0.5358592692828146, 0.535230352303523, 0.5345997286295794, 0.5353260869565217, 0.5360544217687074, 0.5367847411444142, 0.5375170532060027, 0.5382513661202186, 0.5376196990424077, 0.536986301369863, 0.5377229080932785, 0.5384615384615384, 0.5378266850068776, 0.5385674931129476, 0.5393103448275862, 0.5386740331491713, 0.5380359612724758, 0.5373961218836565, 0.536754507628294, 0.5361111111111111, 0.5368567454798331, 0.5376044568245125, 0.5383542538354253, 0.5377094972067039, 0.5384615384615384, 0.5378151260504201, 0.5385694249649369, 0.5379213483146067, 0.5386779184247539, 0.5394366197183098, 0.5401974612129761, 0.5409604519774012, 0.5417256011315418, 0.5424929178470255, 0.5432624113475177, 0.5426136363636364, 0.5433854907539118, 0.5441595441595442, 0.543509272467903, 0.5428571428571428, 0.542203147353362, 0.5415472779369628, 0.5408895265423243, 0.5416666666666666, 0.5424460431654676, 0.5432276657060519, 0.5425685425685426, 0.541907514450867, 0.5412445730824892, 0.5420289855072464, 0.5428156748911466, 0.5436046511627907, 0.5443959243085881, 0.543731778425656, 0.5430656934306569, 0.543859649122807, 0.5446559297218155, 0.5454545454545454, 0.5447870778267254, 0.5441176470588235, 0.5434462444771723, 0.5427728613569321, 0.5420974889217134, 0.5414201183431953, 0.5422222222222223, 0.5415430267062314, 0.5408618127786032, 0.5401785714285714, 0.5409836065573771, 0.5417910447761194, 0.5411061285500748, 0.5419161676646707, 0.5412293853073463, 0.5420420420420421, 0.5413533834586466, 0.5421686746987951, 0.5414781297134238, 0.540785498489426, 0.5416036308623298, 0.5409090909090909, 0.5417298937784522, 0.541033434650456, 0.5418569254185692, 0.5411585365853658, 0.5404580152671755, 0.5397553516819572, 0.5390505359877489, 0.5383435582822086, 0.5376344086021505, 0.5384615384615384, 0.5377503852080123, 0.5385802469135802, 0.5378670788253478, 0.5371517027863777, 0.5364341085271318, 0.5372670807453416, 0.5381026438569206, 0.5373831775700935, 0.5366614664586583, 0.5359375, 0.5367762128325508, 0.5360501567398119, 0.5353218210361067, 0.5345911949685535, 0.5338582677165354, 0.5347003154574133, 0.5355450236966824, 0.5363924050632911, 0.5356576862123613, 0.5349206349206349, 0.5357710651828299, 0.5366242038216561, 0.5358851674641149, 0.536741214057508, 0.5376, 0.5368589743589743, 0.536115569823435, 0.5353697749196141, 0.534621578099839, 0.535483870967742, 0.5347334410339257, 0.5339805825242718, 0.5332252836304701, 0.5324675324675324, 0.5317073170731708, 0.5309446254071661, 0.531810766721044, 0.5326797385620915, 0.5319148936170213, 0.5311475409836065, 0.5320197044334976, 0.53125, 0.5321252059308073, 0.5313531353135313, 0.5305785123966942, 0.5314569536423841, 0.5323383084577115, 0.53156146179402, 0.5324459234608985, 0.5333333333333333, 0.5325542570951586, 0.5334448160535117, 0.5326633165829145, 0.5318791946308725, 0.5310924369747899, 0.5303030303030303, 0.5295109612141653, 0.5287162162162162, 0.5279187817258884, 0.5288135593220339, 0.5280135823429541, 0.5272108843537415, 0.5264054514480409, 0.5273037542662116, 0.5264957264957265, 0.5273972602739726, 0.5265866209262435, 0.5257731958762887, 0.5266781411359724, 0.5258620689655172, 0.5250431778929189, 0.5242214532871973, 0.5233968804159446, 0.5243055555555556, 0.5234782608695652, 0.524390243902439, 0.525305410122164, 0.5244755244755245, 0.5253940455341506, 0.5245614035087719, 0.5254833040421792, 0.5264084507042254, 0.527336860670194, 0.5282685512367491, 0.5292035398230088, 0.5301418439716312, 0.5310834813499112, 0.5302491103202847, 0.5311942959001783, 0.5321428571428571, 0.5313059033989267, 0.532258064516129, 0.533213644524237, 0.5341726618705036, 0.5333333333333333, 0.5342960288808665, 0.5352622061482821, 0.5344202898550725, 0.5335753176043557, 0.5345454545454545, 0.5336976320582878, 0.5328467153284672, 0.5319926873857403, 0.532967032967033, 0.5339449541284403, 0.5330882352941176, 0.5340699815837937, 0.5350553505535055, 0.5341959334565619, 0.5351851851851852, 0.5343228200371057, 0.533457249070632, 0.5344506517690876, 0.5335820895522388, 0.5327102803738317, 0.5318352059925093, 0.5309568480300187, 0.5319548872180451, 0.5329566854990584, 0.5320754716981132, 0.5330812854442344, 0.5340909090909091, 0.5332068311195446, 0.532319391634981, 0.5314285714285715, 0.5324427480916031, 0.5334608030592735, 0.5325670498084292, 0.5335892514395394, 0.5326923076923077, 0.5317919075144508, 0.5328185328185329, 0.5319148936170213, 0.5310077519379846, 0.5320388349514563, 0.5311284046692607, 0.5321637426900585, 0.533203125, 0.5322896281800391, 0.5313725490196078, 0.5304518664047151, 0.531496062992126, 0.5305719921104537, 0.5296442687747036, 0.5306930693069307, 0.5297619047619048, 0.5288270377733598, 0.5278884462151394, 0.5269461077844312, 0.526, 0.5250501002004008, 0.5240963855421686, 0.5251509054325956, 0.5241935483870968, 0.5232323232323233, 0.5222672064777328, 0.5233265720081136, 0.524390243902439, 0.5254582484725051, 0.5265306122448979, 0.5276073619631901, 0.5266393442622951, 0.5277207392197125, 0.5288065843621399, 0.5278350515463918, 0.5268595041322314, 0.5279503105590062, 0.529045643153527, 0.5301455301455301, 0.53125, 0.5302713987473904, 0.5313807531380753, 0.5324947589098532, 0.5315126050420168, 0.5305263157894737, 0.5295358649789029, 0.5285412262156448, 0.527542372881356, 0.5265392781316348, 0.5276595744680851, 0.5287846481876333, 0.5277777777777778, 0.5267665952890792, 0.5278969957081545, 0.5290322580645161, 0.5280172413793104, 0.5291576673866091, 0.5281385281385281, 0.5292841648590022, 0.5304347826086957, 0.5315904139433552, 0.5327510917030568, 0.5317286652078774, 0.5307017543859649, 0.5318681318681319, 0.5308370044052864, 0.5320088300220751, 0.5331858407079646, 0.5343680709534369, 0.5355555555555556, 0.5367483296213809, 0.5357142857142857, 0.5346756152125279, 0.5336322869955157, 0.5348314606741573, 0.536036036036036, 0.5349887133182845, 0.5361990950226244, 0.5351473922902494, 0.5340909090909091, 0.5353075170842825, 0.5342465753424658, 0.5331807780320366, 0.5321100917431193, 0.5310344827586206, 0.5299539170506913, 0.5311778290993071, 0.5300925925925926, 0.531322505800464, 0.5302325581395348, 0.5291375291375291, 0.530373831775701, 0.5292740046838408, 0.528169014084507, 0.5270588235294118, 0.5259433962264151, 0.5271867612293144, 0.5260663507109005, 0.5249406175771971, 0.5261904761904762, 0.5250596658711217, 0.5239234449760766, 0.5227817745803357, 0.5216346153846154, 0.5204819277108433, 0.5193236714975845, 0.5205811138014528, 0.5218446601941747, 0.5206812652068127, 0.5219512195121951, 0.5232273838630807, 0.5220588235294118, 0.5208845208845209, 0.5197044334975369, 0.5185185185185185, 0.5198019801980198, 0.5186104218362283, 0.5174129353233831, 0.516209476309227, 0.515, 0.5162907268170426, 0.5150753768844221, 0.5163727959697733, 0.5151515151515151, 0.5139240506329114, 0.5126903553299492, 0.5139949109414759, 0.5153061224489796, 0.5140664961636828, 0.5153846153846153, 0.5167095115681234, 0.5180412371134021, 0.5167958656330749, 0.5181347150259067, 0.5194805194805194, 0.5208333333333334, 0.5195822454308094, 0.5209424083769634, 0.5196850393700787, 0.5210526315789473, 0.5197889182058048, 0.5211640211640212, 0.5225464190981433, 0.523936170212766, 0.5226666666666666, 0.5213903743315508, 0.5227882037533512, 0.521505376344086, 0.5202156334231806, 0.518918918918919, 0.5176151761517616, 0.5190217391304348, 0.5204359673024523, 0.5218579234972678, 0.5205479452054794, 0.521978021978022, 0.5206611570247934, 0.5220994475138122, 0.5207756232686981, 0.5194444444444445, 0.520891364902507, 0.5223463687150838, 0.5238095238095238, 0.5224719101123596, 0.5211267605633803, 0.519774011299435, 0.5184135977337111, 0.5170454545454546, 0.5156695156695157, 0.5171428571428571, 0.5157593123209169, 0.5172413793103449, 0.5187319884726225, 0.5173410404624278, 0.518840579710145, 0.5174418604651163, 0.5189504373177842, 0.5175438596491229, 0.5161290322580645, 0.5147058823529411, 0.5132743362831859, 0.514792899408284, 0.5133531157270029, 0.5119047619047619, 0.5134328358208955, 0.5119760479041916, 0.5135135135135135, 0.5150602409638554, 0.513595166163142, 0.5151515151515151, 0.5167173252279635, 0.5182926829268293, 0.5198776758409785, 0.5184049079754601, 0.5169230769230769, 0.5154320987654321, 0.5170278637770898, 0.515527950310559, 0.514018691588785, 0.5125, 0.5109717868338558, 0.5094339622641509, 0.5078864353312302, 0.5063291139240507, 0.5047619047619047, 0.5031847133757962, 0.5047923322683706, 0.5032051282051282, 0.5016077170418006, 0.5, 0.49838187702265374, 0.5, 0.501628664495114, 0.5, 0.5016393442622951, 0.5, 0.49834983498349833, 0.4966887417218543, 0.4950166112956811, 0.49333333333333335, 0.4916387959866221, 0.4899328859060403, 0.49158249158249157, 0.48986486486486486, 0.488135593220339, 0.48639455782312924, 0.48464163822525597, 0.4828767123287671, 0.48109965635738833, 0.4793103448275862, 0.47750865051903113, 0.4756944444444444, 0.4738675958188153, 0.47202797202797203, 0.47017543859649125, 0.47183098591549294, 0.46996466431095407, 0.4716312056737589, 0.4697508896797153, 0.4714285714285714, 0.46953405017921146, 0.4676258992805755, 0.4657039711191336, 0.463768115942029, 0.46545454545454545, 0.4635036496350365, 0.46153846153846156, 0.45955882352941174, 0.4575645756457565, 0.45925925925925926, 0.45724907063197023, 0.4552238805970149, 0.45692883895131087, 0.45864661654135336, 0.45660377358490567, 0.45454545454545453, 0.45627376425855515, 0.4541984732824427, 0.4521072796934866, 0.45384615384615384, 0.4517374517374517, 0.45348837209302323, 0.45136186770428016, 0.44921875, 0.4470588235294118, 0.4448818897637795, 0.44664031620553357, 0.4444444444444444, 0.44223107569721115, 0.44, 0.43775100401606426, 0.43548387096774194, 0.43724696356275305, 0.4349593495934959, 0.4326530612244898, 0.430327868852459, 0.4279835390946502, 0.4297520661157025, 0.42738589211618255, 0.42916666666666664, 0.4309623430962343, 0.42857142857142855, 0.42616033755274263, 0.423728813559322, 0.42127659574468085, 0.4230769230769231, 0.4206008583690987, 0.4224137931034483, 0.4199134199134199, 0.4217391304347826, 0.4192139737991266, 0.4166666666666667, 0.41409691629955947, 0.41150442477876104, 0.4088888888888889, 0.40625, 0.40358744394618834, 0.4009009009009009, 0.39819004524886875, 0.39545454545454545, 0.3972602739726027, 0.3944954128440367, 0.391705069124424, 0.3888888888888889, 0.386046511627907, 0.38317757009345793, 0.38028169014084506, 0.38207547169811323, 0.3791469194312796, 0.3761904761904762, 0.37320574162679426, 0.3701923076923077, 0.3671497584541063, 0.3640776699029126, 0.36097560975609755, 0.35784313725490197, 0.35467980295566504, 0.35148514851485146, 0.3482587064676617, 0.345, 0.3417085427135678, 0.3383838383838384, 0.3401015228426396, 0.336734693877551, 0.3333333333333333, 0.33505154639175255, 0.3316062176165803, 0.328125, 0.3298429319371728, 0.3263157894736842, 0.32275132275132273, 0.3191489361702128, 0.3155080213903743, 0.3118279569892473, 0.3081081081081081, 0.30434782608695654, 0.30601092896174864, 0.3021978021978022, 0.30386740331491713, 0.3055555555555556, 0.30726256983240224, 0.3089887640449438, 0.3107344632768362, 0.3125, 0.3142857142857143, 0.3160919540229885, 0.3179190751445087, 0.313953488372093, 0.3157894736842105, 0.3176470588235294, 0.3136094674556213, 0.31547619047619047, 0.31736526946107785, 0.3192771084337349, 0.3212121212121212, 0.3170731707317073, 0.31901840490797545, 0.3148148148148148, 0.3105590062111801, 0.30625, 0.3018867924528302, 0.2974683544303797, 0.29936305732484075, 0.2948717948717949, 0.2903225806451613, 0.2857142857142857, 0.28104575163398693, 0.28289473684210525, 0.2781456953642384, 0.2733333333333333, 0.2751677852348993, 0.27702702702702703, 0.272108843537415, 0.2671232876712329, 0.2620689655172414, 0.2638888888888889, 0.25874125874125875, 0.2605633802816901, 0.2624113475177305, 0.2571428571428571, 0.2517985611510791, 0.2536231884057971, 0.25547445255474455, 0.25, 0.24444444444444444, 0.2462686567164179, 0.24812030075187969, 0.24242424242424243, 0.24427480916030533, 0.24615384615384617, 0.24806201550387597, 0.2421875, 0.2440944881889764, 0.24603174603174602, 0.248, 0.24193548387096775, 0.23577235772357724, 0.23770491803278687, 0.23140495867768596, 0.23333333333333334, 0.226890756302521, 0.2288135593220339, 0.23076923076923078, 0.22413793103448276, 0.21739130434782608, 0.21929824561403508, 0.22123893805309736, 0.21428571428571427, 0.2072072072072072, 0.20909090909090908, 0.21100917431192662, 0.2037037037037037, 0.19626168224299065, 0.19811320754716982, 0.19047619047619047, 0.18269230769230768, 0.17475728155339806, 0.16666666666666666, 0.16831683168316833, 0.17, 0.16161616161616163, 0.15306122448979592, 0.14432989690721648, 0.13541666666666666, 0.1368421052631579, 0.13829787234042554, 0.13978494623655913, 0.14130434782608695, 0.14285714285714285, 0.13333333333333333, 0.1348314606741573, 0.13636363636363635, 0.13793103448275862, 0.13953488372093023, 0.1411764705882353, 0.14285714285714285, 0.14457831325301204, 0.14634146341463414, 0.14814814814814814, 0.15, 0.1518987341772152, 0.14102564102564102, 0.12987012987012986, 0.13157894736842105, 0.13333333333333333, 0.12162162162162163, 0.1095890410958904, 0.09722222222222222, 0.09859154929577464, 0.1, 0.10144927536231885, 0.08823529411764706, 0.07462686567164178, 0.07575757575757576, 0.06153846153846154, 0.0625, 0.06349206349206349, 0.06451612903225806, 0.04918032786885246, 0.05, 0.05084745762711865, 0.05172413793103448, 0.05263157894736842, 0.03571428571428571, 0.03636363636363636, 0.037037037037037035, 0.03773584905660377, 0.038461538461538464, 0.0392156862745098, 0.04, 0.04081632653061224, 0.041666666666666664, 0.0425531914893617, 0.043478260869565216, 0.044444444444444446, 0.045454545454545456, 0.046511627906976744, 0.047619047619047616, 0.024390243902439025, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 1.0], "recall": [1.0, 0.999, 0.998, 0.997, 0.997, 0.997, 0.997, 0.997, 0.997, 0.997, 0.997, 0.997, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.995, 0.994, 0.993, 0.993, 0.992, 0.991, 0.991, 0.99, 0.989, 0.988, 0.988, 0.987, 0.986, 0.986, 0.985, 0.984, 0.983, 0.982, 0.981, 0.981, 0.981, 0.98, 0.979, 0.978, 0.977, 0.977, 0.976, 0.975, 0.974, 0.973, 0.972, 0.972, 0.971, 0.97, 0.969, 0.968, 0.967, 0.967, 0.966, 0.965, 0.964, 0.963, 0.962, 0.962, 0.962, 0.962, 0.961, 0.96, 0.959, 0.958, 0.957, 0.956, 0.956, 0.956, 0.955, 0.954, 0.953, 0.952, 0.951, 0.951, 0.95, 0.949, 0.948, 0.947, 0.946, 0.945, 0.944, 0.944, 0.943, 0.942, 0.942, 0.941, 0.94, 0.94, 0.94, 0.939, 0.938, 0.937, 0.936, 0.935, 0.934, 0.933, 0.932, 0.931, 0.931, 0.93, 0.93, 0.929, 0.928, 0.927, 0.926, 0.925, 0.924, 0.923, 0.923, 0.922, 0.921, 0.92, 0.919, 0.919, 0.918, 0.918, 0.917, 0.916, 0.915, 0.915, 0.914, 0.913, 0.912, 0.911, 0.911, 0.91, 0.909, 0.908, 0.907, 0.906, 0.905, 0.904, 0.903, 0.902, 0.901, 0.9, 0.899, 0.898, 0.897, 0.896, 0.896, 0.895, 0.895, 0.894, 0.894, 0.894, 0.893, 0.893, 0.892, 0.891, 0.891, 0.89, 0.889, 0.888, 0.887, 0.886, 0.885, 0.884, 0.883, 0.882, 0.881, 0.881, 0.88, 0.879, 0.878, 0.877, 0.876, 0.876, 0.876, 0.876, 0.876, 0.875, 0.874, 0.873, 0.872, 0.871, 0.87, 0.869, 0.868, 0.867, 0.866, 0.865, 0.864, 0.863, 0.862, 0.861, 0.86, 0.859, 0.858, 0.857, 0.856, 0.855, 0.854, 0.853, 0.853, 0.852, 0.851, 0.851, 0.851, 0.85, 0.849, 0.848, 0.847, 0.846, 0.845, 0.844, 0.843, 0.842, 0.842, 0.842, 0.841, 0.84, 0.839, 0.838, 0.838, 0.837, 0.837, 0.837, 0.836, 0.835, 0.834, 0.833, 0.832, 0.832, 0.832, 0.831, 0.83, 0.83, 0.83, 0.83, 0.83, 0.829, 0.828, 0.828, 0.827, 0.826, 0.825, 0.824, 0.823, 0.823, 0.823, 0.823, 0.822, 0.821, 0.82, 0.82, 0.819, 0.818, 0.817, 0.816, 0.816, 0.816, 0.816, 0.816, 0.816, 0.815, 0.814, 0.813, 0.813, 0.812, 0.811, 0.81, 0.809, 0.809, 0.808, 0.808, 0.808, 0.808, 0.807, 0.806, 0.806, 0.806, 0.805, 0.804, 0.804, 0.803, 0.803, 0.803, 0.803, 0.803, 0.803, 0.802, 0.802, 0.802, 0.802, 0.802, 0.801, 0.8, 0.799, 0.799, 0.798, 0.798, 0.798, 0.798, 0.798, 0.797, 0.797, 0.797, 0.797, 0.797, 0.797, 0.797, 0.796, 0.795, 0.795, 0.795, 0.795, 0.794, 0.793, 0.792, 0.792, 0.791, 0.791, 0.791, 0.791, 0.79, 0.789, 0.789, 0.788, 0.787, 0.787, 0.787, 0.787, 0.786, 0.785, 0.784, 0.783, 0.783, 0.783, 0.782, 0.781, 0.78, 0.779, 0.779, 0.779, 0.779, 0.779, 0.779, 0.779, 0.779, 0.778, 0.778, 0.777, 0.776, 0.775, 0.775, 0.774, 0.774, 0.773, 0.772, 0.771, 0.77, 0.77, 0.77, 0.769, 0.768, 0.767, 0.767, 0.766, 0.766, 0.765, 0.764, 0.763, 0.763, 0.763, 0.762, 0.762, 0.761, 0.761, 0.76, 0.76, 0.759, 0.758, 0.758, 0.758, 0.758, 0.758, 0.758, 0.758, 0.758, 0.758, 0.758, 0.758, 0.758, 0.757, 0.757, 0.756, 0.756, 0.755, 0.755, 0.754, 0.754, 0.754, 0.753, 0.752, 0.752, 0.751, 0.75, 0.75, 0.749, 0.748, 0.747, 0.746, 0.745, 0.745, 0.744, 0.743, 0.743, 0.742, 0.741, 0.741, 0.741, 0.74, 0.739, 0.739, 0.739, 0.738, 0.737, 0.737, 0.736, 0.736, 0.736, 0.736, 0.736, 0.735, 0.735, 0.735, 0.735, 0.734, 0.733, 0.733, 0.732, 0.731, 0.73, 0.729, 0.729, 0.729, 0.728, 0.727, 0.727, 0.727, 0.727, 0.727, 0.726, 0.725, 0.725, 0.724, 0.724, 0.724, 0.724, 0.724, 0.723, 0.723, 0.722, 0.721, 0.721, 0.721, 0.721, 0.721, 0.721, 0.72, 0.72, 0.719, 0.719, 0.719, 0.719, 0.719, 0.718, 0.718, 0.718, 0.718, 0.717, 0.716, 0.715, 0.715, 0.714, 0.714, 0.713, 0.713, 0.712, 0.712, 0.711, 0.71, 0.709, 0.709, 0.709, 0.709, 0.708, 0.707, 0.706, 0.705, 0.704, 0.703, 0.703, 0.703, 0.703, 0.703, 0.702, 0.702, 0.701, 0.7, 0.7, 0.7, 0.699, 0.699, 0.698, 0.698, 0.697, 0.696, 0.695, 0.694, 0.694, 0.693, 0.692, 0.692, 0.692, 0.691, 0.691, 0.691, 0.691, 0.691, 0.691, 0.69, 0.689, 0.689, 0.689, 0.688, 0.687, 0.687, 0.687, 0.687, 0.687, 0.687, 0.686, 0.685, 0.684, 0.684, 0.683, 0.683, 0.683, 0.683, 0.683, 0.682, 0.682, 0.682, 0.682, 0.681, 0.681, 0.681, 0.681, 0.681, 0.68, 0.679, 0.679, 0.679, 0.679, 0.679, 0.678, 0.677, 0.677, 0.677, 0.676, 0.676, 0.675, 0.675, 0.675, 0.673, 0.673, 0.673, 0.673, 0.672, 0.672, 0.671, 0.671, 0.67, 0.67, 0.67, 0.67, 0.67, 0.669, 0.668, 0.667, 0.666, 0.666, 0.665, 0.664, 0.663, 0.663, 0.663, 0.663, 0.663, 0.662, 0.662, 0.661, 0.661, 0.661, 0.661, 0.66, 0.66, 0.659, 0.658, 0.657, 0.657, 0.656, 0.656, 0.656, 0.656, 0.656, 0.656, 0.656, 0.655, 0.655, 0.654, 0.654, 0.654, 0.653, 0.652, 0.651, 0.65, 0.65, 0.65, 0.65, 0.65, 0.65, 0.65, 0.65, 0.65, 0.65, 0.65, 0.65, 0.649, 0.649, 0.648, 0.648, 0.648, 0.648, 0.648, 0.648, 0.648, 0.647, 0.646, 0.645, 0.644, 0.643, 0.643, 0.643, 0.643, 0.643, 0.643, 0.643, 0.642, 0.642, 0.641, 0.641, 0.64, 0.639, 0.638, 0.637, 0.637, 0.637, 0.637, 0.636, 0.635, 0.635, 0.635, 0.635, 0.634, 0.634, 0.633, 0.633, 0.633, 0.633, 0.633, 0.633, 0.633, 0.632, 0.632, 0.631, 0.63, 0.63, 0.63, 0.629, 0.628, 0.627, 0.627, 0.626, 0.625, 0.625, 0.625, 0.625, 0.625, 0.625, 0.625, 0.625, 0.625, 0.625, 0.624, 0.624, 0.624, 0.623, 0.623, 0.623, 0.623, 0.623, 0.623, 0.623, 0.623, 0.622, 0.622, 0.621, 0.62, 0.619, 0.618, 0.617, 0.617, 0.616, 0.616, 0.616, 0.616, 0.615, 0.614, 0.614, 0.614, 0.614, 0.614, 0.614, 0.613, 0.613, 0.612, 0.612, 0.612, 0.611, 0.611, 0.611, 0.611, 0.61, 0.61, 0.61, 0.609, 0.608, 0.608, 0.608, 0.608, 0.607, 0.607, 0.607, 0.607, 0.606, 0.606, 0.606, 0.606, 0.605, 0.605, 0.605, 0.605, 0.605, 0.605, 0.605, 0.605, 0.605, 0.604, 0.603, 0.602, 0.602, 0.602, 0.602, 0.602, 0.602, 0.602, 0.602, 0.602, 0.601, 0.601, 0.601, 0.6, 0.599, 0.599, 0.598, 0.598, 0.598, 0.598, 0.597, 0.596, 0.595, 0.595, 0.594, 0.594, 0.594, 0.593, 0.593, 0.593, 0.593, 0.593, 0.592, 0.592, 0.592, 0.592, 0.591, 0.591, 0.591, 0.591, 0.59, 0.589, 0.589, 0.588, 0.588, 0.587, 0.586, 0.585, 0.585, 0.585, 0.585, 0.585, 0.585, 0.585, 0.585, 0.585, 0.584, 0.583, 0.583, 0.582, 0.581, 0.581, 0.581, 0.581, 0.58, 0.579, 0.579, 0.579, 0.579, 0.578, 0.578, 0.577, 0.577, 0.576, 0.576, 0.575, 0.575, 0.575, 0.575, 0.574, 0.574, 0.574, 0.574, 0.573, 0.572, 0.571, 0.57, 0.569, 0.569, 0.569, 0.568, 0.568, 0.568, 0.568, 0.568, 0.567, 0.567, 0.566, 0.566, 0.566, 0.565, 0.564, 0.563, 0.563, 0.563, 0.563, 0.562, 0.562, 0.562, 0.561, 0.561, 0.561, 0.561, 0.561, 0.561, 0.561, 0.561, 0.56, 0.559, 0.559, 0.559, 0.558, 0.558, 0.558, 0.557, 0.557, 0.557, 0.557, 0.557, 0.557, 0.556, 0.555, 0.555, 0.555, 0.554, 0.554, 0.554, 0.553, 0.552, 0.551, 0.551, 0.55, 0.55, 0.549, 0.549, 0.549, 0.549, 0.549, 0.549, 0.549, 0.549, 0.549, 0.549, 0.549, 0.549, 0.549, 0.548, 0.547, 0.546, 0.546, 0.545, 0.545, 0.544, 0.544, 0.544, 0.543, 0.543, 0.542, 0.542, 0.541, 0.54, 0.54, 0.539, 0.539, 0.539, 0.538, 0.538, 0.538, 0.537, 0.536, 0.536, 0.535, 0.535, 0.535, 0.535, 0.535, 0.535, 0.535, 0.535, 0.534, 0.534, 0.533, 0.532, 0.531, 0.53, 0.53, 0.529, 0.529, 0.529, 0.529, 0.529, 0.529, 0.529, 0.529, 0.528, 0.528, 0.527, 0.527, 0.527, 0.526, 0.526, 0.525, 0.525, 0.525, 0.524, 0.524, 0.524, 0.523, 0.523, 0.523, 0.522, 0.522, 0.521, 0.52, 0.519, 0.519, 0.518, 0.517, 0.516, 0.515, 0.514, 0.514, 0.513, 0.513, 0.512, 0.512, 0.512, 0.511, 0.51, 0.51, 0.509, 0.508, 0.508, 0.508, 0.507, 0.506, 0.505, 0.505, 0.505, 0.504, 0.503, 0.502, 0.502, 0.502, 0.501, 0.5, 0.499, 0.498, 0.497, 0.497, 0.496, 0.495, 0.494, 0.493, 0.493, 0.493, 0.492, 0.492, 0.492, 0.491, 0.49, 0.49, 0.489, 0.489, 0.489, 0.489, 0.489, 0.489, 0.488, 0.488, 0.488, 0.488, 0.488, 0.488, 0.487, 0.487, 0.487, 0.486, 0.485, 0.484, 0.484, 0.483, 0.482, 0.481, 0.48, 0.479, 0.479, 0.478, 0.478, 0.477, 0.477, 0.477, 0.477, 0.476, 0.475, 0.474, 0.474, 0.474, 0.474, 0.473, 0.473, 0.472, 0.471, 0.47, 0.469, 0.469, 0.469, 0.469, 0.469, 0.468, 0.468, 0.468, 0.468, 0.468, 0.468, 0.468, 0.468, 0.467, 0.466, 0.466, 0.466, 0.466, 0.466, 0.465, 0.465, 0.465, 0.465, 0.465, 0.465, 0.464, 0.463, 0.463, 0.463, 0.463, 0.462, 0.461, 0.461, 0.46, 0.459, 0.458, 0.458, 0.457, 0.457, 0.456, 0.455, 0.454, 0.453, 0.453, 0.453, 0.452, 0.451, 0.45, 0.449, 0.449, 0.448, 0.448, 0.447, 0.447, 0.446, 0.446, 0.446, 0.445, 0.444, 0.444, 0.443, 0.443, 0.442, 0.442, 0.441, 0.44, 0.44, 0.44, 0.439, 0.439, 0.438, 0.438, 0.438, 0.438, 0.437, 0.436, 0.436, 0.436, 0.435, 0.434, 0.433, 0.432, 0.431, 0.43, 0.429, 0.429, 0.429, 0.429, 0.428, 0.428, 0.428, 0.428, 0.428, 0.428, 0.428, 0.428, 0.428, 0.427, 0.426, 0.426, 0.426, 0.425, 0.425, 0.425, 0.424, 0.424, 0.424, 0.424, 0.424, 0.424, 0.424, 0.423, 0.423, 0.422, 0.421, 0.421, 0.42, 0.42, 0.42, 0.419, 0.418, 0.417, 0.417, 0.417, 0.416, 0.416, 0.415, 0.414, 0.413, 0.412, 0.412, 0.412, 0.412, 0.411, 0.41, 0.409, 0.408, 0.407, 0.406, 0.405, 0.405, 0.405, 0.404, 0.403, 0.403, 0.403, 0.403, 0.403, 0.402, 0.401, 0.4, 0.399, 0.399, 0.398, 0.398, 0.398, 0.398, 0.397, 0.396, 0.396, 0.395, 0.394, 0.394, 0.394, 0.394, 0.394, 0.394, 0.393, 0.392, 0.392, 0.392, 0.391, 0.391, 0.391, 0.39, 0.389, 0.388, 0.387, 0.386, 0.386, 0.386, 0.386, 0.385, 0.385, 0.384, 0.384, 0.383, 0.383, 0.383, 0.383, 0.383, 0.383, 0.383, 0.383, 0.382, 0.382, 0.382, 0.381, 0.38, 0.379, 0.378, 0.377, 0.377, 0.377, 0.377, 0.376, 0.375, 0.374, 0.374, 0.374, 0.374, 0.374, 0.373, 0.372, 0.372, 0.372, 0.372, 0.371, 0.37, 0.369, 0.368, 0.367, 0.366, 0.366, 0.365, 0.364, 0.363, 0.363, 0.363, 0.362, 0.362, 0.361, 0.361, 0.36, 0.36, 0.359, 0.358, 0.358, 0.357, 0.357, 0.356, 0.356, 0.355, 0.354, 0.353, 0.352, 0.351, 0.35, 0.35, 0.349, 0.349, 0.348, 0.347, 0.346, 0.346, 0.346, 0.345, 0.344, 0.343, 0.343, 0.342, 0.341, 0.34, 0.339, 0.339, 0.339, 0.339, 0.338, 0.337, 0.337, 0.337, 0.336, 0.336, 0.336, 0.335, 0.334, 0.333, 0.332, 0.332, 0.331, 0.33, 0.329, 0.328, 0.327, 0.326, 0.326, 0.326, 0.325, 0.324, 0.324, 0.323, 0.323, 0.322, 0.321, 0.321, 0.321, 0.32, 0.32, 0.32, 0.319, 0.319, 0.318, 0.317, 0.316, 0.315, 0.314, 0.313, 0.312, 0.312, 0.311, 0.31, 0.309, 0.309, 0.308, 0.308, 0.307, 0.306, 0.306, 0.305, 0.304, 0.303, 0.302, 0.302, 0.301, 0.301, 0.301, 0.3, 0.3, 0.299, 0.299, 0.299, 0.299, 0.299, 0.299, 0.299, 0.299, 0.298, 0.298, 0.298, 0.297, 0.297, 0.297, 0.297, 0.296, 0.296, 0.296, 0.295, 0.294, 0.294, 0.293, 0.292, 0.291, 0.291, 0.291, 0.29, 0.29, 0.29, 0.289, 0.289, 0.288, 0.287, 0.287, 0.286, 0.285, 0.284, 0.283, 0.283, 0.283, 0.282, 0.282, 0.282, 0.281, 0.28, 0.279, 0.279, 0.279, 0.278, 0.278, 0.277, 0.276, 0.276, 0.275, 0.274, 0.274, 0.273, 0.273, 0.273, 0.272, 0.271, 0.27, 0.27, 0.269, 0.268, 0.268, 0.267, 0.266, 0.265, 0.264, 0.263, 0.262, 0.261, 0.261, 0.26, 0.259, 0.258, 0.258, 0.258, 0.258, 0.258, 0.258, 0.257, 0.257, 0.257, 0.256, 0.255, 0.255, 0.255, 0.255, 0.255, 0.254, 0.254, 0.254, 0.253, 0.252, 0.251, 0.25, 0.249, 0.248, 0.248, 0.248, 0.247, 0.246, 0.246, 0.246, 0.245, 0.245, 0.244, 0.244, 0.244, 0.244, 0.244, 0.243, 0.242, 0.242, 0.241, 0.241, 0.241, 0.241, 0.241, 0.241, 0.24, 0.239, 0.238, 0.238, 0.238, 0.237, 0.237, 0.236, 0.235, 0.235, 0.234, 0.233, 0.232, 0.231, 0.23, 0.23, 0.229, 0.229, 0.228, 0.227, 0.227, 0.226, 0.225, 0.224, 0.223, 0.223, 0.222, 0.221, 0.221, 0.22, 0.219, 0.218, 0.217, 0.216, 0.215, 0.215, 0.215, 0.214, 0.214, 0.214, 0.213, 0.212, 0.211, 0.21, 0.21, 0.209, 0.208, 0.207, 0.206, 0.206, 0.205, 0.205, 0.204, 0.203, 0.202, 0.202, 0.202, 0.201, 0.201, 0.201, 0.201, 0.2, 0.2, 0.2, 0.2, 0.199, 0.199, 0.198, 0.198, 0.197, 0.197, 0.197, 0.197, 0.196, 0.195, 0.195, 0.194, 0.193, 0.192, 0.191, 0.191, 0.191, 0.191, 0.19, 0.19, 0.189, 0.189, 0.188, 0.187, 0.187, 0.187, 0.187, 0.186, 0.185, 0.184, 0.183, 0.182, 0.181, 0.181, 0.18, 0.18, 0.18, 0.179, 0.179, 0.178, 0.178, 0.177, 0.176, 0.175, 0.174, 0.174, 0.173, 0.172, 0.172, 0.171, 0.171, 0.171, 0.17, 0.17, 0.17, 0.17, 0.17, 0.169, 0.168, 0.167, 0.167, 0.166, 0.165, 0.164, 0.163, 0.162, 0.161, 0.16, 0.159, 0.158, 0.158, 0.157, 0.156, 0.155, 0.154, 0.154, 0.154, 0.153, 0.153, 0.152, 0.151, 0.15, 0.149, 0.148, 0.147, 0.146, 0.146, 0.145, 0.144, 0.143, 0.142, 0.141, 0.14, 0.139, 0.138, 0.137, 0.136, 0.135, 0.134, 0.134, 0.133, 0.133, 0.132, 0.132, 0.131, 0.13, 0.129, 0.128, 0.128, 0.127, 0.126, 0.125, 0.124, 0.124, 0.123, 0.122, 0.122, 0.122, 0.121, 0.12, 0.12, 0.119, 0.118, 0.118, 0.117, 0.117, 0.116, 0.115, 0.114, 0.113, 0.113, 0.112, 0.111, 0.11, 0.109, 0.108, 0.108, 0.107, 0.106, 0.105, 0.104, 0.104, 0.103, 0.103, 0.103, 0.102, 0.101, 0.1, 0.099, 0.099, 0.098, 0.098, 0.097, 0.097, 0.096, 0.095, 0.094, 0.093, 0.092, 0.091, 0.09, 0.089, 0.088, 0.087, 0.087, 0.086, 0.085, 0.084, 0.083, 0.082, 0.081, 0.081, 0.08, 0.079, 0.078, 0.077, 0.076, 0.075, 0.074, 0.073, 0.072, 0.071, 0.07, 0.069, 0.068, 0.067, 0.067, 0.066, 0.065, 0.065, 0.064, 0.063, 0.063, 0.062, 0.061, 0.06, 0.059, 0.058, 0.057, 0.056, 0.056, 0.055, 0.055, 0.055, 0.055, 0.055, 0.055, 0.055, 0.055, 0.055, 0.055, 0.054, 0.054, 0.054, 0.053, 0.053, 0.053, 0.053, 0.053, 0.052, 0.052, 0.051, 0.05, 0.049, 0.048, 0.047, 0.047, 0.046, 0.045, 0.044, 0.043, 0.043, 0.042, 0.041, 0.041, 0.041, 0.04, 0.039, 0.038, 0.038, 0.037, 0.037, 0.037, 0.036, 0.035, 0.035, 0.035, 0.034, 0.033, 0.033, 0.033, 0.032, 0.032, 0.032, 0.032, 0.031, 0.031, 0.031, 0.031, 0.03, 0.029, 0.029, 0.028, 0.028, 0.027, 0.027, 0.027, 0.026, 0.025, 0.025, 0.025, 0.024, 0.023, 0.023, 0.023, 0.022, 0.021, 0.021, 0.02, 0.019, 0.018, 0.017, 0.017, 0.017, 0.016, 0.015, 0.014, 0.013, 0.013, 0.013, 0.013, 0.013, 0.013, 0.012, 0.012, 0.012, 0.012, 0.012, 0.012, 0.012, 0.012, 0.012, 0.012, 0.012, 0.012, 0.011, 0.01, 0.01, 0.01, 0.009, 0.008, 0.007, 0.007, 0.007, 0.007, 0.006, 0.005, 0.005, 0.004, 0.004, 0.004, 0.004, 0.003, 0.003, 0.003, 0.003, 0.003, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.001, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "thresholds": [-0.1746239811182022, -0.1744765192270279, -0.17444239556789398, -0.17440152168273926, -0.17386645078659058, -0.17355315387248993, -0.17335021495819092, -0.1732107549905777, -0.17320263385772705, -0.17304497957229614, -0.1728319376707077, -0.17273186147212982, -0.1725398451089859, -0.1718159168958664, -0.1713775247335434, -0.17108583450317383, -0.17083875834941864, -0.17052379250526428, -0.17038732767105103, -0.16995635628700256, -0.1698344498872757, -0.16960474848747253, -0.1694020926952362, -0.1692752093076706, -0.16925320029258728, -0.16912922263145447, -0.16904115676879883, -0.16902413964271545, -0.16896456480026245, -0.16894543170928955, -0.1687280535697937, -0.1685897707939148, -0.16842840611934662, -0.1683921366930008, -0.1683376431465149, -0.16811582446098328, -0.1680910289287567, -0.16789406538009644, -0.16788484156131744, -0.16784493625164032, -0.16772295534610748, -0.16765552759170532, -0.16752015054225922, -0.1673828363418579, -0.16732506453990936, -0.16728422045707703, -0.16697600483894348, -0.1669502705335617, -0.166907399892807, -0.16689790785312653, -0.1668386459350586, -0.1668180674314499, -0.16680219769477844, -0.1667233407497406, -0.16668981313705444, -0.16666926443576813, -0.16652555763721466, -0.1664864867925644, -0.16646510362625122, -0.16632665693759918, -0.16630703210830688, -0.16611243784427643, -0.16608849167823792, -0.165988951921463, -0.1659836769104004, -0.16591058671474457, -0.16589735448360443, -0.16585251688957214, -0.1658453345298767, -0.16576087474822998, -0.16575662791728973, -0.16551314294338226, -0.16544266045093536, -0.16533860564231873, -0.16530752182006836, -0.1652943342924118, -0.165250763297081, -0.16522429883480072, -0.16515064239501953, -0.16503894329071045, -0.16500240564346313, -0.1649622768163681, -0.16486524045467377, -0.16486500203609467, -0.16483044624328613, -0.16468095779418945, -0.16466540098190308, -0.16465188562870026, -0.1645311713218689, -0.1645200401544571, -0.16446533799171448, -0.16433720290660858, -0.16424283385276794, -0.16420535743236542, -0.16415880620479584, -0.16415542364120483, -0.16415226459503174, -0.1641360968351364, -0.16407229006290436, -0.1640062928199768, -0.16394370794296265, -0.1639154702425003, -0.1638774424791336, -0.16383513808250427, -0.16377170383930206, -0.16376711428165436, -0.16376283764839172, -0.16369013488292694, -0.16365939378738403, -0.1635957658290863, -0.16358241438865662, -0.1635560393333435, -0.16353490948677063, -0.16347721219062805, -0.1634242683649063, -0.16340649127960205, -0.1633833348751068, -0.16322840750217438, -0.16321130096912384, -0.16318334639072418, -0.16317278146743774, -0.16310851275920868, -0.16307146847248077, -0.16303563117980957, -0.1629444807767868, -0.16286183893680573, -0.16282090544700623, -0.16278290748596191, -0.16275116801261902, -0.1626366227865219, -0.16262240707874298, -0.16257326304912567, -0.16244597733020782, -0.16229204833507538, -0.1622910052537918, -0.1622762680053711, -0.1622423231601715, -0.16222822666168213, -0.16219928860664368, -0.16219434142112732, -0.16219103336334229, -0.16217996180057526, -0.1621764600276947, -0.16212588548660278, -0.16203469038009644, -0.16188570857048035, -0.16188208758831024, -0.16184140741825104, -0.16182339191436768, -0.161798357963562, -0.1617906391620636, -0.16171894967556, -0.16170606017112732, -0.16162733733654022, -0.16152051091194153, -0.16151858866214752, -0.16147588193416595, -0.16143852472305298, -0.1613777130842209, -0.16137740015983582, -0.16135473549365997, -0.16127167642116547, -0.16125178337097168, -0.16124334931373596, -0.16115720570087433, -0.16115225851535797, -0.16110451519489288, -0.1609407216310501, -0.16092662513256073, -0.16088680922985077, -0.16088159382343292, -0.16081614792346954, -0.1607617437839508, -0.16074641048908234, -0.16070710122585297, -0.16045382618904114, -0.16041159629821777, -0.1603468358516693, -0.16025035083293915, -0.16023045778274536, -0.16016992926597595, -0.16016162931919098, -0.16011761128902435, -0.16009584069252014, -0.15987534821033478, -0.15986964106559753, -0.15983198583126068, -0.15982936322689056, -0.15979516506195068, -0.15979157388210297, -0.1596866250038147, -0.15967559814453125, -0.1596747785806656, -0.1596577763557434, -0.15959438681602478, -0.1595926731824875, -0.15955346822738647, -0.1592915952205658, -0.1592867523431778, -0.15927939116954803, -0.15927748382091522, -0.1592373102903366, -0.15919843316078186, -0.15918755531311035, -0.15916986763477325, -0.15916024148464203, -0.1591406911611557, -0.15912088751792908, -0.15905413031578064, -0.1590525507926941, -0.159051775932312, -0.15896646678447723, -0.15894187986850739, -0.15889796614646912, -0.15878216922283173, -0.15878020226955414, -0.15876959264278412, -0.15875807404518127, -0.15871424973011017, -0.15868830680847168, -0.15867610275745392, -0.15862473845481873, -0.15857195854187012, -0.15854860842227936, -0.15853844583034515, -0.15840592980384827, -0.15835514664649963, -0.15829159319400787, -0.15827280282974243, -0.15817774832248688, -0.15807019174098969, -0.15803268551826477, -0.1579887866973877, -0.15791097283363342, -0.1578425168991089, -0.15768882632255554, -0.1576521247625351, -0.15762971341609955, -0.15757684409618378, -0.15751913189888, -0.15751712024211884, -0.1575104296207428, -0.15744107961654663, -0.15725171566009521, -0.15722613036632538, -0.15720254182815552, -0.1571914106607437, -0.1571301966905594, -0.15709491074085236, -0.1570720672607422, -0.156985804438591, -0.15677228569984436, -0.15677204728126526, -0.1567651629447937, -0.15676335990428925, -0.1567087173461914, -0.1566944569349289, -0.1566714644432068, -0.156595379114151, -0.1565701812505722, -0.1565282940864563, -0.15651217103004456, -0.15647365152835846, -0.1564401239156723, -0.15642361342906952, -0.1564234495162964, -0.1562786102294922, -0.15615861117839813, -0.15610267221927643, -0.1560593545436859, -0.156000018119812, -0.15588152408599854, -0.15575985610485077, -0.1557375192642212, -0.15568940341472626, -0.15566475689411163, -0.15564972162246704, -0.15564176440238953, -0.15559320151805878, -0.1555168777704239, -0.15549138188362122, -0.1553717851638794, -0.15536518394947052, -0.15536268055438995, -0.15525324642658234, -0.15522801876068115, -0.15515516698360443, -0.1551498919725418, -0.15514129400253296, -0.15512363612651825, -0.1548982411623001, -0.15487264096736908, -0.1547970175743103, -0.15477590262889862, -0.15477441251277924, -0.15475155413150787, -0.15475033223628998, -0.1546829491853714, -0.15462569892406464, -0.15459156036376953, -0.1544508934020996, -0.15444660186767578, -0.15441492199897766, -0.15435338020324707, -0.1543435901403427, -0.15426620841026306, -0.15420104563236237, -0.1541825830936432, -0.15409225225448608, -0.1540721207857132, -0.15400975942611694, -0.15393617749214172, -0.1539193093776703, -0.1538390964269638, -0.15382219851016998, -0.15376058220863342, -0.15364287793636322, -0.15361852943897247, -0.15347765386104584, -0.15346550941467285, -0.15330280363559723, -0.15323607623577118, -0.1532355695962906, -0.1531505435705185, -0.15314282476902008, -0.1530637890100479, -0.1529848724603653, -0.15295036137104034, -0.15293818712234497, -0.15293066203594208, -0.15291085839271545, -0.15290163457393646, -0.1528952568769455, -0.1528906226158142, -0.1528838723897934, -0.15287505090236664, -0.15274013578891754, -0.15268319845199585, -0.1526702642440796, -0.15266169607639313, -0.15256577730178833, -0.15254268050193787, -0.1524459570646286, -0.15233813226222992, -0.15233588218688965, -0.1523256003856659, -0.15232409536838531, -0.1522282361984253, -0.15213608741760254, -0.15211649239063263, -0.15208576619625092, -0.1520702838897705, -0.1520431935787201, -0.15203005075454712, -0.15179181098937988, -0.15170425176620483, -0.15159209072589874, -0.15157565474510193, -0.1515728235244751, -0.1515636444091797, -0.15155689418315887, -0.15155424177646637, -0.15154127776622772, -0.15147334337234497, -0.15141542255878448, -0.15139171481132507, -0.15135188400745392, -0.1513008177280426, -0.15129970014095306, -0.15128830075263977, -0.15128739178180695, -0.1512608677148819, -0.1512226015329361, -0.1511838436126709, -0.1511499434709549, -0.15114261209964752, -0.15102757513523102, -0.15099747478961945, -0.15097784996032715, -0.1509021818637848, -0.15088246762752533, -0.15085729956626892, -0.15084056556224823, -0.1508074253797531, -0.15080469846725464, -0.1507696807384491, -0.1506774127483368, -0.1506231129169464, -0.15061558783054352, -0.15040647983551025, -0.15039469301700592, -0.15037034451961517, -0.15036678314208984, -0.15033939480781555, -0.1502443552017212, -0.15024249255657196, -0.15022709965705872, -0.15019257366657257, -0.15018929541110992, -0.15018446743488312, -0.15017169713974, -0.15016351640224457, -0.15015991032123566, -0.15005555748939514, -0.1500285118818283, -0.14991648495197296, -0.14991329610347748, -0.14989081025123596, -0.14986930787563324, -0.1498110145330429, -0.14980679750442505, -0.14976830780506134, -0.14971968531608582, -0.14971590042114258, -0.14959301054477692, -0.14952091872692108, -0.1494797021150589, -0.1494775414466858, -0.14943952858448029, -0.1494326889514923, -0.14942970871925354, -0.14934733510017395, -0.1493007391691208, -0.1492696851491928, -0.1492544710636139, -0.14925077557563782, -0.14923670887947083, -0.14920572936534882, -0.14920496940612793, -0.1492033749818802, -0.14915169775485992, -0.1490781158208847, -0.14907534420490265, -0.14899027347564697, -0.14896048605442047, -0.14895667135715485, -0.1489151120185852, -0.14890892803668976, -0.14886066317558289, -0.14882299304008484, -0.14875546097755432, -0.14870211482048035, -0.14867161214351654, -0.14866556227207184, -0.14864371716976166, -0.14860647916793823, -0.1485949456691742, -0.14851844310760498, -0.14849095046520233, -0.14846210181713104, -0.14845944941043854, -0.1484416127204895, -0.14839360117912292, -0.14831256866455078, -0.1482892781496048, -0.1482830047607422, -0.14825598895549774, -0.14822454750537872, -0.14820830523967743, -0.14816154539585114, -0.14812394976615906, -0.14811445772647858, -0.14810770750045776, -0.14806975424289703, -0.14806441962718964, -0.14801648259162903, -0.14800088107585907, -0.14799879491329193, -0.14796645939350128, -0.1479029804468155, -0.14790138602256775, -0.14790035784244537, -0.14788134396076202, -0.1478719413280487, -0.14784877002239227, -0.1478469967842102, -0.1478409320116043, -0.1477998048067093, -0.14779552817344666, -0.14772357046604156, -0.14768964052200317, -0.14767234027385712, -0.14761938154697418, -0.1476103812456131, -0.14760275185108185, -0.1475578397512436, -0.14748243987560272, -0.14744354784488678, -0.14743055403232574, -0.14732947945594788, -0.14730900526046753, -0.1473078578710556, -0.14729128777980804, -0.14726901054382324, -0.1471593827009201, -0.147151917219162, -0.14713941514492035, -0.1470901221036911, -0.14702914655208588, -0.1469314992427826, -0.1468501091003418, -0.1468021720647812, -0.14679236710071564, -0.14673808217048645, -0.14672598242759705, -0.14670054614543915, -0.1466369330883026, -0.14661698043346405, -0.14659473299980164, -0.14653819799423218, -0.14650662243366241, -0.14647215604782104, -0.14640386402606964, -0.14639274775981903, -0.14630727469921112, -0.14627377688884735, -0.14626888930797577, -0.14625602960586548, -0.14622950553894043, -0.14619389176368713, -0.14616858959197998, -0.14608807861804962, -0.14603839814662933, -0.14603546261787415, -0.14602884650230408, -0.14599007368087769, -0.14598782360553741, -0.145883247256279, -0.1458810418844223, -0.14585621654987335, -0.14577335119247437, -0.1457558423280716, -0.1457320898771286, -0.14564010500907898, -0.14555399119853973, -0.14552435278892517, -0.1454971730709076, -0.14549073576927185, -0.14545810222625732, -0.1454409956932068, -0.1453794538974762, -0.14537551999092102, -0.14536070823669434, -0.14531613886356354, -0.14529871940612793, -0.14529791474342346, -0.14525993168354034, -0.1452564150094986, -0.1452305167913437, -0.14521068334579468, -0.1451757550239563, -0.1451721340417862, -0.1451633721590042, -0.1451042741537094, -0.14502239227294922, -0.1450195163488388, -0.14501036703586578, -0.14498820900917053, -0.14496608078479767, -0.14494776725769043, -0.14492331445217133, -0.14488352835178375, -0.14483775198459625, -0.14474432170391083, -0.14473725855350494, -0.14473077654838562, -0.14471131563186646, -0.1446862816810608, -0.14458459615707397, -0.1445821225643158, -0.14457963407039642, -0.14456355571746826, -0.14456281065940857, -0.1445482224225998, -0.14454752206802368, -0.14454065263271332, -0.14453387260437012, -0.14452266693115234, -0.14451292157173157, -0.14448216557502747, -0.1444694995880127, -0.1444282829761505, -0.1444093883037567, -0.14440132677555084, -0.14438489079475403, -0.14437249302864075, -0.14436419308185577, -0.14436393976211548, -0.14428870379924774, -0.1442805826663971, -0.1442374438047409, -0.14418230950832367, -0.14416462182998657, -0.14416199922561646, -0.14414441585540771, -0.14413779973983765, -0.14412488043308258, -0.14411777257919312, -0.1440802365541458, -0.14407950639724731, -0.1440681368112564, -0.14399416744709015, -0.14398713409900665, -0.1439698487520218, -0.14395517110824585, -0.1439480185508728, -0.1439262181520462, -0.14386360347270966, -0.14382916688919067, -0.14377988874912262, -0.14375105500221252, -0.14373661577701569, -0.1437343806028366, -0.14372007548809052, -0.14365538954734802, -0.14363308250904083, -0.14363040030002594, -0.14362414181232452, -0.14359374344348907, -0.14358094334602356, -0.14357233047485352, -0.14353710412979126, -0.1434973180294037, -0.1434928923845291, -0.1434740275144577, -0.1434355080127716, -0.14343376457691193, -0.14342862367630005, -0.14337092638015747, -0.14336887001991272, -0.14334310591220856, -0.14333295822143555, -0.14332979917526245, -0.14330901205539703, -0.14324378967285156, -0.1432255208492279, -0.14320704340934753, -0.14320529997348785, -0.14320483803749084, -0.14319464564323425, -0.14318275451660156, -0.1431705206632614, -0.14316804707050323, -0.14313919842243195, -0.14313466846942902, -0.1431337147951126, -0.1430615484714508, -0.1430397629737854, -0.14303572475910187, -0.14301317930221558, -0.1429794430732727, -0.14296682178974152, -0.14292320609092712, -0.1428985744714737, -0.14288471639156342, -0.14287039637565613, -0.14283441007137299, -0.1428229957818985, -0.14280888438224792, -0.14275828003883362, -0.1427268087863922, -0.14269497990608215, -0.14268001914024353, -0.14265891909599304, -0.1426275670528412, -0.14261901378631592, -0.1426069736480713, -0.14256274700164795, -0.1425626277923584, -0.14250585436820984, -0.1424877792596817, -0.14247535169124603, -0.14242790639400482, -0.14239339530467987, -0.14229647815227509, -0.14228808879852295, -0.1422487497329712, -0.14223849773406982, -0.14223527908325195, -0.14219920337200165, -0.1421235352754593, -0.14211736619472504, -0.1421021968126297, -0.14201973378658295, -0.14201012253761292, -0.1419886350631714, -0.14197880029678345, -0.141974076628685, -0.14196331799030304, -0.1418548971414566, -0.14179910719394684, -0.14178092777729034, -0.14173540472984314, -0.14164258539676666, -0.1416136771440506, -0.14161190390586853, -0.14156663417816162, -0.14154492318630219, -0.14152133464813232, -0.1415153443813324, -0.14148111641407013, -0.1414732038974762, -0.1414204090833664, -0.1413431614637375, -0.14122742414474487, -0.1412055790424347, -0.1411716341972351, -0.1411566287279129, -0.14113014936447144, -0.141123428940773, -0.14111050963401794, -0.14106518030166626, -0.14100179076194763, -0.14099334180355072, -0.1409890055656433, -0.1409790962934494, -0.14095406234264374, -0.14094246923923492, -0.14092731475830078, -0.1409158557653427, -0.14090672135353088, -0.1408292055130005, -0.14082179963588715, -0.1408112645149231, -0.1408030092716217, -0.14077244699001312, -0.14075137674808502, -0.14072729647159576, -0.14071214199066162, -0.14066599309444427, -0.14065486192703247, -0.14062799513339996, -0.14060412347316742, -0.14055916666984558, -0.14053761959075928, -0.14052371680736542, -0.14051103591918945, -0.14044150710105896, -0.1403464376926422, -0.1403367668390274, -0.14028772711753845, -0.14026547968387604, -0.14025996625423431, -0.14024679362773895, -0.1402069479227066, -0.14019516110420227, -0.14017058908939362, -0.14015519618988037, -0.14013990759849548, -0.14013159275054932, -0.14012154936790466, -0.14011016488075256, -0.14009849727153778, -0.14009353518486023, -0.1400626301765442, -0.1400524079799652, -0.14004415273666382, -0.14001114666461945, -0.13995641469955444, -0.13995321094989777, -0.13985776901245117, -0.1398160308599472, -0.13981203734874725, -0.13978837430477142, -0.13978524506092072, -0.13977767527103424, -0.13975664973258972, -0.13974988460540771, -0.1397169828414917, -0.13971059024333954, -0.13970646262168884, -0.13967321813106537, -0.13961204886436462, -0.1395837813615799, -0.13957597315311432, -0.13954029977321625, -0.1395287811756134, -0.13952119648456573, -0.13951648771762848, -0.1394915133714676, -0.13940849900245667, -0.13936476409435272, -0.1393509805202484, -0.13934460282325745, -0.13930685818195343, -0.13928598165512085, -0.139255553483963, -0.13923279941082, -0.1392267644405365, -0.1392177790403366, -0.13921190798282623, -0.13917450606822968, -0.1391650140285492, -0.1391584724187851, -0.1391303390264511, -0.13904014229774475, -0.13903233408927917, -0.1389913409948349, -0.13885459303855896, -0.1387932002544403, -0.1387818157672882, -0.13868576288223267, -0.13868364691734314, -0.1386716365814209, -0.13863231241703033, -0.13861794769763947, -0.13861528038978577, -0.13860777020454407, -0.13859187066555023, -0.1385844349861145, -0.13856440782546997, -0.13856355845928192, -0.13855639100074768, -0.1385079324245453, -0.13850127160549164, -0.13844960927963257, -0.1384284645318985, -0.13841989636421204, -0.13840964436531067, -0.1383703500032425, -0.138358011841774, -0.13828927278518677, -0.13828709721565247, -0.13823996484279633, -0.1382339745759964, -0.13819725811481476, -0.13806366920471191, -0.13801033794879913, -0.13798291981220245, -0.13797329366207123, -0.1379537731409073, -0.13794797658920288, -0.13792860507965088, -0.1379159390926361, -0.13788489997386932, -0.13786479830741882, -0.1378161907196045, -0.13781288266181946, -0.13780757784843445, -0.13779790699481964, -0.1377735286951065, -0.13775619864463806, -0.13775219023227692, -0.13773444294929504, -0.1377222239971161, -0.13771694898605347, -0.13771463930606842, -0.13771408796310425, -0.13771088421344757, -0.13768400251865387, -0.13764940202236176, -0.13764239847660065, -0.13763630390167236, -0.13758954405784607, -0.13757720589637756, -0.13757064938545227, -0.1375613957643509, -0.13755080103874207, -0.13754840195178986, -0.13752426207065582, -0.13750620186328888, -0.13744710385799408, -0.13742347061634064, -0.13741473853588104, -0.13739243149757385, -0.13738465309143066, -0.13732562959194183, -0.13731569051742554, -0.13729608058929443, -0.13727188110351562, -0.13725541532039642, -0.13722644746303558, -0.13721852004528046, -0.13717620074748993, -0.1371663212776184, -0.13715164363384247, -0.1371501237154007, -0.1371224820613861, -0.13710331916809082, -0.13704723119735718, -0.1370343118906021, -0.13700352609157562, -0.13695475459098816, -0.13694770634174347, -0.13690721988677979, -0.13690656423568726, -0.13680607080459595, -0.1367979198694229, -0.1367957442998886, -0.13676272332668304, -0.13675448298454285, -0.13671524822711945, -0.13668246567249298, -0.13667528331279755, -0.1366625726222992, -0.13665635883808136, -0.13665364682674408, -0.13656635582447052, -0.1365206092596054, -0.13651050627231598, -0.13646863400936127, -0.13642677664756775, -0.13641569018363953, -0.1362909972667694, -0.13625727593898773, -0.13622425496578217, -0.13621211051940918, -0.1361728310585022, -0.13614387810230255, -0.1361241340637207, -0.13610213994979858, -0.1360817551612854, -0.13603347539901733, -0.13602793216705322, -0.136016845703125, -0.13601303100585938, -0.13600590825080872, -0.13599252700805664, -0.13596610724925995, -0.1359642595052719, -0.13590610027313232, -0.13589966297149658, -0.135866180062294, -0.13586434721946716, -0.13584327697753906, -0.1358296275138855, -0.13579708337783813, -0.13571208715438843, -0.13569501042366028, -0.13569143414497375, -0.13566918671131134, -0.1356009691953659, -0.13557954132556915, -0.13555072247982025, -0.13550323247909546, -0.13547863066196442, -0.13547515869140625, -0.13545271754264832, -0.13543882966041565, -0.1353999376296997, -0.1353967785835266, -0.13539570569992065, -0.13532914221286774, -0.1353244036436081, -0.13531732559204102, -0.13530442118644714, -0.13529528677463531, -0.13528959453105927, -0.13525253534317017, -0.13523289561271667, -0.13519158959388733, -0.13517405092716217, -0.1351654976606369, -0.13513079285621643, -0.1351182907819748, -0.13510902225971222, -0.13510198891162872, -0.13509653508663177, -0.13501881062984467, -0.13501594960689545, -0.13501247763633728, -0.13500244915485382, -0.1349937915802002, -0.13497278094291687, -0.13497121632099152, -0.13496696949005127, -0.13492655754089355, -0.13489875197410583, -0.13484013080596924, -0.13479749858379364, -0.13476485013961792, -0.13475728034973145, -0.13473151624202728, -0.13467450439929962, -0.1346493661403656, -0.1346137821674347, -0.13460761308670044, -0.1345631182193756, -0.13455739617347717, -0.13454918563365936, -0.13453908264636993, -0.13446180522441864, -0.13445782661437988, -0.13441473245620728, -0.13439075648784637, -0.13438789546489716, -0.13437940180301666, -0.13434574007987976, -0.13433825969696045, -0.134314626455307, -0.13430002331733704, -0.13422255218029022, -0.13420137763023376, -0.13417333364486694, -0.13416741788387299, -0.13416320085525513, -0.13415509462356567, -0.13414113223552704, -0.1340676099061966, -0.13406026363372803, -0.13398250937461853, -0.13397397100925446, -0.1339511275291443, -0.13394741714000702, -0.1339387744665146, -0.1339249461889267, -0.13388006389141083, -0.13382881879806519, -0.13382044434547424, -0.1338156908750534, -0.13378183543682098, -0.13373646140098572, -0.13372184336185455, -0.13369198143482208, -0.13368414342403412, -0.1336642950773239, -0.1336534321308136, -0.1335805058479309, -0.13357888162136078, -0.13356584310531616, -0.13356104493141174, -0.1335175633430481, -0.1335137039422989, -0.13350778818130493, -0.13350453972816467, -0.13349679112434387, -0.13348565995693207, -0.1334708333015442, -0.13345661759376526, -0.13342726230621338, -0.13340575993061066, -0.13336919248104095, -0.13336874544620514, -0.13330774009227753, -0.13321936130523682, -0.13321632146835327, -0.13319279253482819, -0.13316182792186737, -0.1331321746110916, -0.13312651216983795, -0.1330869346857071, -0.1330847144126892, -0.13307975232601166, -0.13307657837867737, -0.13306981325149536, -0.13306856155395508, -0.13306795060634613, -0.13306450843811035, -0.13306333124637604, -0.1330622136592865, -0.13304416835308075, -0.1330145001411438, -0.13300669193267822, -0.13299742341041565, -0.13291803002357483, -0.13291622698307037, -0.13286343216896057, -0.1328548789024353, -0.13283298909664154, -0.13279706239700317, -0.132783442735672, -0.13277406990528107, -0.13275444507598877, -0.13274149596691132, -0.13273192942142487, -0.132707878947258, -0.13270197808742523, -0.1326962113380432, -0.13268901407718658, -0.13264533877372742, -0.13262677192687988, -0.13261927664279938, -0.13259519636631012, -0.13253962993621826, -0.13247261941432953, -0.13247166574001312, -0.13242028653621674, -0.1324191689491272, -0.13241712749004364, -0.13239601254463196, -0.13233889639377594, -0.13233382999897003, -0.1323154866695404, -0.13228590786457062, -0.13220316171646118, -0.1321885585784912, -0.13214918971061707, -0.13213962316513062, -0.13211235404014587, -0.1320861279964447, -0.1320793330669403, -0.1320757120847702, -0.13200552761554718, -0.13198569416999817, -0.13196903467178345, -0.13193270564079285, -0.13192665576934814, -0.13192060589790344, -0.13187237083911896, -0.13185347616672516, -0.13181711733341217, -0.13180570304393768, -0.13178613781929016, -0.1317184418439865, -0.13170135021209717, -0.13165894150733948, -0.13165591657161713, -0.13164271414279938, -0.1316252499818802, -0.13161048293113708, -0.13161028921604156, -0.13158085942268372, -0.13152873516082764, -0.1315024048089981, -0.1314946413040161, -0.13149049878120422, -0.13146722316741943, -0.13146695494651794, -0.13146086037158966, -0.13143593072891235, -0.13142739236354828, -0.1313970535993576, -0.13136300444602966, -0.13135486841201782, -0.131337970495224, -0.1313294917345047, -0.13129092752933502, -0.13128910958766937, -0.1312798708677292, -0.13127920031547546, -0.1312696486711502, -0.13124851882457733, -0.13121193647384644, -0.1312025636434555, -0.13118848204612732, -0.13114649057388306, -0.1311311423778534, -0.13112005591392517, -0.1310979276895523, -0.1310703605413437, -0.13106673955917358, -0.1310594230890274, -0.13103130459785461, -0.13101886212825775, -0.13101346790790558, -0.13097050786018372, -0.1309615671634674, -0.13095790147781372, -0.13094189763069153, -0.13094177842140198, -0.1309249997138977, -0.1309196501970291, -0.13091957569122314, -0.1309034675359726, -0.13085642457008362, -0.13085420429706573, -0.13082465529441833, -0.13082121312618256, -0.13077141344547272, -0.13075552880764008, -0.13072353601455688, -0.1306997537612915, -0.1306983381509781, -0.13069447875022888, -0.13068392872810364, -0.13065236806869507, -0.1306440830230713, -0.13062791526317596, -0.13062210381031036, -0.13057902455329895, -0.13057096302509308, -0.1305554062128067, -0.13052555918693542, -0.13052166998386383, -0.13049164414405823, -0.13046784698963165, -0.13041211664676666, -0.13036982715129852, -0.1303529143333435, -0.13034754991531372, -0.13033486902713776, -0.1303190141916275, -0.13029542565345764, -0.13029401004314423, -0.13027818500995636, -0.13024777173995972, -0.13022078573703766, -0.13017110526561737, -0.13016606867313385, -0.1301405131816864, -0.13011100888252258, -0.13008786737918854, -0.12998203933238983, -0.12996162474155426, -0.12995590269565582, -0.12995344400405884, -0.129945307970047, -0.12993042171001434, -0.12991540133953094, -0.12980833649635315, -0.12973877787590027, -0.12973704934120178, -0.1297152042388916, -0.12970979511737823, -0.1296805888414383, -0.1296611875295639, -0.12964902818202972, -0.129620760679245, -0.12959302961826324, -0.12957488000392914, -0.1295202076435089, -0.12951666116714478, -0.12950195372104645, -0.1294877976179123, -0.1294822096824646, -0.12944595515727997, -0.1294196993112564, -0.12940913438796997, -0.1294061243534088, -0.12938141822814941, -0.12937892973423004, -0.12937597930431366, -0.12934768199920654, -0.12931565940380096, -0.12931284308433533, -0.12929855287075043, -0.12922178208827972, -0.1292213350534439, -0.129176065325737, -0.12916573882102966, -0.12915897369384766, -0.1291423738002777, -0.12907688319683075, -0.12907563149929047, -0.1290753036737442, -0.12905961275100708, -0.12905631959438324, -0.12905490398406982, -0.12902861833572388, -0.1290281116962433, -0.1290072798728943, -0.12899990379810333, -0.1289784014225006, -0.12894830107688904, -0.12889379262924194, -0.128856360912323, -0.12885497510433197, -0.1288498193025589, -0.1288466900587082, -0.12883761525154114, -0.12879535555839539, -0.12874563038349152, -0.12873682379722595, -0.128709614276886, -0.1287059336900711, -0.12869058549404144, -0.1286696493625641, -0.12866488099098206, -0.1286488175392151, -0.12862680852413177, -0.1285911351442337, -0.12856267392635345, -0.12855090200901031, -0.12855038046836853, -0.1284991204738617, -0.12841923534870148, -0.12841841578483582, -0.12839274108409882, -0.12833186984062195, -0.12830804288387299, -0.12829917669296265, -0.12824960052967072, -0.1282418966293335, -0.12819728255271912, -0.12817388772964478, -0.12811456620693207, -0.12810389697551727, -0.12807878851890564, -0.12807592749595642, -0.12806856632232666, -0.12803922593593597, -0.12803591787815094, -0.12800973653793335, -0.1280009150505066, -0.12796947360038757, -0.1279083788394928, -0.12784509360790253, -0.12781813740730286, -0.1278032511472702, -0.1277301162481308, -0.1277104765176773, -0.12766867876052856, -0.12766459584236145, -0.1276494413614273, -0.12764349579811096, -0.12760037183761597, -0.12757793068885803, -0.12756718695163727, -0.12756596505641937, -0.12754741311073303, -0.12754201889038086, -0.12754040956497192, -0.12752307951450348, -0.12749309837818146, -0.12749256193637848, -0.12745912373065948, -0.1273697465658188, -0.12725742161273956, -0.12724308669567108, -0.12722685933113098, -0.12717993557453156, -0.12714123725891113, -0.12712247669696808, -0.12711845338344574, -0.12710149586200714, -0.12705135345458984, -0.12702156603336334, -0.12697620689868927, -0.1268893927335739, -0.12688082456588745, -0.126868337392807, -0.12685704231262207, -0.12679970264434814, -0.12676061689853668, -0.1267271488904953, -0.1266443133354187, -0.1265895664691925, -0.12642362713813782, -0.12641943991184235, -0.12640783190727234, -0.12633657455444336, -0.12632416188716888, -0.12632079422473907, -0.1263083964586258, -0.126289501786232, -0.12628783285617828, -0.12626540660858154, -0.12626376748085022, -0.1261955350637436, -0.1261388212442398, -0.12611854076385498, -0.12610073387622833, -0.1260945051908493, -0.12607933580875397, -0.1260591745376587, -0.1260295808315277, -0.12592878937721252, -0.12591126561164856, -0.1258847415447235, -0.1258818805217743, -0.12585598230361938, -0.1258331537246704, -0.12579886615276337, -0.1257905513048172, -0.12576784193515778, -0.1257133185863495, -0.12565967440605164, -0.12565606832504272, -0.12564365565776825, -0.12564125657081604, -0.12563368678092957, -0.12561045587062836, -0.12559424340724945, -0.12558870017528534, -0.12558075785636902, -0.1255529522895813, -0.12548305094242096, -0.12546823918819427, -0.125389963388443, -0.1253712773323059, -0.1253027617931366, -0.12526224553585052, -0.1252492070198059, -0.1251775175333023, -0.12516658008098602, -0.12516267597675323, -0.12514010071754456, -0.12511973083019257, -0.12505866587162018, -0.12503749132156372, -0.12503209710121155, -0.12502069771289825, -0.1250169277191162, -0.1249501183629036, -0.1249413788318634, -0.12493947148323059, -0.12492594122886658, -0.12489841133356094, -0.12488733977079391, -0.12487658858299255, -0.12485741823911667, -0.12485122680664062, -0.12483520060777664, -0.1248212680220604, -0.1247965395450592, -0.12463562190532684, -0.1246158704161644, -0.12457528710365295, -0.12452386319637299, -0.12442956864833832, -0.1244221106171608, -0.12439992278814316, -0.12439239025115967, -0.12432742118835449, -0.12431196123361588, -0.12430233508348465, -0.1241665780544281, -0.12415456771850586, -0.12415025383234024, -0.12404819577932358, -0.1240449994802475, -0.12396621704101562, -0.12385261058807373, -0.12385118752717972, -0.1238442212343216, -0.12382929027080536, -0.12382420152425766, -0.12378756701946259, -0.12375996261835098, -0.1237555593252182, -0.12366833537817001, -0.12366221100091934, -0.1236155703663826, -0.12359306216239929, -0.12358525395393372, -0.1235656663775444, -0.12355782091617584, -0.1235300675034523, -0.12350092828273773, -0.12344565242528915, -0.12337307631969452, -0.12334689497947693, -0.1233142837882042, -0.12328892201185226, -0.12325675785541534, -0.12321998924016953, -0.1232127994298935, -0.1231873631477356, -0.12311452627182007, -0.12310736626386642, -0.12306810915470123, -0.1230211928486824, -0.12293553352355957, -0.12288109213113785, -0.12285672873258591, -0.12285131216049194, -0.1228402778506279, -0.12281335145235062, -0.12279462814331055, -0.12271712720394135, -0.12269889563322067, -0.12266619503498077, -0.12264330685138702, -0.12263081967830658, -0.12260101735591888, -0.12256713211536407, -0.12256579846143723, -0.1225573718547821, -0.122555673122406, -0.12253161519765854, -0.12247651815414429, -0.12245632708072662, -0.12242452800273895, -0.12235046923160553, -0.12230919301509857, -0.12224900722503662, -0.12216898053884506, -0.12214069068431854, -0.12210693210363388, -0.12202723324298859, -0.12202531099319458, -0.1219557598233223, -0.1219506785273552, -0.12192468345165253, -0.12191396951675415, -0.12188032269477844, -0.12184823304414749, -0.12184098362922668, -0.12179413437843323, -0.12178806215524673, -0.12172984331846237, -0.12172353267669678, -0.12171773612499237, -0.12165673077106476, -0.12164853513240814, -0.1216026097536087, -0.12158894538879395, -0.12143237888813019, -0.12141574174165726, -0.12141314893960953, -0.12137380242347717, -0.12134083360433578, -0.12131614238023758, -0.12130680680274963, -0.12128616869449615, -0.12125877290964127, -0.12123763561248779, -0.12123648822307587, -0.12112925946712494, -0.12112118303775787, -0.12111339718103409, -0.12110961973667145, -0.12110520154237747, -0.12107938528060913, -0.12100647389888763, -0.12091574817895889, -0.12090980261564255, -0.12090978771448135, -0.12090974301099777, -0.1209026575088501, -0.12089250981807709, -0.1208600401878357, -0.12084105610847473, -0.12069633603096008, -0.12068502604961395, -0.12061173468828201, -0.1205822303891182, -0.12057216465473175, -0.12053385376930237, -0.12052417546510696, -0.12050551176071167, -0.1204988956451416, -0.12049730867147446, -0.12047173827886581, -0.120467409491539, -0.1204436719417572, -0.12043000012636185, -0.12042258679866791, -0.12039196491241455, -0.12036679685115814, -0.12034134566783905, -0.1202760711312294, -0.12015493959188461, -0.12014307081699371, -0.12009523063898087, -0.12008202821016312, -0.11999699473381042, -0.11984936147928238, -0.11974939703941345, -0.11955714225769043, -0.11954884976148605, -0.11952049285173416, -0.11946073174476624, -0.11943430453538895, -0.1193876564502716, -0.11937036365270615, -0.11933174729347229, -0.11927825212478638, -0.11926183849573135, -0.11923464387655258, -0.119166798889637, -0.1191568672657013, -0.1191457062959671, -0.11913197487592697, -0.11907516419887543, -0.11906591802835464, -0.11903242021799088, -0.11902429908514023, -0.11894043534994125, -0.11890663951635361, -0.11888353526592255, -0.11885178089141846, -0.11879250407218933, -0.11875197291374207, -0.11873757839202881, -0.1187129020690918, -0.1186956837773323, -0.11865079402923584, -0.11856985092163086, -0.11853595823049545, -0.11853489279747009, -0.11834479868412018, -0.11834316700696945, -0.11831618845462799, -0.11825546622276306, -0.11823122948408127, -0.11817993968725204, -0.11813506484031677, -0.11810150742530823, -0.1180376335978508, -0.11802808195352554, -0.11802510172128677, -0.11801014840602875, -0.11796426773071289, -0.11796069890260696, -0.11779839545488358, -0.11778652667999268, -0.11772656440734863, -0.11772365868091583, -0.11771011352539062, -0.11768312752246857, -0.11766843497753143, -0.11765865981578827, -0.11762990802526474, -0.11753017455339432, -0.11749345809221268, -0.11739412695169449, -0.1173863559961319, -0.11735621839761734, -0.11732582747936249, -0.11720895767211914, -0.11712684482336044, -0.11708636581897736, -0.11707732826471329, -0.11697658896446228, -0.11694679409265518, -0.1169329360127449, -0.11686990410089493, -0.11681100726127625, -0.11675766110420227, -0.11668720841407776, -0.11664648354053497, -0.11661749333143234, -0.11660698801279068, -0.11658751964569092, -0.11655675619840622, -0.11651160567998886, -0.11648809909820557, -0.11643484979867935, -0.11635331064462662, -0.11634375154972076, -0.11624833941459656, -0.11614729464054108, -0.11610805243253708, -0.11600632965564728, -0.11599358171224594, -0.1159457415342331, -0.11583782732486725, -0.11583566665649414, -0.11581514030694962, -0.11580035835504532, -0.11574636399745941, -0.11572591960430145, -0.11571384221315384, -0.11571135371923447, -0.11568135768175125, -0.11556917428970337, -0.11555623263120651, -0.11553788930177689, -0.11548921465873718, -0.11543960869312286, -0.11537308245897293, -0.11537068337202072, -0.11536598950624466, -0.11536012589931488, -0.11535609513521194, -0.11527818441390991, -0.11519251018762589, -0.11512603610754013, -0.11506233364343643, -0.1150486171245575, -0.11501990258693695, -0.11500125378370285, -0.11497015506029129, -0.11496193706989288, -0.11490309983491898, -0.11489159613847733, -0.11487440019845963, -0.1147557720541954, -0.11475344747304916, -0.11471676826477051, -0.11471429467201233, -0.1146860420703888, -0.11468441039323807, -0.11464806646108627, -0.11463838815689087, -0.11461812257766724, -0.11458345502614975, -0.11452000588178635, -0.11450211703777313, -0.11445751041173935, -0.1144365519285202, -0.11438244581222534, -0.114275723695755, -0.11418911814689636, -0.11413423717021942, -0.11402186006307602, -0.11395347118377686, -0.11392709612846375, -0.11392667144536972, -0.11389654874801636, -0.11375400424003601, -0.11368270963430405, -0.11367049068212509, -0.11359970271587372, -0.11342746019363403, -0.11341764032840729, -0.11334732174873352, -0.11334343254566193, -0.11329758912324905, -0.11327224224805832, -0.11326587200164795, -0.11324990540742874, -0.113238625228405, -0.11321726441383362, -0.11317954212427139, -0.11316534131765366, -0.11314857006072998, -0.11309660971164703, -0.1130092665553093, -0.11300517618656158, -0.11295618116855621, -0.11295567452907562, -0.11290991306304932, -0.11284343153238297, -0.11280173808336258, -0.11274650692939758, -0.1127203032374382, -0.11271227151155472, -0.11269176751375198, -0.11266182363033295, -0.11265688389539719, -0.11264050006866455, -0.11262014508247375, -0.11258276551961899, -0.11258141696453094, -0.11255165189504623, -0.11250826716423035, -0.11247728019952774, -0.11242353916168213, -0.11241495609283447, -0.11236274987459183, -0.11235617846250534, -0.11233722418546677, -0.1122351810336113, -0.11222395300865173, -0.11220625787973404, -0.11218710988759995, -0.11214292794466019, -0.11213288456201553, -0.11211328953504562, -0.11203670501708984, -0.11201062053442001, -0.11198903620243073, -0.11191070079803467, -0.11190985888242722, -0.11187740415334702, -0.11187219619750977, -0.11182133108377457, -0.11180436611175537, -0.11177568882703781, -0.1117435097694397, -0.1116826981306076, -0.11161920428276062, -0.11158693581819534, -0.11157315969467163, -0.11153760552406311, -0.11144723743200302, -0.11143391579389572, -0.11139087378978729, -0.11139001697301865, -0.11137598752975464, -0.11134706437587738, -0.11134586483240128, -0.11132164299488068, -0.11130313575267792, -0.11121000349521637, -0.11120500415563583, -0.11120393872261047, -0.11120382696390152, -0.11117410659790039, -0.11116739362478256, -0.11109475046396255, -0.11097551137208939, -0.11090833693742752, -0.11087331175804138, -0.11086655408143997, -0.11083994805812836, -0.11083932220935822, -0.11081922799348831, -0.11079595983028412, -0.11074318736791611, -0.11074260622262955, -0.11062590032815933, -0.1105610579252243, -0.11053011566400528, -0.11052920669317245, -0.11051792651414871, -0.11048631370067596, -0.1104770079255104, -0.11045452952384949, -0.1104472279548645, -0.11040948331356049, -0.11036746948957443, -0.1103241965174675, -0.11027529835700989, -0.11023640632629395, -0.11020884662866592, -0.11012719571590424, -0.11001485586166382, -0.11001364886760712, -0.10997778922319412, -0.10997308790683746, -0.10989054292440414, -0.10986820608377457, -0.10970651358366013, -0.10962367057800293, -0.1092970073223114, -0.10925626754760742, -0.1091698482632637, -0.10911723971366882, -0.10903609544038773, -0.1088772565126419, -0.10881204903125763, -0.10874713957309723, -0.1086951494216919, -0.10863035172224045, -0.10860588401556015, -0.10859508067369461, -0.1085834726691246, -0.10858111828565598, -0.10856794565916061, -0.10851766914129257, -0.10817417502403259, -0.10815562307834625, -0.1081061139702797, -0.10808676481246948, -0.10800595581531525, -0.10791736096143723, -0.10790940374135971, -0.1078672930598259, -0.1078277975320816, -0.10780487954616547, -0.10778526961803436, -0.10772078484296799, -0.10768937319517136, -0.10763856023550034, -0.10760635882616043, -0.10759801417589188, -0.10753785818815231, -0.10748258233070374, -0.10746979713439941, -0.10732949525117874, -0.10728312283754349, -0.10727967321872711, -0.1070253998041153, -0.10699236392974854, -0.10695160925388336, -0.10692467540502548, -0.10689204931259155, -0.1068401113152504, -0.10671814531087875, -0.10632692277431488, -0.10632200539112091, -0.1062079444527626, -0.10614366829395294, -0.10614296793937683, -0.10600372403860092, -0.10593558847904205, -0.10586468130350113, -0.10583791136741638, -0.10578706860542297, -0.10551156848669052, -0.10541419684886932, -0.10520424693822861, -0.10517758876085281, -0.10517239570617676, -0.10502336174249649, -0.10495598614215851, -0.10483912378549576, -0.10455077141523361, -0.10453751683235168, -0.10451103746891022, -0.10446439683437347, -0.10444239526987076, -0.10422474145889282, -0.10415272414684296, -0.10414241999387741, -0.1040516197681427, -0.10402636229991913, -0.10401342809200287, -0.10393376648426056, -0.10392866283655167, -0.10391151160001755, -0.10385369509458542, -0.10384294390678406, -0.1035243421792984, -0.10339250415563583, -0.1033424660563469, -0.10324910283088684, -0.10319584608078003, -0.10307881236076355, -0.10291014611721039, -0.10249962657690048, -0.10245854407548904, -0.10224394500255585, -0.10216601192951202, -0.10215668380260468, -0.1021183505654335, -0.10209634155035019, -0.10205865651369095, -0.10204675793647766, -0.10202960669994354, -0.1020166203379631, -0.10199405252933502, -0.10180534422397614, -0.10175487399101257, -0.10147467255592346, -0.10137848556041718, -0.10135532915592194, -0.1011047214269638, -0.10096371173858643, -0.10092239826917648, -0.10091932117938995, -0.1008877381682396, -0.10083159804344177, -0.10071727633476257, -0.10071298480033875, -0.10068903118371964, -0.10060876607894897, -0.10058789700269699, -0.10056781023740768, -0.10054068267345428, -0.10047993063926697, -0.10021787136793137, -0.10020516067743301, -0.10014088451862335, -0.09996288269758224, -0.099881112575531, -0.09963877499103546, -0.09920286387205124, -0.09879658371210098, -0.09874873608350754, -0.09868045151233673, -0.09865541756153107, -0.09851393103599548, -0.09846587479114532, -0.09839819371700287, -0.09817641973495483, -0.09815314412117004, -0.09813093394041061, -0.09812046587467194, -0.09792328625917435, -0.09784090518951416, -0.09775914996862411, -0.09769316762685776, -0.09751071780920029, -0.09747941792011261, -0.09735798835754395, -0.09720145910978317, -0.09653495252132416, -0.09636079519987106, -0.09613253176212311, -0.0957804024219513, -0.09576669335365295, -0.09569021314382553, -0.09559226036071777, -0.09523481875658035, -0.09491809457540512, -0.09477739036083221, -0.09440036118030548, -0.09411339461803436, -0.09293293952941895, -0.09205970168113708, -0.09194763749837875, -0.09190186858177185, -0.09185394644737244, -0.09170694649219513, -0.09111946076154709, -0.09097422659397125, -0.09062160551548004, -0.08961579948663712, -0.08957629650831223, -0.08873756974935532, -0.08587239682674408, -0.08408544212579727, -0.08407234400510788, -0.08393272012472153, -0.08363344520330429, -0.08273149281740189, -0.0826454609632492, -0.08260989189147949, -0.08141107857227325, -0.08126150071620941, -0.08099053055047989, -0.08082423359155655, -0.07903017103672028]}

==> raw_results/masksembles_LC_ood.json <==
{"fpr": [0.0, 0.001, 0.032, 0.032, 0.04, 0.04, 0.053, 0.053, 0.067, 0.067, 0.068, 0.068, 0.071, 0.071, 0.072, 0.072, 0.073, 0.073, 0.074, 0.074, 0.076, 0.076, 0.077, 0.077, 0.078, 0.078, 0.079, 0.079, 0.08, 0.08, 0.081, 0.081, 0.082, 0.082, 0.083, 0.083, 0.084, 0.084, 0.085, 0.085, 0.086, 0.086, 0.087, 0.087, 0.089, 0.089, 0.091, 0.091, 0.092, 0.092, 0.094, 0.094, 0.095, 0.095, 0.096, 0.096, 0.096, 0.098, 0.098, 0.1, 0.1, 0.101, 0.101, 0.102, 0.102, 0.103, 0.103, 0.104, 0.104, 0.105, 0.105, 0.106, 0.106, 0.108, 0.108, 0.109, 0.109, 0.11, 0.11, 0.111, 0.111, 0.114, 0.114, 0.116, 0.116, 0.117, 0.117, 0.118, 0.118, 0.12, 0.12, 0.121, 0.121, 0.122, 0.122, 0.123, 0.123, 0.124, 0.124, 0.125, 0.125, 0.126, 0.126, 0.127, 0.127, 0.128, 0.128, 0.129, 0.129, 0.132, 0.132, 0.133, 0.133, 0.134, 0.134, 0.135, 0.135, 0.137, 0.137, 0.138, 0.138, 0.139, 0.139, 0.14, 0.14, 0.141, 0.141, 0.142, 0.142, 0.143, 0.143, 0.144, 0.144, 0.145, 0.145, 0.147, 0.147, 0.149, 0.149, 0.15, 0.15, 0.152, 0.152, 0.153, 0.153, 0.154, 0.154, 0.157, 0.157, 0.158, 0.158, 0.161, 0.161, 0.162, 0.162, 0.163, 0.163, 0.164, 0.164, 0.165, 0.165, 0.166, 0.166, 0.167, 0.167, 0.168, 0.168, 0.169, 0.169, 0.17, 0.17, 0.172, 0.172, 0.173, 0.173, 0.174, 0.174, 0.175, 0.175, 0.176, 0.176, 0.177, 0.177, 0.179, 0.179, 0.18, 0.18, 0.181, 0.181, 0.182, 0.182, 0.183, 0.183, 0.184, 0.184, 0.185, 0.185, 0.188, 0.188, 0.191, 0.191, 0.192, 0.192, 0.193, 0.193, 0.194, 0.194, 0.195, 0.195, 0.196, 0.196, 0.197, 0.197, 0.198, 0.198, 0.2, 0.2, 0.201, 0.201, 0.202, 0.202, 0.203, 0.203, 0.204, 0.204, 0.207, 0.207, 0.209, 0.209, 0.21, 0.21, 0.211, 0.211, 0.215, 0.215, 0.216, 0.216, 0.221, 0.221, 0.222, 0.222, 0.225, 0.225, 0.226, 0.226, 0.227, 0.227, 0.228, 0.228, 0.229, 0.229, 0.23, 0.23, 0.231, 0.231, 0.232, 0.232, 0.233, 0.233, 0.236, 0.236, 0.239, 0.239, 0.24, 0.24, 0.244, 0.244, 0.245, 0.245, 0.248, 0.248, 0.249, 0.249, 0.25, 0.25, 0.252, 0.252, 0.253, 0.253, 0.254, 0.254, 0.255, 0.255, 0.257, 0.257, 0.258, 0.258, 0.259, 0.259, 0.261, 0.261, 0.264, 0.264, 0.265, 0.265, 0.266, 0.266, 0.267, 0.267, 0.268, 0.268, 0.269, 0.269, 0.272, 0.272, 0.273, 0.273, 0.276, 0.276, 0.278, 0.278, 0.282, 0.282, 0.284, 0.284, 0.285, 0.285, 0.287, 0.287, 0.288, 0.288, 0.289, 0.289, 0.291, 0.291, 0.292, 0.292, 0.294, 0.294, 0.297, 0.297, 0.298, 0.298, 0.299, 0.299, 0.31, 0.31, 0.312, 0.312, 0.313, 0.313, 0.316, 0.316, 0.318, 0.318, 0.32, 0.32, 0.321, 0.321, 0.322, 0.322, 0.324, 0.324, 0.325, 0.325, 0.329, 0.329, 0.331, 0.331, 0.332, 0.332, 0.335, 0.335, 0.336, 0.336, 0.337, 0.337, 0.338, 0.338, 0.344, 0.344, 0.347, 0.347, 0.348, 0.348, 0.35, 0.35, 0.351, 0.351, 0.354, 0.354, 0.355, 0.355, 0.356, 0.356, 0.359, 0.359, 0.36, 0.36, 0.361, 0.361, 0.365, 0.365, 0.367, 0.367, 0.371, 0.371, 0.372, 0.372, 0.379, 0.379, 0.382, 0.382, 0.389, 0.389, 0.39, 0.392, 0.392, 0.393, 0.393, 0.396, 0.396, 0.397, 0.397, 0.398, 0.398, 0.399, 0.399, 0.4, 0.4, 0.401, 0.401, 0.401, 0.402, 0.402, 0.403, 0.403, 0.405, 0.405, 0.409, 0.409, 0.413, 0.413, 0.414, 0.414, 0.415, 0.415, 0.416, 0.416, 0.418, 0.418, 0.419, 0.419, 0.42, 0.42, 0.423, 0.423, 0.424, 0.424, 0.426, 0.426, 0.428, 0.428, 0.433, 0.433, 0.435, 0.435, 0.436, 0.436, 0.437, 0.437, 0.438, 0.438, 0.439, 0.439, 0.441, 0.441, 0.443, 0.443, 0.444, 0.444, 0.445, 0.445, 0.45, 0.45, 0.453, 0.453, 0.456, 0.456, 0.457, 0.457, 0.458, 0.458, 0.462, 0.462, 0.463, 0.463, 0.464, 0.464, 0.467, 0.467, 0.472, 0.472, 0.473, 0.473, 0.474, 0.474, 0.477, 0.477, 0.478, 0.478, 0.482, 0.482, 0.483, 0.483, 0.484, 0.484, 0.487, 0.487, 0.49, 0.49, 0.495, 0.495, 0.496, 0.496, 0.497, 0.497, 0.502, 0.502, 0.504, 0.504, 0.508, 0.508, 0.511, 0.511, 0.514, 0.514, 0.518, 0.518, 0.521, 0.521, 0.526, 0.526, 0.527, 0.527, 0.528, 0.528, 0.529, 0.529, 0.532, 0.532, 0.533, 0.533, 0.54, 0.54, 0.547, 0.547, 0.548, 0.548, 0.551, 0.551, 0.553, 0.553, 0.555, 0.555, 0.56, 0.56, 0.563, 0.563, 0.564, 0.564, 0.565, 0.565, 0.573, 0.573, 0.575, 0.575, 0.576, 0.576, 0.577, 0.577, 0.585, 0.585, 0.589, 0.589, 0.59, 0.59, 0.592, 0.592, 0.593, 0.593, 0.594, 0.594, 0.603, 0.603, 0.604, 0.604, 0.606, 0.606, 0.611, 0.611, 0.622, 0.622, 0.624, 0.624, 0.627, 0.627, 0.628, 0.628, 0.629, 0.629, 0.63, 0.63, 0.631, 0.631, 0.632, 0.632, 0.633, 0.633, 0.639, 0.639, 0.641, 0.641, 0.644, 0.644, 0.645, 0.645, 0.649, 0.649, 0.652, 0.652, 0.653, 0.653, 0.654, 0.654, 0.655, 0.655, 0.66, 0.66, 0.661, 0.661, 0.662, 0.662, 0.666, 0.666, 0.667, 0.667, 0.668, 0.668, 0.669, 0.669, 0.674, 0.674, 0.678, 0.678, 0.68, 0.68, 0.69, 0.69, 0.694, 0.694, 0.695, 0.695, 0.698, 0.698, 0.7, 0.7, 0.702, 0.702, 0.706, 0.706, 0.707, 0.707, 0.708, 0.708, 0.711, 0.711, 0.714, 0.714, 0.717, 0.717, 0.719, 0.719, 0.721, 0.721, 0.724, 0.724, 0.728, 0.728, 0.733, 0.733, 0.734, 0.734, 0.737, 0.737, 0.74, 0.74, 0.744, 0.744, 0.746, 0.746, 0.749, 0.749, 0.752, 0.752, 0.756, 0.756, 0.759, 0.759, 0.761, 0.761, 0.762, 0.762, 0.765, 0.765, 0.766, 0.766, 0.767, 0.767, 0.77, 0.77, 0.771, 0.771, 0.777, 0.777, 0.78, 0.78, 0.784, 0.784, 0.785, 0.785, 0.786, 0.786, 0.789, 0.789, 0.79, 0.79, 0.795, 0.795, 0.797, 0.797, 0.798, 0.798, 0.799, 0.799, 0.8, 0.8, 0.801, 0.801, 0.802, 0.802, 0.803, 0.803, 0.809, 0.809, 0.812, 0.812, 0.814, 0.814, 0.815, 0.815, 0.817, 0.817, 0.818, 0.818, 0.819, 0.819, 0.823, 0.823, 0.824, 0.824, 0.828, 0.828, 0.83, 0.83, 0.831, 0.831, 0.833, 0.833, 0.834, 0.834, 0.835, 0.835, 0.836, 0.836, 0.837, 0.837, 0.838, 0.838, 0.839, 0.839, 0.84, 0.84, 0.841, 0.841, 0.842, 0.842, 0.844, 0.844, 0.845, 0.845, 0.846, 0.846, 0.847, 0.847, 0.849, 0.849, 0.85, 0.85, 0.852, 0.852, 0.853, 0.853, 0.854, 0.854, 0.856, 0.856, 0.858, 0.858, 0.859, 0.859, 0.86, 0.86, 0.862, 0.862, 0.863, 0.863, 0.868, 0.868, 0.87, 0.87, 0.871, 0.871, 0.872, 0.872, 0.873, 0.873, 0.876, 0.876, 0.878, 0.878, 0.88, 0.88, 0.882, 0.882, 0.883, 0.883, 0.887, 0.887, 0.889, 0.889, 0.89, 0.89, 0.893, 0.893, 0.894, 0.894, 0.895, 0.895, 0.897, 0.897, 0.898, 0.898, 0.899, 0.899, 0.902, 0.902, 0.905, 0.905, 0.906, 0.906, 0.908, 0.908, 0.909, 0.909, 0.912, 0.912, 0.913, 0.913, 0.915, 0.915, 0.919, 0.919, 0.92, 0.92, 0.922, 0.922, 0.924, 0.924, 0.925, 0.925, 0.929, 0.929, 0.932, 0.932, 0.935, 0.935, 0.936, 0.936, 1.0], "tpr": [0.0, 0.0, 0.0, 0.001, 0.001, 0.003, 0.003, 0.004, 0.004, 0.01, 0.01, 0.013, 0.013, 0.016, 0.016, 0.017, 0.017, 0.019, 0.019, 0.021, 0.021, 0.022, 0.022, 0.023, 0.023, 0.026, 0.026, 0.027, 0.027, 0.032, 0.032, 0.033, 0.033, 0.039, 0.039, 0.046, 0.046, 0.054, 0.054, 0.055, 0.055, 0.056, 0.056, 0.059, 0.059, 0.061, 0.061, 0.062, 0.062, 0.063, 0.063, 0.075, 0.075, 0.076, 0.076, 0.078, 0.081, 0.081, 0.084, 0.084, 0.087, 0.087, 0.094, 0.094, 0.097, 0.097, 0.1, 0.1, 0.102, 0.102, 0.105, 0.105, 0.11, 0.11, 0.12, 0.12, 0.129, 0.129, 0.131, 0.131, 0.133, 0.133, 0.139, 0.139, 0.14, 0.14, 0.146, 0.146, 0.151, 0.151, 0.152, 0.152, 0.158, 0.158, 0.159, 0.159, 0.163, 0.163, 0.173, 0.173, 0.176, 0.176, 0.181, 0.181, 0.185, 0.185, 0.19, 0.19, 0.191, 0.191, 0.192, 0.192, 0.194, 0.194, 0.2, 0.2, 0.205, 0.205, 0.214, 0.214, 0.215, 0.215, 0.216, 0.216, 0.217, 0.217, 0.218, 0.218, 0.219, 0.219, 0.223, 0.223, 0.224, 0.224, 0.23, 0.23, 0.24, 0.24, 0.241, 0.241, 0.242, 0.242, 0.25, 0.25, 0.251, 0.251, 0.253, 0.253, 0.256, 0.256, 0.258, 0.258, 0.259, 0.259, 0.268, 0.268, 0.269, 0.269, 0.273, 0.273, 0.279, 0.279, 0.284, 0.284, 0.285, 0.285, 0.286, 0.286, 0.293, 0.293, 0.294, 0.294, 0.296, 0.296, 0.3, 0.3, 0.301, 0.301, 0.304, 0.304, 0.306, 0.306, 0.312, 0.312, 0.316, 0.316, 0.317, 0.317, 0.318, 0.318, 0.324, 0.324, 0.325, 0.325, 0.327, 0.327, 0.332, 0.332, 0.334, 0.334, 0.339, 0.339, 0.342, 0.342, 0.343, 0.343, 0.346, 0.346, 0.347, 0.347, 0.354, 0.354, 0.355, 0.355, 0.356, 0.356, 0.361, 0.361, 0.362, 0.362, 0.364, 0.364, 0.369, 0.369, 0.374, 0.374, 0.376, 0.376, 0.377, 0.377, 0.378, 0.378, 0.379, 0.379, 0.384, 0.384, 0.386, 0.386, 0.387, 0.387, 0.388, 0.388, 0.389, 0.389, 0.395, 0.395, 0.397, 0.397, 0.399, 0.399, 0.4, 0.4, 0.401, 0.401, 0.402, 0.402, 0.405, 0.405, 0.406, 0.406, 0.407, 0.407, 0.408, 0.408, 0.409, 0.409, 0.411, 0.411, 0.42, 0.42, 0.422, 0.422, 0.426, 0.426, 0.428, 0.428, 0.433, 0.433, 0.434, 0.434, 0.437, 0.437, 0.44, 0.44, 0.442, 0.442, 0.444, 0.444, 0.447, 0.447, 0.448, 0.448, 0.451, 0.451, 0.46, 0.46, 0.461, 0.461, 0.462, 0.462, 0.463, 0.463, 0.466, 0.466, 0.469, 0.469, 0.47, 0.47, 0.471, 0.471, 0.475, 0.475, 0.477, 0.477, 0.478, 0.478, 0.479, 0.479, 0.481, 0.481, 0.483, 0.483, 0.485, 0.485, 0.486, 0.486, 0.487, 0.487, 0.488, 0.488, 0.489, 0.489, 0.49, 0.49, 0.492, 0.492, 0.495, 0.495, 0.496, 0.496, 0.497, 0.497, 0.498, 0.498, 0.499, 0.499, 0.5, 0.5, 0.503, 0.503, 0.506, 0.506, 0.507, 0.507, 0.508, 0.508, 0.512, 0.512, 0.514, 0.514, 0.516, 0.516, 0.518, 0.518, 0.519, 0.519, 0.52, 0.52, 0.522, 0.522, 0.523, 0.523, 0.528, 0.528, 0.529, 0.529, 0.53, 0.53, 0.531, 0.531, 0.533, 0.533, 0.534, 0.534, 0.536, 0.536, 0.537, 0.537, 0.538, 0.538, 0.539, 0.539, 0.543, 0.543, 0.545, 0.545, 0.546, 0.546, 0.547, 0.547, 0.548, 0.548, 0.549, 0.549, 0.55, 0.55, 0.55, 0.552, 0.552, 0.554, 0.554, 0.555, 0.555, 0.562, 0.562, 0.564, 0.564, 0.565, 0.565, 0.566, 0.566, 0.568, 0.569, 0.569, 0.572, 0.572, 0.575, 0.575, 0.576, 0.576, 0.577, 0.577, 0.578, 0.578, 0.579, 0.579, 0.58, 0.58, 0.582, 0.582, 0.585, 0.585, 0.587, 0.587, 0.588, 0.588, 0.589, 0.589, 0.59, 0.59, 0.592, 0.592, 0.593, 0.593, 0.594, 0.594, 0.595, 0.595, 0.596, 0.596, 0.6, 0.6, 0.601, 0.601, 0.602, 0.602, 0.603, 0.603, 0.606, 0.606, 0.608, 0.608, 0.61, 0.61, 0.611, 0.611, 0.614, 0.614, 0.615, 0.615, 0.616, 0.616, 0.618, 0.618, 0.619, 0.619, 0.62, 0.62, 0.621, 0.621, 0.622, 0.622, 0.623, 0.623, 0.624, 0.624, 0.626, 0.626, 0.627, 0.627, 0.628, 0.628, 0.632, 0.632, 0.637, 0.637, 0.638, 0.638, 0.64, 0.64, 0.644, 0.644, 0.647, 0.647, 0.649, 0.649, 0.652, 0.652, 0.654, 0.654, 0.656, 0.656, 0.657, 0.657, 0.659, 0.659, 0.66, 0.66, 0.661, 0.661, 0.662, 0.662, 0.665, 0.665, 0.666, 0.666, 0.667, 0.667, 0.668, 0.668, 0.669, 0.669, 0.67, 0.67, 0.671, 0.671, 0.672, 0.672, 0.673, 0.673, 0.674, 0.674, 0.675, 0.675, 0.676, 0.676, 0.681, 0.681, 0.684, 0.684, 0.687, 0.687, 0.688, 0.688, 0.689, 0.689, 0.69, 0.69, 0.691, 0.691, 0.694, 0.694, 0.696, 0.696, 0.699, 0.699, 0.7, 0.7, 0.702, 0.702, 0.703, 0.703, 0.705, 0.705, 0.707, 0.707, 0.71, 0.71, 0.713, 0.713, 0.714, 0.714, 0.715, 0.715, 0.717, 0.717, 0.718, 0.718, 0.719, 0.719, 0.722, 0.722, 0.723, 0.723, 0.724, 0.724, 0.727, 0.727, 0.728, 0.728, 0.73, 0.73, 0.731, 0.731, 0.732, 0.732, 0.733, 0.733, 0.736, 0.736, 0.738, 0.738, 0.739, 0.739, 0.74, 0.74, 0.741, 0.741, 0.743, 0.743, 0.744, 0.744, 0.745, 0.745, 0.746, 0.746, 0.747, 0.747, 0.748, 0.748, 0.749, 0.749, 0.75, 0.75, 0.751, 0.751, 0.752, 0.752, 0.753, 0.753, 0.754, 0.754, 0.755, 0.755, 0.757, 0.757, 0.759, 0.759, 0.762, 0.762, 0.763, 0.763, 0.765, 0.765, 0.768, 0.768, 0.769, 0.769, 0.77, 0.77, 0.771, 0.771, 0.772, 0.772, 0.773, 0.773, 0.775, 0.775, 0.776, 0.776, 0.777, 0.777, 0.779, 0.779, 0.781, 0.781, 0.783, 0.783, 0.784, 0.784, 0.785, 0.785, 0.786, 0.786, 0.788, 0.788, 0.795, 0.795, 0.797, 0.797, 0.798, 0.798, 0.802, 0.802, 0.804, 0.804, 0.805, 0.805, 0.806, 0.806, 0.808, 0.808, 0.809, 0.809, 0.811, 0.811, 0.812, 0.812, 0.814, 0.814, 0.816, 0.816, 0.817, 0.817, 0.819, 0.819, 0.82, 0.82, 0.822, 0.822, 0.823, 0.823, 0.825, 0.825, 0.826, 0.826, 0.828, 0.828, 0.83, 0.83, 0.831, 0.831, 0.833, 0.833, 0.836, 0.836, 0.837, 0.837, 0.839, 0.839, 0.84, 0.84, 0.843, 0.843, 0.844, 0.844, 0.845, 0.845, 0.851, 0.851, 0.852, 0.852, 0.854, 0.854, 0.856, 0.856, 0.857, 0.857, 0.858, 0.858, 0.859, 0.859, 0.862, 0.862, 0.87, 0.87, 0.874, 0.874, 0.875, 0.875, 0.877, 0.877, 0.882, 0.882, 0.885, 0.885, 0.886, 0.886, 0.889, 0.889, 0.89, 0.89, 0.894, 0.894, 0.895, 0.895, 0.899, 0.899, 0.901, 0.901, 0.903, 0.903, 0.904, 0.904, 0.905, 0.905, 0.907, 0.907, 0.908, 0.908, 0.912, 0.912, 0.913, 0.913, 0.915, 0.915, 0.922, 0.922, 0.925, 0.925, 0.927, 0.927, 0.931, 0.931, 0.933, 0.933, 0.934, 0.934, 0.935, 0.935, 0.942, 0.942, 0.95, 0.95, 0.954, 0.954, 0.958, 0.958, 0.959, 0.959, 0.962, 0.962, 0.965, 0.965, 0.966, 0.966, 0.968, 0.968, 0.97, 0.97, 0.971, 0.971, 0.972, 0.972, 0.975, 0.975, 0.978, 0.978, 0.98, 0.98, 0.982, 0.982, 0.983, 0.983, 0.984, 0.984, 0.985, 0.985, 0.986, 0.986, 0.987, 0.987, 0.989, 0.989, 0.991, 0.991, 0.992, 0.992, 0.994, 0.994, 0.995, 0.995, 0.996, 0.996, 0.997, 0.997, 0.999, 0.999, 1.0, 1.0], "precision": [0.5165289256198347, 0.5162790697674419, 0.516546018614271, 0.5162959130884636, 0.5160455486542443, 0.5163127912998446, 0.516580310880829, 0.5168481078278901, 0.516597510373444, 0.5168655941878568, 0.5171339563862928, 0.5174025974025974, 0.5171517671517671, 0.5174206968278731, 0.5176899063475546, 0.5179593961478397, 0.5182291666666666, 0.5179781136008338, 0.5182481751824818, 0.5179968701095462, 0.5177453027139874, 0.5180156657963446, 0.5182863113897597, 0.5180345007841087, 0.518305439330544, 0.5185766614338043, 0.518324607329843, 0.5180722891566265, 0.5183438155136268, 0.5180912427897221, 0.5178384050367262, 0.5181102362204725, 0.5183823529411765, 0.5186547556489753, 0.5189274447949527, 0.518674381904261, 0.5189473684210526, 0.5192206424433913, 0.5189673340358272, 0.5192409066947812, 0.5189873417721519, 0.5192612137203166, 0.5195353748680043, 0.5198098256735341, 0.5195560253699789, 0.5198307773664728, 0.5195767195767196, 0.5198517734250926, 0.5201271186440678, 0.519872813990461, 0.5196182396606575, 0.519893899204244, 0.5196390658174098, 0.5193839617631439, 0.5196599362380446, 0.5199362041467305, 0.5202127659574468, 0.5199574241617881, 0.5197018104366348, 0.5194459243473628, 0.5197228144989339, 0.52, 0.5202774813233725, 0.5200213561131874, 0.5197649572649573, 0.5195082843399251, 0.5197860962566845, 0.5195291599785982, 0.5198072805139187, 0.5195500803427959, 0.5198285101822079, 0.5201072386058981, 0.5198497854077253, 0.5195920558239399, 0.5198711063372717, 0.5196131112305212, 0.5193548387096775, 0.5196342119419043, 0.5193756727664155, 0.5196553581044696, 0.5199353448275862, 0.5202156334231806, 0.5199568500539374, 0.5196977873718295, 0.519438444924406, 0.5197190707725554, 0.5194594594594595, 0.5191995673336939, 0.5189393939393939, 0.5192203573362209, 0.519501625135428, 0.5192411924119241, 0.5195227765726681, 0.5198046663049376, 0.5200868621064061, 0.5203693644758284, 0.5201086956521739, 0.519847743338771, 0.5195865070729053, 0.5193249863908547, 0.5196078431372549, 0.5193460490463215, 0.5190839694656488, 0.5188216039279869, 0.5185589519650655, 0.5188421627525942, 0.5191256830601093, 0.5188627665390924, 0.5185995623632386, 0.518336070060208, 0.5180722891566265, 0.5178082191780822, 0.5175438596491229, 0.5172792100932528, 0.5170142700329309, 0.5172981878088962, 0.5175824175824176, 0.5173172072567345, 0.517051705170517, 0.5167859108420473, 0.5165198237885462, 0.5162534435261708, 0.515986769570011, 0.5157198014340871, 0.5160044150110376, 0.5162893429044727, 0.5160220994475138, 0.5163073521282476, 0.5165929203539823, 0.5168788046485888, 0.5166112956810631, 0.5168975069252078, 0.516629711751663, 0.5163616195230172, 0.5166481687014428, 0.5163797890061077, 0.5161111111111111, 0.5158421345191774, 0.5155728587319244, 0.5158597662771286, 0.5155902004454342, 0.5153203342618384, 0.5156075808249722, 0.5158951477969883, 0.515625, 0.5153545505304299, 0.5150837988826815, 0.5153717160424819, 0.5156599552572707, 0.5159485170677113, 0.5162374020156775, 0.5165266106442578, 0.5162556053811659, 0.5159842961301178, 0.5157126823793491, 0.5154407636159462, 0.5151685393258427, 0.5148960089938167, 0.5146231721034871, 0.5149127743387732, 0.5146396396396397, 0.5143661971830986, 0.5146561443066516, 0.514946418499718, 0.5146726862302483, 0.5149632975719932, 0.5146892655367231, 0.5144149236856982, 0.5141402714932126, 0.5138653084323712, 0.5141562853907135, 0.5138810198300283, 0.514172335600907, 0.5144639818491208, 0.5141884222474461, 0.5139125496876774, 0.5142045454545454, 0.5144968732234224, 0.5142207053469852, 0.514513375071144, 0.5142369020501139, 0.5145299145299145, 0.5142531356898518, 0.5139760410724472, 0.514269406392694, 0.5145631067961165, 0.5142857142857142, 0.5140080045740423, 0.5143020594965675, 0.5140240412135089, 0.5137457044673539, 0.5134670487106017, 0.5131880733944955, 0.5134825014343086, 0.5137772675086107, 0.5134979896611143, 0.5137931034482759, 0.5135135135135135, 0.5132336018411968, 0.5129533678756477, 0.5126728110599078, 0.5129682997118156, 0.5126874279123415, 0.5129832660126947, 0.5127020785219399, 0.512420566146736, 0.5121387283236994, 0.5124349334875651, 0.5127314814814815, 0.5124493341053851, 0.5127462340672074, 0.5124637681159421, 0.5121809744779582, 0.5118978525827046, 0.5121951219512195, 0.5119116792562464, 0.5116279069767442, 0.5113438045375218, 0.5110593713620489, 0.5107746068724519, 0.5110722610722611, 0.5107871720116618, 0.5105017502917153, 0.5107997664915354, 0.5105140186915887, 0.510812390414962, 0.5105263157894737, 0.5102399063779989, 0.5099531615925058, 0.5096660808435852, 0.5099648300117233, 0.5096774193548387, 0.5093896713615024, 0.5091015854374633, 0.5088131609870741, 0.5085243974132863, 0.508235294117647, 0.5079458505002943, 0.5076560659599529, 0.5079552150854449, 0.5076650943396226, 0.5073746312684366, 0.5070838252656434, 0.5073833431777909, 0.5070921985815603, 0.5073920756948551, 0.5071005917159763, 0.507400828892836, 0.5077014218009479, 0.5074096028452875, 0.5077105575326216, 0.5074183976261127, 0.5071258907363421, 0.5074272133095663, 0.5077288941736029, 0.5074360499702558, 0.5071428571428571, 0.5074449076831448, 0.5077473182359953, 0.5080500894454383, 0.5083532219570406, 0.5080597014925373, 0.508363201911589, 0.5080693365212193, 0.5077751196172249, 0.5074805505685218, 0.5071856287425149, 0.5068903535050928, 0.5065947242206235, 0.5068986202759448, 0.507202881152461, 0.5075075075075075, 0.5078125, 0.5075165363800361, 0.5078219013237064, 0.5075255869957856, 0.5078313253012048, 0.5075346594333936, 0.5072376357056695, 0.5069402534701267, 0.5072463768115942, 0.5075528700906344, 0.507255139056832, 0.5075620084694494, 0.5072639225181598, 0.5069654754694125, 0.5072727272727273, 0.5075803517283202, 0.5072815533980582, 0.5075895567698846, 0.5078979343863913, 0.5082066869300912, 0.5079075425790754, 0.5076080340839927, 0.5073081607795371, 0.5076173065204144, 0.5079268292682927, 0.5082367297132397, 0.5085470085470085, 0.5088576664630422, 0.5091687041564792, 0.5088685015290519, 0.5085679314565483, 0.5088793631353338, 0.508578431372549, 0.5088902513795218, 0.5085889570552147, 0.5082872928176796, 0.5085995085995086, 0.5082974800245851, 0.5079950799507995, 0.5083076923076923, 0.5080049261083743, 0.5083179297597042, 0.5080147965474723, 0.5077112893275756, 0.5080246913580246, 0.5077208153180975, 0.5080346106304079, 0.5083487940630798, 0.5080445544554455, 0.5077399380804953, 0.5080545229244114, 0.5083694978301302, 0.5086848635235732, 0.5090006207324643, 0.5093167701863354, 0.5090118085767558, 0.5093283582089553, 0.5090230242688238, 0.5087173100871731, 0.5090342679127726, 0.5093516209476309, 0.5096693699313787, 0.5093632958801498, 0.509681449094316, 0.509375, 0.5090681676047529, 0.509386733416771, 0.509079524107702, 0.5087719298245614, 0.509090909090909, 0.5094102885821832, 0.5097300690521029, 0.5100502512562815, 0.5097423004399748, 0.510062893081761, 0.5103838892385147, 0.510705289672544, 0.5103969754253308, 0.5100882723833543, 0.510410094637224, 0.5107323232323232, 0.511054958938724, 0.511378002528445, 0.5117014547754586, 0.5120253164556962, 0.5117162761241292, 0.5120405576679341, 0.5117311350665821, 0.5114213197969543, 0.5117460317460317, 0.5120711562897078, 0.512396694214876, 0.5120865139949109, 0.5124124761298536, 0.5121019108280255, 0.5124282982791587, 0.5121173469387755, 0.5118059987236758, 0.51213282247765, 0.5124600638977636, 0.5127877237851662, 0.5124760076775432, 0.5121638924455826, 0.5118513773222293, 0.5115384615384615, 0.5118665811417575, 0.5115532734274711, 0.5118818240205524, 0.5122107969151671, 0.5118971061093247, 0.5115830115830116, 0.5119124275595621, 0.5122422680412371, 0.5125725338491296, 0.512258064516129, 0.511943189154293, 0.5116279069767442, 0.5113122171945701, 0.5109961190168176, 0.5106796116504855, 0.5103626943005182, 0.5106934543097861, 0.5110246433203631, 0.5113562621674238, 0.5116883116883116, 0.51137102014295, 0.5110533159947984, 0.5113858165256994, 0.51171875, 0.5120521172638437, 0.5117340286831812, 0.5120678408349641, 0.512402088772846, 0.5127367733507512, 0.5124183006535947, 0.512753433616743, 0.5130890052356021, 0.5127701375245579, 0.5131061598951507, 0.5134426229508197, 0.5137795275590551, 0.5141168745896257, 0.5137976346911958, 0.5134779750164365, 0.5138157894736842, 0.5141540487162607, 0.5144927536231884, 0.5141727092946605, 0.5138522427440633, 0.5141914191419142, 0.5145310435931307, 0.5148711169861203, 0.5145502645502645, 0.514228987425546, 0.5145695364238411, 0.5142478462557986, 0.5145888594164456, 0.5149303251493033, 0.5152722443559097, 0.5156146179401994, 0.5159574468085106, 0.5156353958749168, 0.5159786950732357, 0.5163224516988674, 0.5166666666666667, 0.5170113408939293, 0.5166889185580774, 0.5163660654642619, 0.5167112299465241, 0.517056856187291, 0.5174029451137885, 0.5170797052913597, 0.517426273458445, 0.5177733065057009, 0.5174496644295302, 0.5177971793149765, 0.5181451612903226, 0.5178211163416274, 0.5181695827725438, 0.5185185185185185, 0.5188679245283019, 0.5185434929197572, 0.5188933873144399, 0.5192437542201216, 0.5195945945945946, 0.5192697768762677, 0.5196211096075778, 0.5199729180771835, 0.5203252032520326, 0.52, 0.519674355495251, 0.5193482688391039, 0.5197010869565217, 0.5193745751189667, 0.5190476190476191, 0.5194009530292716, 0.5190735694822888, 0.5194274028629857, 0.519781718963165, 0.520136518771331, 0.5204918032786885, 0.5201640464798359, 0.5198358413132695, 0.5195071868583162, 0.5198630136986301, 0.5202193283070596, 0.5198902606310014, 0.5195607412491421, 0.5199175824175825, 0.5202749140893471, 0.5199449793672627, 0.5196145905024088, 0.5199724517906336, 0.5203308063404548, 0.5206896551724138, 0.5203588681849551, 0.5207182320441989, 0.520387007601935, 0.520746887966805, 0.5211072664359861, 0.5214681440443213, 0.5218295218295218, 0.521497919556172, 0.5218598195697433, 0.5222222222222223, 0.5225851285615011, 0.5229485396383866, 0.523312456506611, 0.5236768802228412, 0.5240418118466899, 0.5244072524407253, 0.5247732030704815, 0.5251396648044693, 0.5248078266946191, 0.5251748251748252, 0.5255423372988104, 0.5252100840336135, 0.5255781359495445, 0.5259467040673211, 0.5263157894736842, 0.526685393258427, 0.5263527758257203, 0.5267229254571026, 0.5270935960591133, 0.5274647887323943, 0.5278365045806906, 0.5282087447108603, 0.5278757939308398, 0.5282485875706214, 0.5279151943462898, 0.5282885431400283, 0.5279547062986554, 0.5283286118980169, 0.5279943302622254, 0.5283687943262412, 0.5287437899219305, 0.5291193181818182, 0.5294953802416489, 0.5291607396870555, 0.5295373665480427, 0.5292022792022792, 0.5295794725588026, 0.5292439372325249, 0.5289079229122056, 0.5292857142857142, 0.5296640457469621, 0.5300429184549357, 0.5304223335719399, 0.5308022922636103, 0.5304659498207885, 0.5308464849354376, 0.5305096913137114, 0.5308908045977011, 0.5305535585909418, 0.5309352517985612, 0.5305975521958244, 0.5302593659942363, 0.5306416726748377, 0.5310245310245311, 0.5314079422382672, 0.5310693641618497, 0.5307302964569776, 0.5303907380607815, 0.5307748008689356, 0.5311594202898551, 0.5315445975344453, 0.5319303338171263, 0.5315904139433552, 0.5319767441860465, 0.5316363636363637, 0.5320232896652111, 0.5324107793153678, 0.532798833819242, 0.5324580598103574, 0.5328467153284672, 0.533235938641344, 0.5328947368421053, 0.5325530358449159, 0.5329428989751098, 0.5333333333333333, 0.533724340175953, 0.5341159207630227, 0.5345080763582967, 0.5349008082292432, 0.5345588235294118, 0.5349521707137601, 0.5346097201767305, 0.5342667649226235, 0.5339233038348082, 0.5343173431734317, 0.53397341211226, 0.5343680709534369, 0.5340236686390533, 0.5344189489267209, 0.534074074074074, 0.5337286879169756, 0.5333827893175074, 0.5337787676317743, 0.5334323922734027, 0.5338289962825279, 0.5334821428571429, 0.533879374534624, 0.5342771982116244, 0.5346756152125279, 0.5343283582089552, 0.5339805825242718, 0.5343796711509716, 0.5347793567688855, 0.5344311377245509, 0.5348314606741573, 0.5352323838080959, 0.5356339084771192, 0.536036036036036, 0.5364387678437266, 0.5368421052631579, 0.5372460496613995, 0.5376506024096386, 0.5380557648831952, 0.5384615384615384, 0.5388679245283019, 0.5385196374622356, 0.5389266817838246, 0.5393343419062028, 0.5397426192278577, 0.5401515151515152, 0.5405610310841547, 0.5402124430955993, 0.5398633257403189, 0.5395136778115501, 0.5399239543726235, 0.5403348554033486, 0.53998476770754, 0.5396341463414634, 0.5392829900839055, 0.5396946564885496, 0.5393430099312452, 0.5389908256880734, 0.5394032134659525, 0.5398162327718223, 0.5402298850574713, 0.5406441717791411, 0.5410590943975442, 0.5414746543778802, 0.541890853189854, 0.5423076923076923, 0.5427251732101617, 0.5423728813559322, 0.5420200462606014, 0.5424382716049383, 0.5420849420849421, 0.5425038639876353, 0.5421500386697602, 0.541795665634675, 0.5422153369481022, 0.5426356589147286, 0.5422808378588053, 0.5427018633540373, 0.5423465423465423, 0.5419906687402799, 0.5416342412451361, 0.5420560747663551, 0.5424785658612626, 0.5429017160686428, 0.5433255269320844, 0.54296875, 0.5426114151681001, 0.543035993740219, 0.543461237274863, 0.5438871473354232, 0.5443137254901961, 0.5447409733124019, 0.5451688923802043, 0.5455974842767296, 0.5460267505900865, 0.5456692913385827, 0.545311268715524, 0.5449526813880127, 0.5453827940015785, 0.5450236966824644, 0.5454545454545454, 0.5450949367088608, 0.5455265241488519, 0.5459587955625991, 0.5455987311657414, 0.546031746031746, 0.5464654487688642, 0.5468998410174881, 0.54733492442323, 0.5477707006369427, 0.5482071713147411, 0.5486443381180224, 0.5490822027134876, 0.5487220447284346, 0.5491606714628298, 0.5488, 0.5484387510008006, 0.5480769230769231, 0.5485164394546913, 0.5481540930979133, 0.5477911646586345, 0.547427652733119, 0.5478680611423974, 0.5483091787439613, 0.5487510072522159, 0.5483870967741935, 0.5480225988700564, 0.5476575121163166, 0.5472918350848828, 0.5469255663430421, 0.5473684210526316, 0.5478119935170178, 0.5482562854825629, 0.5487012987012987, 0.5491470349309504, 0.5487804878048781, 0.549227013832384, 0.5496742671009772, 0.5493072534637327, 0.5497553017944535, 0.5502040816326531, 0.5498366013071896, 0.5502861815208504, 0.5507364975450082, 0.5511875511875511, 0.5508196721311476, 0.5512715340442986, 0.5509031198686372, 0.551355792933443, 0.5518092105263158, 0.5522633744855967, 0.5527182866556837, 0.5531739488870568, 0.5536303630363036, 0.5540875309661437, 0.5537190082644629, 0.554177005789909, 0.554635761589404, 0.5550952775476388, 0.5555555555555556, 0.5560165975103735, 0.5564784053156147, 0.5569409808811305, 0.5565723793677204, 0.5570358034970858, 0.5566666666666666, 0.5571309424520434, 0.5575959933222037, 0.5580618212197159, 0.5576923076923077, 0.5581589958158996, 0.5577889447236181, 0.5582564962279967, 0.5578859060402684, 0.5583543240973972, 0.5579831932773109, 0.5576114381833474, 0.5572390572390572, 0.5577085088458298, 0.5581787521079258, 0.5586497890295359, 0.5591216216216216, 0.5595942519019442, 0.5592216582064298, 0.5596951735817104, 0.5601694915254237, 0.5606446140797285, 0.5602716468590832, 0.5607476635514018, 0.5612244897959183, 0.5617021276595745, 0.5621805792163543, 0.5618073316283035, 0.5622866894197952, 0.5627668659265584, 0.5632478632478632, 0.562874251497006, 0.5625, 0.5629820051413882, 0.5634648370497427, 0.5639484978540773, 0.563573883161512, 0.5640584694754944, 0.5645438898450946, 0.5650301464254953, 0.5655172413793104, 0.5651423641069888, 0.5647668393782384, 0.5652549697493517, 0.5657439446366782, 0.5653679653679654, 0.5649913344887348, 0.5654813529921943, 0.5659722222222222, 0.5664639443961772, 0.5669565217391305, 0.5674499564838991, 0.5670731707317073, 0.5666957279860506, 0.5663176265270506, 0.5668122270742358, 0.5664335664335665, 0.5660542432195975, 0.5665499124343257, 0.5661700262927257, 0.5657894736842105, 0.5654082528533801, 0.5659050966608085, 0.5664028144239226, 0.5669014084507042, 0.5674008810572687, 0.5679012345679012, 0.5675198587819947, 0.5671378091872792, 0.5667550839964633, 0.5663716814159292, 0.566873339238264, 0.5673758865248227, 0.5678793256433008, 0.5674955595026643, 0.5671111111111111, 0.5676156583629893, 0.5681211041852182, 0.5686274509803921, 0.568242640499554, 0.56875, 0.5683646112600537, 0.5679785330948122, 0.567591763652641, 0.5672043010752689, 0.5668161434977579, 0.5673249551166966, 0.5669362084456424, 0.5665467625899281, 0.5661566156615662, 0.5657657657657658, 0.5662759242560865, 0.5667870036101083, 0.5672990063233966, 0.5678119349005425, 0.567420814479638, 0.5679347826086957, 0.5675430643699003, 0.5680580762250453, 0.5685740236148955, 0.5690909090909091, 0.5686988171064604, 0.5683060109289617, 0.568824065633546, 0.5684306569343066, 0.5689497716894977, 0.5685557586837294, 0.5690759377859104, 0.5695970695970696, 0.5701191567369386, 0.5706422018348624, 0.5711662075298439, 0.5707720588235294, 0.5712971481140754, 0.5718232044198895, 0.5723502304147465, 0.5719557195571956, 0.5724838411819021, 0.5720887245841035, 0.572617946345976, 0.5722222222222222, 0.5727525486561631, 0.5732838589981447, 0.5738161559888579, 0.5743494423791822, 0.573953488372093, 0.5735567970204841, 0.5740913327120224, 0.5736940298507462, 0.5742296918767507, 0.5738317757009346, 0.5743685687558466, 0.5749063670411985, 0.5754451733833177, 0.575046904315197, 0.5746478873239437, 0.5742481203007519, 0.5747883349012229, 0.5753295668549906, 0.5758718190386428, 0.5754716981132075, 0.5760151085930123, 0.5765595463137996, 0.5771050141911069, 0.5776515151515151, 0.5781990521327014, 0.5777988614800759, 0.577397910731244, 0.5779467680608364, 0.5775451950523312, 0.5771428571428572, 0.5776930409914204, 0.5772900763358778, 0.5768863419293219, 0.5764818355640535, 0.5770334928229665, 0.5775862068965517, 0.5771812080536913, 0.5777351247600768, 0.5782901056676273, 0.5778846153846153, 0.5784408084696824, 0.5780346820809249, 0.5785920925747348, 0.5781853281853282, 0.5777777777777777, 0.5773694390715667, 0.5769603097773476, 0.5775193798449613, 0.577109602327837, 0.5776699029126213, 0.577259475218659, 0.5778210116731517, 0.578383641674781, 0.5779727095516569, 0.5785365853658536, 0.5791015625, 0.5796676441837733, 0.5802348336594912, 0.5808031341821743, 0.5803921568627451, 0.5809617271835132, 0.581532416502947, 0.5811209439528023, 0.5807086614173228, 0.5812807881773399, 0.5818540433925049, 0.581441263573544, 0.5820158102766798, 0.5816023738872403, 0.5821782178217821, 0.5827552031714569, 0.5833333333333334, 0.5829195630585898, 0.5834990059642147, 0.5830845771144278, 0.5826693227091634, 0.5832502492522432, 0.5828343313373253, 0.5824175824175825, 0.582, 0.5825825825825826, 0.5831663326653307, 0.5827482447342026, 0.5823293172690763, 0.5829145728643216, 0.5824949698189135, 0.5830815709969789, 0.5826612903225806, 0.5832492431886983, 0.5828282828282828, 0.583417593528817, 0.5840080971659919, 0.5845997973657548, 0.5851926977687627, 0.584771573604061, 0.5853658536585366, 0.5859613428280773, 0.5865580448065173, 0.5871559633027523, 0.5867346938775511, 0.5873340143003064, 0.5879345603271984, 0.5875127942681678, 0.5870901639344263, 0.5866666666666667, 0.5872689938398358, 0.5868448098663926, 0.5864197530864198, 0.5859938208032955, 0.5865979381443299, 0.586171310629515, 0.5853154084798345, 0.5859213250517599, 0.5854922279792746, 0.5860995850622407, 0.5856697819314641, 0.5862785862785863, 0.5858480749219563, 0.5854166666666667, 0.5860271115745568, 0.5855949895615866, 0.5851619644723093, 0.5847280334728033, 0.5842931937172775, 0.5838574423480084, 0.583420776495278, 0.582983193277311, 0.583596214511041, 0.5831578947368421, 0.58377239199157, 0.5843881856540084, 0.5850052798310454, 0.5845665961945031, 0.5841269841269842, 0.5847457627118644, 0.584305408271474, 0.583864118895966, 0.5851063829787234, 0.5857294994675186, 0.5852878464818764, 0.5859124866595518, 0.5865384615384616, 0.5871657754010695, 0.5877944325481799, 0.5884244372990354, 0.5890557939914163, 0.58968850698174, 0.589247311827957, 0.589881593110872, 0.5905172413793104, 0.5911542610571737, 0.5907127429805615, 0.5913513513513513, 0.591991341991342, 0.5926327193932828, 0.5932754880694143, 0.5939196525515744, 0.5945652173913043, 0.5952121871599565, 0.5947712418300654, 0.5954198473282443, 0.5949781659388647, 0.5956284153005464, 0.5962800875273523, 0.5969331872946331, 0.5975877192982456, 0.5971459934138309, 0.5967032967032967, 0.5973597359735974, 0.5980176211453745, 0.597574421168688, 0.5971302428256071, 0.5966850828729282, 0.5962389380530974, 0.5968992248062015, 0.5975609756097561, 0.5982241953385128, 0.5988888888888889, 0.5984427141268076, 0.5991091314031181, 0.5986622073578596, 0.5993303571428571, 0.5988826815642458, 0.5995525727069351, 0.6002239641657335, 0.600896860986547, 0.6004489337822672, 0.6, 0.6006749156355455, 0.6002252252252253, 0.6009019165727171, 0.600451467268623, 0.6, 0.6006787330316742, 0.6013590033975085, 0.6020408163265306, 0.601589103291714, 0.6022727272727273, 0.6018202502844141, 0.60250569476082, 0.6031927023945268, 0.6027397260273972, 0.6034285714285714, 0.602974828375286, 0.6025200458190149, 0.6020642201834863, 0.6016073478760046, 0.6011494252873564, 0.6018411967779056, 0.6025345622119815, 0.6032295271049596, 0.6027713625866051, 0.6034682080924856, 0.6041666666666666, 0.6048667439165701, 0.605568445475638, 0.6062717770034843, 0.6069767441860465, 0.6060606060606061, 0.6067677946324388, 0.6063084112149533, 0.6070175438596491, 0.6065573770491803, 0.6072684642438453, 0.6068075117370892, 0.6063454759106933, 0.6070588235294118, 0.607773851590106, 0.6084905660377359, 0.6080283353010626, 0.607565011820331, 0.6082840236686391, 0.6078199052132701, 0.6073546856465006, 0.6080760095011877, 0.6087990487514863, 0.6083333333333333, 0.6078665077473182, 0.6073985680190931, 0.6069295101553166, 0.6076555023923444, 0.6083832335329341, 0.6091127098321343, 0.60984393757503, 0.609375, 0.6101083032490975, 0.6096385542168675, 0.6103739445114595, 0.6111111111111112, 0.6106408706166868, 0.6101694915254238, 0.6096969696969697, 0.6104368932038835, 0.6099635479951397, 0.6094890510948905, 0.6090133982947625, 0.6097560975609756, 0.6092796092796092, 0.6100244498777506, 0.6107711138310894, 0.6102941176470589, 0.6110429447852761, 0.6117936117936118, 0.6113161131611317, 0.6120689655172413, 0.6128236744759556, 0.6135802469135803, 0.6131025957972805, 0.6138613861386139, 0.6133828996282528, 0.6141439205955335, 0.6149068322981367, 0.6144278606965174, 0.613947696139477, 0.6134663341645885, 0.6142322097378277, 0.615, 0.6157697121401752, 0.6165413533834586, 0.617314930991217, 0.6180904522613065, 0.6188679245283019, 0.6196473551637279, 0.6204287515762925, 0.6212121212121212, 0.6219974715549936, 0.6215189873417721, 0.6210392902408112, 0.6218274111675127, 0.6213468869123253, 0.6221374045801527, 0.621656050955414, 0.6224489795918368, 0.6232439335887612, 0.6240409207161125, 0.6235595390524968, 0.6243589743589744, 0.6251604621309371, 0.6246786632390745, 0.6254826254826255, 0.625, 0.6258064516129033, 0.6266149870801033, 0.6261319534282018, 0.6256476683937824, 0.6264591439688716, 0.625974025974026, 0.6254876462938882, 0.6263020833333334, 0.6258148631029987, 0.6253263707571801, 0.6261437908496732, 0.6269633507853403, 0.6264744429882044, 0.6272965879265092, 0.6268068331143233, 0.6276315789473684, 0.6284584980237155, 0.6279683377308707, 0.6274768824306473, 0.6283068783068783, 0.6291390728476821, 0.629973474801061, 0.6308100929614874, 0.6303191489361702, 0.62982689747004, 0.6293333333333333, 0.6288384512683578, 0.6296791443850267, 0.6305220883534136, 0.6300268096514745, 0.6308724832214765, 0.6317204301075269, 0.6325706594885598, 0.6320754716981132, 0.6329284750337382, 0.6324324324324324, 0.631935047361299, 0.6314363143631436, 0.6322930800542741, 0.6331521739130435, 0.6340136054421769, 0.6335149863760218, 0.6330150068212824, 0.6325136612021858, 0.6333789329685362, 0.6328767123287671, 0.6337448559670782, 0.6332417582417582, 0.6341127922971114, 0.6336088154269972, 0.6344827586206897, 0.6339779005524862, 0.6334716459197787, 0.6329639889196675, 0.6324549237170597, 0.6319444444444444, 0.631432545201669, 0.6309192200557103, 0.6304044630404463, 0.6298882681564246, 0.6307692307692307, 0.6302521008403361, 0.6297335203366059, 0.6292134831460674, 0.630098452883263, 0.6309859154929578, 0.6318758815232722, 0.6313559322033898, 0.6322489391796322, 0.6331444759206799, 0.6326241134751773, 0.6321022727272727, 0.631578947368421, 0.6324786324786325, 0.6319543509272468, 0.6314285714285715, 0.6323319027181689, 0.6318051575931232, 0.6312769010043041, 0.632183908045977, 0.6330935251798561, 0.6325648414985591, 0.6320346320346321, 0.6315028901734104, 0.6324167872648335, 0.6318840579710145, 0.6313497822931785, 0.6308139534883721, 0.6317321688500728, 0.6311953352769679, 0.6321167883211679, 0.631578947368421, 0.6310395314787701, 0.6304985337243402, 0.6299559471365639, 0.6294117647058823, 0.6303387334315169, 0.6312684365781711, 0.6307237813884786, 0.6301775147928994, 0.6311111111111111, 0.6305637982195845, 0.6300148588410104, 0.6294642857142857, 0.6289120715350224, 0.6298507462686567, 0.6292974588938715, 0.6287425149700598, 0.6296851574212894, 0.6306306306306306, 0.631578947368421, 0.6310240963855421, 0.6304675716440422, 0.6299093655589124, 0.6293494704992436, 0.6287878787878788, 0.6282245827010622, 0.6276595744680851, 0.6270928462709284, 0.6265243902439024, 0.6274809160305344, 0.6269113149847095, 0.6263399693721287, 0.6273006134969326, 0.6282642089093702, 0.6292307692307693, 0.6302003081664098, 0.6296296296296297, 0.6306027820710973, 0.6300309597523219, 0.6310077519379845, 0.6319875776397516, 0.6329704510108864, 0.632398753894081, 0.6333853354134166, 0.634375, 0.6353677621283255, 0.6347962382445141, 0.6357927786499215, 0.6352201257861635, 0.6346456692913386, 0.6340694006309149, 0.6350710900473934, 0.634493670886076, 0.6354992076069731, 0.6349206349206349, 0.6359300476947536, 0.6353503184713376, 0.6363636363636364, 0.6357827476038339, 0.6352, 0.6362179487179487, 0.6356340288924559, 0.635048231511254, 0.6360708534621579, 0.635483870967742, 0.6348949919224556, 0.6343042071197411, 0.6337115072933549, 0.6331168831168831, 0.6325203252032521, 0.6335504885993485, 0.632952691680261, 0.6339869281045751, 0.6350245499181669, 0.6360655737704918, 0.6354679802955665, 0.6365131578947368, 0.6359143327841845, 0.636963696369637, 0.6380165289256199, 0.6390728476821192, 0.6401326699834162, 0.6411960132890365, 0.6405990016638935, 0.64, 0.6410684474123539, 0.6404682274247492, 0.6398659966499163, 0.639261744966443, 0.6386554621848739, 0.6380471380471381, 0.6391231028667791, 0.6402027027027027, 0.6412859560067682, 0.6423728813559322, 0.6417657045840407, 0.6428571428571429, 0.6422487223168655, 0.643344709897611, 0.6427350427350428, 0.6438356164383562, 0.6449399656946827, 0.6443298969072165, 0.6437177280550774, 0.6448275862068965, 0.6459412780656304, 0.6470588235294118, 0.6464471403812825, 0.6458333333333334, 0.6452173913043479, 0.6445993031358885, 0.643979057591623, 0.6451048951048951, 0.6444833625218914, 0.643859649122807, 0.6432337434094904, 0.6426056338028169, 0.6419753086419753, 0.6431095406360424, 0.6424778761061947, 0.6418439716312057, 0.6429840142095915, 0.6423487544483986, 0.64349376114082, 0.6428571428571429, 0.6422182468694096, 0.6415770609318996, 0.6409335727109515, 0.6402877697841727, 0.6414414414414414, 0.6425992779783394, 0.6419529837251357, 0.6431159420289855, 0.6424682395644283, 0.6436363636363637, 0.6429872495446266, 0.6423357664233577, 0.6416819012797075, 0.6410256410256411, 0.6403669724770642, 0.6397058823529411, 0.6390423572744015, 0.6402214022140221, 0.6395563770794824, 0.6407407407407407, 0.640074211502783, 0.6394052044609665, 0.638733705772812, 0.6399253731343284, 0.6392523364485981, 0.6404494382022472, 0.6397748592870544, 0.6390977443609023, 0.6384180790960452, 0.6396226415094339, 0.6389413988657845, 0.6382575757575758, 0.6375711574952562, 0.6368821292775665, 0.6361904761904762, 0.6374045801526718, 0.638623326959847, 0.6398467432950191, 0.6391554702495201, 0.6384615384615384, 0.6396917148362236, 0.640926640926641, 0.6421663442940039, 0.6414728682170543, 0.6407766990291263, 0.6400778210116731, 0.6393762183235867, 0.638671875, 0.639921722113503, 0.6392156862745098, 0.6385068762278978, 0.639763779527559, 0.6390532544378699, 0.6403162055335968, 0.6396039603960396, 0.6388888888888888, 0.6381709741550696, 0.6374501992031872, 0.6367265469061876, 0.636, 0.6372745490981964, 0.6365461847389559, 0.6378269617706237, 0.6370967741935484, 0.6383838383838384, 0.6376518218623481, 0.6369168356997972, 0.6361788617886179, 0.6354378818737271, 0.636734693877551, 0.6380368098159509, 0.6372950819672131, 0.6365503080082136, 0.6358024691358025, 0.6350515463917525, 0.6342975206611571, 0.6335403726708074, 0.6348547717842323, 0.6340956340956341, 0.6333333333333333, 0.6346555323590815, 0.6338912133891214, 0.6331236897274634, 0.6323529411764706, 0.6336842105263157, 0.6329113924050633, 0.6342494714587738, 0.6334745762711864, 0.6326963906581741, 0.6319148936170212, 0.6311300639658849, 0.6324786324786325, 0.6316916488222698, 0.630901287553648, 0.632258064516129, 0.6336206896551724, 0.6328293736501079, 0.6341991341991342, 0.6334056399132321, 0.6326086956521739, 0.6318082788671024, 0.631004366812227, 0.6301969365426696, 0.6293859649122807, 0.6285714285714286, 0.6299559471365639, 0.6291390728476821, 0.6305309734513275, 0.6297117516629712, 0.6311111111111111, 0.6302895322939867, 0.6294642857142857, 0.6286353467561522, 0.6278026905829597, 0.6269662921348315, 0.6283783783783784, 0.6275395033860045, 0.6266968325791855, 0.6258503401360545, 0.625, 0.6241457858769932, 0.6232876712328768, 0.6247139588100686, 0.6238532110091743, 0.6229885057471264, 0.6221198156682027, 0.6212471131639723, 0.6226851851851852, 0.6218097447795824, 0.6232558139534884, 0.6223776223776224, 0.6214953271028038, 0.6206088992974239, 0.6197183098591549, 0.6188235294117647, 0.6179245283018868, 0.6170212765957447, 0.6161137440758294, 0.6152019002375297, 0.6166666666666667, 0.6157517899761337, 0.6172248803827751, 0.6187050359712231, 0.6201923076923077, 0.619277108433735, 0.6183574879227053, 0.6198547215496368, 0.6189320388349514, 0.6180048661800487, 0.6170731707317073, 0.6185819070904646, 0.6200980392156863, 0.6216216216216216, 0.6206896551724138, 0.6197530864197531, 0.6212871287128713, 0.6203473945409429, 0.6218905472636815, 0.6209476309226932, 0.62, 0.6190476190476191, 0.6180904522613065, 0.6171284634760705, 0.6161616161616161, 0.6151898734177215, 0.6142131979695431, 0.6157760814249363, 0.6173469387755102, 0.6163682864450127, 0.617948717948718, 0.6169665809768637, 0.6185567010309279, 0.6201550387596899, 0.6191709844559585, 0.6181818181818182, 0.6171875, 0.6161879895561357, 0.6151832460732984, 0.6141732283464567, 0.6131578947368421, 0.6121372031662269, 0.6111111111111112, 0.610079575596817, 0.6117021276595744, 0.6133333333333333, 0.6122994652406417, 0.6112600536193029, 0.6102150537634409, 0.6091644204851752, 0.6081081081081081, 0.6070460704607046, 0.6086956521739131, 0.6076294277929155, 0.6092896174863388, 0.6082191780821918, 0.6071428571428571, 0.6060606060606061, 0.6049723756906077, 0.6066481994459834, 0.6055555555555555, 0.6072423398328691, 0.6061452513966481, 0.6078431372549019, 0.6067415730337079, 0.6084507042253521, 0.6073446327683616, 0.6090651558073654, 0.6079545454545454, 0.6096866096866097, 0.6085714285714285, 0.6074498567335244, 0.6063218390804598, 0.6051873198847262, 0.6040462427745664, 0.6028985507246377, 0.6017441860465116, 0.6005830903790087, 0.5994152046783626, 0.6011730205278593, 0.6029411764705882, 0.6017699115044248, 0.6005917159763313, 0.599406528189911, 0.5982142857142857, 0.5970149253731343, 0.5988023952095808, 0.5975975975975976, 0.5963855421686747, 0.595166163141994, 0.593939393939394, 0.5927051671732523, 0.5914634146341463, 0.5932721712538226, 0.5920245398773006, 0.5907692307692308, 0.5925925925925926, 0.5913312693498453, 0.593167701863354, 0.5950155763239875, 0.596875, 0.5956112852664577, 0.5974842767295597, 0.5962145110410094, 0.5949367088607594, 0.5936507936507937, 0.5923566878980892, 0.5910543130990416, 0.592948717948718, 0.5916398713826366, 0.5903225806451613, 0.5889967637540453, 0.5876623376623377, 0.5895765472312704, 0.5882352941176471, 0.5868852459016394, 0.5855263157894737, 0.5841584158415841, 0.5827814569536424, 0.584717607973422, 0.5833333333333334, 0.5819397993311036, 0.5805369127516778, 0.5824915824915825, 0.581081081081081, 0.5796610169491525, 0.5782312925170068, 0.5767918088737202, 0.5753424657534246, 0.5738831615120275, 0.5724137931034483, 0.5709342560553633, 0.5694444444444444, 0.5679442508710801, 0.5699300699300699, 0.5684210526315789, 0.5669014084507042, 0.5653710247349824, 0.5638297872340425, 0.5658362989323843, 0.5642857142857143, 0.5663082437275986, 0.564748201438849, 0.5631768953068592, 0.5615942028985508, 0.56, 0.5583941605839416, 0.5567765567765568, 0.5588235294117647, 0.5571955719557196, 0.5592592592592592, 0.5613382899628253, 0.5597014925373134, 0.5580524344569289, 0.556390977443609, 0.5547169811320755, 0.553030303030303, 0.5551330798479087, 0.5534351145038168, 0.5517241379310345, 0.55, 0.5482625482625483, 0.5465116279069767, 0.5447470817120622, 0.546875, 0.5450980392156862, 0.547244094488189, 0.549407114624506, 0.5476190476190477, 0.545816733067729, 0.544, 0.5421686746987951, 0.5403225806451613, 0.5384615384615384, 0.540650406504065, 0.5428571428571428, 0.5450819672131147, 0.5432098765432098, 0.5413223140495868, 0.5435684647302904, 0.5416666666666666, 0.5397489539748954, 0.542016806722689, 0.540084388185654, 0.538135593220339, 0.5361702127659574, 0.5341880341880342, 0.5321888412017167, 0.5301724137931034, 0.5281385281385281, 0.5260869565217391, 0.5240174672489083, 0.5263157894736842, 0.5242290748898678, 0.5221238938053098, 0.52, 0.5178571428571429, 0.515695067264574, 0.5135135135135135, 0.5113122171945701, 0.509090909090909, 0.5068493150684932, 0.5045871559633027, 0.5069124423963134, 0.5092592592592593, 0.5069767441860465, 0.5046728971962616, 0.5023474178403756, 0.5, 0.4976303317535545, 0.5, 0.49760765550239233, 0.4951923076923077, 0.4927536231884058, 0.49514563106796117, 0.4926829268292683, 0.49019607843137253, 0.49261083743842365, 0.4900990099009901, 0.48756218905472637, 0.485, 0.48743718592964824, 0.48484848484848486, 0.48223350253807107, 0.47959183673469385, 0.48205128205128206, 0.4793814432989691, 0.47668393782383417, 0.4739583333333333, 0.4712041884816754, 0.46842105263157896, 0.4656084656084656, 0.4627659574468085, 0.46524064171123, 0.46236559139784944, 0.4594594594594595, 0.45652173913043476, 0.45901639344262296, 0.46153846153846156, 0.4585635359116022, 0.45555555555555555, 0.45251396648044695, 0.4550561797752809, 0.4576271186440678, 0.45454545454545453, 0.4514285714285714, 0.4482758620689655, 0.4418604651162791, 0.4444444444444444, 0.4411764705882353, 0.4437869822485207, 0.44047619047619047, 0.437125748502994, 0.43373493975903615, 0.4303030303030303, 0.4268292682926829, 0.4233128834355828, 0.41975308641975306, 0.4161490683229814, 0.4125, 0.4088050314465409, 0.4050632911392405, 0.4012738853503185, 0.40384615384615385, 0.4064516129032258, 0.4025974025974026, 0.40522875816993464, 0.40131578947368424, 0.40397350993377484, 0.4066666666666667, 0.40268456375838924, 0.39864864864864863, 0.4013605442176871, 0.4041095890410959, 0.4, 0.3958333333333333, 0.3916083916083916, 0.39436619718309857, 0.3900709219858156, 0.39285714285714285, 0.38848920863309355, 0.391304347826087, 0.38686131386861317, 0.38235294117647056, 0.37777777777777777, 0.373134328358209, 0.3684210526315789, 0.36363636363636365, 0.35877862595419846, 0.35384615384615387, 0.35658914728682173, 0.3515625, 0.3464566929133858, 0.3412698412698413, 0.336, 0.33064516129032256, 0.3252032520325203, 0.319672131147541, 0.32231404958677684, 0.31666666666666665, 0.31092436974789917, 0.3050847457627119, 0.29914529914529914, 0.29310344827586204, 0.28695652173913044, 0.2894736842105263, 0.2831858407079646, 0.2857142857142857, 0.27927927927927926, 0.2727272727272727, 0.26605504587155965, 0.25925925925925924, 0.2523364485981308, 0.25471698113207547, 0.24761904761904763, 0.25, 0.24271844660194175, 0.23529411764705882, 0.22772277227722773, 0.23, 0.2222222222222222, 0.22448979591836735, 0.21649484536082475, 0.21875, 0.22105263157894736, 0.2127659574468085, 0.20430107526881722, 0.20652173913043478, 0.1978021978021978, 0.18888888888888888, 0.19101123595505617, 0.18181818181818182, 0.1839080459770115, 0.1744186046511628, 0.16470588235294117, 0.15476190476190477, 0.1566265060240964, 0.15853658536585366, 0.16049382716049382, 0.15, 0.13924050632911392, 0.1282051282051282, 0.12987012987012986, 0.11842105263157894, 0.10666666666666667, 0.0945945945945946, 0.0821917808219178, 0.06944444444444445, 0.056338028169014086, 0.05714285714285714, 0.057971014492753624, 0.058823529411764705, 0.05970149253731343, 0.06060606060606061, 0.06153846153846154, 0.0625, 0.06349206349206349, 0.06451612903225806, 0.06557377049180328, 0.06666666666666667, 0.06779661016949153, 0.06896551724137931, 0.07017543859649122, 0.05357142857142857, 0.05454545454545454, 0.05555555555555555, 0.05660377358490566, 0.057692307692307696, 0.058823529411764705, 0.06, 0.061224489795918366, 0.0625, 0.06382978723404255, 0.06521739130434782, 0.06666666666666667, 0.06818181818181818, 0.06976744186046512, 0.047619047619047616, 0.024390243902439025, 0.025, 0.02564102564102564, 0.02631578947368421, 0.02702702702702703, 0.027777777777777776, 0.02857142857142857, 0.029411764705882353, 0.030303030303030304, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 1.0], "recall": [1.0, 0.999, 0.999, 0.998, 0.997, 0.997, 0.997, 0.997, 0.996, 0.996, 0.996, 0.996, 0.995, 0.995, 0.995, 0.995, 0.995, 0.994, 0.994, 0.993, 0.992, 0.992, 0.992, 0.991, 0.991, 0.991, 0.99, 0.989, 0.989, 0.988, 0.987, 0.987, 0.987, 0.987, 0.987, 0.986, 0.986, 0.986, 0.985, 0.985, 0.984, 0.984, 0.984, 0.984, 0.983, 0.983, 0.982, 0.982, 0.982, 0.981, 0.98, 0.98, 0.979, 0.978, 0.978, 0.978, 0.978, 0.977, 0.976, 0.975, 0.975, 0.975, 0.975, 0.974, 0.973, 0.972, 0.972, 0.971, 0.971, 0.97, 0.97, 0.97, 0.969, 0.968, 0.968, 0.967, 0.966, 0.966, 0.965, 0.965, 0.965, 0.965, 0.964, 0.963, 0.962, 0.962, 0.961, 0.96, 0.959, 0.959, 0.959, 0.958, 0.958, 0.958, 0.958, 0.958, 0.957, 0.956, 0.955, 0.954, 0.954, 0.953, 0.952, 0.951, 0.95, 0.95, 0.95, 0.949, 0.948, 0.947, 0.946, 0.945, 0.944, 0.943, 0.942, 0.942, 0.942, 0.941, 0.94, 0.939, 0.938, 0.937, 0.936, 0.935, 0.935, 0.935, 0.934, 0.934, 0.934, 0.934, 0.933, 0.933, 0.932, 0.931, 0.931, 0.93, 0.929, 0.928, 0.927, 0.927, 0.926, 0.925, 0.925, 0.925, 0.924, 0.923, 0.922, 0.922, 0.922, 0.922, 0.922, 0.922, 0.921, 0.92, 0.919, 0.918, 0.917, 0.916, 0.915, 0.915, 0.914, 0.913, 0.913, 0.913, 0.912, 0.912, 0.911, 0.91, 0.909, 0.908, 0.908, 0.907, 0.907, 0.907, 0.906, 0.905, 0.905, 0.905, 0.904, 0.904, 0.903, 0.903, 0.902, 0.901, 0.901, 0.901, 0.9, 0.899, 0.899, 0.898, 0.897, 0.896, 0.895, 0.895, 0.895, 0.894, 0.894, 0.893, 0.892, 0.891, 0.89, 0.89, 0.889, 0.889, 0.888, 0.887, 0.886, 0.886, 0.886, 0.885, 0.885, 0.884, 0.883, 0.882, 0.882, 0.881, 0.88, 0.879, 0.878, 0.877, 0.877, 0.876, 0.875, 0.875, 0.874, 0.874, 0.873, 0.872, 0.871, 0.87, 0.87, 0.869, 0.868, 0.867, 0.866, 0.865, 0.864, 0.863, 0.862, 0.862, 0.861, 0.86, 0.859, 0.859, 0.858, 0.858, 0.857, 0.857, 0.857, 0.856, 0.856, 0.855, 0.854, 0.854, 0.854, 0.853, 0.852, 0.852, 0.852, 0.852, 0.852, 0.851, 0.851, 0.85, 0.849, 0.848, 0.847, 0.846, 0.845, 0.845, 0.845, 0.845, 0.845, 0.844, 0.844, 0.843, 0.843, 0.842, 0.841, 0.84, 0.84, 0.84, 0.839, 0.839, 0.838, 0.837, 0.837, 0.837, 0.836, 0.836, 0.836, 0.836, 0.835, 0.834, 0.833, 0.833, 0.833, 0.833, 0.833, 0.833, 0.833, 0.832, 0.831, 0.831, 0.83, 0.83, 0.829, 0.828, 0.828, 0.827, 0.826, 0.826, 0.825, 0.825, 0.824, 0.823, 0.823, 0.822, 0.822, 0.822, 0.821, 0.82, 0.82, 0.82, 0.82, 0.82, 0.82, 0.819, 0.819, 0.818, 0.817, 0.817, 0.817, 0.817, 0.816, 0.816, 0.815, 0.814, 0.814, 0.813, 0.812, 0.812, 0.812, 0.812, 0.812, 0.811, 0.811, 0.811, 0.811, 0.81, 0.809, 0.809, 0.809, 0.809, 0.809, 0.809, 0.809, 0.808, 0.808, 0.807, 0.806, 0.806, 0.806, 0.806, 0.805, 0.805, 0.804, 0.804, 0.803, 0.802, 0.802, 0.802, 0.802, 0.801, 0.8, 0.799, 0.798, 0.798, 0.797, 0.797, 0.797, 0.796, 0.795, 0.795, 0.795, 0.795, 0.794, 0.793, 0.792, 0.791, 0.79, 0.789, 0.788, 0.788, 0.788, 0.788, 0.788, 0.787, 0.786, 0.786, 0.786, 0.786, 0.785, 0.785, 0.785, 0.785, 0.784, 0.784, 0.784, 0.783, 0.783, 0.783, 0.783, 0.783, 0.782, 0.781, 0.781, 0.781, 0.781, 0.78, 0.779, 0.779, 0.779, 0.779, 0.778, 0.777, 0.777, 0.776, 0.776, 0.776, 0.776, 0.776, 0.776, 0.775, 0.775, 0.775, 0.775, 0.775, 0.774, 0.773, 0.773, 0.773, 0.773, 0.772, 0.772, 0.772, 0.771, 0.771, 0.771, 0.77, 0.77, 0.77, 0.77, 0.769, 0.769, 0.769, 0.769, 0.768, 0.768, 0.768, 0.768, 0.767, 0.766, 0.765, 0.765, 0.764, 0.763, 0.763, 0.762, 0.762, 0.762, 0.762, 0.762, 0.761, 0.76, 0.759, 0.759, 0.759, 0.758, 0.757, 0.757, 0.757, 0.756, 0.755, 0.755, 0.755, 0.755, 0.754, 0.754, 0.753, 0.753, 0.753, 0.753, 0.753, 0.752, 0.752, 0.752, 0.752, 0.752, 0.752, 0.752, 0.752, 0.752, 0.752, 0.752, 0.751, 0.751, 0.751, 0.75, 0.75, 0.75, 0.75, 0.75, 0.749, 0.749, 0.749, 0.749, 0.749, 0.749, 0.748, 0.748, 0.747, 0.747, 0.746, 0.746, 0.745, 0.745, 0.745, 0.745, 0.745, 0.744, 0.744, 0.743, 0.743, 0.742, 0.741, 0.741, 0.741, 0.741, 0.741, 0.741, 0.74, 0.74, 0.739, 0.739, 0.738, 0.738, 0.737, 0.736, 0.736, 0.736, 0.736, 0.735, 0.734, 0.733, 0.733, 0.733, 0.733, 0.733, 0.732, 0.732, 0.731, 0.731, 0.731, 0.731, 0.73, 0.73, 0.73, 0.729, 0.728, 0.728, 0.728, 0.728, 0.728, 0.728, 0.728, 0.727, 0.727, 0.726, 0.725, 0.724, 0.724, 0.723, 0.723, 0.722, 0.722, 0.721, 0.72, 0.719, 0.719, 0.718, 0.718, 0.717, 0.717, 0.717, 0.717, 0.716, 0.715, 0.715, 0.715, 0.714, 0.714, 0.714, 0.714, 0.714, 0.714, 0.714, 0.714, 0.714, 0.714, 0.714, 0.714, 0.713, 0.713, 0.713, 0.713, 0.713, 0.713, 0.712, 0.711, 0.71, 0.71, 0.71, 0.709, 0.708, 0.707, 0.707, 0.706, 0.705, 0.705, 0.705, 0.705, 0.705, 0.705, 0.705, 0.705, 0.705, 0.705, 0.704, 0.703, 0.703, 0.702, 0.702, 0.701, 0.7, 0.7, 0.7, 0.699, 0.699, 0.698, 0.697, 0.696, 0.696, 0.696, 0.696, 0.696, 0.695, 0.694, 0.694, 0.694, 0.694, 0.694, 0.694, 0.694, 0.694, 0.694, 0.693, 0.692, 0.691, 0.691, 0.69, 0.69, 0.689, 0.689, 0.689, 0.688, 0.688, 0.688, 0.688, 0.688, 0.688, 0.688, 0.688, 0.688, 0.687, 0.687, 0.686, 0.685, 0.684, 0.684, 0.683, 0.682, 0.681, 0.681, 0.681, 0.681, 0.68, 0.679, 0.678, 0.677, 0.676, 0.676, 0.676, 0.676, 0.676, 0.676, 0.675, 0.675, 0.675, 0.674, 0.674, 0.674, 0.673, 0.673, 0.673, 0.673, 0.672, 0.672, 0.671, 0.671, 0.671, 0.671, 0.671, 0.671, 0.671, 0.671, 0.67, 0.67, 0.67, 0.67, 0.67, 0.67, 0.67, 0.67, 0.669, 0.669, 0.668, 0.668, 0.668, 0.668, 0.667, 0.667, 0.666, 0.666, 0.665, 0.665, 0.664, 0.663, 0.662, 0.662, 0.662, 0.662, 0.662, 0.662, 0.661, 0.661, 0.661, 0.661, 0.66, 0.66, 0.66, 0.66, 0.66, 0.659, 0.659, 0.659, 0.659, 0.658, 0.657, 0.657, 0.657, 0.657, 0.656, 0.656, 0.656, 0.656, 0.656, 0.655, 0.654, 0.654, 0.654, 0.653, 0.652, 0.652, 0.652, 0.652, 0.652, 0.652, 0.651, 0.65, 0.649, 0.649, 0.648, 0.647, 0.647, 0.646, 0.645, 0.644, 0.644, 0.644, 0.644, 0.644, 0.644, 0.643, 0.642, 0.641, 0.64, 0.64, 0.64, 0.64, 0.639, 0.638, 0.638, 0.638, 0.638, 0.637, 0.637, 0.636, 0.635, 0.634, 0.633, 0.632, 0.632, 0.631, 0.63, 0.629, 0.628, 0.628, 0.628, 0.628, 0.628, 0.627, 0.627, 0.626, 0.626, 0.626, 0.626, 0.625, 0.624, 0.624, 0.623, 0.623, 0.622, 0.622, 0.622, 0.622, 0.622, 0.622, 0.621, 0.621, 0.621, 0.621, 0.62, 0.62, 0.619, 0.619, 0.618, 0.618, 0.618, 0.618, 0.618, 0.617, 0.616, 0.616, 0.615, 0.615, 0.614, 0.614, 0.614, 0.614, 0.613, 0.612, 0.611, 0.611, 0.611, 0.611, 0.61, 0.61, 0.61, 0.61, 0.61, 0.61, 0.609, 0.608, 0.608, 0.607, 0.606, 0.606, 0.605, 0.604, 0.603, 0.603, 0.603, 0.602, 0.602, 0.602, 0.601, 0.601, 0.6, 0.6, 0.599, 0.598, 0.597, 0.596, 0.596, 0.595, 0.595, 0.594, 0.594, 0.594, 0.593, 0.593, 0.593, 0.593, 0.593, 0.593, 0.592, 0.592, 0.592, 0.591, 0.59, 0.59, 0.59, 0.589, 0.589, 0.588, 0.588, 0.588, 0.588, 0.587, 0.587, 0.586, 0.585, 0.585, 0.584, 0.583, 0.582, 0.582, 0.582, 0.581, 0.58, 0.58, 0.579, 0.579, 0.578, 0.578, 0.577, 0.577, 0.577, 0.577, 0.577, 0.576, 0.576, 0.576, 0.576, 0.576, 0.575, 0.575, 0.575, 0.574, 0.573, 0.572, 0.572, 0.571, 0.57, 0.569, 0.569, 0.568, 0.566, 0.566, 0.565, 0.565, 0.564, 0.564, 0.563, 0.562, 0.562, 0.561, 0.56, 0.559, 0.558, 0.557, 0.556, 0.555, 0.555, 0.554, 0.554, 0.554, 0.554, 0.553, 0.552, 0.552, 0.551, 0.55, 0.55, 0.55, 0.549, 0.549, 0.549, 0.549, 0.549, 0.549, 0.549, 0.549, 0.548, 0.548, 0.548, 0.548, 0.547, 0.547, 0.547, 0.547, 0.547, 0.547, 0.547, 0.547, 0.546, 0.546, 0.545, 0.545, 0.545, 0.545, 0.545, 0.544, 0.543, 0.543, 0.543, 0.542, 0.541, 0.54, 0.539, 0.539, 0.539, 0.539, 0.539, 0.538, 0.538, 0.537, 0.537, 0.536, 0.536, 0.536, 0.536, 0.535, 0.534, 0.534, 0.533, 0.533, 0.532, 0.531, 0.531, 0.531, 0.531, 0.53, 0.53, 0.529, 0.529, 0.529, 0.528, 0.528, 0.527, 0.526, 0.525, 0.524, 0.523, 0.523, 0.523, 0.523, 0.522, 0.522, 0.522, 0.522, 0.522, 0.522, 0.522, 0.52, 0.52, 0.519, 0.519, 0.518, 0.518, 0.517, 0.516, 0.516, 0.516, 0.516, 0.515, 0.514, 0.514, 0.513, 0.512, 0.512, 0.512, 0.511, 0.51, 0.509, 0.508, 0.508, 0.508, 0.508, 0.508, 0.507, 0.507, 0.506, 0.506, 0.506, 0.505, 0.504, 0.503, 0.503, 0.502, 0.501, 0.5, 0.5, 0.499, 0.499, 0.499, 0.498, 0.498, 0.498, 0.497, 0.497, 0.497, 0.497, 0.496, 0.496, 0.495, 0.495, 0.495, 0.494, 0.493, 0.492, 0.492, 0.492, 0.492, 0.492, 0.492, 0.492, 0.492, 0.492, 0.492, 0.492, 0.492, 0.491, 0.49, 0.49, 0.489, 0.489, 0.488, 0.488, 0.488, 0.488, 0.487, 0.487, 0.487, 0.486, 0.486, 0.485, 0.485, 0.485, 0.484, 0.483, 0.483, 0.482, 0.481, 0.481, 0.48, 0.479, 0.479, 0.479, 0.478, 0.478, 0.477, 0.477, 0.477, 0.476, 0.475, 0.475, 0.475, 0.475, 0.475, 0.474, 0.473, 0.472, 0.471, 0.471, 0.471, 0.47, 0.47, 0.47, 0.47, 0.469, 0.469, 0.468, 0.467, 0.466, 0.466, 0.466, 0.466, 0.465, 0.464, 0.463, 0.463, 0.462, 0.462, 0.461, 0.461, 0.46, 0.46, 0.459, 0.458, 0.457, 0.456, 0.455, 0.454, 0.453, 0.452, 0.451, 0.451, 0.45, 0.449, 0.448, 0.448, 0.448, 0.448, 0.447, 0.447, 0.447, 0.446, 0.445, 0.444, 0.444, 0.443, 0.442, 0.442, 0.441, 0.44, 0.44, 0.44, 0.439, 0.438, 0.437, 0.437, 0.436, 0.435, 0.434, 0.434, 0.433, 0.433, 0.432, 0.431, 0.43, 0.429, 0.428, 0.428, 0.428, 0.427, 0.426, 0.426, 0.425, 0.424, 0.423, 0.422, 0.422, 0.421, 0.42, 0.42, 0.42, 0.42, 0.419, 0.418, 0.417, 0.416, 0.415, 0.414, 0.413, 0.412, 0.411, 0.411, 0.41, 0.409, 0.409, 0.409, 0.409, 0.409, 0.408, 0.408, 0.407, 0.407, 0.407, 0.407, 0.406, 0.406, 0.406, 0.406, 0.405, 0.405, 0.404, 0.403, 0.402, 0.402, 0.401, 0.401, 0.4, 0.4, 0.399, 0.399, 0.398, 0.397, 0.397, 0.396, 0.395, 0.395, 0.394, 0.393, 0.392, 0.391, 0.39, 0.389, 0.389, 0.388, 0.388, 0.388, 0.388, 0.387, 0.387, 0.386, 0.386, 0.386, 0.386, 0.386, 0.386, 0.385, 0.384, 0.384, 0.383, 0.382, 0.381, 0.38, 0.379, 0.379, 0.379, 0.379, 0.379, 0.378, 0.378, 0.377, 0.377, 0.376, 0.376, 0.376, 0.375, 0.374, 0.374, 0.374, 0.374, 0.373, 0.372, 0.371, 0.37, 0.369, 0.369, 0.368, 0.367, 0.366, 0.365, 0.364, 0.364, 0.363, 0.362, 0.362, 0.361, 0.361, 0.36, 0.359, 0.358, 0.357, 0.356, 0.356, 0.356, 0.355, 0.355, 0.354, 0.354, 0.353, 0.352, 0.351, 0.35, 0.349, 0.348, 0.347, 0.347, 0.346, 0.346, 0.345, 0.344, 0.343, 0.343, 0.342, 0.342, 0.341, 0.34, 0.339, 0.339, 0.338, 0.337, 0.336, 0.335, 0.334, 0.334, 0.334, 0.334, 0.333, 0.332, 0.332, 0.332, 0.332, 0.331, 0.33, 0.329, 0.328, 0.327, 0.327, 0.326, 0.325, 0.325, 0.324, 0.324, 0.323, 0.322, 0.321, 0.32, 0.319, 0.318, 0.318, 0.317, 0.317, 0.316, 0.316, 0.315, 0.314, 0.313, 0.312, 0.312, 0.312, 0.311, 0.31, 0.309, 0.308, 0.307, 0.306, 0.306, 0.305, 0.304, 0.304, 0.303, 0.302, 0.301, 0.301, 0.3, 0.3, 0.299, 0.298, 0.297, 0.296, 0.296, 0.295, 0.294, 0.294, 0.294, 0.293, 0.293, 0.292, 0.291, 0.29, 0.289, 0.288, 0.287, 0.286, 0.286, 0.285, 0.285, 0.284, 0.284, 0.283, 0.282, 0.281, 0.28, 0.279, 0.279, 0.278, 0.277, 0.276, 0.275, 0.274, 0.273, 0.273, 0.272, 0.271, 0.27, 0.269, 0.269, 0.268, 0.268, 0.267, 0.266, 0.265, 0.264, 0.263, 0.262, 0.261, 0.26, 0.259, 0.259, 0.258, 0.258, 0.258, 0.258, 0.257, 0.256, 0.256, 0.255, 0.254, 0.253, 0.253, 0.253, 0.253, 0.252, 0.251, 0.251, 0.25, 0.25, 0.249, 0.248, 0.247, 0.246, 0.245, 0.244, 0.243, 0.242, 0.242, 0.242, 0.241, 0.241, 0.24, 0.24, 0.24, 0.239, 0.238, 0.237, 0.236, 0.235, 0.234, 0.233, 0.232, 0.231, 0.23, 0.23, 0.23, 0.229, 0.228, 0.227, 0.226, 0.225, 0.224, 0.224, 0.223, 0.223, 0.222, 0.221, 0.22, 0.219, 0.219, 0.218, 0.218, 0.217, 0.217, 0.216, 0.216, 0.215, 0.215, 0.214, 0.214, 0.213, 0.212, 0.211, 0.21, 0.209, 0.208, 0.207, 0.206, 0.205, 0.205, 0.205, 0.204, 0.203, 0.202, 0.201, 0.2, 0.2, 0.199, 0.198, 0.197, 0.196, 0.195, 0.194, 0.194, 0.193, 0.192, 0.192, 0.191, 0.191, 0.191, 0.191, 0.19, 0.19, 0.189, 0.188, 0.187, 0.186, 0.185, 0.185, 0.184, 0.183, 0.182, 0.181, 0.181, 0.18, 0.179, 0.178, 0.177, 0.176, 0.176, 0.175, 0.174, 0.173, 0.173, 0.172, 0.171, 0.17, 0.169, 0.168, 0.167, 0.166, 0.165, 0.164, 0.163, 0.163, 0.162, 0.161, 0.16, 0.159, 0.159, 0.158, 0.158, 0.157, 0.156, 0.155, 0.154, 0.153, 0.152, 0.152, 0.151, 0.151, 0.151, 0.15, 0.149, 0.148, 0.147, 0.146, 0.146, 0.145, 0.144, 0.143, 0.142, 0.141, 0.14, 0.14, 0.139, 0.139, 0.139, 0.138, 0.137, 0.136, 0.135, 0.134, 0.133, 0.133, 0.133, 0.133, 0.132, 0.131, 0.131, 0.13, 0.129, 0.129, 0.128, 0.127, 0.126, 0.125, 0.124, 0.123, 0.122, 0.121, 0.12, 0.12, 0.119, 0.118, 0.117, 0.116, 0.115, 0.114, 0.113, 0.112, 0.111, 0.11, 0.11, 0.11, 0.109, 0.108, 0.107, 0.106, 0.105, 0.105, 0.104, 0.103, 0.102, 0.102, 0.101, 0.1, 0.1, 0.099, 0.098, 0.097, 0.097, 0.096, 0.095, 0.094, 0.094, 0.093, 0.092, 0.091, 0.09, 0.089, 0.088, 0.087, 0.087, 0.086, 0.085, 0.084, 0.084, 0.084, 0.083, 0.082, 0.081, 0.081, 0.081, 0.08, 0.079, 0.078, 0.076, 0.076, 0.075, 0.075, 0.074, 0.073, 0.072, 0.071, 0.07, 0.069, 0.068, 0.067, 0.066, 0.065, 0.064, 0.063, 0.063, 0.063, 0.062, 0.062, 0.061, 0.061, 0.061, 0.06, 0.059, 0.059, 0.059, 0.058, 0.057, 0.056, 0.056, 0.055, 0.055, 0.054, 0.054, 0.053, 0.052, 0.051, 0.05, 0.049, 0.048, 0.047, 0.046, 0.046, 0.045, 0.044, 0.043, 0.042, 0.041, 0.04, 0.039, 0.039, 0.038, 0.037, 0.036, 0.035, 0.034, 0.033, 0.033, 0.032, 0.032, 0.031, 0.03, 0.029, 0.028, 0.027, 0.027, 0.026, 0.026, 0.025, 0.024, 0.023, 0.023, 0.022, 0.022, 0.021, 0.021, 0.021, 0.02, 0.019, 0.019, 0.018, 0.017, 0.017, 0.016, 0.016, 0.015, 0.014, 0.013, 0.013, 0.013, 0.013, 0.012, 0.011, 0.01, 0.01, 0.009, 0.008, 0.007, 0.006, 0.005, 0.004, 0.004, 0.004, 0.004, 0.004, 0.004, 0.004, 0.004, 0.004, 0.004, 0.004, 0.004, 0.004, 0.004, 0.004, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.002, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "thresholds": [-0.23954100906848907, -0.23946399986743927, -0.2391931116580963, -0.23910674452781677, -0.23907999694347382, -0.23889188468456268, -0.2388371080160141, -0.2388085126876831, -0.23878341913223267, -0.23866063356399536, -0.23854516446590424, -0.23823429644107819, -0.23809683322906494, -0.23799782991409302, -0.23796558380126953, -0.2377849519252777, -0.2374282330274582, -0.2374279797077179, -0.23729360103607178, -0.23718750476837158, -0.23716679215431213, -0.23710381984710693, -0.2370670586824417, -0.23705972731113434, -0.23688477277755737, -0.23679865896701813, -0.23669081926345825, -0.23666135966777802, -0.23664072155952454, -0.2366006225347519, -0.2365233153104782, -0.2365075796842575, -0.23650601506233215, -0.23636767268180847, -0.23636579513549805, -0.23629826307296753, -0.2362174540758133, -0.2362116277217865, -0.23611409962177277, -0.236106738448143, -0.23609617352485657, -0.23606231808662415, -0.2360519915819168, -0.23602551221847534, -0.23601803183555603, -0.23596732318401337, -0.23596270382404327, -0.2359350025653839, -0.2358674556016922, -0.235804945230484, -0.23576517403125763, -0.23569776117801666, -0.23558272421360016, -0.23530486226081848, -0.23525969684123993, -0.23525124788284302, -0.23525044322013855, -0.23522062599658966, -0.23516547679901123, -0.23516429960727692, -0.23509186506271362, -0.23509076237678528, -0.2350657731294632, -0.23504698276519775, -0.2349267303943634, -0.23490725457668304, -0.23488561809062958, -0.23487864434719086, -0.23483797907829285, -0.23481959104537964, -0.23467393219470978, -0.23452457785606384, -0.23452256619930267, -0.2343003749847412, -0.2342272400856018, -0.23418022692203522, -0.2341465950012207, -0.23411881923675537, -0.23408371210098267, -0.23408173024654388, -0.23401027917861938, -0.2339816391468048, -0.2339804619550705, -0.23392370343208313, -0.2339085042476654, -0.23388469219207764, -0.23388339579105377, -0.23387986421585083, -0.23371563851833344, -0.23370783030986786, -0.23365755379199982, -0.23362910747528076, -0.23362389206886292, -0.23361387848854065, -0.23359549045562744, -0.23351848125457764, -0.23350076377391815, -0.23349308967590332, -0.2334766685962677, -0.23344141244888306, -0.2333919256925583, -0.23338264226913452, -0.23335082828998566, -0.2333172708749771, -0.23329786956310272, -0.23323674499988556, -0.23323413729667664, -0.233178049325943, -0.23315002024173737, -0.2331201583147049, -0.23311491310596466, -0.23311194777488708, -0.23310109972953796, -0.23306819796562195, -0.23300036787986755, -0.23297221958637238, -0.23293957114219666, -0.23290720582008362, -0.23287874460220337, -0.2328602522611618, -0.23283767700195312, -0.23279701173305511, -0.23274864256381989, -0.23272457718849182, -0.23271125555038452, -0.2327081561088562, -0.23268663883209229, -0.23268207907676697, -0.2326715737581253, -0.23266562819480896, -0.2326611578464508, -0.2326487898826599, -0.23264837265014648, -0.23260706663131714, -0.23258735239505768, -0.23258571326732635, -0.23255158960819244, -0.2325344681739807, -0.23251894116401672, -0.23250189423561096, -0.23250159621238708, -0.23247450590133667, -0.23246033489704132, -0.23243598639965057, -0.23241214454174042, -0.23240159451961517, -0.23236306011676788, -0.2323327362537384, -0.23230025172233582, -0.23229756951332092, -0.2322910875082016, -0.23226886987686157, -0.2322600781917572, -0.23225167393684387, -0.23223403096199036, -0.23220482468605042, -0.23218563199043274, -0.2321835607290268, -0.23216012120246887, -0.2321053296327591, -0.23205846548080444, -0.23197965323925018, -0.2319662719964981, -0.23194333910942078, -0.2319325953722, -0.2319054752588272, -0.23184873163700104, -0.2317913919687271, -0.23177142441272736, -0.23173627257347107, -0.2316923290491104, -0.2316911369562149, -0.231651172041893, -0.23165036737918854, -0.23163391649723053, -0.23162615299224854, -0.23159608244895935, -0.2315816432237625, -0.2315562665462494, -0.2315049171447754, -0.23149451613426208, -0.23146966099739075, -0.23144298791885376, -0.2314024269580841, -0.23127664625644684, -0.23126862943172455, -0.23122745752334595, -0.23118773102760315, -0.23118770122528076, -0.23118427395820618, -0.23114986717700958, -0.23110635578632355, -0.23108722269535065, -0.23108139634132385, -0.23105557262897491, -0.23105336725711823, -0.23104405403137207, -0.23102740943431854, -0.2309975028038025, -0.23098520934581757, -0.23097091913223267, -0.23096534609794617, -0.23095841705799103, -0.2309199869632721, -0.23087698221206665, -0.23084615170955658, -0.23082616925239563, -0.23079322278499603, -0.23079237341880798, -0.23076696693897247, -0.23072406649589539, -0.23063592612743378, -0.23059172928333282, -0.23057474195957184, -0.23054301738739014, -0.23053722083568573, -0.23053023219108582, -0.23051884770393372, -0.23051705956459045, -0.23048174381256104, -0.23044416308403015, -0.2304210215806961, -0.23036135733127594, -0.23033756017684937, -0.23031364381313324, -0.23026876151561737, -0.23026354610919952, -0.23026098310947418, -0.23025666177272797, -0.2302507907152176, -0.2301834523677826, -0.23014789819717407, -0.23014120757579803, -0.2300424575805664, -0.23003233969211578, -0.23002885282039642, -0.2299869805574417, -0.22994816303253174, -0.22994008660316467, -0.22985084354877472, -0.22983847558498383, -0.22982123494148254, -0.22970478236675262, -0.22969397902488708, -0.2295389622449875, -0.22952371835708618, -0.22950267791748047, -0.22946083545684814, -0.22943724691867828, -0.22942562401294708, -0.22938311100006104, -0.229370579123497, -0.22927351295948029, -0.2292523831129074, -0.22923731803894043, -0.22918733954429626, -0.22917206585407257, -0.2290685623884201, -0.22905100882053375, -0.22905020415782928, -0.22898858785629272, -0.2289748191833496, -0.22895009815692902, -0.22894684970378876, -0.22894038259983063, -0.22893720865249634, -0.22890517115592957, -0.22885861992835999, -0.22880227863788605, -0.22871656715869904, -0.22870759665966034, -0.22866308689117432, -0.22859163582324982, -0.22840145230293274, -0.22832214832305908, -0.2282821238040924, -0.22824841737747192, -0.22823849320411682, -0.2282155156135559, -0.22807037830352783, -0.22797143459320068, -0.22795964777469635, -0.22792018949985504, -0.2279198318719864, -0.22791840136051178, -0.22784718871116638, -0.2278219759464264, -0.2278069108724594, -0.22769863903522491, -0.22764606773853302, -0.22759447991847992, -0.2275107353925705, -0.22747817635536194, -0.2274506539106369, -0.22739620506763458, -0.22737042605876923, -0.2272380143404007, -0.22718316316604614, -0.22717571258544922, -0.22713492810726166, -0.2270965278148651, -0.22709156572818756, -0.2270766645669937, -0.22705478966236115, -0.22701913118362427, -0.22696711122989655, -0.22679995000362396, -0.22668135166168213, -0.22664475440979004, -0.2266366183757782, -0.22663474082946777, -0.22651059925556183, -0.22644652426242828, -0.22644208371639252, -0.2264411449432373, -0.22638538479804993, -0.2263784259557724, -0.22633981704711914, -0.22622250020503998, -0.2262163907289505, -0.22619619965553284, -0.22603057324886322, -0.22599191963672638, -0.22593626379966736, -0.22589217126369476, -0.2258749157190323, -0.2258663922548294, -0.2257593721151352, -0.2257058024406433, -0.2257000207901001, -0.22554992139339447, -0.2254270613193512, -0.22537247836589813, -0.22534999251365662, -0.22533589601516724, -0.22520330548286438, -0.22517696022987366, -0.22514714300632477, -0.22511044144630432, -0.2250925451517105, -0.22507059574127197, -0.22502484917640686, -0.22501297295093536, -0.22500859200954437, -0.22494448721408844, -0.22492484748363495, -0.22488835453987122, -0.2248518168926239, -0.22483548521995544, -0.22481772303581238, -0.22475670278072357, -0.22470144927501678, -0.2246997356414795, -0.22469496726989746, -0.22467324137687683, -0.22461093962192535, -0.22457672655582428, -0.22456233203411102, -0.22455979883670807, -0.224542498588562, -0.2245192527770996, -0.22444528341293335, -0.2244398593902588, -0.22437070310115814, -0.22434298694133759, -0.22433891892433167, -0.22430548071861267, -0.22428348660469055, -0.22420988976955414, -0.2240849733352661, -0.2240545153617859, -0.22404848039150238, -0.22403810918331146, -0.22403547167778015, -0.2240273505449295, -0.22394941747188568, -0.22394660115242004, -0.22392474114894867, -0.223898783326149, -0.22381509840488434, -0.22381266951560974, -0.22377236187458038, -0.22375422716140747, -0.22375380992889404, -0.22365829348564148, -0.22358417510986328, -0.22358264029026031, -0.22352765500545502, -0.22352102398872375, -0.22347678244113922, -0.22340618073940277, -0.22328145802021027, -0.22328074276447296, -0.2232576161623001, -0.22325661778450012, -0.22316467761993408, -0.22303713858127594, -0.22301426529884338, -0.22300805151462555, -0.22296537458896637, -0.22296306490898132, -0.22295968234539032, -0.2228647619485855, -0.22278742492198944, -0.22278016805648804, -0.2227550446987152, -0.2227482795715332, -0.22270753979682922, -0.22270075976848602, -0.22268319129943848, -0.22268129885196686, -0.22258423268795013, -0.22258204221725464, -0.2225702553987503, -0.22254016995429993, -0.22254008054733276, -0.22252722084522247, -0.22247125208377838, -0.2224571704864502, -0.2224530726671219, -0.22243788838386536, -0.22242042422294617, -0.2223634570837021, -0.22235286235809326, -0.22234942018985748, -0.22232753038406372, -0.2223195731639862, -0.222283735871315, -0.2222098708152771, -0.22219252586364746, -0.22217053174972534, -0.22216275334358215, -0.2221226543188095, -0.22209478914737701, -0.22208623588085175, -0.2220555990934372, -0.22203874588012695, -0.22203685343265533, -0.22199514508247375, -0.22194404900074005, -0.2219092845916748, -0.2218707799911499, -0.2218398004770279, -0.22183379530906677, -0.22176986932754517, -0.22174528241157532, -0.22171129286289215, -0.22168795764446259, -0.22161217033863068, -0.22159631550312042, -0.22140973806381226, -0.22135986387729645, -0.22133517265319824, -0.2213282436132431, -0.2212664633989334, -0.22121445834636688, -0.22117917239665985, -0.22112181782722473, -0.22110450267791748, -0.22109414637088776, -0.22108221054077148, -0.22107946872711182, -0.22106395661830902, -0.22100889682769775, -0.22096137702465057, -0.22092635929584503, -0.22091206908226013, -0.22089053690433502, -0.220889613032341, -0.22085075080394745, -0.2207086831331253, -0.22060087323188782, -0.22059142589569092, -0.22054259479045868, -0.22054052352905273, -0.22053533792495728, -0.22048333287239075, -0.22047968208789825, -0.2203514277935028, -0.22033706307411194, -0.22033004462718964, -0.22031699120998383, -0.22030679881572723, -0.22029195725917816, -0.22027932107448578, -0.22027042508125305, -0.22026485204696655, -0.2202499955892563, -0.22020988166332245, -0.2201339155435562, -0.22012954950332642, -0.22009159624576569, -0.22005586326122284, -0.22005300223827362, -0.22002555429935455, -0.22001373767852783, -0.21996565163135529, -0.21994450688362122, -0.21993286907672882, -0.2199091911315918, -0.2199060469865799, -0.2198902815580368, -0.21986719965934753, -0.21983292698860168, -0.219830721616745, -0.2198162078857422, -0.21979841589927673, -0.21978703141212463, -0.21977728605270386, -0.21977363526821136, -0.21977034211158752, -0.2197692096233368, -0.21974964439868927, -0.2197403460741043, -0.21966375410556793, -0.21957845985889435, -0.2195672243833542, -0.21956698596477509, -0.21956564486026764, -0.21951086819171906, -0.2194971889257431, -0.21947601437568665, -0.219456285238266, -0.21945421397686005, -0.21945281326770782, -0.21939755976200104, -0.21938017010688782, -0.2192690521478653, -0.21925826370716095, -0.21925419569015503, -0.21921944618225098, -0.2191835194826126, -0.21911701560020447, -0.21908073127269745, -0.2190401405096054, -0.21902351081371307, -0.21901355683803558, -0.21896566450595856, -0.21892552077770233, -0.21891175210475922, -0.21891145408153534, -0.21890829503536224, -0.21890127658843994, -0.21889367699623108, -0.2188853919506073, -0.21887211501598358, -0.218861386179924, -0.21879689395427704, -0.2187679260969162, -0.21873582899570465, -0.21865667402744293, -0.21863456070423126, -0.21860918402671814, -0.2186068594455719, -0.21855592727661133, -0.21855098009109497, -0.21854668855667114, -0.21854254603385925, -0.21852175891399384, -0.21846072375774384, -0.2184554636478424, -0.21840474009513855, -0.21836386620998383, -0.2183617651462555, -0.21835774183273315, -0.2182922661304474, -0.21827445924282074, -0.21823590993881226, -0.21820136904716492, -0.21818804740905762, -0.21818384528160095, -0.21817328035831451, -0.2181643843650818, -0.2181382030248642, -0.21806493401527405, -0.21805696189403534, -0.21805304288864136, -0.2180185765028, -0.2180115133523941, -0.218000128865242, -0.21796312928199768, -0.21794439852237701, -0.21794366836547852, -0.21794261038303375, -0.2178904414176941, -0.21787600219249725, -0.2178657054901123, -0.21785713732242584, -0.21779634058475494, -0.21779018640518188, -0.2177838683128357, -0.21776430308818817, -0.21772834658622742, -0.2177155613899231, -0.21767331659793854, -0.21766048669815063, -0.2176544964313507, -0.21764753758907318, -0.2176205962896347, -0.2175682783126831, -0.21752502024173737, -0.21749180555343628, -0.21748284995555878, -0.21746131777763367, -0.21743807196617126, -0.2174237072467804, -0.21742138266563416, -0.2174045741558075, -0.21740210056304932, -0.21736007928848267, -0.21731862425804138, -0.21722647547721863, -0.2172081172466278, -0.21716129779815674, -0.21716119349002838, -0.21714632213115692, -0.21713320910930634, -0.21711450815200806, -0.2170809805393219, -0.21705362200737, -0.21701186895370483, -0.21700602769851685, -0.21693652868270874, -0.21692679822444916, -0.21692126989364624, -0.21690046787261963, -0.21677276492118835, -0.21675385534763336, -0.21674320101737976, -0.21670599281787872, -0.21670328080654144, -0.21669653058052063, -0.21669529378414154, -0.21667848527431488, -0.2166547030210495, -0.21661512553691864, -0.21660912036895752, -0.2166033387184143, -0.21656712889671326, -0.21655194461345673, -0.21644708514213562, -0.21641655266284943, -0.2163851261138916, -0.21637079119682312, -0.21636560559272766, -0.21635989844799042, -0.2163279801607132, -0.21631601452827454, -0.21631018817424774, -0.21630066633224487, -0.21628013253211975, -0.21623072028160095, -0.21621623635292053, -0.21619074046611786, -0.2160954624414444, -0.21606607735157013, -0.21606551110744476, -0.21604236960411072, -0.21600773930549622, -0.21600021421909332, -0.21598771214485168, -0.21594606339931488, -0.21593338251113892, -0.21590180695056915, -0.21589969098567963, -0.2158752828836441, -0.21587198972702026, -0.2158462405204773, -0.21583586931228638, -0.21580980718135834, -0.21578934788703918, -0.2157636433839798, -0.21575023233890533, -0.21574923396110535, -0.21572157740592957, -0.2156950682401657, -0.21560421586036682, -0.21549326181411743, -0.2154647707939148, -0.21544566750526428, -0.21542476117610931, -0.21540944278240204, -0.2153683751821518, -0.2153237909078598, -0.21532325446605682, -0.21529127657413483, -0.21527443826198578, -0.21526221930980682, -0.2152591049671173, -0.21525749564170837, -0.21520663797855377, -0.2151045799255371, -0.21508318185806274, -0.2150040566921234, -0.2149665504693985, -0.21492229402065277, -0.21488411724567413, -0.21488074958324432, -0.21487969160079956, -0.21486535668373108, -0.214840829372406, -0.21482078731060028, -0.21482010185718536, -0.2148049920797348, -0.2147635817527771, -0.21471643447875977, -0.214701309800148, -0.21469806134700775, -0.2146073579788208, -0.21460480988025665, -0.21458368003368378, -0.21456727385520935, -0.2145509570837021, -0.2145262509584427, -0.21451030671596527, -0.21450641751289368, -0.21450619399547577, -0.21447385847568512, -0.21447376906871796, -0.2144729644060135, -0.2144465446472168, -0.21443654596805573, -0.2144165337085724, -0.21440501511096954, -0.21439635753631592, -0.21439528465270996, -0.2143907994031906, -0.21438941359519958, -0.21437253057956696, -0.21437200903892517, -0.2143697887659073, -0.21434015035629272, -0.2143220156431198, -0.2143123745918274, -0.21428178250789642, -0.21425926685333252, -0.21419334411621094, -0.21416833996772766, -0.2141633778810501, -0.21413718163967133, -0.21413348615169525, -0.21412412822246552, -0.21410425007343292, -0.2140902876853943, -0.21407729387283325, -0.21404357254505157, -0.2140263020992279, -0.21400535106658936, -0.21399657428264618, -0.21393217146396637, -0.21392910182476044, -0.21392618119716644, -0.2138969600200653, -0.2138870805501938, -0.21388089656829834, -0.2138592153787613, -0.21385635435581207, -0.21380887925624847, -0.2138047218322754, -0.2137850672006607, -0.21374472975730896, -0.21374082565307617, -0.21370455622673035, -0.21368873119354248, -0.21365861594676971, -0.21365678310394287, -0.21363484859466553, -0.21363253891468048, -0.21360553801059723, -0.21359077095985413, -0.21358831226825714, -0.2135133594274521, -0.21350954473018646, -0.21347664296627045, -0.21347340941429138, -0.2134542316198349, -0.21342608332633972, -0.21342237293720245, -0.21340875327587128, -0.21340660750865936, -0.21335844695568085, -0.2133565992116928, -0.21334925293922424, -0.2133476436138153, -0.21326816082000732, -0.2132517695426941, -0.21323800086975098, -0.21323233842849731, -0.2132081687450409, -0.21319949626922607, -0.21312402188777924, -0.21312226355075836, -0.21311508119106293, -0.2130337953567505, -0.2129606008529663, -0.2129499763250351, -0.212935209274292, -0.21293091773986816, -0.21292507648468018, -0.21292118728160858, -0.21283802390098572, -0.21283197402954102, -0.21282990276813507, -0.21282634139060974, -0.21274776756763458, -0.2127295285463333, -0.21272403001785278, -0.21270282566547394, -0.21268980205059052, -0.2126348912715912, -0.2126336693763733, -0.2126099318265915, -0.21258679032325745, -0.2125670462846756, -0.2125035971403122, -0.21249020099639893, -0.21246057748794556, -0.21243909001350403, -0.21242710947990417, -0.2123434841632843, -0.2123018354177475, -0.21227584779262543, -0.21227385103702545, -0.21227045357227325, -0.2122655063867569, -0.2122291773557663, -0.2122240513563156, -0.21222026646137238, -0.2122063785791397, -0.21216392517089844, -0.21213433146476746, -0.21212399005889893, -0.21209007501602173, -0.21208517253398895, -0.21208465099334717, -0.2120845764875412, -0.21208402514457703, -0.2120673656463623, -0.2120579183101654, -0.21202294528484344, -0.21202030777931213, -0.2119678258895874, -0.21195657551288605, -0.2119467854499817, -0.2119092047214508, -0.21184857189655304, -0.21179385483264923, -0.21179239451885223, -0.21178162097930908, -0.21178071200847626, -0.21177859604358673, -0.21168002486228943, -0.21167384088039398, -0.21166719496250153, -0.2116173356771469, -0.21158315241336823, -0.2115766853094101, -0.21156108379364014, -0.21155023574829102, -0.2115468680858612, -0.21151934564113617, -0.21151626110076904, -0.21150462329387665, -0.21147222816944122, -0.2114669382572174, -0.21141977608203888, -0.21140094101428986, -0.21136468648910522, -0.21134261786937714, -0.21130721271038055, -0.21130616962909698, -0.21129009127616882, -0.21127720177173615, -0.21127144992351532, -0.2112390249967575, -0.21120762825012207, -0.21120722591876984, -0.21118676662445068, -0.21112780272960663, -0.2111007124185562, -0.2110525518655777, -0.2110389918088913, -0.21099016070365906, -0.21097315847873688, -0.21097177267074585, -0.21097029745578766, -0.2109680026769638, -0.21094100177288055, -0.21090398728847504, -0.2108922302722931, -0.21088121831417084, -0.21087254583835602, -0.21086858212947845, -0.21085099875926971, -0.21084046363830566, -0.2108217030763626, -0.21076497435569763, -0.21075448393821716, -0.21074791252613068, -0.21073831617832184, -0.2107372283935547, -0.21068207919597626, -0.21068012714385986, -0.21066701412200928, -0.21064701676368713, -0.2106236070394516, -0.2106134593486786, -0.21058979630470276, -0.2105395495891571, -0.21052908897399902, -0.21052561700344086, -0.21045666933059692, -0.21042929589748383, -0.21040774881839752, -0.2103981226682663, -0.21038152277469635, -0.21037887036800385, -0.2103583961725235, -0.21034933626651764, -0.21034255623817444, -0.2103264182806015, -0.21027426421642303, -0.21023844182491302, -0.21023549139499664, -0.2102060765028, -0.21018515527248383, -0.21015998721122742, -0.21011850237846375, -0.21011564135551453, -0.2100408375263214, -0.21001304686069489, -0.21000497043132782, -0.2100031077861786, -0.2099882811307907, -0.20998525619506836, -0.2099648267030716, -0.2099384218454361, -0.20993025600910187, -0.20989619195461273, -0.2098832130432129, -0.2098354995250702, -0.20982760190963745, -0.20981749892234802, -0.20979033410549164, -0.20977690815925598, -0.20968253910541534, -0.20967212319374084, -0.20967179536819458, -0.20966851711273193, -0.20965929329395294, -0.20965300500392914, -0.2096470445394516, -0.20959797501564026, -0.20959047973155975, -0.20943902432918549, -0.20943406224250793, -0.20939140021800995, -0.20936352014541626, -0.20935969054698944, -0.2092658132314682, -0.20924994349479675, -0.209245964884758, -0.20923855900764465, -0.20922861993312836, -0.20920737087726593, -0.20919983088970184, -0.20919813215732574, -0.2091546654701233, -0.2091071754693985, -0.20909595489501953, -0.2090604156255722, -0.20904871821403503, -0.20902147889137268, -0.20901407301425934, -0.2089950144290924, -0.20899151265621185, -0.20891396701335907, -0.20889371633529663, -0.20885835587978363, -0.20883236825466156, -0.20882496237754822, -0.2088150978088379, -0.20881395041942596, -0.2087957262992859, -0.20879243314266205, -0.2087135910987854, -0.20869146287441254, -0.2086830884218216, -0.2086723893880844, -0.20864321291446686, -0.20862877368927002, -0.2086111307144165, -0.20856992900371552, -0.20854702591896057, -0.20841315388679504, -0.20835644006729126, -0.20834848284721375, -0.2083279937505722, -0.20825286209583282, -0.20824280381202698, -0.208237424492836, -0.2082263082265854, -0.20822517573833466, -0.20822063088417053, -0.20817656815052032, -0.20814906060695648, -0.20812326669692993, -0.2081194818019867, -0.20808367431163788, -0.2080560326576233, -0.2080557644367218, -0.2080117017030716, -0.20799119770526886, -0.20797035098075867, -0.2079378217458725, -0.2079237550497055, -0.2078947275876999, -0.20787829160690308, -0.20777291059494019, -0.20773427188396454, -0.20772120356559753, -0.20764434337615967, -0.2075503170490265, -0.20752547681331635, -0.20752379298210144, -0.20751714706420898, -0.20750971138477325, -0.20749995112419128, -0.20749489963054657, -0.20748791098594666, -0.20748721063137054, -0.20746171474456787, -0.20746077597141266, -0.20746061205863953, -0.2074093520641327, -0.20733313262462616, -0.20732535421848297, -0.20732277631759644, -0.2073080837726593, -0.20730772614479065, -0.20727907121181488, -0.20727092027664185, -0.20725946128368378, -0.20725134015083313, -0.20724539458751678, -0.2072281688451767, -0.20717132091522217, -0.20713315904140472, -0.20711971819400787, -0.2071041762828827, -0.20704759657382965, -0.20698127150535583, -0.20697204768657684, -0.206952303647995, -0.2068922519683838, -0.20686429738998413, -0.20684754848480225, -0.20684325695037842, -0.20684224367141724, -0.20682451128959656, -0.20679692924022675, -0.20679356157779694, -0.20678861439228058, -0.20674753189086914, -0.20674318075180054, -0.20673012733459473, -0.2067103385925293, -0.20665213465690613, -0.2065899819135666, -0.2065197378396988, -0.20646417140960693, -0.20645888149738312, -0.2064574658870697, -0.20644812285900116, -0.20638222992420197, -0.20637619495391846, -0.20636944472789764, -0.2063252031803131, -0.20628796517848969, -0.20627175271511078, -0.20626354217529297, -0.20625841617584229, -0.20624786615371704, -0.20622311532497406, -0.20621272921562195, -0.2061791867017746, -0.20615415275096893, -0.20614023506641388, -0.2061297744512558, -0.20610159635543823, -0.20602044463157654, -0.20598313212394714, -0.2059805691242218, -0.20595386624336243, -0.20589689910411835, -0.20588240027427673, -0.20582884550094604, -0.20581553876399994, -0.20579040050506592, -0.2057412713766098, -0.20574024319648743, -0.20572346448898315, -0.205696702003479, -0.20565290749073029, -0.2056204378604889, -0.2056194692850113, -0.205618217587471, -0.20561662316322327, -0.20559248328208923, -0.2055714726448059, -0.2055479884147644, -0.2055206298828125, -0.2055206149816513, -0.2054835706949234, -0.20542076230049133, -0.20541764795780182, -0.20536641776561737, -0.2053196281194687, -0.20530551671981812, -0.20524826645851135, -0.20518085360527039, -0.20516598224639893, -0.2051355093717575, -0.20511910319328308, -0.20506778359413147, -0.20504632592201233, -0.20503585040569305, -0.20502068102359772, -0.20501376688480377, -0.20500881969928741, -0.20494768023490906, -0.2049301117658615, -0.20492911338806152, -0.20491951704025269, -0.20488883554935455, -0.2048533409833908, -0.2048376351594925, -0.20483353734016418, -0.20482882857322693, -0.2048274427652359, -0.20480461418628693, -0.2048010677099228, -0.2047795206308365, -0.20475703477859497, -0.20473310351371765, -0.20471692085266113, -0.20470751821994781, -0.20468592643737793, -0.20466336607933044, -0.2046615481376648, -0.20458845794200897, -0.20457012951374054, -0.20451676845550537, -0.2044856697320938, -0.20445552468299866, -0.2044365406036377, -0.20442180335521698, -0.2043990194797516, -0.20439869165420532, -0.20439226925373077, -0.20437437295913696, -0.20435349643230438, -0.20434769988059998, -0.20433606207370758, -0.20431622862815857, -0.20422202348709106, -0.20419897139072418, -0.20417816936969757, -0.20413048565387726, -0.20407718420028687, -0.20404668152332306, -0.20403563976287842, -0.20402130484580994, -0.20399600267410278, -0.2039722204208374, -0.20395131409168243, -0.2039507031440735, -0.20392851531505585, -0.20391422510147095, -0.20385000109672546, -0.20383678376674652, -0.20383566617965698, -0.20380936563014984, -0.20373770594596863, -0.2037341445684433, -0.20372624695301056, -0.2037176936864853, -0.2037121057510376, -0.20369884371757507, -0.20367829501628876, -0.20365837216377258, -0.203628808259964, -0.20360985398292542, -0.20360873639583588, -0.20359769463539124, -0.20358645915985107, -0.20355351269245148, -0.20350582897663116, -0.20339161157608032, -0.20337893068790436, -0.20337845385074615, -0.20337609946727753, -0.20335650444030762, -0.2033473551273346, -0.2033240646123886, -0.20324525237083435, -0.20322802662849426, -0.2032248079776764, -0.2032022923231125, -0.2031802237033844, -0.20316898822784424, -0.20312292873859406, -0.20308610796928406, -0.20304681360721588, -0.203037828207016, -0.20300287008285522, -0.2029820829629898, -0.20297634601593018, -0.20297491550445557, -0.2029736489057541, -0.20294801890850067, -0.20282165706157684, -0.20280821621418, -0.20276550948619843, -0.20274299383163452, -0.20270583033561707, -0.20268379151821136, -0.20266202092170715, -0.20265968143939972, -0.20265817642211914, -0.20265193283557892, -0.20264136791229248, -0.20260262489318848, -0.20257523655891418, -0.20257508754730225, -0.2025405317544937, -0.20253917574882507, -0.20252640545368195, -0.20252369344234467, -0.2025068998336792, -0.20246440172195435, -0.20239785313606262, -0.2023196667432785, -0.2022736370563507, -0.2022673785686493, -0.20226231217384338, -0.20225627720355988, -0.20220960676670074, -0.20218674838542938, -0.20218507945537567, -0.2021845430135727, -0.2021779716014862, -0.20216862857341766, -0.20213700830936432, -0.20211315155029297, -0.20207616686820984, -0.2020689994096756, -0.20204411447048187, -0.2020106315612793, -0.2019898146390915, -0.2019423544406891, -0.20192383229732513, -0.20191022753715515, -0.2018885612487793, -0.20188212394714355, -0.20187824964523315, -0.20186671614646912, -0.2018391340970993, -0.20181331038475037, -0.20180314779281616, -0.20180173218250275, -0.20178121328353882, -0.2017693817615509, -0.2017308473587036, -0.20170901715755463, -0.20170600712299347, -0.20167498290538788, -0.2016700953245163, -0.20165352523326874, -0.20164816081523895, -0.20157329738140106, -0.2015581727027893, -0.20155014097690582, -0.20153729617595673, -0.20153070986270905, -0.20151661336421967, -0.20150575041770935, -0.2014787346124649, -0.20146697759628296, -0.20146355032920837, -0.20143187046051025, -0.20142462849617004, -0.2014126032590866, -0.20138844847679138, -0.20136001706123352, -0.2013557404279709, -0.201349675655365, -0.20132067799568176, -0.20131142437458038, -0.2013029158115387, -0.2012683004140854, -0.20124436914920807, -0.20121997594833374, -0.20120246708393097, -0.20118369162082672, -0.20115934312343597, -0.20114870369434357, -0.20113226771354675, -0.20113061368465424, -0.20111970603466034, -0.20111720263957977, -0.20111578702926636, -0.20109468698501587, -0.20106291770935059, -0.2010609209537506, -0.20105396211147308, -0.20104099810123444, -0.20099692046642303, -0.20099148154258728, -0.20091606676578522, -0.20086310803890228, -0.20084130764007568, -0.2008381485939026, -0.20081716775894165, -0.20079238712787628, -0.20079143345355988, -0.20078882575035095, -0.20078232884407043, -0.2007666677236557, -0.20076027512550354, -0.2007371485233307, -0.20072391629219055, -0.2007235735654831, -0.20071734488010406, -0.20069344341754913, -0.20068341493606567, -0.20068030059337616, -0.20067669451236725, -0.20058827102184296, -0.20055153965950012, -0.20053140819072723, -0.20050911605358124, -0.2004966139793396, -0.20045854151248932, -0.20040614902973175, -0.2003791481256485, -0.20037685334682465, -0.20032599568367004, -0.20032307505607605, -0.20030659437179565, -0.20021240413188934, -0.20015263557434082, -0.2001187801361084, -0.200086772441864, -0.200084388256073, -0.2000570297241211, -0.20005105435848236, -0.2000114768743515, -0.19994573295116425, -0.19991065561771393, -0.1998656690120697, -0.19982415437698364, -0.19981907308101654, -0.19976650178432465, -0.1997392624616623, -0.1997268944978714, -0.1997084766626358, -0.1996544599533081, -0.19962425529956818, -0.1995682418346405, -0.1995118409395218, -0.19950087368488312, -0.19949287176132202, -0.1994801014661789, -0.19947536289691925, -0.1994333267211914, -0.19940444827079773, -0.1993991881608963, -0.1993888020515442, -0.19935467839241028, -0.19934982061386108, -0.19930115342140198, -0.19928297400474548, -0.19927433133125305, -0.1992131471633911, -0.19917036592960358, -0.19916193187236786, -0.1990898698568344, -0.1990765631198883, -0.1990634948015213, -0.1990547627210617, -0.19902226328849792, -0.19896359741687775, -0.19889511168003082, -0.19887568056583405, -0.1988600790500641, -0.19881656765937805, -0.19875063002109528, -0.19872787594795227, -0.198713019490242, -0.19870364665985107, -0.19868682324886322, -0.19867798686027527, -0.19867226481437683, -0.19864340126514435, -0.19863277673721313, -0.19858461618423462, -0.19857323169708252, -0.19853255152702332, -0.1985039860010147, -0.19844768941402435, -0.19841067492961884, -0.1983959972858429, -0.19830578565597534, -0.19828510284423828, -0.19827286899089813, -0.19825610518455505, -0.1982528567314148, -0.1982463151216507, -0.19820816814899445, -0.1981872320175171, -0.19815577566623688, -0.19804663956165314, -0.19803930819034576, -0.19803400337696075, -0.1980248987674713, -0.1979825496673584, -0.19797366857528687, -0.19795991480350494, -0.19787651300430298, -0.19784869253635406, -0.19783486425876617, -0.19782593846321106, -0.19782422482967377, -0.19782280921936035, -0.19778873026371002, -0.19778448343276978, -0.19776511192321777, -0.19773125648498535, -0.19771762192249298, -0.1977134346961975, -0.19768323004245758, -0.19768081605434418, -0.19767723977565765, -0.19766779243946075, -0.19764117896556854, -0.1976165771484375, -0.1975947618484497, -0.19759120047092438, -0.19755320250988007, -0.1975415199995041, -0.1975114494562149, -0.1974753439426422, -0.19745542109012604, -0.19743260741233826, -0.19740107655525208, -0.19737501442432404, -0.19729875028133392, -0.1972750872373581, -0.19725638628005981, -0.1972479522228241, -0.1972196251153946, -0.19721746444702148, -0.19721364974975586, -0.197163388133049, -0.19712737202644348, -0.19699043035507202, -0.19698823988437653, -0.19694103300571442, -0.19692248106002808, -0.19691650569438934, -0.19689352810382843, -0.19687117636203766, -0.19685226678848267, -0.1968352198600769, -0.1968027502298355, -0.1967659890651703, -0.19675692915916443, -0.1967008113861084, -0.1966271996498108, -0.19661931693553925, -0.19659604132175446, -0.1965876966714859, -0.19655472040176392, -0.19647853076457977, -0.1964302957057953, -0.19638605415821075, -0.19632381200790405, -0.19631072878837585, -0.19626575708389282, -0.19625894725322723, -0.19612561166286469, -0.19610434770584106, -0.19608193635940552, -0.1960717737674713, -0.19607000052928925, -0.19597485661506653, -0.19597437977790833, -0.1959536224603653, -0.19590416550636292, -0.19586609303951263, -0.19585244357585907, -0.19578416645526886, -0.19578401744365692, -0.19573239982128143, -0.19572724401950836, -0.19571681320667267, -0.19566863775253296, -0.19559594988822937, -0.19558782875537872, -0.19555723667144775, -0.19555240869522095, -0.1954682320356369, -0.19545340538024902, -0.19539716839790344, -0.1953262984752655, -0.19530966877937317, -0.1952943503856659, -0.19516269862651825, -0.19515299797058105, -0.1951218843460083, -0.19509217143058777, -0.19499452412128448, -0.19498389959335327, -0.19493664801120758, -0.1949194371700287, -0.19491519033908844, -0.19490325450897217, -0.1948976069688797, -0.19486668705940247, -0.19484549760818481, -0.19481950998306274, -0.19477827847003937, -0.1946926862001419, -0.19468903541564941, -0.1946820318698883, -0.19462507963180542, -0.19458970427513123, -0.19458487629890442, -0.1944061517715454, -0.1943499743938446, -0.19434015452861786, -0.1943221390247345, -0.19431526958942413, -0.19428713619709015, -0.1942567527294159, -0.1942526400089264, -0.19421875476837158, -0.19418123364448547, -0.19415289163589478, -0.19402171671390533, -0.19401615858078003, -0.19400109350681305, -0.1939580887556076, -0.19386324286460876, -0.1938280612230301, -0.1938256472349167, -0.19381791353225708, -0.19380415976047516, -0.19376787543296814, -0.19374403357505798, -0.19373641908168793, -0.19365592300891876, -0.1936424821615219, -0.1936185508966446, -0.19350580871105194, -0.19335374236106873, -0.19334326684474945, -0.19328942894935608, -0.19328637421131134, -0.1932428479194641, -0.193045973777771, -0.1929592788219452, -0.19294869899749756, -0.19293317198753357, -0.19288380444049835, -0.19285406172275543, -0.19282177090644836, -0.19277404248714447, -0.19275593757629395, -0.19273774325847626, -0.19267991185188293, -0.19266758859157562, -0.19260051846504211, -0.19259682297706604, -0.1925358772277832, -0.1925055980682373, -0.19250202178955078, -0.19249050319194794, -0.1924099624156952, -0.19236409664154053, -0.1923082172870636, -0.19229435920715332, -0.19211819767951965, -0.19211553037166595, -0.19209331274032593, -0.19198253750801086, -0.19191192090511322, -0.1918969452381134, -0.19184452295303345, -0.1917848140001297, -0.19170953333377838, -0.1916797161102295, -0.19163082540035248, -0.19157153367996216, -0.19145414233207703, -0.19145134091377258, -0.19143638014793396, -0.19142332673072815, -0.1914118230342865, -0.19140540063381195, -0.19138605892658234, -0.1912856251001358, -0.19117027521133423, -0.1911083459854126, -0.19102656841278076, -0.1908508986234665, -0.19072289764881134, -0.19068416953086853, -0.19062481820583344, -0.1906108856201172, -0.1905321478843689, -0.1905275583267212, -0.1904451847076416, -0.19044436514377594, -0.19043873250484467, -0.19040265679359436, -0.19033925235271454, -0.1902700662612915, -0.19023768603801727, -0.19022716581821442, -0.19013597071170807, -0.19011132419109344, -0.19009360671043396, -0.19007885456085205, -0.19007837772369385, -0.19004535675048828, -0.19002839922904968, -0.18999308347702026, -0.18994145095348358, -0.18990036845207214, -0.1898663491010666, -0.18984700739383698, -0.18980692327022552, -0.18978695571422577, -0.18975001573562622, -0.1897255778312683, -0.18968559801578522, -0.18952910602092743, -0.1895150989294052, -0.18947172164916992, -0.18941770493984222, -0.18940752744674683, -0.18939757347106934, -0.18935121595859528, -0.18934392929077148, -0.18927626311779022, -0.18922767043113708, -0.18916036188602448, -0.1891554892063141, -0.18912667036056519, -0.18911264836788177, -0.18910056352615356, -0.18909525871276855, -0.18904606997966766, -0.18902252614498138, -0.18900161981582642, -0.1889405995607376, -0.18892908096313477, -0.18889282643795013, -0.18879178166389465, -0.18872736394405365, -0.18866467475891113, -0.18863791227340698, -0.18863724172115326, -0.18854820728302002, -0.18846432864665985, -0.18844260275363922, -0.18844087421894073, -0.18838700652122498, -0.18836545944213867, -0.18833868205547333, -0.18832896649837494, -0.18829163908958435, -0.1882839798927307, -0.18827839195728302, -0.1882769912481308, -0.18827597796916962, -0.1880762279033661, -0.18796010315418243, -0.18793918192386627, -0.18790532648563385, -0.18788571655750275, -0.18787124752998352, -0.18784764409065247, -0.18779414892196655, -0.18779195845127106, -0.1877567321062088, -0.1877395063638687, -0.1877201795578003, -0.18770962953567505, -0.1876428723335266, -0.18758893013000488, -0.1875840574502945, -0.1875493824481964, -0.18753834068775177, -0.18753540515899658, -0.18743063509464264, -0.18742944300174713, -0.18741804361343384, -0.18739302456378937, -0.1873522847890854, -0.18731345236301422, -0.1873035728931427, -0.1872835010290146, -0.18727287650108337, -0.18726776540279388, -0.18724530935287476, -0.18723616003990173, -0.18723496794700623, -0.1871383935213089, -0.18710365891456604, -0.18709786236286163, -0.18697486817836761, -0.18696096539497375, -0.18694603443145752, -0.1869361251592636, -0.18692557513713837, -0.18691487610340118, -0.18688832223415375, -0.1868836134672165, -0.1868698000907898, -0.18678629398345947, -0.18669746816158295, -0.18666236102581024, -0.18665559589862823, -0.18658918142318726, -0.18655267357826233, -0.1865084320306778, -0.1864553838968277, -0.18645480275154114, -0.18643395602703094, -0.18639235198497772, -0.18630777299404144, -0.1862986832857132, -0.186238095164299, -0.18619659543037415, -0.18618696928024292, -0.1861574649810791, -0.1861480474472046, -0.18610914051532745, -0.18604308366775513, -0.18604087829589844, -0.1860353648662567, -0.18603168427944183, -0.18601715564727783, -0.18601670861244202, -0.1859658658504486, -0.1859617978334427, -0.185876727104187, -0.18562822043895721, -0.18562495708465576, -0.18561822175979614, -0.18561820685863495, -0.18557754158973694, -0.1855098009109497, -0.18545524775981903, -0.18535655736923218, -0.18533019721508026, -0.18528419733047485, -0.18524038791656494, -0.18520279228687286, -0.18519705533981323, -0.1851678490638733, -0.1851184219121933, -0.18509557843208313, -0.1849670261144638, -0.18495509028434753, -0.18495318293571472, -0.1848871260881424, -0.18477867543697357, -0.18456032872200012, -0.1845560520887375, -0.18448464572429657, -0.1844376027584076, -0.18443304300308228, -0.1844274401664734, -0.1843990981578827, -0.18435661494731903, -0.1843452751636505, -0.18432602286338806, -0.1842845380306244, -0.1842237263917923, -0.18420419096946716, -0.18407222628593445, -0.1840682029724121, -0.18399278819561005, -0.18387816846370697, -0.1838570237159729, -0.18383900821208954, -0.18383321166038513, -0.1837170571088791, -0.1837059110403061, -0.18369519710540771, -0.1836944818496704, -0.18364760279655457, -0.1836097240447998, -0.18356706202030182, -0.18356387317180634, -0.1834895759820938, -0.18344442546367645, -0.18336984515190125, -0.1833321452140808, -0.18319877982139587, -0.18311966955661774, -0.18307062983512878, -0.18302828073501587, -0.18301494419574738, -0.18300829827785492, -0.18292205035686493, -0.18291768431663513, -0.1828424483537674, -0.18282048404216766, -0.1827966421842575, -0.18279136717319489, -0.1827816516160965, -0.1826339066028595, -0.18262985348701477, -0.1826067417860031, -0.18259108066558838, -0.1825212985277176, -0.18246060609817505, -0.1824500560760498, -0.18243883550167084, -0.18238264322280884, -0.18235212564468384, -0.18233877420425415, -0.18232481181621552, -0.18225666880607605, -0.18224555253982544, -0.18221209943294525, -0.18220254778862, -0.1821414828300476, -0.1821315437555313, -0.18203866481781006, -0.18203061819076538, -0.18202991783618927, -0.18185478448867798, -0.181741863489151, -0.18166932463645935, -0.18163247406482697, -0.18161840736865997, -0.18116353452205658, -0.18101492524147034, -0.18100562691688538, -0.18091295659542084, -0.18089862167835236, -0.1807473748922348, -0.18063585460186005, -0.18044601380825043, -0.18039047718048096, -0.18027916550636292, -0.18024401366710663, -0.18003149330615997, -0.17999406158924103, -0.17995338141918182, -0.17985354363918304, -0.17965289950370789, -0.17961485683918, -0.17958037555217743, -0.17948178946971893, -0.17933903634548187, -0.17917251586914062, -0.17915399372577667, -0.1791381537914276, -0.1791224479675293, -0.17910164594650269, -0.1790812760591507, -0.17887987196445465, -0.17871911823749542, -0.17869478464126587, -0.1786513328552246, -0.17864736914634705, -0.1786423921585083, -0.17853084206581116, -0.17830999195575714, -0.17830458283424377, -0.17813844978809357, -0.17797090113162994, -0.1778717190027237, -0.177858367562294, -0.1778240203857422, -0.17721857130527496, -0.17716984450817108, -0.17681752145290375, -0.17666186392307281, -0.176334947347641, -0.17623233795166016, -0.17591682076454163, -0.1753043234348297, -0.17529915273189545, -0.174828439950943, -0.17469531297683716, -0.17449596524238586, -0.17437152564525604, -0.1740770787000656, -0.17406681180000305, -0.1739175170660019, -0.1737092137336731, -0.17370080947875977, -0.173519566655159, -0.17315764725208282, -0.1731025129556656, -0.1730717122554779, -0.17260487377643585, -0.1719416081905365, -0.17133435606956482, -0.17127418518066406, -0.16980546712875366, -0.1696799397468567, -0.16962593793869019, -0.16931894421577454, -0.169267475605011, -0.16916723549365997, -0.16897358000278473, -0.16885793209075928, -0.16757559776306152, -0.16715027391910553, -0.16658268868923187, -0.1664586067199707, -0.16617374122142792, -0.1638609617948532]}

==> raw_results/masksembles_L_Deform_ood.json <==
{"fpr": [0.0, 0.001, 0.049, 0.049, 0.061, 0.061, 0.063, 0.063, 0.065, 0.065, 0.067, 0.067, 0.068, 0.068, 0.074, 0.074, 0.075, 0.075, 0.078, 0.078, 0.081, 0.081, 0.083, 0.083, 0.084, 0.084, 0.085, 0.085, 0.087, 0.087, 0.089, 0.089, 0.09, 0.09, 0.091, 0.091, 0.092, 0.092, 0.093, 0.093, 0.094, 0.094, 0.095, 0.095, 0.097, 0.097, 0.098, 0.098, 0.099, 0.099, 0.101, 0.101, 0.102, 0.102, 0.104, 0.104, 0.106, 0.106, 0.107, 0.107, 0.108, 0.108, 0.109, 0.109, 0.11, 0.11, 0.113, 0.113, 0.114, 0.114, 0.116, 0.116, 0.117, 0.117, 0.118, 0.118, 0.119, 0.119, 0.121, 0.121, 0.124, 0.124, 0.125, 0.125, 0.126, 0.126, 0.127, 0.127, 0.129, 0.129, 0.13, 0.13, 0.131, 0.131, 0.132, 0.132, 0.134, 0.134, 0.135, 0.135, 0.136, 0.136, 0.137, 0.137, 0.138, 0.138, 0.141, 0.141, 0.145, 0.145, 0.146, 0.146, 0.147, 0.147, 0.15, 0.15, 0.151, 0.151, 0.153, 0.153, 0.155, 0.155, 0.161, 0.161, 0.162, 0.162, 0.164, 0.164, 0.165, 0.165, 0.166, 0.166, 0.167, 0.167, 0.168, 0.168, 0.169, 0.169, 0.17, 0.17, 0.171, 0.171, 0.172, 0.172, 0.173, 0.173, 0.174, 0.174, 0.175, 0.175, 0.176, 0.176, 0.177, 0.177, 0.179, 0.179, 0.18, 0.18, 0.183, 0.183, 0.184, 0.184, 0.186, 0.186, 0.187, 0.187, 0.188, 0.188, 0.189, 0.189, 0.19, 0.19, 0.191, 0.191, 0.192, 0.192, 0.195, 0.195, 0.196, 0.196, 0.197, 0.197, 0.198, 0.198, 0.201, 0.201, 0.204, 0.204, 0.206, 0.206, 0.207, 0.207, 0.208, 0.208, 0.21, 0.21, 0.211, 0.211, 0.212, 0.212, 0.214, 0.214, 0.217, 0.217, 0.225, 0.225, 0.227, 0.227, 0.229, 0.229, 0.231, 0.231, 0.233, 0.233, 0.234, 0.234, 0.235, 0.235, 0.237, 0.237, 0.239, 0.239, 0.24, 0.24, 0.241, 0.241, 0.243, 0.243, 0.244, 0.244, 0.247, 0.247, 0.248, 0.248, 0.249, 0.249, 0.252, 0.252, 0.253, 0.253, 0.255, 0.255, 0.257, 0.257, 0.258, 0.258, 0.259, 0.259, 0.26, 0.26, 0.261, 0.261, 0.262, 0.262, 0.263, 0.263, 0.264, 0.264, 0.267, 0.267, 0.269, 0.269, 0.271, 0.271, 0.272, 0.272, 0.273, 0.273, 0.274, 0.274, 0.275, 0.275, 0.276, 0.276, 0.278, 0.278, 0.279, 0.279, 0.28, 0.28, 0.282, 0.282, 0.283, 0.283, 0.285, 0.285, 0.286, 0.286, 0.287, 0.287, 0.288, 0.288, 0.289, 0.289, 0.291, 0.291, 0.292, 0.292, 0.293, 0.293, 0.295, 0.295, 0.299, 0.299, 0.3, 0.3, 0.301, 0.301, 0.302, 0.302, 0.303, 0.303, 0.306, 0.306, 0.308, 0.308, 0.309, 0.309, 0.31, 0.31, 0.311, 0.311, 0.312, 0.312, 0.313, 0.313, 0.314, 0.314, 0.317, 0.317, 0.323, 0.323, 0.324, 0.324, 0.325, 0.325, 0.326, 0.326, 0.327, 0.327, 0.328, 0.328, 0.329, 0.329, 0.332, 0.332, 0.334, 0.334, 0.336, 0.336, 0.338, 0.338, 0.34, 0.34, 0.341, 0.341, 0.345, 0.345, 0.346, 0.346, 0.353, 0.353, 0.354, 0.354, 0.355, 0.355, 0.358, 0.358, 0.361, 0.361, 0.362, 0.362, 0.363, 0.363, 0.367, 0.367, 0.369, 0.369, 0.37, 0.37, 0.371, 0.371, 0.375, 0.375, 0.376, 0.376, 0.391, 0.391, 0.392, 0.392, 0.397, 0.397, 0.399, 0.399, 0.406, 0.406, 0.413, 0.413, 0.414, 0.414, 0.418, 0.418, 0.419, 0.419, 0.425, 0.425, 0.428, 0.428, 0.432, 0.432, 0.434, 0.434, 0.436, 0.436, 0.438, 0.438, 0.443, 0.443, 0.444, 0.444, 0.445, 0.445, 0.448, 0.448, 0.451, 0.451, 0.452, 0.452, 0.453, 0.453, 0.454, 0.454, 0.455, 0.455, 0.457, 0.457, 0.46, 0.46, 0.465, 0.465, 0.466, 0.466, 0.469, 0.469, 0.471, 0.471, 0.474, 0.474, 0.475, 0.475, 0.476, 0.476, 0.478, 0.478, 0.48, 0.48, 0.481, 0.481, 0.486, 0.486, 0.487, 0.487, 0.495, 0.495, 0.496, 0.496, 0.497, 0.497, 0.498, 0.498, 0.5, 0.5, 0.512, 0.512, 0.514, 0.514, 0.518, 0.518, 0.526, 0.526, 0.531, 0.531, 0.534, 0.534, 0.539, 0.539, 0.542, 0.542, 0.544, 0.544, 0.55, 0.55, 0.551, 0.551, 0.552, 0.552, 0.556, 0.556, 0.56, 0.56, 0.563, 0.563, 0.564, 0.564, 0.567, 0.567, 0.568, 0.568, 0.569, 0.569, 0.571, 0.571, 0.573, 0.573, 0.574, 0.574, 0.579, 0.579, 0.583, 0.583, 0.585, 0.585, 0.586, 0.586, 0.587, 0.587, 0.595, 0.595, 0.596, 0.596, 0.602, 0.602, 0.604, 0.604, 0.607, 0.607, 0.609, 0.609, 0.629, 0.629, 0.63, 0.63, 0.634, 0.634, 0.637, 0.637, 0.649, 0.649, 0.651, 0.651, 0.654, 0.654, 0.658, 0.658, 0.661, 0.661, 0.663, 0.663, 0.664, 0.664, 0.665, 0.665, 0.668, 0.668, 0.672, 0.672, 0.674, 0.674, 0.675, 0.675, 0.676, 0.676, 0.682, 0.682, 0.684, 0.684, 0.688, 0.688, 0.689, 0.689, 0.694, 0.694, 0.696, 0.696, 0.698, 0.698, 0.699, 0.699, 0.7, 0.7, 0.702, 0.702, 0.706, 0.706, 0.707, 0.707, 0.709, 0.709, 0.712, 0.712, 0.718, 0.718, 0.719, 0.719, 0.72, 0.72, 0.722, 0.722, 0.724, 0.724, 0.726, 0.726, 0.731, 0.731, 0.732, 0.732, 0.733, 0.733, 0.735, 0.735, 0.736, 0.736, 0.737, 0.737, 0.739, 0.739, 0.741, 0.741, 0.743, 0.743, 0.745, 0.745, 0.746, 0.746, 0.747, 0.747, 0.748, 0.748, 0.749, 0.749, 0.76, 0.76, 0.761, 0.761, 0.765, 0.765, 0.767, 0.767, 0.77, 0.77, 0.772, 0.772, 0.775, 0.775, 0.776, 0.776, 0.778, 0.778, 0.779, 0.779, 0.78, 0.78, 0.781, 0.781, 0.783, 0.783, 0.786, 0.786, 0.789, 0.789, 0.791, 0.791, 0.794, 0.794, 0.795, 0.795, 0.797, 0.797, 0.798, 0.798, 0.801, 0.801, 0.806, 0.806, 0.807, 0.807, 0.808, 0.808, 0.809, 0.809, 0.81, 0.81, 0.811, 0.811, 0.815, 0.815, 0.817, 0.817, 0.819, 0.819, 0.82, 0.82, 0.821, 0.821, 0.824, 0.824, 0.825, 0.825, 0.826, 0.826, 0.828, 0.828, 0.829, 0.829, 0.83, 0.83, 0.832, 0.832, 0.833, 0.833, 0.836, 0.836, 0.838, 0.838, 0.839, 0.839, 0.841, 0.841, 0.842, 0.842, 0.843, 0.843, 0.845, 0.845, 0.846, 0.846, 0.847, 0.847, 0.848, 0.848, 0.849, 0.849, 0.85, 0.85, 0.851, 0.851, 0.852, 0.852, 0.853, 0.853, 0.854, 0.854, 0.855, 0.855, 0.857, 0.857, 0.859, 0.859, 0.862, 0.862, 0.863, 0.863, 0.864, 0.864, 0.865, 0.865, 0.866, 0.866, 0.87, 0.87, 0.871, 0.871, 0.872, 0.872, 0.873, 0.873, 0.874, 0.874, 0.875, 0.875, 0.877, 0.877, 0.878, 0.878, 0.882, 0.882, 0.883, 0.883, 0.884, 0.884, 0.885, 0.885, 0.886, 0.886, 0.887, 0.887, 0.888, 0.888, 0.889, 0.889, 0.89, 0.89, 0.891, 0.891, 0.893, 0.893, 0.894, 0.894, 0.895, 0.895, 0.896, 0.896, 0.897, 0.897, 0.898, 0.898, 0.901, 0.901, 0.903, 0.903, 0.904, 0.904, 0.905, 0.905, 0.908, 0.908, 0.915, 0.915, 0.916, 0.916, 0.92, 0.92, 0.921, 0.921, 0.922, 0.922, 0.923, 0.923, 0.924, 0.924, 0.925, 0.925, 0.926, 0.926, 0.927, 0.927, 0.929, 0.929, 0.932, 0.932, 0.934, 0.934, 0.938, 0.938, 0.939, 0.939, 0.943, 0.943, 0.955, 0.955, 1.0], "tpr": [0.0, 0.0, 0.0, 0.001, 0.001, 0.004, 0.004, 0.005, 0.005, 0.006, 0.006, 0.008, 0.008, 0.01, 0.01, 0.013, 0.013, 0.014, 0.014, 0.017, 0.017, 0.018, 0.018, 0.019, 0.019, 0.02, 0.02, 0.022, 0.022, 0.025, 0.025, 0.034, 0.034, 0.037, 0.037, 0.038, 0.038, 0.043, 0.043, 0.048, 0.048, 0.053, 0.053, 0.054, 0.054, 0.065, 0.065, 0.069, 0.069, 0.07, 0.07, 0.081, 0.081, 0.082, 0.082, 0.083, 0.083, 0.086, 0.086, 0.087, 0.087, 0.089, 0.089, 0.1, 0.1, 0.105, 0.105, 0.111, 0.111, 0.113, 0.113, 0.116, 0.116, 0.119, 0.119, 0.121, 0.121, 0.122, 0.122, 0.126, 0.126, 0.127, 0.127, 0.13, 0.13, 0.134, 0.134, 0.14, 0.14, 0.145, 0.145, 0.147, 0.147, 0.15, 0.15, 0.151, 0.151, 0.152, 0.152, 0.153, 0.153, 0.163, 0.163, 0.166, 0.166, 0.169, 0.169, 0.171, 0.171, 0.177, 0.177, 0.18, 0.18, 0.182, 0.182, 0.183, 0.183, 0.187, 0.187, 0.188, 0.188, 0.189, 0.189, 0.193, 0.193, 0.196, 0.196, 0.2, 0.2, 0.201, 0.201, 0.204, 0.204, 0.205, 0.205, 0.208, 0.208, 0.21, 0.21, 0.214, 0.214, 0.215, 0.215, 0.22, 0.22, 0.224, 0.224, 0.225, 0.225, 0.228, 0.228, 0.229, 0.229, 0.232, 0.232, 0.233, 0.233, 0.241, 0.241, 0.242, 0.242, 0.247, 0.247, 0.256, 0.256, 0.257, 0.257, 0.259, 0.259, 0.26, 0.26, 0.261, 0.261, 0.262, 0.262, 0.263, 0.263, 0.27, 0.27, 0.271, 0.271, 0.275, 0.275, 0.279, 0.279, 0.282, 0.282, 0.285, 0.285, 0.286, 0.286, 0.291, 0.291, 0.293, 0.293, 0.301, 0.301, 0.31, 0.31, 0.311, 0.311, 0.312, 0.312, 0.32, 0.32, 0.321, 0.321, 0.324, 0.324, 0.326, 0.326, 0.331, 0.331, 0.336, 0.336, 0.341, 0.341, 0.344, 0.344, 0.345, 0.345, 0.346, 0.346, 0.35, 0.35, 0.353, 0.353, 0.354, 0.354, 0.355, 0.355, 0.359, 0.359, 0.362, 0.362, 0.363, 0.363, 0.367, 0.367, 0.369, 0.369, 0.37, 0.37, 0.372, 0.372, 0.377, 0.377, 0.387, 0.387, 0.394, 0.394, 0.396, 0.396, 0.399, 0.399, 0.4, 0.4, 0.402, 0.402, 0.403, 0.403, 0.405, 0.405, 0.406, 0.406, 0.407, 0.407, 0.408, 0.408, 0.409, 0.409, 0.41, 0.41, 0.411, 0.411, 0.413, 0.413, 0.418, 0.418, 0.42, 0.42, 0.421, 0.421, 0.422, 0.422, 0.426, 0.426, 0.436, 0.436, 0.44, 0.44, 0.441, 0.441, 0.447, 0.447, 0.45, 0.45, 0.451, 0.451, 0.454, 0.454, 0.456, 0.456, 0.46, 0.46, 0.465, 0.465, 0.466, 0.466, 0.467, 0.467, 0.469, 0.469, 0.47, 0.47, 0.472, 0.472, 0.476, 0.476, 0.477, 0.477, 0.478, 0.478, 0.48, 0.48, 0.481, 0.481, 0.483, 0.483, 0.484, 0.484, 0.485, 0.485, 0.486, 0.486, 0.487, 0.487, 0.49, 0.49, 0.491, 0.491, 0.492, 0.492, 0.493, 0.493, 0.496, 0.496, 0.497, 0.497, 0.498, 0.498, 0.501, 0.501, 0.503, 0.503, 0.506, 0.506, 0.509, 0.509, 0.51, 0.51, 0.513, 0.513, 0.514, 0.514, 0.516, 0.516, 0.517, 0.517, 0.519, 0.519, 0.52, 0.52, 0.521, 0.521, 0.523, 0.523, 0.524, 0.524, 0.525, 0.525, 0.527, 0.527, 0.528, 0.528, 0.529, 0.529, 0.53, 0.53, 0.531, 0.531, 0.534, 0.534, 0.535, 0.535, 0.537, 0.537, 0.54, 0.54, 0.541, 0.541, 0.542, 0.542, 0.543, 0.543, 0.544, 0.544, 0.545, 0.545, 0.546, 0.546, 0.549, 0.549, 0.55, 0.55, 0.551, 0.551, 0.552, 0.552, 0.556, 0.556, 0.557, 0.557, 0.558, 0.558, 0.559, 0.559, 0.56, 0.56, 0.561, 0.561, 0.562, 0.562, 0.563, 0.563, 0.565, 0.565, 0.566, 0.566, 0.567, 0.567, 0.568, 0.568, 0.569, 0.569, 0.57, 0.57, 0.572, 0.572, 0.573, 0.573, 0.574, 0.574, 0.575, 0.575, 0.576, 0.576, 0.579, 0.579, 0.581, 0.581, 0.582, 0.582, 0.584, 0.584, 0.585, 0.585, 0.586, 0.586, 0.587, 0.587, 0.588, 0.588, 0.589, 0.589, 0.59, 0.59, 0.591, 0.591, 0.593, 0.593, 0.594, 0.594, 0.595, 0.595, 0.596, 0.596, 0.597, 0.597, 0.598, 0.598, 0.601, 0.601, 0.602, 0.602, 0.603, 0.603, 0.605, 0.605, 0.607, 0.607, 0.608, 0.608, 0.609, 0.609, 0.611, 0.611, 0.612, 0.612, 0.613, 0.613, 0.614, 0.614, 0.615, 0.615, 0.619, 0.619, 0.62, 0.62, 0.621, 0.621, 0.627, 0.627, 0.628, 0.628, 0.63, 0.63, 0.631, 0.631, 0.632, 0.632, 0.633, 0.633, 0.635, 0.635, 0.637, 0.637, 0.639, 0.639, 0.64, 0.64, 0.642, 0.642, 0.643, 0.643, 0.645, 0.645, 0.646, 0.646, 0.647, 0.647, 0.648, 0.648, 0.649, 0.649, 0.651, 0.651, 0.652, 0.652, 0.653, 0.653, 0.655, 0.655, 0.656, 0.656, 0.657, 0.657, 0.658, 0.658, 0.659, 0.659, 0.66, 0.66, 0.664, 0.664, 0.665, 0.665, 0.666, 0.666, 0.667, 0.667, 0.668, 0.668, 0.669, 0.669, 0.671, 0.671, 0.672, 0.672, 0.675, 0.675, 0.679, 0.679, 0.68, 0.68, 0.682, 0.682, 0.686, 0.686, 0.691, 0.691, 0.692, 0.692, 0.694, 0.694, 0.695, 0.695, 0.696, 0.696, 0.697, 0.697, 0.698, 0.698, 0.7, 0.7, 0.702, 0.702, 0.703, 0.703, 0.705, 0.705, 0.708, 0.708, 0.71, 0.71, 0.711, 0.711, 0.713, 0.713, 0.716, 0.716, 0.717, 0.717, 0.722, 0.722, 0.727, 0.727, 0.728, 0.728, 0.73, 0.73, 0.733, 0.733, 0.734, 0.734, 0.736, 0.736, 0.737, 0.737, 0.741, 0.741, 0.742, 0.742, 0.743, 0.743, 0.744, 0.744, 0.745, 0.745, 0.746, 0.746, 0.747, 0.747, 0.752, 0.752, 0.753, 0.753, 0.754, 0.754, 0.756, 0.756, 0.757, 0.757, 0.76, 0.76, 0.77, 0.77, 0.771, 0.771, 0.773, 0.773, 0.776, 0.776, 0.777, 0.777, 0.778, 0.778, 0.779, 0.779, 0.78, 0.78, 0.782, 0.782, 0.785, 0.785, 0.786, 0.786, 0.789, 0.789, 0.793, 0.793, 0.794, 0.794, 0.797, 0.797, 0.803, 0.803, 0.804, 0.804, 0.811, 0.811, 0.814, 0.814, 0.815, 0.815, 0.816, 0.816, 0.817, 0.817, 0.818, 0.818, 0.821, 0.821, 0.826, 0.826, 0.827, 0.827, 0.831, 0.831, 0.833, 0.833, 0.834, 0.834, 0.838, 0.838, 0.842, 0.842, 0.85, 0.85, 0.851, 0.851, 0.852, 0.852, 0.855, 0.855, 0.859, 0.859, 0.864, 0.864, 0.868, 0.868, 0.871, 0.871, 0.873, 0.873, 0.875, 0.875, 0.877, 0.877, 0.885, 0.885, 0.887, 0.887, 0.888, 0.888, 0.889, 0.889, 0.893, 0.893, 0.898, 0.898, 0.9, 0.9, 0.901, 0.901, 0.903, 0.903, 0.918, 0.918, 0.919, 0.919, 0.922, 0.922, 0.924, 0.924, 0.925, 0.925, 0.927, 0.927, 0.928, 0.928, 0.931, 0.931, 0.937, 0.937, 0.939, 0.939, 0.94, 0.94, 0.942, 0.942, 0.944, 0.944, 0.946, 0.946, 0.949, 0.949, 0.952, 0.952, 0.954, 0.954, 0.956, 0.956, 0.957, 0.957, 0.959, 0.959, 0.96, 0.96, 0.963, 0.963, 0.964, 0.964, 0.966, 0.966, 0.972, 0.972, 0.973, 0.973, 0.974, 0.974, 0.975, 0.975, 0.978, 0.978, 0.981, 0.981, 0.983, 0.983, 0.985, 0.985, 0.988, 0.988, 0.989, 0.989, 0.99, 0.99, 0.991, 0.991, 0.993, 0.993, 0.996, 0.996, 0.997, 0.997, 0.998, 0.998, 0.999, 0.999, 1.0, 1.0], "precision": [0.5115089514066496, 0.5112589559877175, 0.511520737327189, 0.5117827868852459, 0.5120451050743209, 0.5123076923076924, 0.512570548999487, 0.5128336755646817, 0.5130970724191063, 0.513360739979445, 0.513624678663239, 0.5138888888888888, 0.5141533710756562, 0.5144181256436663, 0.5141679546625451, 0.5144329896907216, 0.5146982980917999, 0.5149638802889577, 0.5152297367062467, 0.5149793388429752, 0.5152454780361757, 0.5149948293691831, 0.5152612519399896, 0.515527950310559, 0.5157949249093734, 0.5160621761658031, 0.5158113011923277, 0.5155601659751037, 0.5153087701089777, 0.5155763239875389, 0.5158441558441559, 0.5155925155925156, 0.515340613624545, 0.5156087408949012, 0.5158771473191046, 0.5161458333333333, 0.5158936946326211, 0.516162669447341, 0.5164319248826291, 0.5161795407098121, 0.5164490861618799, 0.51619644723093, 0.516466283324621, 0.516213389121339, 0.5159602302459445, 0.5157068062827225, 0.5159769512833945, 0.5157232704402516, 0.5154693235448348, 0.5157397691500525, 0.5154855643044619, 0.5152310924369747, 0.5155018392012611, 0.5152471083070452, 0.5149921094160967, 0.5147368421052632, 0.5150078988941548, 0.5147523709167545, 0.5144965735371639, 0.5142405063291139, 0.5145118733509235, 0.5142555438225976, 0.5145272054939249, 0.514799154334038, 0.5150713907985193, 0.5153439153439153, 0.5150873478030704, 0.5153601694915254, 0.5151033386327504, 0.5153764581124072, 0.5156498673740053, 0.5159235668789809, 0.5161975570897503, 0.5164718384697131, 0.5167464114832536, 0.5170212765957447, 0.5167642362959021, 0.516506922257721, 0.5162493340436868, 0.5159914712153518, 0.5157333333333334, 0.5154749199573105, 0.5157501334757074, 0.5160256410256411, 0.5163014430785676, 0.516042780748663, 0.5157838416265382, 0.5160599571734475, 0.5158007498660954, 0.5160771704180064, 0.5158176943699732, 0.5155579399141631, 0.5152979066022544, 0.5155746509129968, 0.5158516926383665, 0.5155913978494624, 0.5158687466379774, 0.5161463939720129, 0.5164243403338719, 0.5161637931034483, 0.5159029649595688, 0.5161812297734628, 0.5159201295196978, 0.5161987041036717, 0.5159373311723393, 0.5156756756756756, 0.5159545700378583, 0.5156926406926406, 0.5154304277206281, 0.5157096424702059, 0.5154471544715448, 0.5151843817787418, 0.5149213239283776, 0.5152008686210641, 0.5149375339489408, 0.5146739130434783, 0.5144100054377378, 0.514689880304679, 0.5149700598802395, 0.5147058823529411, 0.514441416893733, 0.514721919302072, 0.5144571740316422, 0.5141921397379913, 0.5144729655925724, 0.514207650273224, 0.5139420448332422, 0.5142231947483589, 0.5139573070607554, 0.5142387732749178, 0.513972602739726, 0.5137061403508771, 0.5139879319802523, 0.5137211855104281, 0.513454146073586, 0.5131868131868131, 0.5129191863661352, 0.5126512651265126, 0.5123830489818382, 0.5126651982378855, 0.512396694214876, 0.5121278941565601, 0.5118587975730833, 0.5121412803532008, 0.5118718939812258, 0.5121546961325967, 0.5118850193477059, 0.5116150442477876, 0.5118981737686774, 0.5116279069767442, 0.5119113573407202, 0.5121951219512195, 0.5124792013311148, 0.5127635960044395, 0.5124930594114381, 0.5122222222222222, 0.5125069483046136, 0.5122358175750834, 0.5119643850862549, 0.5116926503340757, 0.5119777158774373, 0.512263099219621, 0.5119910764082544, 0.5122767857142857, 0.5120044667783361, 0.511731843575419, 0.5114589155953047, 0.5111856823266219, 0.5109121432568551, 0.5106382978723404, 0.5103641456582633, 0.5100896860986547, 0.5098149186763881, 0.5095398428731762, 0.5092644581695677, 0.5089887640449439, 0.5087127599775154, 0.5084364454443194, 0.5081598199212155, 0.5084459459459459, 0.508169014084507, 0.507891770011274, 0.5081782289904118, 0.5079006772009029, 0.5081874647092038, 0.507909604519774, 0.5076314301865461, 0.5079185520361991, 0.5076400679117148, 0.507361268403171, 0.5070821529745042, 0.5068027210884354, 0.5065229722064662, 0.5068104426787742, 0.5070982396365701, 0.5073863636363637, 0.5076748152359295, 0.5073947667804323, 0.5071143995446784, 0.5068337129840547, 0.5065527065527066, 0.5068415051311288, 0.50656018254421, 0.5068493150684932, 0.5065676756139349, 0.5068571428571429, 0.5065751858204688, 0.5062929061784897, 0.5065827132226675, 0.5063001145475372, 0.5060171919770774, 0.5057339449541285, 0.5054503729202524, 0.505166475315729, 0.504882251579552, 0.5045977011494253, 0.5043128234617597, 0.5046029919447641, 0.5048934945308002, 0.505184331797235, 0.5048991354466859, 0.5046136101499423, 0.5049047893825735, 0.5051963048498845, 0.5049104563835933, 0.5046242774566474, 0.5049161364950838, 0.5052083333333334, 0.5049218297625941, 0.5046349942062572, 0.504927536231884, 0.5046403712296984, 0.5043528728961114, 0.5040650406504065, 0.5043579314352121, 0.5040697674418605, 0.5037812681791739, 0.5034924330616997, 0.5032032615026208, 0.5034965034965035, 0.5032069970845481, 0.5029171528588098, 0.5026269702276708, 0.5023364485981309, 0.5020455873758036, 0.5023391812865498, 0.5020479812755998, 0.5017564402810304, 0.5014645577035736, 0.5011723329425557, 0.501466275659824, 0.5011737089201878, 0.5008807985907222, 0.500587544065805, 0.5008818342151675, 0.5005882352941177, 0.5008828722778105, 0.5005889281507656, 0.5008839127872716, 0.5005896226415094, 0.5002949852507375, 0.5, 0.49970466627288834, 0.49940898345153667, 0.4991129509166174, 0.49881656804733726, 0.4985198342214328, 0.49881516587677727, 0.4985180794309425, 0.498220640569395, 0.49792284866468844, 0.497624703087886, 0.4979203802733215, 0.4976218787158145, 0.49732302201070794, 0.49702380952380953, 0.49672424061941634, 0.4970202622169249, 0.49731663685152055, 0.4970167064439141, 0.4973134328358209, 0.4970131421744325, 0.4967124925283921, 0.49700956937799046, 0.4967085577498504, 0.49640718562874253, 0.49610545236668663, 0.4958033573141487, 0.49610077984403117, 0.4963985594237695, 0.4960960960960961, 0.4963942307692308, 0.49609140108238126, 0.49578820697954273, 0.4954846478025286, 0.4951807228915663, 0.4948764315852923, 0.4951749095295537, 0.49547374773687386, 0.49516908212560384, 0.49486404833836856, 0.49455864570737607, 0.49485783424077434, 0.49515738498789347, 0.4954572986069049, 0.4951515151515152, 0.4954517889630079, 0.49514563106796117, 0.49544626593806923, 0.4957472660996355, 0.49544072948328266, 0.4957420924574209, 0.49543517954960437, 0.49573690621193667, 0.4954296160877514, 0.4951219512195122, 0.49481391092129345, 0.49511599511599513, 0.4954184483811851, 0.49511002444987773, 0.4948012232415902, 0.4944920440636475, 0.4941824862216779, 0.49387254901960786, 0.49356223175965663, 0.49325153374233127, 0.49355432780847147, 0.49324324324324326, 0.49354640442532266, 0.4932349323493235, 0.4929230769230769, 0.49261083743842365, 0.492298213185459, 0.4919852034525277, 0.49167180752621836, 0.4919753086419753, 0.4922791846819024, 0.4925834363411619, 0.49226963512677796, 0.49195544554455445, 0.491640866873065, 0.4919454770755886, 0.4916305021698698, 0.49193548387096775, 0.49162011173184356, 0.49130434782608695, 0.49098819142324424, 0.4906716417910448, 0.4909769757311761, 0.4912826899128269, 0.49096573208722744, 0.4906483790523691, 0.4903306300686213, 0.49063670411985016, 0.4909431605246721, 0.490625, 0.490931832395247, 0.49123904881101377, 0.4915466499686913, 0.4918546365914787, 0.4915360501567398, 0.49121706398996234, 0.4908976773383553, 0.49120603015075376, 0.4908862350722816, 0.49056603773584906, 0.4908747640025173, 0.4905541561712846, 0.49086326402016384, 0.4905422446406053, 0.4908517350157729, 0.49053030303030304, 0.490840176879343, 0.49051833122629585, 0.49082858950031627, 0.4911392405063291, 0.4914502849905003, 0.4917617237008872, 0.4920735573874445, 0.491751269035533, 0.49142857142857144, 0.49110546378653114, 0.49141767323585506, 0.4917302798982188, 0.49204328453214513, 0.49171974522292994, 0.491395793499044, 0.4917091836734694, 0.4913848117421825, 0.49169859514687103, 0.49201277955271566, 0.49168797953964194, 0.491362763915547, 0.4910371318822023, 0.4907110826393338, 0.49038461538461536, 0.4900577293136626, 0.48973042362002567, 0.48940269749518306, 0.4890745501285347, 0.4887459807073955, 0.48906048906048905, 0.48873148744365746, 0.4884020618556701, 0.4880722114764668, 0.48838709677419356, 0.48870238863783083, 0.48901808785529716, 0.48868778280542985, 0.4890038809831824, 0.4893203883495146, 0.4889896373056995, 0.48865845755022685, 0.4889753566796368, 0.4892926670992862, 0.4896103896103896, 0.48927875243664715, 0.4895968790637191, 0.48991541964866625, 0.490234375, 0.48990228013029313, 0.49022164276401564, 0.49054142204827134, 0.4902088772845953, 0.48987589810581317, 0.4895424836601307, 0.4892086330935252, 0.48887434554973824, 0.48919449901768175, 0.4888597640891219, 0.48918032786885246, 0.48884514435695536, 0.4891661195009849, 0.4888304862023653, 0.4891518737672584, 0.48947368421052634, 0.489137590520079, 0.4894598155467721, 0.4891232696110745, 0.4894459102902375, 0.4897689768976898, 0.4900924702774108, 0.4897554527428949, 0.49007936507936506, 0.49040370615486434, 0.4900662251655629, 0.4897282968853545, 0.48938992042440316, 0.48905109489051096, 0.4893758300132802, 0.48970099667774086, 0.4900265957446808, 0.48968729208250167, 0.49001331557922767, 0.49033977348434377, 0.49, 0.4896597731821214, 0.48998664886515353, 0.49031396125584503, 0.49064171122994654, 0.4909698996655518, 0.49062918340026773, 0.49095780308104486, 0.4906166219839142, 0.4902749832327297, 0.4899328859060403, 0.49026192075218267, 0.4905913978494624, 0.4909213180901143, 0.49125168236877526, 0.49158249158249157, 0.4919137466307278, 0.49224544841537426, 0.4925775978407557, 0.49291019581363943, 0.49324324324324326, 0.4935767410412441, 0.493234100135318, 0.4928909952606635, 0.4932249322493225, 0.4928813559322034, 0.4932157394843962, 0.49287169042769857, 0.49252717391304346, 0.4921821889870836, 0.49183673469387756, 0.4914908100748809, 0.49182561307901906, 0.49147920927062033, 0.49113233287858116, 0.4907849829351536, 0.49043715846994534, 0.49008885850991113, 0.4904240766073871, 0.49007529089664614, 0.4904109589041096, 0.49074708704592185, 0.49039780521262005, 0.4900480439258751, 0.4896978021978022, 0.49003436426116836, 0.4903713892709766, 0.49002064693737096, 0.4896694214876033, 0.4900068917987595, 0.4903448275862069, 0.48999309868875085, 0.4903314917127072, 0.4906703524533518, 0.4903181189488243, 0.48996539792387545, 0.4903047091412742, 0.48995148995148996, 0.4895977808599168, 0.4892435808466343, 0.4895833333333333, 0.48922863099374564, 0.48887343532684285, 0.4892136395267919, 0.4895543175487465, 0.489198606271777, 0.4895397489539749, 0.4891835310537334, 0.4888268156424581, 0.4891684136967156, 0.4888111888111888, 0.48845346396081174, 0.4887955182072829, 0.48913805185704273, 0.4894810659186536, 0.4898245614035088, 0.4901685393258427, 0.4898102600140548, 0.490154711673699, 0.4904996481351161, 0.49014084507042255, 0.4904862579281184, 0.4908321579689704, 0.49047282992237123, 0.490819209039548, 0.4911660777385159, 0.4908062234794908, 0.49115357395612175, 0.49079320113314445, 0.49043231750531535, 0.4907801418439716, 0.49041873669268987, 0.49076704545454547, 0.49111584932480457, 0.4914651493598862, 0.4918149466192171, 0.49216524216524216, 0.4925160370634355, 0.4921540656205421, 0.4917915774446824, 0.49142857142857144, 0.4910650464617584, 0.4907010014306152, 0.4910522548317824, 0.49140401146131807, 0.4917562724014337, 0.4913916786226686, 0.4910265613783202, 0.4906609195402299, 0.49029475197699496, 0.4906474820143885, 0.49100071994240463, 0.49063400576368876, 0.49026676279740444, 0.4906204906204906, 0.4902527075812274, 0.49060693641618497, 0.4909616775126536, 0.4913169319826339, 0.49167270094134685, 0.49130434782608695, 0.4909354604786077, 0.49056603773584906, 0.49019607843137253, 0.49055232558139533, 0.4909090909090909, 0.49053857350800584, 0.4901675163874727, 0.4897959183673469, 0.49015317286652077, 0.4897810218978102, 0.49013878743608474, 0.489766081871345, 0.4893928310168252, 0.48975109809663253, 0.4901098901098901, 0.4897360703812317, 0.4900953778429934, 0.49045521292217326, 0.49008082292432037, 0.4904411764705882, 0.49080206033848417, 0.49116347569955815, 0.4915254237288136, 0.4918879056047198, 0.4915129151291513, 0.4918759231905465, 0.49150036954915005, 0.4918639053254438, 0.49222797927461137, 0.4925925925925926, 0.49295774647887325, 0.49258160237388726, 0.4929472902746845, 0.4933135215453195, 0.4929368029739777, 0.49255952380952384, 0.49218168279970215, 0.4918032786885246, 0.49217002237136465, 0.4925373134328358, 0.49290515309932786, 0.49327354260089684, 0.49364248317127896, 0.4940119760479042, 0.4936329588014981, 0.49400299850074963, 0.49362340585146286, 0.493993993993994, 0.49361382419233657, 0.493984962406015, 0.49435665914221216, 0.4939759036144578, 0.49434815373021856, 0.4947209653092006, 0.4950943396226415, 0.4954682779456193, 0.4950869236583522, 0.49546142208774585, 0.4958364875094625, 0.4962121212121212, 0.49583017437452614, 0.4954476479514416, 0.49582384206529995, 0.49544072948328266, 0.4958174904942966, 0.4954337899543379, 0.49581111957349583, 0.4961890243902439, 0.4958047292143402, 0.4954198473282443, 0.4957983193277311, 0.49617737003058104, 0.49655700076511095, 0.49617151607963245, 0.496551724137931, 0.49693251533742333, 0.49731389102072143, 0.4976958525345622, 0.4973097617217525, 0.4976923076923077, 0.4980754426481909, 0.4984591679506934, 0.49807247494217427, 0.4984567901234568, 0.4988416988416988, 0.49845440494590415, 0.4988399071925754, 0.49922600619195046, 0.49961270333075136, 0.5, 0.5003878975950349, 0.5007763975155279, 0.5011655011655012, 0.5015552099533437, 0.5019455252918288, 0.5023364485981309, 0.5027279812938426, 0.5031201248049922, 0.5027322404371585, 0.50234375, 0.5027365129007036, 0.5031298904538342, 0.5035238841033672, 0.5031347962382445, 0.5035294117647059, 0.5039246467817896, 0.5043205027494109, 0.5047169811320755, 0.5043273013375295, 0.5039370078740157, 0.5043341213553979, 0.5039432176656151, 0.5043409629044988, 0.504739336492891, 0.5051383399209486, 0.5055379746835443, 0.505938242280285, 0.506339144215531, 0.5067406819984139, 0.5071428571428571, 0.5075456711675933, 0.5079491255961844, 0.5083532219570406, 0.5087579617834395, 0.5091633466135458, 0.5095693779904307, 0.509976057462091, 0.5103833865814696, 0.5107913669064749, 0.5112, 0.5116092874299439, 0.5120192307692307, 0.5116279069767442, 0.5112359550561798, 0.5116465863453815, 0.5120578778135049, 0.5116653258246179, 0.5112721417069244, 0.5116841257050766, 0.5120967741935484, 0.5125100887812752, 0.5121163166397416, 0.5117219078415521, 0.5121359223300971, 0.5125506072874494, 0.5121555915721232, 0.5125709651257097, 0.512987012987013, 0.5134037367993501, 0.5138211382113821, 0.5142392188771359, 0.5146579804560261, 0.5142624286878565, 0.5146818923327896, 0.5142857142857142, 0.5147058823529411, 0.5151267375306623, 0.5155482815057283, 0.515970515970516, 0.5163934426229508, 0.51681706316653, 0.5172413793103449, 0.5176663927691043, 0.5172697368421053, 0.516872427983539, 0.5172981878088962, 0.5169002473206925, 0.5173267326732673, 0.5169281585466556, 0.5165289256198347, 0.5161290322580645, 0.515728476821192, 0.5153272576636289, 0.5149253731343284, 0.5153526970954356, 0.5157807308970099, 0.515378221113882, 0.5158069883527454, 0.5162364696086594, 0.5166666666666667, 0.5170975813177648, 0.5166944908180301, 0.5171261487050961, 0.5175585284280937, 0.5179916317991632, 0.518425460636516, 0.5188600167644594, 0.5184563758389261, 0.5180520570948782, 0.5176470588235295, 0.5172413793103449, 0.5176767676767676, 0.5172704296545914, 0.5177065767284992, 0.5181434599156118, 0.5177364864864865, 0.518174133558749, 0.5186125211505922, 0.5182049110922947, 0.5186440677966102, 0.5182357930449534, 0.5186757215619694, 0.5182667799490229, 0.5178571428571429, 0.5182978723404256, 0.5187393526405452, 0.5191815856777494, 0.5187713310580204, 0.5192143467122118, 0.5188034188034188, 0.5192472198460223, 0.5196917808219178, 0.5201371036846615, 0.5197255574614065, 0.51931330472103, 0.5197594501718213, 0.5202063628546861, 0.5206540447504303, 0.5211024978466839, 0.5206896551724138, 0.5202761000862812, 0.5207253886010362, 0.5211754537597234, 0.5216262975778547, 0.522077922077922, 0.5216637781629117, 0.5221162185602776, 0.5217013888888888, 0.522154648132059, 0.5217391304347826, 0.5213228894691035, 0.5209059233449478, 0.5213600697471665, 0.5218150087260035, 0.5222707423580786, 0.5227272727272727, 0.5231846019247594, 0.5236427320490368, 0.523225241016652, 0.5236842105263158, 0.52414398595259, 0.523725834797891, 0.5241864555848724, 0.5246478873239436, 0.5251101321585903, 0.5246913580246914, 0.5251544571932921, 0.5256183745583038, 0.5260831122900088, 0.5265486725663717, 0.5270150575730735, 0.526595744680851, 0.5270629991126885, 0.5275310834813499, 0.528, 0.5275800711743772, 0.5280498664292075, 0.5285204991087344, 0.5289919714540589, 0.5294642857142857, 0.5299374441465594, 0.5295169946332737, 0.5290957923008057, 0.5295698924731183, 0.5300448430493273, 0.5305206463195691, 0.5309973045822103, 0.5314748201438849, 0.531953195319532, 0.5324324324324324, 0.5329125338142471, 0.5324909747292419, 0.5329719963866305, 0.5334538878842676, 0.5339366515837104, 0.5344202898550725, 0.5339981867633726, 0.5344827586206896, 0.5349682107175295, 0.5345454545454545, 0.535031847133758, 0.5355191256830601, 0.536007292616226, 0.5364963503649635, 0.536986301369863, 0.5374771480804388, 0.5379688929551693, 0.5384615384615384, 0.538955087076077, 0.5394495412844037, 0.5399449035812672, 0.5404411764705882, 0.5400183992640294, 0.5405156537753223, 0.5410138248847927, 0.540590405904059, 0.541089566020314, 0.5406654343807763, 0.5411655874190564, 0.5407407407407407, 0.541241890639481, 0.5408163265306123, 0.5403899721448467, 0.5408921933085502, 0.5413953488372093, 0.5418994413407822, 0.5424044734389561, 0.542910447761194, 0.5434173669467787, 0.5439252336448598, 0.5444340505144996, 0.5440074906367042, 0.5445173383317713, 0.5440900562851783, 0.543661971830986, 0.5441729323308271, 0.5446848541862653, 0.5451977401129944, 0.5457115928369463, 0.5462264150943397, 0.5457979225684608, 0.5453686200378072, 0.5449385052034059, 0.5454545454545454, 0.5450236966824644, 0.5455407969639469, 0.5460588793922128, 0.5456273764258555, 0.5461465271170314, 0.5466666666666666, 0.546234509056244, 0.5467557251908397, 0.5463228271251194, 0.5468451242829828, 0.5464114832535886, 0.5459770114942529, 0.5465004793863855, 0.5470249520153551, 0.547550432276657, 0.5471153846153847, 0.5476419634263715, 0.5481695568400771, 0.5477338476374156, 0.5482625482625483, 0.548792270531401, 0.5493230174081238, 0.5488867376573088, 0.5494186046511628, 0.5489815712900097, 0.5495145631067961, 0.5500485908649174, 0.5505836575875487, 0.5511197663096398, 0.5516569200779727, 0.551219512195122, 0.5517578125, 0.552297165200391, 0.5528375733855186, 0.5523996082272282, 0.5519607843137255, 0.5525024533856723, 0.5530451866404715, 0.5526057030481809, 0.5531496062992126, 0.5527093596059113, 0.5532544378698225, 0.5528134254689042, 0.5533596837944664, 0.552917903066271, 0.5534653465346535, 0.5530227948463825, 0.5535714285714286, 0.5541211519364448, 0.5546719681908548, 0.554228855721393, 0.5547808764940239, 0.555333998005982, 0.5558882235528942, 0.5554445554445554, 0.556, 0.5555555555555556, 0.5551102204408818, 0.5546639919759278, 0.5542168674698795, 0.5547738693467337, 0.5543259557344065, 0.5548841893252769, 0.5554435483870968, 0.5560040363269425, 0.5565656565656566, 0.5571284125379171, 0.5566801619433198, 0.5572441742654508, 0.5578093306288032, 0.5573604060913706, 0.5579268292682927, 0.5584944048830112, 0.5580448065173116, 0.5575942915392457, 0.5571428571428572, 0.557711950970378, 0.558282208588957, 0.5578300921187308, 0.5584016393442623, 0.558974358974359, 0.5595482546201233, 0.5601233299075026, 0.5596707818930041, 0.5602471678681772, 0.5608247422680412, 0.5614035087719298, 0.5609504132231405, 0.56153050672182, 0.562111801242236, 0.5626943005181347, 0.5632780082987552, 0.5638629283489096, 0.5644490644490644, 0.5639958376690947, 0.5645833333333333, 0.5641293013555787, 0.5647181628392485, 0.5653082549634274, 0.5658995815899581, 0.5664921465968586, 0.5660377358490566, 0.5666316894018888, 0.5661764705882353, 0.5657202944269191, 0.5652631578947368, 0.565858798735511, 0.5664556962025317, 0.5670538542766631, 0.5676532769556025, 0.5682539682539682, 0.5688559322033898, 0.5694591728525981, 0.5690021231422505, 0.5685441020191286, 0.5691489361702128, 0.56975505857295, 0.570362473347548, 0.5709711846318036, 0.5715811965811965, 0.5721925133689839, 0.5728051391862955, 0.572347266881029, 0.572961373390558, 0.5735767991407089, 0.5731182795698925, 0.5726587728740581, 0.572198275862069, 0.5728155339805825, 0.5734341252699784, 0.5740540540540541, 0.5746753246753247, 0.5752979414951246, 0.5748373101952278, 0.5754614549402823, 0.575, 0.5756256800870512, 0.5762527233115469, 0.5768811341330425, 0.5775109170305677, 0.5781420765027322, 0.5787746170678337, 0.579408543263965, 0.5800438596491229, 0.5806805708013172, 0.5813186813186814, 0.581958195819582, 0.5825991189427313, 0.5832414553472988, 0.5838852097130243, 0.5845303867403315, 0.584070796460177, 0.584717607973422, 0.5842572062084257, 0.5849056603773585, 0.5855555555555556, 0.5862068965517241, 0.5868596881959911, 0.5863991081382386, 0.5859375, 0.5865921787709497, 0.5861297539149888, 0.5867861142217246, 0.5863228699551569, 0.5869809203142536, 0.5876404494382023, 0.5871766029246345, 0.5867117117117117, 0.5873731679819617, 0.5880361173814899, 0.5887005649717514, 0.5893665158371041, 0.5889014722536806, 0.5895691609977324, 0.5891032917139614, 0.5897727272727272, 0.5893060295790671, 0.5888382687927107, 0.5895096921322691, 0.5901826484018264, 0.5908571428571429, 0.5903890160183066, 0.5910652920962199, 0.591743119266055, 0.5924225028702641, 0.5919540229885057, 0.5914844649021864, 0.5921658986175116, 0.5916955017301038, 0.5923787528868361, 0.5919075144508671, 0.5914351851851852, 0.5909617612977984, 0.5916473317865429, 0.5923344947735192, 0.5930232558139535, 0.5937136204889406, 0.5944055944055944, 0.5950991831971996, 0.5957943925233645, 0.5953216374269006, 0.5960187353629977, 0.5955451348182884, 0.5950704225352113, 0.5945945945945946, 0.5952941176470589, 0.5959952885747939, 0.5966981132075472, 0.5974025974025974, 0.5969267139479906, 0.5964497041420118, 0.5959715639810427, 0.5966785290628707, 0.5961995249406176, 0.5957193816884662, 0.5964285714285714, 0.5971394517282479, 0.5966587112171837, 0.5961768219832736, 0.5956937799043063, 0.5964071856287425, 0.5971223021582733, 0.5966386554621849, 0.5973557692307693, 0.5980746089049338, 0.5975903614457831, 0.5983112183353438, 0.5990338164251208, 0.5985489721886336, 0.5980629539951574, 0.5975757575757575, 0.5983009708737864, 0.5990279465370595, 0.5997566909975669, 0.5992691839220463, 0.6, 0.5995115995115995, 0.6002444987775061, 0.5997552019583844, 0.6004901960784313, 0.6, 0.5995085995085995, 0.5990159901599016, 0.5997536945812808, 0.5992601726263872, 0.6, 0.5995055624227441, 0.6002475247524752, 0.5997521685254027, 0.6004962779156328, 0.6012422360248447, 0.6019900497512438, 0.6027397260273972, 0.6034912718204489, 0.6042446941323346, 0.60375, 0.60450563204005, 0.6052631578947368, 0.6060225846925973, 0.6055276381909548, 0.6050314465408805, 0.6057934508816121, 0.605296343001261, 0.6060606060606061, 0.6055625790139064, 0.6050632911392405, 0.605830164765526, 0.6053299492385786, 0.6060991105463787, 0.6055979643765903, 0.6063694267515923, 0.6058673469387755, 0.6053639846743295, 0.6048593350383632, 0.6043533930857875, 0.6051282051282051, 0.6046213093709885, 0.6041131105398457, 0.6048906048906049, 0.6056701030927835, 0.6051612903225806, 0.6059431524547804, 0.6067270375161707, 0.6075129533678757, 0.6070038910505836, 0.6064935064935065, 0.6072821846553966, 0.6067708333333334, 0.6075619295958279, 0.6070496083550914, 0.6078431372549019, 0.6073298429319371, 0.6068152031454783, 0.6062992125984252, 0.6057818659658344, 0.6052631578947368, 0.6060606060606061, 0.6055408970976254, 0.6050198150594451, 0.6044973544973545, 0.6039735099337749, 0.6047745358090185, 0.6055776892430279, 0.6063829787234043, 0.607190412782956, 0.6066666666666667, 0.6061415220293725, 0.606951871657754, 0.607764390896921, 0.6072386058981233, 0.6067114093959731, 0.6061827956989247, 0.6069986541049798, 0.6064690026954178, 0.6072874493927125, 0.6067567567567568, 0.6062246278755075, 0.6056910569105691, 0.6065128900949797, 0.6073369565217391, 0.6068027210884354, 0.6062670299727521, 0.6057298772169167, 0.605191256830601, 0.6046511627906976, 0.6041095890410959, 0.6049382716049383, 0.6043956043956044, 0.6052269601100413, 0.6046831955922864, 0.6041379310344828, 0.6035911602209945, 0.603042876901798, 0.6038781163434903, 0.6033287101248266, 0.6027777777777777, 0.6022253129346314, 0.6016713091922006, 0.601115760111576, 0.6005586592178771, 0.6, 0.5994397759103641, 0.5988779803646563, 0.598314606741573, 0.5991561181434599, 0.5985915492957746, 0.5980253878702397, 0.597457627118644, 0.5968882602545968, 0.5977337110481586, 0.5985815602836879, 0.5980113636363636, 0.5988620199146515, 0.5982905982905983, 0.5991440798858774, 0.6, 0.5994277539341917, 0.5988538681948424, 0.599713055954089, 0.5991379310344828, 0.5985611510791367, 0.5979827089337176, 0.5974025974025974, 0.596820809248555, 0.597684515195369, 0.5971014492753624, 0.5965166908563135, 0.5973837209302325, 0.5982532751091703, 0.597667638483965, 0.5985401459854015, 0.597953216374269, 0.5988286969253295, 0.5982404692082112, 0.5991189427312775, 0.5985294117647059, 0.5994108983799705, 0.5988200589970502, 0.5997045790251108, 0.599112426035503, 0.6, 0.6008902077151336, 0.600297176820208, 0.5997023809523809, 0.6005961251862891, 0.6014925373134329, 0.600896860986547, 0.6017964071856288, 0.6026986506746627, 0.6036036036036037, 0.6030075187969924, 0.6024096385542169, 0.6033182503770739, 0.6027190332326284, 0.6036308623298033, 0.603030303030303, 0.6024279210925645, 0.601823708206687, 0.6027397260273972, 0.6021341463414634, 0.601526717557252, 0.6024464831804281, 0.6018376722817764, 0.6012269938650306, 0.6006144393241167, 0.6, 0.5993836671802774, 0.5987654320987654, 0.598145285935085, 0.5990712074303406, 0.5984496124031008, 0.5978260869565217, 0.5972006220839814, 0.5965732087227414, 0.5959438377535101, 0.5953125, 0.594679186228482, 0.5940438871473355, 0.5934065934065934, 0.5927672955974843, 0.5937007874015748, 0.5930599369085173, 0.5924170616113744, 0.5917721518987342, 0.5911251980982567, 0.5904761904761905, 0.5914149443561209, 0.5907643312101911, 0.5901116427432217, 0.5910543130990416, 0.592, 0.5913461538461539, 0.5922953451043339, 0.5932475884244373, 0.5925925925925926, 0.5919354838709677, 0.592891760904685, 0.5922330097087378, 0.5915721231766613, 0.5909090909090909, 0.5902439024390244, 0.5912052117263844, 0.5921696574225123, 0.5931372549019608, 0.5924713584288053, 0.5934426229508196, 0.5927750410509032, 0.5921052631578947, 0.5914332784184514, 0.5924092409240924, 0.5917355371900826, 0.5910596026490066, 0.5903814262023217, 0.5897009966777409, 0.5906821963394343, 0.5916666666666667, 0.5926544240400667, 0.5919732441471572, 0.592964824120603, 0.5922818791946308, 0.5932773109243697, 0.5942760942760943, 0.5935919055649241, 0.5929054054054054, 0.5922165820642978, 0.5932203389830508, 0.5925297113752123, 0.5918367346938775, 0.5911413969335605, 0.590443686006826, 0.5914529914529915, 0.5907534246575342, 0.5917667238421955, 0.5927835051546392, 0.5920826161790017, 0.593103448275862, 0.5941278065630398, 0.5934256055363322, 0.5927209705372617, 0.5920138888888888, 0.5930434782608696, 0.5923344947735192, 0.5916230366492147, 0.5909090909090909, 0.5901926444833625, 0.5894736842105263, 0.5905096660808435, 0.5897887323943662, 0.5890652557319224, 0.588339222614841, 0.5876106194690266, 0.5868794326241135, 0.5879218472468917, 0.5889679715302492, 0.5882352941176471, 0.5875, 0.5867620751341681, 0.5860215053763441, 0.585278276481149, 0.5863309352517986, 0.5873873873873874, 0.5866425992779783, 0.5858951175406871, 0.5869565217391305, 0.588021778584392, 0.5872727272727273, 0.5865209471766849, 0.5857664233576643, 0.5868372943327239, 0.5879120879120879, 0.5871559633027523, 0.5882352941176471, 0.5893186003683242, 0.5904059040590406, 0.5914972273567468, 0.5925925925925926, 0.5936920222634509, 0.5947955390334573, 0.595903165735568, 0.5951492537313433, 0.594392523364486, 0.5936329588014981, 0.5928705440900562, 0.5921052631578947, 0.591337099811676, 0.590566037735849, 0.5897920604914934, 0.5909090909090909, 0.5920303605313093, 0.5931558935361216, 0.5923809523809523, 0.5935114503816794, 0.5946462715105163, 0.5938697318007663, 0.5950095969289827, 0.5942307692307692, 0.5934489402697495, 0.5926640926640927, 0.5918762088974855, 0.5910852713178295, 0.5902912621359223, 0.5894941634241245, 0.5886939571150097, 0.587890625, 0.589041095890411, 0.5882352941176471, 0.587426326129666, 0.5866141732283464, 0.5857988165680473, 0.5849802371541502, 0.5841584158415841, 0.5833333333333334, 0.5825049701789264, 0.5836653386454184, 0.5848303393213573, 0.584, 0.5831663326653307, 0.5843373493975904, 0.5835010060362174, 0.5826612903225806, 0.5818181818181818, 0.5809716599190283, 0.5801217038539553, 0.5813008130081301, 0.5804480651731161, 0.5816326530612245, 0.5828220858895705, 0.5819672131147541, 0.5811088295687885, 0.5802469135802469, 0.5814432989690722, 0.5826446280991735, 0.5838509316770186, 0.58298755186722, 0.5821205821205822, 0.58125, 0.5824634655532359, 0.5836820083682008, 0.5849056603773585, 0.5840336134453782, 0.5831578947368421, 0.5822784810126582, 0.5813953488372093, 0.5826271186440678, 0.5817409766454352, 0.5808510638297872, 0.579957356076759, 0.5790598290598291, 0.5802997858672377, 0.5793991416309013, 0.5806451612903226, 0.5797413793103449, 0.5788336933045356, 0.577922077922078, 0.5770065075921909, 0.5760869565217391, 0.5751633986928104, 0.574235807860262, 0.5754923413566739, 0.5767543859649122, 0.578021978021978, 0.5770925110132159, 0.5783664459161147, 0.577433628318584, 0.5787139689578714, 0.5777777777777777, 0.579064587973274, 0.578125, 0.5794183445190156, 0.57847533632287, 0.5775280898876405, 0.5788288288288288, 0.5778781038374717, 0.579185520361991, 0.5782312925170068, 0.5772727272727273, 0.5763097949886105, 0.5753424657534246, 0.5743707093821511, 0.573394495412844, 0.5724137931034483, 0.5714285714285714, 0.5704387990762124, 0.5717592592592593, 0.5730858468677494, 0.5720930232558139, 0.5710955710955711, 0.5700934579439252, 0.5690866510538641, 0.568075117370892, 0.5694117647058824, 0.5683962264150944, 0.5697399527186762, 0.5710900473933649, 0.5724465558194775, 0.5714285714285714, 0.5704057279236276, 0.569377990430622, 0.5683453237410072, 0.5673076923076923, 0.5662650602409639, 0.5652173913043478, 0.5641646489104116, 0.5655339805825242, 0.5644768856447688, 0.5658536585365853, 0.5672371638141809, 0.5661764705882353, 0.5651105651105651, 0.5640394088669951, 0.5654320987654321, 0.5643564356435643, 0.56575682382134, 0.5646766169154229, 0.5635910224438903, 0.5625, 0.5639097744360902, 0.5628140703517588, 0.5642317380352645, 0.5631313131313131, 0.5620253164556962, 0.5609137055837563, 0.5597964376590331, 0.5612244897959183, 0.5601023017902813, 0.558974358974359, 0.5578406169665809, 0.5567010309278351, 0.5555555555555556, 0.5569948186528497, 0.5558441558441558, 0.5572916666666666, 0.556135770234987, 0.5549738219895288, 0.5538057742782152, 0.5526315789473685, 0.554089709762533, 0.5529100529100529, 0.5517241379310345, 0.5531914893617021, 0.552, 0.5508021390374331, 0.5495978552278821, 0.5510752688172043, 0.5498652291105122, 0.5513513513513514, 0.5501355013550135, 0.5489130434782609, 0.547683923705722, 0.5491803278688525, 0.547945205479452, 0.5494505494505495, 0.5482093663911846, 0.5469613259668509, 0.5457063711911357, 0.5444444444444444, 0.5459610027855153, 0.547486033519553, 0.5462184873949579, 0.5449438202247191, 0.543661971830986, 0.5451977401129944, 0.5439093484419264, 0.5426136363636364, 0.5413105413105413, 0.54, 0.5415472779369628, 0.5431034482758621, 0.5446685878962536, 0.546242774566474, 0.5478260869565217, 0.5494186046511628, 0.5481049562682215, 0.5497076023391813, 0.5513196480938416, 0.55, 0.551622418879056, 0.5532544378698225, 0.5519287833827893, 0.5505952380952381, 0.5492537313432836, 0.5479041916167665, 0.5495495495495496, 0.5481927710843374, 0.5498489425981873, 0.5515151515151515, 0.5531914893617021, 0.551829268292683, 0.5504587155963303, 0.5521472392638037, 0.5507692307692308, 0.5493827160493827, 0.5479876160990712, 0.5496894409937888, 0.5482866043613707, 0.546875, 0.5454545454545454, 0.5440251572327044, 0.5425867507886435, 0.5411392405063291, 0.5428571428571428, 0.5445859872611465, 0.5463258785942492, 0.5480769230769231, 0.5466237942122186, 0.5451612903225806, 0.5469255663430421, 0.5487012987012987, 0.5504885993485342, 0.5490196078431373, 0.5475409836065573, 0.5460526315789473, 0.5478547854785478, 0.5463576158940397, 0.5448504983388704, 0.5433333333333333, 0.5451505016722408, 0.5436241610738255, 0.5420875420875421, 0.5405405405405406, 0.5389830508474577, 0.5374149659863946, 0.5358361774744027, 0.5342465753424658, 0.5326460481099656, 0.5310344827586206, 0.5294117647058824, 0.53125, 0.5296167247386759, 0.5314685314685315, 0.5298245614035088, 0.5316901408450704, 0.5335689045936396, 0.5319148936170213, 0.5338078291814946, 0.5321428571428571, 0.5304659498207885, 0.5287769784172662, 0.5306859205776173, 0.5289855072463768, 0.5272727272727272, 0.5291970802919708, 0.5274725274725275, 0.5257352941176471, 0.5239852398523985, 0.5222222222222223, 0.5204460966542751, 0.5223880597014925, 0.5243445692883895, 0.5225563909774437, 0.5207547169811321, 0.5189393939393939, 0.5171102661596958, 0.5152671755725191, 0.5134099616858238, 0.5153846153846153, 0.5135135135135135, 0.5116279069767442, 0.5097276264591439, 0.5078125, 0.5098039215686274, 0.5078740157480315, 0.5059288537549407, 0.503968253968254, 0.5059760956175299, 0.504, 0.5060240963855421, 0.5080645161290323, 0.5101214574898786, 0.508130081300813, 0.5061224489795918, 0.5040983606557377, 0.5020576131687243, 0.5041322314049587, 0.5062240663900415, 0.5041666666666667, 0.5062761506276151, 0.5042016806722689, 0.5021097046413502, 0.5042372881355932, 0.502127659574468, 0.5, 0.4978540772532189, 0.5, 0.49783549783549785, 0.4956521739130435, 0.49344978165938863, 0.4956140350877193, 0.4977973568281938, 0.49557522123893805, 0.49333333333333335, 0.4955357142857143, 0.49327354260089684, 0.49099099099099097, 0.48868778280542985, 0.4863636363636364, 0.4840182648401826, 0.481651376146789, 0.4838709677419355, 0.4861111111111111, 0.4883720930232558, 0.48598130841121495, 0.4835680751173709, 0.4811320754716981, 0.4786729857819905, 0.47619047619047616, 0.4784688995215311, 0.47596153846153844, 0.47342995169082125, 0.470873786407767, 0.4682926829268293, 0.46568627450980393, 0.4630541871921182, 0.4603960396039604, 0.4577114427860697, 0.455, 0.45226130653266333, 0.4494949494949495, 0.4517766497461929, 0.4489795918367347, 0.4461538461538462, 0.4484536082474227, 0.44559585492227977, 0.4479166666666667, 0.44502617801047123, 0.4421052631578947, 0.43915343915343913, 0.44148936170212766, 0.44385026737967914, 0.44086021505376344, 0.44324324324324327, 0.44565217391304346, 0.4426229508196721, 0.44505494505494503, 0.4419889502762431, 0.4388888888888889, 0.43575418994413406, 0.43258426966292135, 0.4293785310734463, 0.42613636363636365, 0.4228571428571429, 0.41954022988505746, 0.4161849710982659, 0.4127906976744186, 0.4093567251461988, 0.4117647058823529, 0.41420118343195267, 0.4107142857142857, 0.41317365269461076, 0.40963855421686746, 0.40606060606060607, 0.4024390243902439, 0.3987730061349693, 0.4012345679012346, 0.39751552795031053, 0.39375, 0.389937106918239, 0.3860759493670886, 0.3821656050955414, 0.3782051282051282, 0.3741935483870968, 0.37012987012987014, 0.3660130718954248, 0.3618421052631579, 0.3576158940397351, 0.36, 0.3624161073825503, 0.3581081081081081, 0.36054421768707484, 0.3561643835616438, 0.35172413793103446, 0.3472222222222222, 0.34265734265734266, 0.3380281690140845, 0.3404255319148936, 0.3357142857142857, 0.33093525179856115, 0.32608695652173914, 0.32116788321167883, 0.3161764705882353, 0.31851851851851853, 0.31343283582089554, 0.3082706766917293, 0.30303030303030304, 0.29770992366412213, 0.2923076923076923, 0.29457364341085274, 0.2890625, 0.29133858267716534, 0.2857142857142857, 0.28, 0.27419354838709675, 0.2764227642276423, 0.27049180327868855, 0.2644628099173554, 0.25833333333333336, 0.25210084033613445, 0.2457627118644068, 0.23931623931623933, 0.23275862068965517, 0.22608695652173913, 0.21929824561403508, 0.22123893805309736, 0.22321428571428573, 0.21621621621621623, 0.20909090909090908, 0.2018348623853211, 0.2037037037037037, 0.205607476635514, 0.19811320754716982, 0.19047619047619047, 0.19230769230769232, 0.18446601941747573, 0.18627450980392157, 0.1782178217821782, 0.18, 0.18181818181818182, 0.17346938775510204, 0.17525773195876287, 0.17708333333333334, 0.17894736842105263, 0.1702127659574468, 0.16129032258064516, 0.15217391304347827, 0.15384615384615385, 0.15555555555555556, 0.15730337078651685, 0.14772727272727273, 0.14942528735632185, 0.13953488372093023, 0.12941176470588237, 0.11904761904761904, 0.12048192771084337, 0.12195121951219512, 0.12345679012345678, 0.125, 0.12658227848101267, 0.1282051282051282, 0.11688311688311688, 0.10526315789473684, 0.10666666666666667, 0.0945945945945946, 0.0821917808219178, 0.08333333333333333, 0.08450704225352113, 0.07142857142857142, 0.07246376811594203, 0.07352941176470588, 0.05970149253731343, 0.06060606060606061, 0.06153846153846154, 0.046875, 0.031746031746031744, 0.016129032258064516, 0.01639344262295082, 0.016666666666666666, 0.01694915254237288, 0.017241379310344827, 0.017543859649122806, 0.017857142857142856, 0.01818181818181818, 0.018518518518518517, 0.018867924528301886, 0.019230769230769232, 0.0196078431372549, 0.02, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 1.0], "recall": [1.0, 0.999, 0.999, 0.999, 0.999, 0.999, 0.999, 0.999, 0.999, 0.999, 0.999, 0.999, 0.999, 0.999, 0.998, 0.998, 0.998, 0.998, 0.998, 0.997, 0.997, 0.996, 0.996, 0.996, 0.996, 0.996, 0.995, 0.994, 0.993, 0.993, 0.993, 0.992, 0.991, 0.991, 0.991, 0.991, 0.99, 0.99, 0.99, 0.989, 0.989, 0.988, 0.988, 0.987, 0.986, 0.985, 0.985, 0.984, 0.983, 0.983, 0.982, 0.981, 0.981, 0.98, 0.979, 0.978, 0.978, 0.977, 0.976, 0.975, 0.975, 0.974, 0.974, 0.974, 0.974, 0.974, 0.973, 0.973, 0.972, 0.972, 0.972, 0.972, 0.972, 0.972, 0.972, 0.972, 0.971, 0.97, 0.969, 0.968, 0.967, 0.966, 0.966, 0.966, 0.966, 0.965, 0.964, 0.964, 0.963, 0.963, 0.962, 0.961, 0.96, 0.96, 0.96, 0.959, 0.959, 0.959, 0.959, 0.958, 0.957, 0.957, 0.956, 0.956, 0.955, 0.954, 0.954, 0.953, 0.952, 0.952, 0.951, 0.95, 0.949, 0.949, 0.948, 0.947, 0.946, 0.946, 0.946, 0.945, 0.944, 0.944, 0.943, 0.942, 0.942, 0.941, 0.94, 0.94, 0.939, 0.939, 0.938, 0.937, 0.937, 0.936, 0.935, 0.934, 0.933, 0.932, 0.931, 0.931, 0.93, 0.929, 0.928, 0.928, 0.927, 0.927, 0.926, 0.925, 0.925, 0.924, 0.924, 0.924, 0.924, 0.924, 0.923, 0.922, 0.922, 0.921, 0.92, 0.919, 0.919, 0.919, 0.918, 0.918, 0.917, 0.916, 0.915, 0.914, 0.913, 0.912, 0.911, 0.91, 0.909, 0.908, 0.907, 0.906, 0.905, 0.904, 0.903, 0.903, 0.902, 0.901, 0.901, 0.9, 0.9, 0.899, 0.898, 0.898, 0.897, 0.896, 0.895, 0.894, 0.893, 0.893, 0.893, 0.893, 0.893, 0.892, 0.891, 0.89, 0.889, 0.889, 0.888, 0.888, 0.887, 0.887, 0.886, 0.885, 0.885, 0.884, 0.883, 0.882, 0.881, 0.88, 0.879, 0.878, 0.877, 0.877, 0.877, 0.877, 0.876, 0.875, 0.875, 0.875, 0.874, 0.873, 0.873, 0.873, 0.872, 0.871, 0.871, 0.87, 0.869, 0.868, 0.868, 0.867, 0.866, 0.865, 0.864, 0.864, 0.863, 0.862, 0.861, 0.86, 0.859, 0.859, 0.858, 0.857, 0.856, 0.855, 0.855, 0.854, 0.853, 0.852, 0.852, 0.851, 0.851, 0.85, 0.85, 0.849, 0.848, 0.847, 0.846, 0.845, 0.844, 0.843, 0.842, 0.842, 0.841, 0.84, 0.839, 0.838, 0.838, 0.837, 0.836, 0.835, 0.834, 0.834, 0.834, 0.833, 0.833, 0.832, 0.831, 0.831, 0.83, 0.829, 0.828, 0.827, 0.827, 0.827, 0.826, 0.826, 0.825, 0.824, 0.823, 0.822, 0.821, 0.821, 0.821, 0.82, 0.819, 0.818, 0.818, 0.818, 0.818, 0.817, 0.817, 0.816, 0.816, 0.816, 0.815, 0.815, 0.814, 0.814, 0.813, 0.812, 0.811, 0.811, 0.811, 0.81, 0.809, 0.808, 0.807, 0.806, 0.805, 0.804, 0.804, 0.803, 0.803, 0.802, 0.801, 0.8, 0.799, 0.798, 0.797, 0.797, 0.797, 0.797, 0.796, 0.795, 0.794, 0.794, 0.793, 0.793, 0.792, 0.791, 0.79, 0.789, 0.789, 0.789, 0.788, 0.787, 0.786, 0.786, 0.786, 0.785, 0.785, 0.785, 0.785, 0.785, 0.784, 0.783, 0.782, 0.782, 0.781, 0.78, 0.78, 0.779, 0.779, 0.778, 0.778, 0.777, 0.777, 0.776, 0.776, 0.776, 0.776, 0.776, 0.776, 0.775, 0.774, 0.773, 0.773, 0.773, 0.773, 0.772, 0.771, 0.771, 0.77, 0.77, 0.77, 0.769, 0.768, 0.767, 0.766, 0.765, 0.764, 0.763, 0.762, 0.761, 0.76, 0.76, 0.759, 0.758, 0.757, 0.757, 0.757, 0.757, 0.756, 0.756, 0.756, 0.755, 0.754, 0.754, 0.754, 0.754, 0.753, 0.753, 0.753, 0.753, 0.752, 0.752, 0.752, 0.751, 0.75, 0.749, 0.748, 0.747, 0.747, 0.746, 0.746, 0.745, 0.745, 0.744, 0.744, 0.744, 0.743, 0.743, 0.742, 0.742, 0.742, 0.742, 0.741, 0.741, 0.741, 0.74, 0.739, 0.738, 0.737, 0.737, 0.737, 0.737, 0.736, 0.736, 0.736, 0.735, 0.734, 0.734, 0.734, 0.734, 0.734, 0.733, 0.733, 0.732, 0.731, 0.73, 0.73, 0.73, 0.73, 0.73, 0.73, 0.73, 0.73, 0.73, 0.73, 0.73, 0.73, 0.729, 0.728, 0.728, 0.727, 0.727, 0.726, 0.725, 0.724, 0.723, 0.722, 0.722, 0.721, 0.72, 0.719, 0.718, 0.717, 0.717, 0.716, 0.716, 0.716, 0.715, 0.714, 0.713, 0.713, 0.713, 0.712, 0.711, 0.711, 0.711, 0.71, 0.71, 0.71, 0.709, 0.708, 0.708, 0.707, 0.706, 0.705, 0.705, 0.704, 0.703, 0.703, 0.703, 0.702, 0.702, 0.701, 0.7, 0.7, 0.699, 0.698, 0.698, 0.698, 0.698, 0.698, 0.698, 0.697, 0.697, 0.697, 0.696, 0.696, 0.696, 0.695, 0.695, 0.695, 0.694, 0.694, 0.693, 0.692, 0.692, 0.691, 0.691, 0.691, 0.691, 0.691, 0.691, 0.691, 0.69, 0.689, 0.688, 0.687, 0.686, 0.686, 0.686, 0.686, 0.685, 0.684, 0.683, 0.682, 0.682, 0.682, 0.681, 0.68, 0.68, 0.679, 0.679, 0.679, 0.679, 0.679, 0.678, 0.677, 0.676, 0.675, 0.675, 0.675, 0.674, 0.673, 0.672, 0.672, 0.671, 0.671, 0.67, 0.669, 0.669, 0.669, 0.668, 0.668, 0.668, 0.667, 0.667, 0.667, 0.667, 0.667, 0.667, 0.666, 0.666, 0.665, 0.665, 0.665, 0.665, 0.665, 0.664, 0.664, 0.664, 0.663, 0.662, 0.661, 0.66, 0.66, 0.66, 0.66, 0.66, 0.66, 0.66, 0.659, 0.659, 0.658, 0.658, 0.657, 0.657, 0.657, 0.656, 0.656, 0.656, 0.656, 0.656, 0.655, 0.655, 0.655, 0.655, 0.654, 0.653, 0.653, 0.652, 0.652, 0.651, 0.651, 0.651, 0.65, 0.649, 0.649, 0.649, 0.649, 0.648, 0.648, 0.648, 0.648, 0.648, 0.647, 0.647, 0.647, 0.647, 0.646, 0.646, 0.646, 0.645, 0.645, 0.645, 0.645, 0.645, 0.645, 0.645, 0.645, 0.645, 0.645, 0.645, 0.645, 0.645, 0.644, 0.643, 0.643, 0.643, 0.643, 0.642, 0.642, 0.642, 0.642, 0.642, 0.641, 0.64, 0.64, 0.639, 0.639, 0.639, 0.639, 0.639, 0.639, 0.639, 0.639, 0.639, 0.639, 0.639, 0.639, 0.639, 0.639, 0.639, 0.639, 0.639, 0.639, 0.639, 0.639, 0.639, 0.638, 0.637, 0.637, 0.637, 0.636, 0.635, 0.635, 0.635, 0.635, 0.634, 0.633, 0.633, 0.633, 0.632, 0.632, 0.632, 0.632, 0.632, 0.632, 0.632, 0.631, 0.631, 0.63, 0.63, 0.63, 0.63, 0.63, 0.63, 0.63, 0.63, 0.63, 0.629, 0.628, 0.628, 0.627, 0.627, 0.626, 0.625, 0.624, 0.623, 0.622, 0.621, 0.621, 0.621, 0.62, 0.62, 0.62, 0.62, 0.62, 0.619, 0.619, 0.619, 0.619, 0.619, 0.619, 0.618, 0.617, 0.616, 0.615, 0.615, 0.614, 0.614, 0.614, 0.613, 0.613, 0.613, 0.612, 0.612, 0.611, 0.611, 0.61, 0.609, 0.609, 0.609, 0.609, 0.608, 0.608, 0.607, 0.607, 0.607, 0.607, 0.606, 0.605, 0.605, 0.605, 0.605, 0.605, 0.604, 0.603, 0.603, 0.603, 0.603, 0.603, 0.602, 0.602, 0.601, 0.601, 0.6, 0.599, 0.598, 0.598, 0.598, 0.598, 0.598, 0.598, 0.598, 0.597, 0.597, 0.597, 0.596, 0.596, 0.596, 0.596, 0.595, 0.595, 0.595, 0.595, 0.595, 0.595, 0.594, 0.594, 0.594, 0.594, 0.593, 0.593, 0.593, 0.593, 0.593, 0.593, 0.592, 0.591, 0.591, 0.591, 0.591, 0.591, 0.591, 0.591, 0.591, 0.591, 0.59, 0.59, 0.59, 0.59, 0.59, 0.589, 0.589, 0.589, 0.588, 0.588, 0.588, 0.588, 0.588, 0.588, 0.588, 0.588, 0.588, 0.588, 0.588, 0.588, 0.588, 0.587, 0.587, 0.587, 0.586, 0.586, 0.585, 0.585, 0.584, 0.584, 0.583, 0.582, 0.582, 0.582, 0.582, 0.582, 0.582, 0.582, 0.582, 0.582, 0.581, 0.581, 0.58, 0.579, 0.579, 0.579, 0.579, 0.579, 0.579, 0.578, 0.577, 0.576, 0.576, 0.575, 0.575, 0.575, 0.574, 0.574, 0.574, 0.573, 0.573, 0.572, 0.572, 0.571, 0.57, 0.57, 0.57, 0.57, 0.569, 0.569, 0.569, 0.568, 0.568, 0.568, 0.568, 0.567, 0.567, 0.566, 0.566, 0.566, 0.566, 0.566, 0.566, 0.565, 0.565, 0.565, 0.565, 0.564, 0.563, 0.563, 0.563, 0.562, 0.562, 0.561, 0.561, 0.56, 0.56, 0.559, 0.559, 0.558, 0.558, 0.558, 0.558, 0.557, 0.557, 0.557, 0.557, 0.556, 0.556, 0.555, 0.554, 0.553, 0.552, 0.552, 0.551, 0.551, 0.551, 0.551, 0.551, 0.551, 0.55, 0.55, 0.55, 0.549, 0.549, 0.549, 0.548, 0.547, 0.546, 0.546, 0.546, 0.545, 0.545, 0.545, 0.545, 0.545, 0.544, 0.544, 0.544, 0.544, 0.543, 0.543, 0.543, 0.543, 0.543, 0.543, 0.543, 0.542, 0.542, 0.541, 0.541, 0.541, 0.541, 0.541, 0.54, 0.54, 0.539, 0.538, 0.537, 0.537, 0.537, 0.537, 0.537, 0.537, 0.537, 0.537, 0.536, 0.535, 0.535, 0.535, 0.535, 0.535, 0.535, 0.535, 0.535, 0.534, 0.534, 0.534, 0.533, 0.532, 0.531, 0.531, 0.531, 0.531, 0.531, 0.531, 0.53, 0.53, 0.529, 0.529, 0.529, 0.529, 0.529, 0.529, 0.529, 0.529, 0.529, 0.529, 0.529, 0.529, 0.529, 0.529, 0.529, 0.529, 0.528, 0.528, 0.527, 0.527, 0.527, 0.527, 0.527, 0.526, 0.525, 0.525, 0.524, 0.524, 0.523, 0.523, 0.523, 0.522, 0.521, 0.521, 0.521, 0.521, 0.521, 0.52, 0.52, 0.519, 0.519, 0.518, 0.517, 0.517, 0.517, 0.517, 0.516, 0.516, 0.516, 0.516, 0.515, 0.514, 0.514, 0.513, 0.513, 0.512, 0.511, 0.51, 0.51, 0.51, 0.51, 0.51, 0.51, 0.51, 0.51, 0.509, 0.509, 0.508, 0.507, 0.506, 0.506, 0.506, 0.506, 0.506, 0.505, 0.504, 0.503, 0.503, 0.502, 0.501, 0.501, 0.501, 0.5, 0.499, 0.498, 0.498, 0.498, 0.497, 0.497, 0.497, 0.496, 0.496, 0.496, 0.495, 0.494, 0.493, 0.493, 0.493, 0.493, 0.492, 0.492, 0.491, 0.491, 0.49, 0.49, 0.489, 0.488, 0.487, 0.487, 0.486, 0.486, 0.485, 0.485, 0.484, 0.484, 0.484, 0.484, 0.484, 0.484, 0.484, 0.483, 0.483, 0.483, 0.483, 0.482, 0.481, 0.481, 0.48, 0.48, 0.479, 0.478, 0.478, 0.477, 0.477, 0.476, 0.476, 0.475, 0.474, 0.473, 0.472, 0.472, 0.471, 0.47, 0.47, 0.47, 0.469, 0.469, 0.469, 0.469, 0.468, 0.467, 0.467, 0.466, 0.466, 0.465, 0.465, 0.464, 0.463, 0.462, 0.461, 0.46, 0.46, 0.459, 0.458, 0.457, 0.456, 0.456, 0.456, 0.456, 0.456, 0.455, 0.454, 0.454, 0.454, 0.453, 0.452, 0.451, 0.451, 0.45, 0.45, 0.449, 0.448, 0.447, 0.447, 0.447, 0.446, 0.445, 0.444, 0.443, 0.442, 0.441, 0.441, 0.44, 0.44, 0.439, 0.438, 0.437, 0.436, 0.436, 0.435, 0.434, 0.433, 0.432, 0.431, 0.43, 0.429, 0.428, 0.427, 0.426, 0.426, 0.425, 0.424, 0.423, 0.422, 0.422, 0.422, 0.421, 0.421, 0.42, 0.42, 0.42, 0.419, 0.418, 0.418, 0.417, 0.416, 0.415, 0.414, 0.413, 0.413, 0.412, 0.411, 0.411, 0.411, 0.41, 0.41, 0.409, 0.409, 0.408, 0.408, 0.407, 0.407, 0.406, 0.406, 0.405, 0.405, 0.405, 0.404, 0.403, 0.403, 0.403, 0.402, 0.402, 0.402, 0.402, 0.401, 0.4, 0.4, 0.399, 0.399, 0.398, 0.397, 0.396, 0.396, 0.395, 0.394, 0.394, 0.393, 0.392, 0.391, 0.39, 0.389, 0.388, 0.387, 0.387, 0.386, 0.385, 0.384, 0.383, 0.382, 0.381, 0.38, 0.379, 0.378, 0.377, 0.377, 0.376, 0.375, 0.374, 0.373, 0.372, 0.372, 0.371, 0.37, 0.37, 0.37, 0.369, 0.369, 0.369, 0.368, 0.367, 0.367, 0.366, 0.365, 0.364, 0.363, 0.363, 0.363, 0.363, 0.362, 0.362, 0.361, 0.36, 0.359, 0.359, 0.358, 0.357, 0.356, 0.355, 0.355, 0.355, 0.355, 0.354, 0.354, 0.353, 0.353, 0.353, 0.352, 0.351, 0.35, 0.35, 0.349, 0.348, 0.347, 0.346, 0.346, 0.345, 0.345, 0.345, 0.344, 0.344, 0.344, 0.343, 0.342, 0.341, 0.341, 0.34, 0.339, 0.338, 0.337, 0.336, 0.336, 0.335, 0.334, 0.333, 0.332, 0.331, 0.331, 0.331, 0.33, 0.329, 0.328, 0.327, 0.326, 0.326, 0.326, 0.325, 0.324, 0.324, 0.324, 0.323, 0.322, 0.321, 0.321, 0.321, 0.32, 0.32, 0.32, 0.32, 0.32, 0.32, 0.32, 0.32, 0.32, 0.319, 0.318, 0.317, 0.316, 0.315, 0.314, 0.313, 0.312, 0.312, 0.312, 0.312, 0.311, 0.311, 0.311, 0.31, 0.31, 0.309, 0.308, 0.307, 0.306, 0.305, 0.304, 0.303, 0.302, 0.301, 0.301, 0.3, 0.299, 0.298, 0.297, 0.296, 0.295, 0.294, 0.293, 0.293, 0.293, 0.292, 0.291, 0.291, 0.29, 0.289, 0.288, 0.287, 0.286, 0.286, 0.285, 0.285, 0.285, 0.284, 0.283, 0.282, 0.282, 0.282, 0.282, 0.281, 0.28, 0.279, 0.279, 0.279, 0.279, 0.278, 0.277, 0.276, 0.275, 0.275, 0.274, 0.273, 0.272, 0.271, 0.271, 0.27, 0.27, 0.269, 0.268, 0.267, 0.266, 0.265, 0.264, 0.263, 0.263, 0.263, 0.263, 0.262, 0.262, 0.261, 0.261, 0.26, 0.26, 0.259, 0.259, 0.258, 0.257, 0.257, 0.256, 0.256, 0.255, 0.254, 0.253, 0.252, 0.251, 0.25, 0.249, 0.248, 0.247, 0.247, 0.247, 0.246, 0.245, 0.244, 0.243, 0.242, 0.242, 0.241, 0.241, 0.241, 0.241, 0.24, 0.239, 0.238, 0.237, 0.236, 0.235, 0.234, 0.233, 0.233, 0.232, 0.232, 0.232, 0.231, 0.23, 0.229, 0.229, 0.228, 0.228, 0.227, 0.226, 0.225, 0.225, 0.224, 0.224, 0.223, 0.222, 0.221, 0.22, 0.22, 0.219, 0.218, 0.217, 0.216, 0.215, 0.215, 0.214, 0.214, 0.213, 0.212, 0.211, 0.21, 0.21, 0.209, 0.208, 0.208, 0.207, 0.206, 0.205, 0.205, 0.204, 0.204, 0.203, 0.202, 0.201, 0.201, 0.2, 0.2, 0.199, 0.198, 0.197, 0.196, 0.196, 0.196, 0.195, 0.194, 0.193, 0.193, 0.192, 0.191, 0.19, 0.189, 0.189, 0.189, 0.189, 0.189, 0.189, 0.189, 0.188, 0.188, 0.188, 0.187, 0.187, 0.187, 0.186, 0.185, 0.184, 0.183, 0.183, 0.182, 0.182, 0.182, 0.182, 0.181, 0.18, 0.18, 0.179, 0.178, 0.177, 0.177, 0.176, 0.175, 0.174, 0.173, 0.172, 0.171, 0.171, 0.171, 0.171, 0.171, 0.17, 0.169, 0.169, 0.169, 0.169, 0.168, 0.167, 0.166, 0.166, 0.165, 0.164, 0.163, 0.163, 0.162, 0.161, 0.16, 0.159, 0.158, 0.157, 0.156, 0.155, 0.154, 0.153, 0.153, 0.152, 0.152, 0.151, 0.151, 0.151, 0.15, 0.15, 0.149, 0.148, 0.147, 0.147, 0.146, 0.145, 0.145, 0.144, 0.143, 0.142, 0.141, 0.14, 0.14, 0.14, 0.139, 0.138, 0.137, 0.136, 0.135, 0.134, 0.134, 0.133, 0.132, 0.131, 0.13, 0.13, 0.129, 0.128, 0.127, 0.127, 0.126, 0.126, 0.126, 0.126, 0.125, 0.124, 0.123, 0.122, 0.122, 0.122, 0.121, 0.121, 0.12, 0.119, 0.119, 0.118, 0.117, 0.116, 0.116, 0.115, 0.114, 0.113, 0.113, 0.113, 0.112, 0.111, 0.111, 0.11, 0.109, 0.108, 0.107, 0.106, 0.105, 0.105, 0.105, 0.105, 0.104, 0.103, 0.102, 0.101, 0.1, 0.1, 0.099, 0.098, 0.097, 0.096, 0.095, 0.094, 0.093, 0.092, 0.091, 0.09, 0.089, 0.089, 0.088, 0.087, 0.087, 0.086, 0.086, 0.085, 0.084, 0.083, 0.083, 0.083, 0.082, 0.082, 0.082, 0.081, 0.081, 0.08, 0.079, 0.078, 0.077, 0.076, 0.075, 0.074, 0.073, 0.072, 0.071, 0.07, 0.07, 0.07, 0.069, 0.069, 0.068, 0.067, 0.066, 0.065, 0.065, 0.064, 0.063, 0.062, 0.061, 0.06, 0.059, 0.058, 0.057, 0.056, 0.055, 0.054, 0.054, 0.054, 0.053, 0.053, 0.052, 0.051, 0.05, 0.049, 0.048, 0.048, 0.047, 0.046, 0.045, 0.044, 0.043, 0.043, 0.042, 0.041, 0.04, 0.039, 0.038, 0.038, 0.037, 0.037, 0.036, 0.035, 0.034, 0.034, 0.033, 0.032, 0.031, 0.03, 0.029, 0.028, 0.027, 0.026, 0.025, 0.025, 0.025, 0.024, 0.023, 0.022, 0.022, 0.022, 0.021, 0.02, 0.02, 0.019, 0.019, 0.018, 0.018, 0.018, 0.017, 0.017, 0.017, 0.017, 0.016, 0.015, 0.014, 0.014, 0.014, 0.014, 0.013, 0.013, 0.012, 0.011, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.009, 0.008, 0.008, 0.007, 0.006, 0.006, 0.006, 0.005, 0.005, 0.005, 0.004, 0.004, 0.004, 0.003, 0.002, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "thresholds": [-0.2175873965024948, -0.2173643708229065, -0.21720103919506073, -0.2169186770915985, -0.2169007807970047, -0.2166961133480072, -0.21662788093090057, -0.21656906604766846, -0.21597903966903687, -0.2154931128025055, -0.2154325246810913, -0.21506083011627197, -0.21476376056671143, -0.21466730535030365, -0.21438847482204437, -0.21410487592220306, -0.21409359574317932, -0.21386775374412537, -0.21383821964263916, -0.21368685364723206, -0.21364453434944153, -0.2136077582836151, -0.21354158222675323, -0.21353779733181, -0.21350371837615967, -0.21326762437820435, -0.21321885287761688, -0.21312345564365387, -0.2130904197692871, -0.21273332834243774, -0.21272116899490356, -0.21261082589626312, -0.21260763704776764, -0.2125549167394638, -0.2123952955007553, -0.212259441614151, -0.2122526466846466, -0.21221308410167694, -0.2121863067150116, -0.2121410369873047, -0.21214091777801514, -0.21200628578662872, -0.2118951976299286, -0.21181507408618927, -0.21172872185707092, -0.21152916550636292, -0.211460143327713, -0.21129289269447327, -0.2112882286310196, -0.21127204596996307, -0.2111615091562271, -0.2111455500125885, -0.21089279651641846, -0.21068044006824493, -0.21067261695861816, -0.21063318848609924, -0.21044230461120605, -0.21042920649051666, -0.2101220339536667, -0.20996661484241486, -0.2099660038948059, -0.20995944738388062, -0.20993956923484802, -0.2098959982395172, -0.2098877876996994, -0.2098424881696701, -0.20982003211975098, -0.20980486273765564, -0.20976513624191284, -0.209745854139328, -0.2097284346818924, -0.2096794694662094, -0.20965412259101868, -0.2096252739429474, -0.20959800481796265, -0.209517702460289, -0.20946601033210754, -0.20942464470863342, -0.2093191295862198, -0.20930060744285583, -0.20923389494419098, -0.20922648906707764, -0.20915792882442474, -0.20913712680339813, -0.20902343094348907, -0.2089855819940567, -0.2088378667831421, -0.20878693461418152, -0.20878517627716064, -0.20876404643058777, -0.20865945518016815, -0.20865152776241302, -0.2086496502161026, -0.20863670110702515, -0.20860864222049713, -0.20858898758888245, -0.20858879387378693, -0.20849432051181793, -0.20845700800418854, -0.208430677652359, -0.20841504633426666, -0.20837713778018951, -0.2083631008863449, -0.20828968286514282, -0.20823170244693756, -0.2082127034664154, -0.2081241011619568, -0.20803286135196686, -0.20802609622478485, -0.20801661908626556, -0.2080152928829193, -0.20801492035388947, -0.2080027461051941, -0.20796243846416473, -0.20794226229190826, -0.20791329443454742, -0.20788203179836273, -0.20787657797336578, -0.20786985754966736, -0.20783731341362, -0.20783251523971558, -0.20783181488513947, -0.20783022046089172, -0.20780740678310394, -0.207784041762352, -0.2077590525150299, -0.20772305130958557, -0.2077055275440216, -0.20768463611602783, -0.20767658948898315, -0.20760591328144073, -0.20751680433750153, -0.2074861377477646, -0.2073671668767929, -0.20730739831924438, -0.20727789402008057, -0.2072717249393463, -0.2072625756263733, -0.20717857778072357, -0.20717349648475647, -0.20715107023715973, -0.20714014768600464, -0.207130566239357, -0.2071215957403183, -0.20710216462612152, -0.20708155632019043, -0.20706342160701752, -0.20703668892383575, -0.20703010261058807, -0.2069295346736908, -0.20685012638568878, -0.20683954656124115, -0.2067994624376297, -0.20671021938323975, -0.20668436586856842, -0.20665240287780762, -0.20664171874523163, -0.20663830637931824, -0.20663297176361084, -0.2066042721271515, -0.20659834146499634, -0.20658820867538452, -0.2065753936767578, -0.20651014149188995, -0.2065090388059616, -0.20649990439414978, -0.20648646354675293, -0.20645678043365479, -0.20636779069900513, -0.20634175837039948, -0.20632602274417877, -0.20632578432559967, -0.2063218206167221, -0.20630834996700287, -0.20628641545772552, -0.20626868307590485, -0.2062632292509079, -0.2062174677848816, -0.20620961487293243, -0.2062090039253235, -0.20619824528694153, -0.20614492893218994, -0.20611463487148285, -0.20609332621097565, -0.2060869336128235, -0.20607198774814606, -0.2060616910457611, -0.2059408724308014, -0.20591995120048523, -0.20591257512569427, -0.20589542388916016, -0.20588745176792145, -0.2058599442243576, -0.205852672457695, -0.20583756268024445, -0.20576009154319763, -0.20571385324001312, -0.20570550858974457, -0.20569628477096558, -0.20563164353370667, -0.2056000530719757, -0.205531045794487, -0.20550230145454407, -0.205500066280365, -0.2054997682571411, -0.20547527074813843, -0.20539657771587372, -0.2053036242723465, -0.20528778433799744, -0.20528249442577362, -0.20522543787956238, -0.205222949385643, -0.2051941603422165, -0.20518571138381958, -0.20518507063388824, -0.20514856278896332, -0.20509792864322662, -0.20508597791194916, -0.20508399605751038, -0.20506590604782104, -0.20504385232925415, -0.205027773976326, -0.20501096546649933, -0.2049640268087387, -0.20496346056461334, -0.20489363372325897, -0.20484736561775208, -0.20480850338935852, -0.20474322140216827, -0.20471881330013275, -0.2047165036201477, -0.20466847717761993, -0.20461909472942352, -0.20457133650779724, -0.20456142723560333, -0.2045610249042511, -0.20454524457454681, -0.20453086495399475, -0.20451436936855316, -0.2044953554868698, -0.2044878751039505, -0.20444965362548828, -0.20443721115589142, -0.2044212967157364, -0.20441702008247375, -0.20441286265850067, -0.20440898835659027, -0.20440654456615448, -0.20440350472927094, -0.204401433467865, -0.20439229905605316, -0.20437665283679962, -0.20433396100997925, -0.20433208346366882, -0.20431619882583618, -0.2043115198612213, -0.20430855453014374, -0.20424561202526093, -0.2042435109615326, -0.20418068766593933, -0.20416826009750366, -0.20412677526474, -0.20412670075893402, -0.2041229009628296, -0.20410926640033722, -0.20410706102848053, -0.20409704744815826, -0.20409639179706573, -0.2040635645389557, -0.20405256748199463, -0.20402434468269348, -0.2040064036846161, -0.20400390028953552, -0.20399890840053558, -0.20398928225040436, -0.2039862871170044, -0.2039722055196762, -0.20395827293395996, -0.20394781231880188, -0.2039291262626648, -0.20390965044498444, -0.2039024829864502, -0.20389634370803833, -0.20388861000537872, -0.20387794077396393, -0.20386582612991333, -0.20385213196277618, -0.20377543568611145, -0.2037716954946518, -0.20373564958572388, -0.20373205840587616, -0.20372290909290314, -0.2037152200937271, -0.2037142664194107, -0.20371325314044952, -0.2037060260772705, -0.20364390313625336, -0.20357325673103333, -0.20355333387851715, -0.20354731380939484, -0.2035120725631714, -0.20351099967956543, -0.20350144803524017, -0.20348475873470306, -0.20347164571285248, -0.2034343034029007, -0.20343029499053955, -0.20334720611572266, -0.2033471316099167, -0.20332160592079163, -0.20330475270748138, -0.20326289534568787, -0.2032504677772522, -0.20312081277370453, -0.20311129093170166, -0.20308475196361542, -0.2030828595161438, -0.203070268034935, -0.20305116474628448, -0.20304013788700104, -0.20303328335285187, -0.20302656292915344, -0.2030075341463089, -0.20299609005451202, -0.2029522955417633, -0.20293213427066803, -0.20288382470607758, -0.20282268524169922, -0.2028142809867859, -0.20281188189983368, -0.20279502868652344, -0.2027662992477417, -0.20273549854755402, -0.20272105932235718, -0.20271138846874237, -0.2027054727077484, -0.20268741250038147, -0.20267997682094574, -0.20265348255634308, -0.2025965303182602, -0.20256027579307556, -0.20254920423030853, -0.20252902805805206, -0.20251572132110596, -0.2025010883808136, -0.2024635374546051, -0.2024582475423813, -0.20243994891643524, -0.20242996513843536, -0.2024247646331787, -0.20241069793701172, -0.20239472389221191, -0.20236006379127502, -0.2023402899503708, -0.20231354236602783, -0.2023092359304428, -0.202301025390625, -0.2022971212863922, -0.20228731632232666, -0.20226812362670898, -0.2022557109594345, -0.20221737027168274, -0.2021976113319397, -0.20219747722148895, -0.2021961212158203, -0.2021641731262207, -0.20210590958595276, -0.20208197832107544, -0.2020428478717804, -0.20199915766716003, -0.20193657279014587, -0.20192724466323853, -0.2018878161907196, -0.20187747478485107, -0.2018626481294632, -0.2018466591835022, -0.20183660089969635, -0.20181269943714142, -0.20178620517253876, -0.201775923371315, -0.20177140831947327, -0.20173873007297516, -0.20169837772846222, -0.20167948305606842, -0.20162740349769592, -0.20162688195705414, -0.201625257730484, -0.20157238841056824, -0.2015085369348526, -0.20150385797023773, -0.20150284469127655, -0.20132336020469666, -0.20128574967384338, -0.2012670785188675, -0.20125843584537506, -0.2011888474225998, -0.2011675387620926, -0.20115311443805695, -0.20108245313167572, -0.2010779082775116, -0.20106850564479828, -0.20100881159305573, -0.20100224018096924, -0.20099404454231262, -0.2009918987751007, -0.20096518099308014, -0.20094916224479675, -0.20093680918216705, -0.2008744776248932, -0.20085623860359192, -0.20081718266010284, -0.20078514516353607, -0.2007782906293869, -0.20077329874038696, -0.20076364278793335, -0.20073473453521729, -0.20071318745613098, -0.20069871842861176, -0.20069344341754913, -0.20067563652992249, -0.20065684616565704, -0.20064353942871094, -0.20062147080898285, -0.20057034492492676, -0.20056144893169403, -0.200541153550148, -0.20053184032440186, -0.20050688087940216, -0.20050674676895142, -0.20050108432769775, -0.20049500465393066, -0.20049165189266205, -0.20046423375606537, -0.20043163001537323, -0.20041334629058838, -0.20033490657806396, -0.20026324689388275, -0.20025001466274261, -0.20023512840270996, -0.20022590458393097, -0.2001958042383194, -0.20019476115703583, -0.2001596838235855, -0.20015405118465424, -0.20014485716819763, -0.2001311033964157, -0.2000579684972763, -0.20003066956996918, -0.20002873241901398, -0.1999904364347458, -0.19998441636562347, -0.19996698200702667, -0.19988012313842773, -0.19976456463336945, -0.19975969195365906, -0.1997382789850235, -0.1996699571609497, -0.19966313242912292, -0.1996517777442932, -0.1995939165353775, -0.1995558738708496, -0.19954484701156616, -0.1994493156671524, -0.19940908253192902, -0.19939498603343964, -0.19937258958816528, -0.1993609070777893, -0.19935965538024902, -0.1993207484483719, -0.1993160992860794, -0.1992950290441513, -0.19925761222839355, -0.19924454391002655, -0.199198916554451, -0.1991732269525528, -0.19914428889751434, -0.199129119515419, -0.19912365078926086, -0.19912244379520416, -0.1991204023361206, -0.19909243285655975, -0.19907929003238678, -0.19903920590877533, -0.19900749623775482, -0.19897137582302094, -0.19895634055137634, -0.1989525705575943, -0.1989496946334839, -0.19890739023685455, -0.19886533915996552, -0.19884683191776276, -0.1988280713558197, -0.19882363080978394, -0.19881705939769745, -0.19880005717277527, -0.19878755509853363, -0.19875192642211914, -0.19874273240566254, -0.19867463409900665, -0.1986645609140396, -0.19862975180149078, -0.19862735271453857, -0.1986108124256134, -0.19857726991176605, -0.19855378568172455, -0.19850079715251923, -0.19848857820034027, -0.1983902007341385, -0.1983608454465866, -0.19835180044174194, -0.19835178554058075, -0.19833147525787354, -0.1983240246772766, -0.1982709914445877, -0.19825249910354614, -0.1982492059469223, -0.1982431262731552, -0.19823609292507172, -0.19823172688484192, -0.19821873307228088, -0.1982162594795227, -0.19814109802246094, -0.1981051117181778, -0.19805556535720825, -0.19801345467567444, -0.1980099380016327, -0.19796311855316162, -0.19794853031635284, -0.197896808385849, -0.19787907600402832, -0.19785909354686737, -0.19784653186798096, -0.19783896207809448, -0.19782747328281403, -0.19778981804847717, -0.19777913391590118, -0.19768480956554413, -0.1976795494556427, -0.1976740062236786, -0.19766348600387573, -0.19765140116214752, -0.19764980673789978, -0.19762195646762848, -0.19761712849140167, -0.19760960340499878, -0.19760091602802277, -0.1975359469652176, -0.1975296586751938, -0.19752025604248047, -0.19751878082752228, -0.1975138634443283, -0.19741575419902802, -0.19740505516529083, -0.1974022090435028, -0.1973925083875656, -0.19729895889759064, -0.197276771068573, -0.1972765028476715, -0.19721950590610504, -0.19720876216888428, -0.1972026824951172, -0.19720202684402466, -0.19719403982162476, -0.1971539855003357, -0.19710905849933624, -0.19709132611751556, -0.19707147777080536, -0.19706666469573975, -0.1970665156841278, -0.1970432996749878, -0.1969534307718277, -0.19692103564739227, -0.1968850940465927, -0.1968713104724884, -0.1968224048614502, -0.1968071311712265, -0.19675618410110474, -0.19673988223075867, -0.19672025740146637, -0.19671277701854706, -0.19670559465885162, -0.19660748541355133, -0.1965794861316681, -0.19657693803310394, -0.196547731757164, -0.1965053230524063, -0.196502685546875, -0.1964842975139618, -0.19645100831985474, -0.19642291963100433, -0.19639116525650024, -0.19637814164161682, -0.19633252918720245, -0.19631411135196686, -0.1963007152080536, -0.19627447426319122, -0.19620828330516815, -0.19620078802108765, -0.19619165360927582, -0.19617249071598053, -0.19617117941379547, -0.19609539210796356, -0.19602230191230774, -0.19600391387939453, -0.19598843157291412, -0.19582489132881165, -0.1957845687866211, -0.19573767483234406, -0.19573654234409332, -0.19573399424552917, -0.19572177529335022, -0.1956998109817505, -0.19568787515163422, -0.1956845223903656, -0.19564516842365265, -0.19563452899456024, -0.19561411440372467, -0.1956058293581009, -0.19559673964977264, -0.19558946788311005, -0.19557605683803558, -0.19556556642055511, -0.19553792476654053, -0.1955362856388092, -0.19548974931240082, -0.19548572599887848, -0.19544894993305206, -0.19544707238674164, -0.19544115662574768, -0.19544097781181335, -0.19538594782352448, -0.19537034630775452, -0.19531238079071045, -0.19529813528060913, -0.19527117908000946, -0.19525688886642456, -0.19524383544921875, -0.19524240493774414, -0.19522222876548767, -0.19519472122192383, -0.19518153369426727, -0.19516481459140778, -0.19514988362789154, -0.19514118134975433, -0.19512483477592468, -0.19511665403842926, -0.1950697898864746, -0.19499459862709045, -0.1949838101863861, -0.1949596107006073, -0.19492506980895996, -0.1949012130498886, -0.19489870965480804, -0.19486716389656067, -0.19485266506671906, -0.19478994607925415, -0.19478842616081238, -0.1947627067565918, -0.19476014375686646, -0.19474013149738312, -0.19469226896762848, -0.1946382373571396, -0.1946278214454651, -0.1946118175983429, -0.19459907710552216, -0.1945943385362625, -0.1945667564868927, -0.19455255568027496, -0.19452440738677979, -0.19451160728931427, -0.19450613856315613, -0.1944938451051712, -0.19447389245033264, -0.19446440041065216, -0.19445426762104034, -0.1944390833377838, -0.19443073868751526, -0.1944001317024231, -0.19438587129116058, -0.19430853426456451, -0.19429482519626617, -0.19429142773151398, -0.19427713751792908, -0.1942695528268814, -0.1942463219165802, -0.19420728087425232, -0.19414512813091278, -0.1941242516040802, -0.1940298229455948, -0.19402171671390533, -0.19400672614574432, -0.19399645924568176, -0.1939605325460434, -0.19393783807754517, -0.1938304454088211, -0.19382017850875854, -0.19378817081451416, -0.19376018643379211, -0.193720281124115, -0.1936880499124527, -0.19366027414798737, -0.19363172352313995, -0.1936303675174713, -0.1936269998550415, -0.19362573325634003, -0.1935979723930359, -0.19358651340007782, -0.19358383119106293, -0.1935574859380722, -0.19346573948860168, -0.19343909621238708, -0.1934235394001007, -0.19341014325618744, -0.1933518648147583, -0.19335126876831055, -0.19330008327960968, -0.19328901171684265, -0.19322174787521362, -0.1932164579629898, -0.19320303201675415, -0.1931876391172409, -0.19311057031154633, -0.19310609996318817, -0.19309477508068085, -0.19308620691299438, -0.1930730938911438, -0.19306863844394684, -0.19302071630954742, -0.19299565255641937, -0.1929490864276886, -0.19294826686382294, -0.19291183352470398, -0.19287924468517303, -0.1928754448890686, -0.1928441971540451, -0.19281768798828125, -0.1927013397216797, -0.192698135972023, -0.19264623522758484, -0.19262409210205078, -0.19258616864681244, -0.19255971908569336, -0.1925240457057953, -0.1925121694803238, -0.19248875975608826, -0.1924661248922348, -0.19245469570159912, -0.1924494355916977, -0.19244930148124695, -0.1924419403076172, -0.19241085648536682, -0.19238637387752533, -0.1923637092113495, -0.1923407018184662, -0.19231903553009033, -0.1922566443681717, -0.1922527551651001, -0.19223038852214813, -0.19222837686538696, -0.19217950105667114, -0.1921549141407013, -0.19201405346393585, -0.19199225306510925, -0.19199080765247345, -0.19195863604545593, -0.1918947994709015, -0.19188353419303894, -0.1918717473745346, -0.19186413288116455, -0.19183500111103058, -0.19182783365249634, -0.1918058842420578, -0.1917937994003296, -0.19178716838359833, -0.19176085293293, -0.19175921380519867, -0.1917552500963211, -0.19173355400562286, -0.19167184829711914, -0.19160674512386322, -0.19159330427646637, -0.19157429039478302, -0.19157323241233826, -0.19156159460544586, -0.1915583312511444, -0.1915268450975418, -0.19152408838272095, -0.19146628677845, -0.19142912328243256, -0.19140830636024475, -0.19140759110450745, -0.19138547778129578, -0.19134521484375, -0.19133664667606354, -0.19133123755455017, -0.1912800520658493, -0.19127260148525238, -0.19125257432460785, -0.19120891392230988, -0.19118477404117584, -0.1911749243736267, -0.19115988910198212, -0.191127747297287, -0.19111470878124237, -0.1910732239484787, -0.1910720318555832, -0.19105997681617737, -0.1910526007413864, -0.1910514533519745, -0.19105061888694763, -0.19101198017597198, -0.19100986421108246, -0.19097571074962616, -0.190973699092865, -0.1909414827823639, -0.19094108045101166, -0.19090548157691956, -0.19090355932712555, -0.19089195132255554, -0.19087658822536469, -0.19086872041225433, -0.19082869589328766, -0.19078314304351807, -0.19077925384044647, -0.19074121117591858, -0.190723717212677, -0.19069601595401764, -0.19069495797157288, -0.19068455696105957, -0.19067257642745972, -0.19065822660923004, -0.19056755304336548, -0.1905428022146225, -0.19050616025924683, -0.19049249589443207, -0.19048669934272766, -0.1904672384262085, -0.19043557345867157, -0.1903824359178543, -0.19033724069595337, -0.1903175562620163, -0.19030670821666718, -0.19023877382278442, -0.19023865461349487, -0.19017361104488373, -0.19017289578914642, -0.19016405940055847, -0.19013167917728424, -0.19005605578422546, -0.19004587829113007, -0.19004255533218384, -0.19003523886203766, -0.19003519415855408, -0.190011128783226, -0.19000732898712158, -0.19000522792339325, -0.18994539976119995, -0.18992914259433746, -0.189907044172287, -0.18989896774291992, -0.18983855843544006, -0.1897927075624466, -0.1897837519645691, -0.18974675238132477, -0.189715176820755, -0.18971426784992218, -0.18969832360744476, -0.1896326094865799, -0.18962188065052032, -0.1896180510520935, -0.18960778415203094, -0.1896066665649414, -0.18958577513694763, -0.18957194685935974, -0.1895625740289688, -0.1895536482334137, -0.18955343961715698, -0.1895408183336258, -0.18945978581905365, -0.18945224583148956, -0.1894213855266571, -0.18941159546375275, -0.18940801918506622, -0.18939904868602753, -0.18934358656406403, -0.1892361342906952, -0.18922890722751617, -0.18922321498394012, -0.1892198920249939, -0.18918827176094055, -0.18916678428649902, -0.18913434445858002, -0.18913088738918304, -0.18905481696128845, -0.18903306126594543, -0.18903212249279022, -0.1890130639076233, -0.1889316290616989, -0.1889188140630722, -0.18891528248786926, -0.18890194594860077, -0.18889784812927246, -0.18885691463947296, -0.18885120749473572, -0.18868404626846313, -0.18864186108112335, -0.188604474067688, -0.18859417736530304, -0.18854869902133942, -0.18852855265140533, -0.18852321803569794, -0.1885187327861786, -0.18850119411945343, -0.18849033117294312, -0.18848595023155212, -0.188456192612648, -0.18841701745986938, -0.18839865922927856, -0.18836909532546997, -0.188356414437294, -0.18835030496120453, -0.18835006654262543, -0.1883191615343094, -0.18829002976417542, -0.18827353417873383, -0.18827052414417267, -0.1882573962211609, -0.1882302165031433, -0.188227578997612, -0.18820737302303314, -0.1882018744945526, -0.18818479776382446, -0.18816575407981873, -0.18811795115470886, -0.18811766803264618, -0.18811330199241638, -0.18800261616706848, -0.18799865245819092, -0.18799525499343872, -0.18799497187137604, -0.18796516954898834, -0.18792645633220673, -0.18792353570461273, -0.18790927529335022, -0.18790090084075928, -0.18790005147457123, -0.18786491453647614, -0.18785780668258667, -0.1878436952829361, -0.18781758844852448, -0.18781661987304688, -0.1877744346857071, -0.18777042627334595, -0.18776963651180267, -0.18773013353347778, -0.18770930171012878, -0.1876789778470993, -0.1876564919948578, -0.18762387335300446, -0.18761438131332397, -0.1875937581062317, -0.1875859946012497, -0.18757638335227966, -0.1875215470790863, -0.18751657009124756, -0.1874961256980896, -0.18746666610240936, -0.18745021522045135, -0.1872796267271042, -0.18727807700634003, -0.18727590143680573, -0.18727236986160278, -0.1872590184211731, -0.1872093677520752, -0.18716934323310852, -0.18715384602546692, -0.18711337447166443, -0.1870928853750229, -0.18707893788814545, -0.18706679344177246, -0.1870630532503128, -0.18706054985523224, -0.18703927099704742, -0.18703323602676392, -0.18702152371406555, -0.18699336051940918, -0.18698731064796448, -0.18698233366012573, -0.18695569038391113, -0.18694010376930237, -0.18690931797027588, -0.18687990307807922, -0.18684127926826477, -0.18683001399040222, -0.18681809306144714, -0.18672487139701843, -0.18667824566364288, -0.18666787445545197, -0.1866467297077179, -0.1866176575422287, -0.18661046028137207, -0.18658486008644104, -0.18652456998825073, -0.18649980425834656, -0.18648585677146912, -0.18645326793193817, -0.1864464282989502, -0.18644526600837708, -0.1864413470029831, -0.1864023059606552, -0.18640156090259552, -0.18635474145412445, -0.18628135323524475, -0.1862766146659851, -0.18624255061149597, -0.18621991574764252, -0.18619541823863983, -0.18619263172149658, -0.18618924915790558, -0.18617068231105804, -0.18612436950206757, -0.186104416847229, -0.1860983967781067, -0.18608319759368896, -0.18607017397880554, -0.18606360256671906, -0.1860591173171997, -0.1860295832157135, -0.18601983785629272, -0.18599732220172882, -0.18596725165843964, -0.18590696156024933, -0.1859009712934494, -0.18590019643306732, -0.1858927458524704, -0.18585564196109772, -0.18583905696868896, -0.18583309650421143, -0.18581892549991608, -0.18581543862819672, -0.1857593059539795, -0.1857161521911621, -0.18571214377880096, -0.1856701672077179, -0.18564631044864655, -0.18557940423488617, -0.18556520342826843, -0.18555869162082672, -0.18553557991981506, -0.18552841246128082, -0.18552011251449585, -0.18551641702651978, -0.18547484278678894, -0.18547089397907257, -0.1854635626077652, -0.1854633241891861, -0.18545489013195038, -0.18542413413524628, -0.18541567027568817, -0.18540756404399872, -0.18540319800376892, -0.18539628386497498, -0.18536944687366486, -0.18532705307006836, -0.1853163093328476, -0.18531541526317596, -0.18525545299053192, -0.1851789355278015, -0.18517836928367615, -0.18516689538955688, -0.1851515769958496, -0.1851051300764084, -0.1850387006998062, -0.18502414226531982, -0.18498040735721588, -0.18492934107780457, -0.18490833044052124, -0.18490572273731232, -0.1848962903022766, -0.1848934143781662, -0.18487000465393066, -0.18482883274555206, -0.18482710421085358, -0.1847713440656662, -0.1847439557313919, -0.18473267555236816, -0.18470457196235657, -0.18469320237636566, -0.18467192351818085, -0.18465518951416016, -0.18464072048664093, -0.18462303280830383, -0.1845981478691101, -0.1845415234565735, -0.1844358891248703, -0.18441927433013916, -0.18437574803829193, -0.18434400856494904, -0.1843116730451584, -0.1842845231294632, -0.1842692643404007, -0.18422988057136536, -0.1842087060213089, -0.18416714668273926, -0.18415293097496033, -0.18414242565631866, -0.18410822749137878, -0.18410153687000275, -0.18406899273395538, -0.18406105041503906, -0.1839786171913147, -0.18396909534931183, -0.18393667042255402, -0.18392087519168854, -0.18392005562782288, -0.18390679359436035, -0.18387891352176666, -0.1838596612215042, -0.1838553100824356, -0.18383772671222687, -0.18381832540035248, -0.18380558490753174, -0.18380096554756165, -0.18378250300884247, -0.18371108174324036, -0.18370641767978668, -0.18365879356861115, -0.1836549937725067, -0.18364712595939636, -0.18362264335155487, -0.18355706334114075, -0.1834583431482315, -0.18344320356845856, -0.18339169025421143, -0.1833488792181015, -0.1833157241344452, -0.18324637413024902, -0.1832188218832016, -0.18320584297180176, -0.18319562077522278, -0.18318627774715424, -0.18318597972393036, -0.18318486213684082, -0.18316446244716644, -0.18312324583530426, -0.1830904632806778, -0.18306869268417358, -0.183059960603714, -0.1830226629972458, -0.18301235139369965, -0.18299822509288788, -0.1829385757446289, -0.18292655050754547, -0.18286100029945374, -0.1828557252883911, -0.18283289670944214, -0.18275508284568787, -0.18274760246276855, -0.18272283673286438, -0.18270103633403778, -0.18259726464748383, -0.18257546424865723, -0.18255393207073212, -0.18255303800106049, -0.18255166709423065, -0.1825408935546875, -0.1825098842382431, -0.18250679969787598, -0.1825055330991745, -0.18249501287937164, -0.18248799443244934, -0.1824653148651123, -0.18246020376682281, -0.18245813250541687, -0.18245160579681396, -0.18244312703609467, -0.18241876363754272, -0.18240489065647125, -0.1823958307504654, -0.18236738443374634, -0.18236328661441803, -0.18236291408538818, -0.18233807384967804, -0.1823243796825409, -0.18227051198482513, -0.18225641548633575, -0.1821817010641098, -0.18216963112354279, -0.18207454681396484, -0.182050421833992, -0.18204234540462494, -0.18203245103359222, -0.18201716244220734, -0.18200449645519257, -0.18195734918117523, -0.1819486916065216, -0.18192552030086517, -0.18192490935325623, -0.18187843263149261, -0.18184146285057068, -0.1818355917930603, -0.18180474638938904, -0.18178746104240417, -0.18174545466899872, -0.18173089623451233, -0.18170171976089478, -0.18168474733829498, -0.18157558143138885, -0.18153804540634155, -0.18153458833694458, -0.18152554333209991, -0.18147628009319305, -0.18144844472408295, -0.18142208456993103, -0.18138515949249268, -0.18136827647686005, -0.18136757612228394, -0.18133194744586945, -0.18129509687423706, -0.18128858506679535, -0.18126243352890015, -0.18126055598258972, -0.18122702836990356, -0.1811644732952118, -0.1811627447605133, -0.18111838400363922, -0.18111807107925415, -0.18111532926559448, -0.1810987889766693, -0.18106211721897125, -0.1810416430234909, -0.18102969229221344, -0.18099595606327057, -0.18097855150699615, -0.18097074329853058, -0.18091388046741486, -0.180831640958786, -0.18082542717456818, -0.18082347512245178, -0.18077826499938965, -0.18070995807647705, -0.18068458139896393, -0.18067023158073425, -0.1806623488664627, -0.18065932393074036, -0.18064022064208984, -0.1805799901485443, -0.1805381327867508, -0.1804274022579193, -0.18041455745697021, -0.1804123818874359, -0.18033185601234436, -0.18032661080360413, -0.18030130863189697, -0.1802668273448944, -0.18025116622447968, -0.18021263182163239, -0.1801496297121048, -0.18007460236549377, -0.18004445731639862, -0.1800411492586136, -0.18002748489379883, -0.17998193204402924, -0.17993898689746857, -0.17993870377540588, -0.17989271879196167, -0.17982739210128784, -0.17980465292930603, -0.17978554964065552, -0.17975805699825287, -0.17972370982170105, -0.17964184284210205, -0.17959702014923096, -0.1795465648174286, -0.17946985363960266, -0.17940737307071686, -0.17936964333057404, -0.17934638261795044, -0.17929184436798096, -0.17927905917167664, -0.179245725274086, -0.17919526994228363, -0.17918696999549866, -0.17917223274707794, -0.17913717031478882, -0.17913134396076202, -0.17913085222244263, -0.17912369966506958, -0.179039865732193, -0.1790381819009781, -0.17900019884109497, -0.17897792160511017, -0.17895163595676422, -0.17894862592220306, -0.1789393424987793, -0.17893560230731964, -0.1789265275001526, -0.17892619967460632, -0.1789255142211914, -0.17892460525035858, -0.17886504530906677, -0.17881548404693604, -0.17880521714687347, -0.17872323095798492, -0.1787179559469223, -0.17870821058750153, -0.17869599163532257, -0.17868612706661224, -0.17864909768104553, -0.17859630286693573, -0.17858803272247314, -0.17854207754135132, -0.17853429913520813, -0.17850787937641144, -0.17848728597164154, -0.17848077416419983, -0.17848052084445953, -0.17846453189849854, -0.17840467393398285, -0.17834655940532684, -0.17833542823791504, -0.17833417654037476, -0.17830054461956024, -0.1782992035150528, -0.1782987266778946, -0.1782466471195221, -0.1782252937555313, -0.17819923162460327, -0.1781964749097824, -0.1781930923461914, -0.17816513776779175, -0.17815391719341278, -0.17814423143863678, -0.1781158298254013, -0.17811353504657745, -0.1780756562948227, -0.17804843187332153, -0.17803940176963806, -0.17803895473480225, -0.17799930274486542, -0.17794831097126007, -0.1779440939426422, -0.1779387891292572, -0.17790967226028442, -0.17789903283119202, -0.1778544783592224, -0.17784643173217773, -0.17781884968280792, -0.17780478298664093, -0.17776453495025635, -0.17775550484657288, -0.17775215208530426, -0.17775152623653412, -0.17774178087711334, -0.17773476243019104, -0.1777302771806717, -0.17772741615772247, -0.17771276831626892, -0.17770707607269287, -0.17770260572433472, -0.17767548561096191, -0.17760266363620758, -0.17758861184120178, -0.17753750085830688, -0.17753128707408905, -0.17753082513809204, -0.17752094566822052, -0.17751604318618774, -0.17746339738368988, -0.17745257914066315, -0.17742648720741272, -0.17734800279140472, -0.1773073673248291, -0.17729687690734863, -0.1772654801607132, -0.17725113034248352, -0.1772458255290985, -0.17722831666469574, -0.17721781134605408, -0.1772129237651825, -0.17715664207935333, -0.17713572084903717, -0.1771320402622223, -0.1770782470703125, -0.17702506482601166, -0.1770045906305313, -0.17697596549987793, -0.17693322896957397, -0.17690519988536835, -0.17686733603477478, -0.17684760689735413, -0.17683978378772736, -0.17680561542510986, -0.1767902970314026, -0.1767573356628418, -0.17673541605472565, -0.17671507596969604, -0.17666204273700714, -0.17664721608161926, -0.1766114979982376, -0.1765824854373932, -0.17649607360363007, -0.17647060751914978, -0.1764666736125946, -0.17646454274654388, -0.17644944787025452, -0.17644353210926056, -0.1763807088136673, -0.17636887729167938, -0.17636269330978394, -0.17633330821990967, -0.17631565034389496, -0.17630736529827118, -0.17627790570259094, -0.17626641690731049, -0.17625945806503296, -0.17620156705379486, -0.176188662648201, -0.17618662118911743, -0.17615006864070892, -0.1760822832584381, -0.1760788857936859, -0.17607222497463226, -0.1760694831609726, -0.17606031894683838, -0.1759442538022995, -0.17592665553092957, -0.17592427134513855, -0.17591941356658936, -0.17591261863708496, -0.17587116360664368, -0.17586961388587952, -0.17582552134990692, -0.1758246272802353, -0.17579033970832825, -0.17577750980854034, -0.1757444143295288, -0.17573751509189606, -0.1757269948720932, -0.17560122907161713, -0.17557571828365326, -0.17557430267333984, -0.17557388544082642, -0.17548701167106628, -0.17548255622386932, -0.17546561360359192, -0.17541775107383728, -0.17539258301258087, -0.1753893494606018, -0.17535938322544098, -0.17534922063350677, -0.17530399560928345, -0.17523913085460663, -0.17522957921028137, -0.17521275579929352, -0.17520815134048462, -0.17520812153816223, -0.17520208656787872, -0.17520001530647278, -0.1751907616853714, -0.1751760095357895, -0.17516806721687317, -0.1751522570848465, -0.17514069378376007, -0.17512916028499603, -0.1751277893781662, -0.1751037985086441, -0.17507700622081757, -0.174981489777565, -0.17495198547840118, -0.17491057515144348, -0.17489969730377197, -0.17487524449825287, -0.17485101521015167, -0.17483112215995789, -0.1748252958059311, -0.17480678856372833, -0.1747034192085266, -0.17467999458312988, -0.1746530830860138, -0.17457009851932526, -0.17456232011318207, -0.17451849579811096, -0.17451699078083038, -0.17451150715351105, -0.17446692287921906, -0.17445972561836243, -0.17442665994167328, -0.17440463602542877, -0.17437304556369781, -0.17435885965824127, -0.17435778677463531, -0.17435477674007416, -0.17434494197368622, -0.17432907223701477, -0.17430031299591064, -0.1742660105228424, -0.17424359917640686, -0.17421986162662506, -0.17420175671577454, -0.1741863340139389, -0.17417731881141663, -0.1741613894701004, -0.1741371750831604, -0.17401374876499176, -0.17398105561733246, -0.17397062480449677, -0.17390033602714539, -0.17389050126075745, -0.17387765645980835, -0.17386071383953094, -0.1738532930612564, -0.17384861409664154, -0.17380250990390778, -0.17377838492393494, -0.17377755045890808, -0.17372918128967285, -0.1737290769815445, -0.1737186163663864, -0.17371831834316254, -0.17369087040424347, -0.17368125915527344, -0.17363619804382324, -0.17361445724964142, -0.17360441386699677, -0.17356771230697632, -0.17355363070964813, -0.17353443801403046, -0.17348800599575043, -0.1734490543603897, -0.17339591681957245, -0.17338159680366516, -0.17336519062519073, -0.1733577698469162, -0.173346608877182, -0.17332029342651367, -0.17331434786319733, -0.17331093549728394, -0.17327089607715607, -0.1731610894203186, -0.17312759160995483, -0.17309826612472534, -0.1730755865573883, -0.17307445406913757, -0.1730595976114273, -0.17303691804409027, -0.17301714420318604, -0.17298175394535065, -0.1729545295238495, -0.17295120656490326, -0.17290349304676056, -0.17283013463020325, -0.17281657457351685, -0.17278629541397095, -0.17275162041187286, -0.17264039814472198, -0.17262980341911316, -0.17262375354766846, -0.17260603606700897, -0.17257770895957947, -0.1725410521030426, -0.1725354790687561, -0.17249159514904022, -0.17244261503219604, -0.17243677377700806, -0.1724347621202469, -0.17240236699581146, -0.17239654064178467, -0.17227032780647278, -0.1722663789987564, -0.17223478853702545, -0.1720823049545288, -0.17200897634029388, -0.17198136448860168, -0.17197328805923462, -0.17182980477809906, -0.17182230949401855, -0.17182104289531708, -0.17180602252483368, -0.1718047857284546, -0.17175708711147308, -0.1717480719089508, -0.17173108458518982, -0.17162247002124786, -0.17153619229793549, -0.1715114414691925, -0.17149676382541656, -0.1714724749326706, -0.17139099538326263, -0.17139028012752533, -0.17121437191963196, -0.17114275693893433, -0.17106273770332336, -0.1710038185119629, -0.17100118100643158, -0.17094816267490387, -0.1708725541830063, -0.17086569964885712, -0.1708042174577713, -0.17080387473106384, -0.1707853525876999, -0.17076075077056885, -0.17071355879306793, -0.17066870629787445, -0.17066214978694916, -0.17064911127090454, -0.1706203669309616, -0.17053742706775665, -0.1705160140991211, -0.1705152541399002, -0.17051337659358978, -0.17046698927879333, -0.17043037712574005, -0.17039844393730164, -0.17038269340991974, -0.1703765094280243, -0.1703551858663559, -0.1703212410211563, -0.17028741538524628, -0.1702261120080948, -0.17016811668872833, -0.1700485795736313, -0.17004837095737457, -0.1699269413948059, -0.1698513776063919, -0.16984254121780396, -0.1698363721370697, -0.1698053628206253, -0.1697772592306137, -0.1697131246328354, -0.16960425674915314, -0.1695156991481781, -0.1695042848587036, -0.16947180032730103, -0.169447124004364, -0.16939504444599152, -0.16936033964157104, -0.16932740807533264, -0.16931059956550598, -0.16929225623607635, -0.16928181052207947, -0.16923514008522034, -0.16923296451568604, -0.16922582685947418, -0.16914556920528412, -0.16914474964141846, -0.16890719532966614, -0.1688569337129593, -0.168844074010849, -0.16884291172027588, -0.16870810091495514, -0.16864338517189026, -0.16846267879009247, -0.16835220158100128, -0.16825081408023834, -0.16810794174671173, -0.16809003055095673, -0.16808614134788513, -0.1680118441581726, -0.16800476610660553, -0.1679840236902237, -0.16794128715991974, -0.16790737211704254, -0.16789133846759796, -0.16780076920986176, -0.16778425872325897, -0.16766704618930817, -0.16759154200553894, -0.16754141449928284, -0.16743214428424835, -0.1674281805753708, -0.16734367609024048, -0.1672695130109787, -0.16718825697898865, -0.1671498715877533, -0.16712863743305206, -0.16708366572856903, -0.1670265644788742, -0.16698752343654633, -0.16693277657032013, -0.16687822341918945, -0.16685986518859863, -0.1667594015598297, -0.16665352880954742, -0.16657455265522003, -0.16649486124515533, -0.16645385324954987, -0.16641098260879517, -0.166373610496521, -0.16634653508663177, -0.16626892983913422, -0.16621343791484833, -0.16621282696723938, -0.16620171070098877, -0.16611234843730927, -0.1661089062690735, -0.16609342396259308, -0.16604694724082947, -0.16603492200374603, -0.1659289449453354, -0.1659056395292282, -0.1658826768398285, -0.16582676768302917, -0.1658012419939041, -0.16574737429618835, -0.1657412052154541, -0.16568417847156525, -0.16568318009376526, -0.16563113033771515, -0.16557922959327698, -0.16557639837265015, -0.16535726189613342, -0.16531457006931305, -0.1652730405330658, -0.16525836288928986, -0.16522930562496185, -0.16517548263072968, -0.16514401137828827, -0.1651148945093155, -0.16511255502700806, -0.1649911254644394, -0.1649535745382309, -0.1649327427148819, -0.16490164399147034, -0.16485589742660522, -0.16484923660755157, -0.16483354568481445, -0.16481657326221466, -0.16478557884693146, -0.16476282477378845, -0.1647387444972992, -0.16458043456077576, -0.16456913948059082, -0.16455170512199402, -0.16454192996025085, -0.16452175378799438, -0.1644544005393982, -0.16443732380867004, -0.16440574824810028, -0.1643790602684021, -0.16426856815814972, -0.16426248848438263, -0.1642291396856308, -0.1642114222049713, -0.16418595612049103, -0.1641789674758911, -0.16415195167064667, -0.16414475440979004, -0.16412410140037537, -0.16407251358032227, -0.16404126584529877, -0.16395321488380432, -0.16390641033649445, -0.1638980358839035, -0.16389377415180206, -0.16389217972755432, -0.16385428607463837, -0.16379891335964203, -0.1637631207704544, -0.16371124982833862, -0.16368067264556885, -0.16365915536880493, -0.16363739967346191, -0.16361550986766815, -0.16356448829174042, -0.16353920102119446, -0.16350926458835602, -0.16348515450954437, -0.1634497344493866, -0.16344204545021057, -0.16343210637569427, -0.16341619193553925, -0.16334694623947144, -0.1633021980524063, -0.16328085958957672, -0.16325536370277405, -0.1632338911294937, -0.1632309854030609, -0.1631557196378708, -0.16315412521362305, -0.1631147563457489, -0.1631021797657013, -0.16301384568214417, -0.16300912201404572, -0.16293159127235413, -0.16292697191238403, -0.16286495327949524, -0.16285307705402374, -0.1628405749797821, -0.16283436119556427, -0.1626880168914795, -0.16266214847564697, -0.16262908279895782, -0.1625223606824875, -0.16247712075710297, -0.1624479442834854, -0.1624298095703125, -0.16233785450458527, -0.1622956544160843, -0.1622658669948578, -0.16213978826999664, -0.16209034621715546, -0.16205070912837982, -0.1620466262102127, -0.16202393174171448, -0.16194091737270355, -0.16193091869354248, -0.16191129386425018, -0.16182586550712585, -0.16182345151901245, -0.1618049591779709, -0.16178518533706665, -0.1617233157157898, -0.16168920695781708, -0.16167043149471283, -0.1615801602602005, -0.1615709662437439, -0.16139143705368042, -0.16117852926254272, -0.16110555827617645, -0.16106854379177094, -0.1610538363456726, -0.1610475778579712, -0.16104410588741302, -0.16098961234092712, -0.16098031401634216, -0.16097183525562286, -0.1609555184841156, -0.16095203161239624, -0.16094961762428284, -0.16083519160747528, -0.1607523113489151, -0.1606871485710144, -0.16062641143798828, -0.1605999767780304, -0.1605890393257141, -0.16052299737930298, -0.16042985022068024, -0.160399928689003, -0.16035379469394684, -0.1603398323059082, -0.16031286120414734, -0.16028322279453278, -0.16014361381530762, -0.16011378169059753, -0.16005301475524902, -0.16005274653434753, -0.1600305289030075, -0.15992772579193115, -0.1599103808403015, -0.159870907664299, -0.15984658896923065, -0.15967825055122375, -0.1596747487783432, -0.15960076451301575, -0.1595207005739212, -0.15951846539974213, -0.15925699472427368, -0.15908391773700714, -0.1590750366449356, -0.15901856124401093, -0.15899309515953064, -0.15898483991622925, -0.1589846909046173, -0.15867021679878235, -0.15856406092643738, -0.15843389928340912, -0.15842366218566895, -0.15834809839725494, -0.15820495784282684, -0.1581762135028839, -0.15811355412006378, -0.15805265307426453, -0.15796181559562683, -0.15790008008480072, -0.15786883234977722, -0.15753822028636932, -0.1574816256761551, -0.157453253865242, -0.1574157029390335, -0.1573314219713211, -0.15724624693393707, -0.1571662425994873, -0.15709331631660461, -0.15701694786548615, -0.15690819919109344, -0.15689203143119812, -0.15686409175395966, -0.15680547058582306, -0.15671853721141815, -0.15627968311309814, -0.1562597006559372, -0.15617741644382477, -0.15612657368183136, -0.1560298353433609, -0.1556372195482254, -0.15552544593811035, -0.15546099841594696, -0.1553947478532791, -0.15534809231758118, -0.15491341054439545, -0.15473084151744843, -0.15451820194721222, -0.15438342094421387, -0.15430651605129242, -0.1542942225933075, -0.15428979694843292, -0.1541171818971634, -0.15410462021827698, -0.1537829488515854, -0.15361511707305908, -0.1534750610589981, -0.15336526930332184, -0.1529911756515503, -0.15283501148223877, -0.15279047191143036, -0.1526060253381729, -0.15253670513629913, -0.15251991152763367, -0.15250910818576813, -0.1524348109960556, -0.15218934416770935, -0.1521325558423996, -0.15207040309906006, -0.1519719809293747, -0.15189224481582642, -0.15183590352535248, -0.15140902996063232, -0.1513780951499939, -0.15121950209140778, -0.1511591374874115, -0.15111717581748962, -0.1509925127029419, -0.15041308104991913, -0.1502990424633026, -0.15015284717082977, -0.14999647438526154, -0.14993710815906525, -0.1499273031949997, -0.14973002672195435, -0.14967815577983856, -0.14936812222003937, -0.1491166651248932, -0.14901891350746155, -0.14900578558444977, -0.14895601570606232, -0.14872516691684723, -0.14855554699897766, -0.14764602482318878, -0.14727364480495453, -0.14713387191295624, -0.14704680442810059, -0.14683467149734497, -0.1456640064716339, -0.14440684020519257]}

==> raw_results/masksembles_L_Former_ood.json <==
{"fpr": [0.0, 0.001, 0.053, 0.053, 0.056, 0.056, 0.058, 0.058, 0.06, 0.06, 0.061, 0.061, 0.065, 0.065, 0.069, 0.069, 0.07, 0.07, 0.071, 0.071, 0.072, 0.072, 0.073, 0.073, 0.075, 0.075, 0.077, 0.077, 0.078, 0.078, 0.079, 0.079, 0.081, 0.081, 0.082, 0.082, 0.084, 0.084, 0.085, 0.085, 0.086, 0.086, 0.087, 0.087, 0.088, 0.088, 0.089, 0.089, 0.091, 0.091, 0.093, 0.093, 0.094, 0.094, 0.095, 0.095, 0.096, 0.096, 0.097, 0.097, 0.104, 0.104, 0.108, 0.108, 0.11, 0.11, 0.113, 0.113, 0.116, 0.116, 0.118, 0.118, 0.119, 0.119, 0.123, 0.123, 0.126, 0.126, 0.127, 0.127, 0.128, 0.128, 0.129, 0.129, 0.13, 0.13, 0.131, 0.131, 0.133, 0.133, 0.135, 0.135, 0.136, 0.136, 0.137, 0.137, 0.138, 0.138, 0.142, 0.142, 0.145, 0.145, 0.146, 0.146, 0.147, 0.147, 0.15, 0.15, 0.152, 0.152, 0.154, 0.154, 0.155, 0.155, 0.157, 0.157, 0.159, 0.159, 0.16, 0.16, 0.161, 0.161, 0.162, 0.162, 0.163, 0.163, 0.165, 0.165, 0.166, 0.166, 0.167, 0.167, 0.168, 0.168, 0.169, 0.169, 0.171, 0.171, 0.172, 0.172, 0.173, 0.173, 0.174, 0.174, 0.175, 0.175, 0.177, 0.177, 0.178, 0.178, 0.18, 0.18, 0.184, 0.184, 0.186, 0.186, 0.187, 0.187, 0.188, 0.188, 0.19, 0.19, 0.193, 0.193, 0.195, 0.195, 0.198, 0.198, 0.199, 0.199, 0.2, 0.2, 0.201, 0.201, 0.202, 0.202, 0.203, 0.203, 0.204, 0.204, 0.206, 0.206, 0.208, 0.208, 0.209, 0.209, 0.221, 0.221, 0.222, 0.222, 0.223, 0.223, 0.224, 0.224, 0.227, 0.227, 0.228, 0.228, 0.229, 0.229, 0.23, 0.23, 0.233, 0.233, 0.234, 0.234, 0.237, 0.237, 0.239, 0.239, 0.241, 0.241, 0.242, 0.242, 0.243, 0.243, 0.244, 0.244, 0.246, 0.246, 0.247, 0.247, 0.248, 0.248, 0.249, 0.249, 0.25, 0.25, 0.252, 0.252, 0.253, 0.253, 0.254, 0.254, 0.259, 0.259, 0.261, 0.261, 0.264, 0.264, 0.265, 0.265, 0.267, 0.267, 0.269, 0.269, 0.272, 0.272, 0.275, 0.275, 0.277, 0.277, 0.278, 0.278, 0.279, 0.279, 0.28, 0.28, 0.281, 0.281, 0.284, 0.284, 0.287, 0.287, 0.291, 0.291, 0.292, 0.292, 0.294, 0.294, 0.295, 0.295, 0.296, 0.296, 0.297, 0.297, 0.298, 0.298, 0.299, 0.299, 0.306, 0.306, 0.307, 0.307, 0.308, 0.308, 0.309, 0.309, 0.31, 0.31, 0.311, 0.311, 0.313, 0.313, 0.315, 0.315, 0.316, 0.316, 0.317, 0.317, 0.319, 0.319, 0.32, 0.32, 0.321, 0.321, 0.323, 0.323, 0.324, 0.324, 0.325, 0.325, 0.33, 0.33, 0.331, 0.331, 0.333, 0.333, 0.334, 0.334, 0.339, 0.339, 0.34, 0.34, 0.341, 0.341, 0.342, 0.342, 0.344, 0.344, 0.345, 0.345, 0.347, 0.347, 0.358, 0.358, 0.359, 0.359, 0.362, 0.362, 0.365, 0.365, 0.366, 0.366, 0.368, 0.368, 0.369, 0.369, 0.372, 0.372, 0.376, 0.376, 0.377, 0.377, 0.381, 0.381, 0.382, 0.382, 0.384, 0.384, 0.385, 0.385, 0.387, 0.387, 0.388, 0.388, 0.391, 0.391, 0.393, 0.393, 0.395, 0.395, 0.397, 0.397, 0.4, 0.4, 0.401, 0.401, 0.402, 0.402, 0.405, 0.405, 0.406, 0.406, 0.408, 0.408, 0.41, 0.41, 0.414, 0.414, 0.416, 0.416, 0.417, 0.417, 0.42, 0.42, 0.421, 0.421, 0.423, 0.423, 0.426, 0.426, 0.428, 0.428, 0.429, 0.429, 0.43, 0.43, 0.433, 0.433, 0.439, 0.439, 0.44, 0.44, 0.441, 0.441, 0.446, 0.446, 0.451, 0.451, 0.452, 0.452, 0.454, 0.454, 0.456, 0.456, 0.458, 0.458, 0.459, 0.459, 0.46, 0.46, 0.462, 0.462, 0.464, 0.464, 0.468, 0.468, 0.47, 0.47, 0.471, 0.471, 0.474, 0.474, 0.475, 0.475, 0.476, 0.476, 0.477, 0.477, 0.48, 0.48, 0.481, 0.481, 0.483, 0.483, 0.484, 0.484, 0.486, 0.486, 0.488, 0.488, 0.492, 0.492, 0.494, 0.494, 0.501, 0.501, 0.505, 0.505, 0.511, 0.511, 0.518, 0.518, 0.52, 0.52, 0.521, 0.521, 0.526, 0.526, 0.529, 0.529, 0.532, 0.532, 0.535, 0.535, 0.538, 0.538, 0.539, 0.539, 0.54, 0.54, 0.542, 0.542, 0.547, 0.547, 0.548, 0.548, 0.549, 0.549, 0.552, 0.552, 0.556, 0.556, 0.558, 0.558, 0.563, 0.563, 0.565, 0.565, 0.571, 0.571, 0.572, 0.572, 0.576, 0.576, 0.579, 0.579, 0.581, 0.581, 0.582, 0.582, 0.584, 0.584, 0.585, 0.585, 0.586, 0.586, 0.587, 0.587, 0.59, 0.59, 0.591, 0.591, 0.593, 0.593, 0.594, 0.594, 0.6, 0.6, 0.601, 0.601, 0.602, 0.602, 0.604, 0.604, 0.605, 0.605, 0.606, 0.606, 0.608, 0.608, 0.61, 0.61, 0.615, 0.615, 0.616, 0.616, 0.619, 0.619, 0.622, 0.622, 0.625, 0.625, 0.627, 0.627, 0.629, 0.629, 0.632, 0.632, 0.634, 0.634, 0.638, 0.638, 0.64, 0.64, 0.641, 0.641, 0.647, 0.647, 0.651, 0.651, 0.652, 0.652, 0.657, 0.657, 0.663, 0.663, 0.664, 0.664, 0.665, 0.665, 0.666, 0.666, 0.673, 0.673, 0.675, 0.675, 0.678, 0.678, 0.679, 0.679, 0.682, 0.682, 0.685, 0.685, 0.689, 0.689, 0.69, 0.69, 0.692, 0.692, 0.696, 0.696, 0.697, 0.697, 0.703, 0.703, 0.705, 0.705, 0.706, 0.706, 0.707, 0.707, 0.709, 0.709, 0.716, 0.716, 0.72, 0.72, 0.723, 0.723, 0.726, 0.726, 0.732, 0.732, 0.733, 0.733, 0.737, 0.737, 0.738, 0.738, 0.742, 0.742, 0.743, 0.743, 0.747, 0.747, 0.748, 0.748, 0.749, 0.749, 0.753, 0.753, 0.754, 0.754, 0.757, 0.757, 0.759, 0.759, 0.76, 0.76, 0.773, 0.773, 0.775, 0.775, 0.779, 0.779, 0.788, 0.788, 0.791, 0.791, 0.792, 0.792, 0.793, 0.793, 0.796, 0.796, 0.797, 0.797, 0.798, 0.798, 0.799, 0.799, 0.801, 0.801, 0.802, 0.802, 0.806, 0.806, 0.811, 0.811, 0.813, 0.813, 0.815, 0.815, 0.816, 0.816, 0.819, 0.819, 0.821, 0.821, 0.822, 0.822, 0.825, 0.825, 0.826, 0.826, 0.827, 0.827, 0.829, 0.829, 0.831, 0.831, 0.833, 0.833, 0.838, 0.838, 0.84, 0.84, 0.841, 0.841, 0.842, 0.842, 0.843, 0.843, 0.844, 0.844, 0.845, 0.845, 0.846, 0.846, 0.847, 0.847, 0.848, 0.848, 0.849, 0.849, 0.85, 0.85, 0.851, 0.851, 0.853, 0.853, 0.854, 0.854, 0.855, 0.855, 0.856, 0.856, 0.857, 0.857, 0.859, 0.859, 0.86, 0.86, 0.862, 0.862, 0.865, 0.865, 0.867, 0.867, 0.868, 0.868, 0.871, 0.871, 0.872, 0.872, 0.873, 0.873, 0.874, 0.874, 0.875, 0.875, 0.878, 0.878, 0.879, 0.879, 0.88, 0.88, 0.881, 0.881, 0.882, 0.882, 0.883, 0.883, 0.884, 0.884, 0.885, 0.885, 0.886, 0.886, 0.887, 0.887, 0.888, 0.888, 0.89, 0.89, 0.892, 0.892, 0.893, 0.893, 0.894, 0.894, 0.895, 0.895, 0.896, 0.896, 0.897, 0.897, 0.898, 0.898, 0.899, 0.899, 0.9, 0.9, 0.901, 0.901, 0.903, 0.903, 0.904, 0.904, 0.905, 0.905, 0.906, 0.906, 0.908, 0.908, 0.909, 0.909, 0.91, 0.91, 0.911, 0.911, 0.913, 0.913, 0.914, 0.914, 0.916, 0.916, 0.917, 0.917, 0.919, 0.919, 0.92, 0.92, 0.921, 0.921, 0.922, 0.922, 0.924, 0.924, 0.925, 0.925, 0.928, 0.928, 0.929, 0.929, 0.93, 0.93, 0.931, 0.931, 0.932, 0.932, 0.935, 0.935, 0.937, 0.937, 0.94, 0.94, 0.942, 0.942, 0.946, 0.946, 0.948, 0.948, 0.949, 0.949, 0.952, 0.952, 0.953, 0.953, 0.954, 0.954, 0.955, 0.955, 0.957, 0.957, 0.963, 0.963, 0.967, 0.967, 1.0], "tpr": [0.0, 0.0, 0.0, 0.002, 0.002, 0.003, 0.003, 0.008, 0.008, 0.01, 0.01, 0.012, 0.012, 0.013, 0.013, 0.017, 0.017, 0.02, 0.02, 0.022, 0.022, 0.024, 0.024, 0.026, 0.026, 0.028, 0.028, 0.029, 0.029, 0.033, 0.033, 0.035, 0.035, 0.037, 0.037, 0.042, 0.042, 0.046, 0.046, 0.05, 0.05, 0.053, 0.053, 0.054, 0.054, 0.055, 0.055, 0.058, 0.058, 0.062, 0.062, 0.065, 0.065, 0.067, 0.067, 0.075, 0.075, 0.077, 0.077, 0.08, 0.08, 0.082, 0.082, 0.083, 0.083, 0.084, 0.084, 0.088, 0.088, 0.09, 0.09, 0.091, 0.091, 0.092, 0.092, 0.093, 0.093, 0.094, 0.094, 0.097, 0.097, 0.101, 0.101, 0.102, 0.102, 0.104, 0.104, 0.107, 0.107, 0.109, 0.109, 0.11, 0.11, 0.113, 0.113, 0.122, 0.122, 0.125, 0.125, 0.131, 0.131, 0.133, 0.133, 0.134, 0.134, 0.135, 0.135, 0.136, 0.136, 0.14, 0.14, 0.144, 0.144, 0.145, 0.145, 0.147, 0.147, 0.155, 0.155, 0.157, 0.157, 0.158, 0.158, 0.159, 0.159, 0.16, 0.16, 0.161, 0.161, 0.164, 0.164, 0.171, 0.171, 0.176, 0.176, 0.177, 0.177, 0.179, 0.179, 0.181, 0.181, 0.182, 0.182, 0.186, 0.186, 0.188, 0.188, 0.19, 0.19, 0.192, 0.192, 0.196, 0.196, 0.197, 0.197, 0.201, 0.201, 0.202, 0.202, 0.203, 0.203, 0.206, 0.206, 0.208, 0.208, 0.21, 0.21, 0.213, 0.213, 0.222, 0.222, 0.226, 0.226, 0.23, 0.23, 0.232, 0.232, 0.233, 0.233, 0.234, 0.234, 0.238, 0.238, 0.24, 0.24, 0.243, 0.243, 0.244, 0.244, 0.245, 0.245, 0.247, 0.247, 0.249, 0.249, 0.251, 0.251, 0.253, 0.253, 0.258, 0.258, 0.262, 0.262, 0.267, 0.267, 0.268, 0.268, 0.269, 0.269, 0.273, 0.273, 0.277, 0.277, 0.278, 0.278, 0.281, 0.281, 0.282, 0.282, 0.285, 0.285, 0.291, 0.291, 0.292, 0.292, 0.293, 0.293, 0.296, 0.296, 0.298, 0.298, 0.302, 0.302, 0.303, 0.303, 0.304, 0.304, 0.306, 0.306, 0.308, 0.308, 0.309, 0.309, 0.313, 0.313, 0.314, 0.314, 0.316, 0.316, 0.317, 0.317, 0.318, 0.318, 0.321, 0.321, 0.323, 0.323, 0.324, 0.324, 0.325, 0.325, 0.326, 0.326, 0.327, 0.327, 0.332, 0.332, 0.333, 0.333, 0.334, 0.334, 0.335, 0.335, 0.337, 0.337, 0.338, 0.338, 0.342, 0.342, 0.343, 0.343, 0.349, 0.349, 0.351, 0.351, 0.357, 0.357, 0.359, 0.359, 0.36, 0.36, 0.365, 0.365, 0.366, 0.366, 0.368, 0.368, 0.37, 0.37, 0.372, 0.372, 0.375, 0.375, 0.376, 0.376, 0.377, 0.377, 0.38, 0.38, 0.382, 0.382, 0.385, 0.385, 0.388, 0.388, 0.39, 0.39, 0.391, 0.391, 0.392, 0.392, 0.393, 0.393, 0.394, 0.394, 0.395, 0.395, 0.397, 0.397, 0.398, 0.398, 0.401, 0.401, 0.405, 0.405, 0.407, 0.407, 0.408, 0.408, 0.41, 0.41, 0.411, 0.411, 0.413, 0.413, 0.414, 0.414, 0.415, 0.415, 0.416, 0.416, 0.418, 0.418, 0.42, 0.42, 0.422, 0.422, 0.423, 0.423, 0.425, 0.425, 0.426, 0.426, 0.429, 0.429, 0.43, 0.43, 0.433, 0.433, 0.434, 0.434, 0.436, 0.436, 0.44, 0.44, 0.446, 0.446, 0.447, 0.447, 0.448, 0.448, 0.449, 0.449, 0.45, 0.45, 0.451, 0.451, 0.454, 0.454, 0.455, 0.455, 0.456, 0.456, 0.457, 0.457, 0.458, 0.458, 0.459, 0.459, 0.46, 0.46, 0.461, 0.461, 0.467, 0.467, 0.474, 0.474, 0.475, 0.475, 0.477, 0.477, 0.479, 0.479, 0.48, 0.48, 0.483, 0.483, 0.484, 0.484, 0.485, 0.485, 0.487, 0.487, 0.488, 0.488, 0.489, 0.489, 0.494, 0.494, 0.495, 0.495, 0.497, 0.497, 0.498, 0.498, 0.499, 0.499, 0.503, 0.503, 0.504, 0.504, 0.505, 0.505, 0.506, 0.506, 0.507, 0.507, 0.508, 0.508, 0.51, 0.51, 0.512, 0.512, 0.513, 0.513, 0.515, 0.515, 0.516, 0.516, 0.517, 0.517, 0.518, 0.518, 0.521, 0.521, 0.523, 0.523, 0.524, 0.524, 0.527, 0.527, 0.528, 0.528, 0.53, 0.53, 0.531, 0.531, 0.532, 0.532, 0.533, 0.533, 0.534, 0.534, 0.535, 0.535, 0.539, 0.539, 0.54, 0.54, 0.541, 0.541, 0.542, 0.542, 0.544, 0.544, 0.545, 0.545, 0.55, 0.55, 0.551, 0.551, 0.552, 0.552, 0.553, 0.553, 0.554, 0.554, 0.555, 0.555, 0.556, 0.556, 0.558, 0.558, 0.559, 0.559, 0.56, 0.56, 0.562, 0.562, 0.564, 0.564, 0.565, 0.565, 0.566, 0.566, 0.567, 0.567, 0.568, 0.568, 0.569, 0.569, 0.57, 0.57, 0.571, 0.571, 0.572, 0.572, 0.574, 0.574, 0.575, 0.575, 0.576, 0.576, 0.577, 0.577, 0.578, 0.578, 0.58, 0.58, 0.581, 0.581, 0.582, 0.582, 0.583, 0.583, 0.584, 0.584, 0.585, 0.585, 0.586, 0.586, 0.587, 0.587, 0.588, 0.588, 0.589, 0.589, 0.59, 0.59, 0.592, 0.592, 0.594, 0.594, 0.595, 0.595, 0.596, 0.596, 0.597, 0.597, 0.598, 0.598, 0.6, 0.6, 0.601, 0.601, 0.602, 0.602, 0.603, 0.603, 0.604, 0.604, 0.61, 0.61, 0.613, 0.613, 0.615, 0.615, 0.618, 0.618, 0.619, 0.619, 0.62, 0.62, 0.621, 0.621, 0.624, 0.624, 0.627, 0.627, 0.63, 0.63, 0.631, 0.631, 0.632, 0.632, 0.633, 0.633, 0.634, 0.634, 0.636, 0.636, 0.637, 0.637, 0.638, 0.638, 0.639, 0.639, 0.64, 0.64, 0.642, 0.642, 0.651, 0.651, 0.652, 0.652, 0.653, 0.653, 0.655, 0.655, 0.656, 0.656, 0.66, 0.66, 0.661, 0.661, 0.662, 0.662, 0.663, 0.663, 0.665, 0.665, 0.667, 0.667, 0.669, 0.669, 0.67, 0.67, 0.671, 0.671, 0.672, 0.672, 0.673, 0.673, 0.675, 0.675, 0.679, 0.679, 0.683, 0.683, 0.686, 0.686, 0.687, 0.687, 0.689, 0.689, 0.691, 0.691, 0.693, 0.693, 0.694, 0.694, 0.697, 0.697, 0.698, 0.698, 0.701, 0.701, 0.702, 0.702, 0.703, 0.703, 0.708, 0.708, 0.709, 0.709, 0.71, 0.71, 0.717, 0.717, 0.72, 0.72, 0.724, 0.724, 0.725, 0.725, 0.728, 0.728, 0.729, 0.729, 0.73, 0.73, 0.731, 0.731, 0.732, 0.732, 0.733, 0.733, 0.735, 0.735, 0.736, 0.736, 0.737, 0.737, 0.74, 0.74, 0.741, 0.741, 0.742, 0.742, 0.744, 0.744, 0.746, 0.746, 0.748, 0.748, 0.749, 0.749, 0.751, 0.751, 0.752, 0.752, 0.754, 0.754, 0.757, 0.757, 0.76, 0.76, 0.763, 0.763, 0.767, 0.767, 0.77, 0.77, 0.772, 0.772, 0.776, 0.776, 0.778, 0.778, 0.779, 0.779, 0.78, 0.78, 0.784, 0.784, 0.79, 0.79, 0.791, 0.791, 0.793, 0.793, 0.795, 0.795, 0.8, 0.8, 0.806, 0.806, 0.811, 0.811, 0.814, 0.814, 0.815, 0.815, 0.823, 0.823, 0.827, 0.827, 0.83, 0.83, 0.836, 0.836, 0.838, 0.838, 0.839, 0.839, 0.84, 0.84, 0.846, 0.846, 0.847, 0.847, 0.849, 0.849, 0.85, 0.85, 0.852, 0.852, 0.857, 0.857, 0.861, 0.861, 0.862, 0.862, 0.873, 0.873, 0.874, 0.874, 0.875, 0.875, 0.88, 0.88, 0.883, 0.883, 0.884, 0.884, 0.889, 0.889, 0.89, 0.89, 0.901, 0.901, 0.903, 0.903, 0.909, 0.909, 0.911, 0.911, 0.916, 0.916, 0.921, 0.921, 0.926, 0.926, 0.928, 0.928, 0.931, 0.931, 0.938, 0.938, 0.939, 0.939, 0.94, 0.94, 0.949, 0.949, 0.951, 0.951, 0.955, 0.955, 0.957, 0.957, 0.962, 0.962, 0.965, 0.965, 0.969, 0.969, 0.97, 0.97, 0.972, 0.972, 0.974, 0.974, 0.977, 0.977, 0.979, 0.979, 0.981, 0.981, 0.987, 0.987, 0.991, 0.991, 0.993, 0.993, 0.996, 0.996, 0.998, 0.998, 0.999, 0.999, 1.0, 1.0], "precision": [0.5083884087442806, 0.5081383519837233, 0.5083969465648855, 0.5086558044806517, 0.5089149261334692, 0.5091743119266054, 0.5089240183579806, 0.5091836734693878, 0.50944359367024, 0.5097037793667007, 0.5099642309657639, 0.5102249488752556, 0.5104859335038363, 0.5102354145342887, 0.5099846390168971, 0.5102459016393442, 0.5105074320861097, 0.5102564102564102, 0.5100051308363264, 0.5097535934291582, 0.5100154083204931, 0.5097636176772867, 0.5095115681233933, 0.5097736625514403, 0.5095213587236233, 0.5092687950566427, 0.5090159711488923, 0.5087628865979381, 0.5090252707581228, 0.5087719298245614, 0.5085183273102736, 0.5082644628099173, 0.5080103359173127, 0.5077559462254395, 0.5075012933264356, 0.5077639751552795, 0.5080269290523045, 0.5082901554404146, 0.5080352514256091, 0.5077800829875518, 0.5080435910742086, 0.5077881619937694, 0.5075324675324675, 0.5077962577962578, 0.5080603224128966, 0.5078043704474505, 0.5075481520041645, 0.5072916666666667, 0.5075560187597707, 0.5078206465067779, 0.5080855503390714, 0.5083507306889353, 0.5080939947780679, 0.5078369905956113, 0.5081024568740199, 0.5083682008368201, 0.5081109366823653, 0.5078534031413613, 0.5081194342587743, 0.5083857442348009, 0.508652333508128, 0.5083945435466947, 0.5086614173228347, 0.5089285714285714, 0.5086705202312138, 0.5084121976866456, 0.5081536033666492, 0.5078947368421053, 0.5081621906266456, 0.5084299262381454, 0.5086979441222984, 0.5084388185654009, 0.508179419525066, 0.5079197465681098, 0.5081880612783941, 0.5079281183932347, 0.5076679005817029, 0.5074074074074074, 0.5071466384330333, 0.506885593220339, 0.5071542130365659, 0.5068928950159067, 0.506631299734748, 0.5069002123142251, 0.5066383430695698, 0.5063761955366631, 0.506113769271664, 0.5058510638297873, 0.5061202767429483, 0.5058572949946751, 0.5055940330314331, 0.505863539445629, 0.5061333333333333, 0.5064034151547492, 0.5061398825413774, 0.5058760683760684, 0.5056119722073757, 0.5053475935828877, 0.5050829320492242, 0.5048179871520343, 0.5045527584359936, 0.5042872454448017, 0.5040214477211796, 0.5042918454935622, 0.5040257648953301, 0.5042964554242749, 0.5045674368619022, 0.5043010752688172, 0.5045723507261969, 0.5043057050592035, 0.5040387722132472, 0.5037715517241379, 0.5035040431266846, 0.5032362459546925, 0.5029681597409607, 0.5026997840172787, 0.5029713668287412, 0.5027027027027027, 0.5024337479718767, 0.5021645021645021, 0.5024363833243097, 0.5021668472372698, 0.5018970189701897, 0.5021691973969631, 0.50244167118828, 0.502171552660152, 0.5019011406844106, 0.5016304347826087, 0.5013594344752583, 0.501088139281828, 0.5013609145345672, 0.5010893246187363, 0.500817438692098, 0.5005452562704471, 0.5002727768685216, 0.5, 0.5002730748225014, 0.5005464480874317, 0.5002733734281027, 0.5, 0.4997263273125342, 0.4994523548740416, 0.49917808219178084, 0.4994517543859649, 0.49917718047174986, 0.4989023051591657, 0.49917627677100496, 0.49945054945054945, 0.49917537108301263, 0.4988998899889989, 0.49862410566868465, 0.4983480176211454, 0.4980716253443526, 0.4977949283351709, 0.4980694980694981, 0.4977924944812362, 0.49751518498067365, 0.4977900552486188, 0.4975124378109453, 0.49723451327433627, 0.496956281128943, 0.49667774086378735, 0.496398891966759, 0.49611973392461195, 0.49584026622296173, 0.4955604883462819, 0.49528039977790117, 0.495, 0.4947192884936076, 0.4949944382647386, 0.49471341124095713, 0.49498886414253895, 0.49526462395543175, 0.49498327759197325, 0.4947016174010039, 0.49441964285714285, 0.49413735343383586, 0.49385474860335193, 0.4941307993292342, 0.49384787472035796, 0.4941242305540011, 0.49384098544232924, 0.4935574229691877, 0.49327354260089684, 0.49355019629837354, 0.49326599326599324, 0.49298147108366086, 0.4926966292134832, 0.4924114671163575, 0.4921259842519685, 0.4924029262802476, 0.49268018018018017, 0.4923943661971831, 0.4926719278466742, 0.49238578680203043, 0.49266365688487584, 0.4923771880293619, 0.492090395480226, 0.4918032786885246, 0.4915158371040724, 0.49122807017543857, 0.4909399773499434, 0.4906515580736544, 0.49036281179138325, 0.4900737379466818, 0.4897843359818388, 0.4894946053378762, 0.48977272727272725, 0.48948266060261514, 0.48976109215017066, 0.48947068867387594, 0.4891799544419134, 0.4888888888888889, 0.4885974914481186, 0.48887621220764405, 0.4885844748858447, 0.4882924043403769, 0.488, 0.48770726129216696, 0.4874141876430206, 0.48769318832283914, 0.48739977090492553, 0.4871060171919771, 0.4873853211009174, 0.48709122203098104, 0.4873708381171068, 0.4870763928776565, 0.4867816091954023, 0.4870615296147211, 0.48676639815880324, 0.48704663212435234, 0.4873271889400922, 0.48703170028818443, 0.4867358708189158, 0.4864396999422966, 0.48614318706697457, 0.4858463316002311, 0.48554913294797686, 0.48582995951417, 0.4861111111111111, 0.485813549507817, 0.4860950173812283, 0.48579710144927535, 0.48607888631090485, 0.485780615206036, 0.48548199767711964, 0.48576409064497383, 0.48546511627906974, 0.4851657940663176, 0.4848661233993015, 0.48456610366919045, 0.48426573426573427, 0.4839650145772595, 0.48424737456242706, 0.4839462930531232, 0.48364485981308414, 0.4833430742255991, 0.48362573099415207, 0.48332358104154477, 0.48302107728337235, 0.48271821909783247, 0.4824150058616647, 0.4826979472140763, 0.4823943661971831, 0.48209042865531415, 0.481786133960047, 0.48148148148148145, 0.4811764705882353, 0.48087110064743965, 0.48056537102473496, 0.48025928108426635, 0.4805424528301887, 0.48023598820059, 0.4805194805194805, 0.4802126402835204, 0.4799054373522459, 0.47959787108219987, 0.4798816568047337, 0.47957371225577267, 0.4792654028436019, 0.47895672791938354, 0.4786476868327402, 0.47833827893175074, 0.47862232779097386, 0.47831253713606653, 0.4780023781212842, 0.4776918500892326, 0.4773809523809524, 0.47706968433591423, 0.4767580452920143, 0.4770423375074538, 0.477326968973747, 0.47761194029850745, 0.477299880525687, 0.4769874476987448, 0.47667464114832536, 0.476361460203471, 0.47604790419161674, 0.4763331336129419, 0.47601918465227816, 0.47570485902819437, 0.4759903961584634, 0.4756756756756757, 0.4753605769230769, 0.4756464221286831, 0.4753309265944645, 0.47561709813365444, 0.4753012048192771, 0.47498493068113323, 0.4746682750301568, 0.4743512371756186, 0.47403381642512077, 0.47371601208459213, 0.4740024183796856, 0.47428917120387176, 0.4745762711864407, 0.4742580254391278, 0.47393939393939394, 0.4736203759854457, 0.4733009708737864, 0.47358834244080145, 0.4732685297691373, 0.4735562310030395, 0.4738442822384428, 0.47352404138770543, 0.47381242387332523, 0.4741011578305911, 0.474390243902439, 0.4740695546064674, 0.47374847374847373, 0.4740378741600489, 0.4743276283618582, 0.4740061162079511, 0.47368421052631576, 0.4733619105939988, 0.4730392156862745, 0.4733292458614347, 0.47300613496932514, 0.47268262737876, 0.47297297297297297, 0.4732636754763368, 0.47293972939729395, 0.4726153846153846, 0.4722906403940887, 0.47258163894023414, 0.4722564734895191, 0.4719309068476249, 0.47160493827160493, 0.471278567016677, 0.4715698393077874, 0.4712430426716141, 0.4709158415841584, 0.47058823529411764, 0.4708798017348203, 0.47055176689398637, 0.47022332506203474, 0.46989447548106766, 0.47018633540372673, 0.4698570540708515, 0.4695273631840796, 0.46919726197884254, 0.46948941469489414, 0.46978193146417446, 0.4694513715710723, 0.46912039925140364, 0.46941323345817726, 0.46908182386008745, 0.469375, 0.46904315196998125, 0.46871088861076343, 0.46900438321853477, 0.46867167919799496, 0.4689655172413793, 0.46863237139272274, 0.46829880728185813, 0.4685929648241206, 0.46825895663104966, 0.4679245283018868, 0.4682190056639396, 0.46788413098236775, 0.4675488342785129, 0.467843631778058, 0.46750788643533125, 0.4678030303030303, 0.4674668351231838, 0.46776232616940583, 0.4674256799493991, 0.4670886075949367, 0.4667511082963901, 0.4670468948035488, 0.46670894102726695, 0.467005076142132, 0.4666666666666667, 0.4669631512071156, 0.4672600127145582, 0.4669211195928753, 0.46658179503500957, 0.46687898089171975, 0.46717654557042704, 0.4674744897959184, 0.46777281429483086, 0.46807151979565775, 0.46773162939297125, 0.4680306905370844, 0.46833013435700577, 0.4679897567221511, 0.46828955797565663, 0.4685897435897436, 0.46824887748556765, 0.4685494223363286, 0.46885035324341684, 0.4685089974293059, 0.46881028938906755, 0.46846846846846846, 0.4687701223438506, 0.4684278350515464, 0.46808510638297873, 0.46774193548387094, 0.46804389928986445, 0.46834625322997414, 0.46864899806076277, 0.4683053040103493, 0.4686084142394822, 0.4682642487046632, 0.4679196370706416, 0.4675745784695201, 0.4672290720311486, 0.4675324675324675, 0.4678362573099415, 0.46749024707412223, 0.4671437865972674, 0.466796875, 0.4671009771986971, 0.46740547588005216, 0.46771037181996084, 0.46736292428198434, 0.46701502286087526, 0.4666666666666667, 0.46631785480706345, 0.46596858638743455, 0.4656188605108055, 0.46526867627785057, 0.46557377049180326, 0.4652230971128609, 0.46552856204858833, 0.46583442838370565, 0.46548323471400394, 0.46578947368421053, 0.4660961158657011, 0.4657444005270092, 0.4653922214897825, 0.4650395778364116, 0.4646864686468647, 0.46433289299867897, 0.4646397884996695, 0.46494708994708994, 0.46525479814692255, 0.46556291390728477, 0.46587143803843606, 0.46551724137931033, 0.46582614465826144, 0.46613545816733065, 0.4664451827242525, 0.46675531914893614, 0.46640053226879574, 0.466711051930759, 0.46635576282478347, 0.466, 0.4656437625083389, 0.465954606141522, 0.46626586506346024, 0.4659090909090909, 0.4662207357859532, 0.46586345381526106, 0.4655056932350971, 0.4651474530831099, 0.46545942320590206, 0.4651006711409396, 0.4654130288784419, 0.4650537634408602, 0.46469401479488903, 0.46500672947510097, 0.4653198653198653, 0.465633423180593, 0.4652730950775455, 0.4649122807017544, 0.46522619851451724, 0.4648648648648649, 0.4645030425963489, 0.4648173207036536, 0.46445497630331756, 0.46476964769647694, 0.46508474576271186, 0.4654002713704206, 0.4650373387644263, 0.46467391304347827, 0.46430999320190347, 0.46462585034013604, 0.4649421375085092, 0.4652588555858311, 0.4655760054533061, 0.465893587994543, 0.4662116040955631, 0.46653005464480873, 0.46684894053315107, 0.46716826265389877, 0.4668035592060233, 0.46643835616438356, 0.4660726525017135, 0.4657064471879287, 0.4660260809883322, 0.46634615384615385, 0.4666666666666667, 0.46698762035763414, 0.4666207845836201, 0.4662534435261708, 0.4658855961405927, 0.46551724137931033, 0.4658385093167702, 0.4661602209944751, 0.46579129232895644, 0.4654218533886584, 0.4657439446366782, 0.4660664819944598, 0.4663894663894664, 0.4667128987517337, 0.46703678001387927, 0.4673611111111111, 0.467685892981237, 0.46801112656467314, 0.4683368128044537, 0.46866295264623953, 0.4689895470383275, 0.46931659693165967, 0.4696441032798325, 0.4692737430167598, 0.469601677148847, 0.46923076923076923, 0.4695591322603219, 0.4698879551820728, 0.4695164681149264, 0.46984572230014027, 0.47017543859649125, 0.4705056179775281, 0.4701335207308503, 0.4704641350210971, 0.47009148486981, 0.4697183098591549, 0.4700493305144468, 0.4703808180535966, 0.47071277346506707, 0.471045197740113, 0.4706713780918728, 0.47029702970297027, 0.4706298655343241, 0.4702549575070821, 0.46987951807228917, 0.4702127659574468, 0.46983676366217175, 0.47017045454545453, 0.4705046197583511, 0.47083926031294454, 0.4711743772241993, 0.4707977207977208, 0.47113328581610836, 0.47075606276747506, 0.47109207708779444, 0.4714285714285714, 0.47176554681915656, 0.4721030042918455, 0.47172512526843235, 0.4713467048710602, 0.47096774193548385, 0.47058823529411764, 0.47092605886575734, 0.47054597701149425, 0.47088425593098493, 0.4712230215827338, 0.4715622750179986, 0.4719020172910663, 0.471521268925739, 0.47113997113997114, 0.4714801444043321, 0.47109826589595377, 0.47143890093998553, 0.4717800289435601, 0.4721216509775525, 0.47246376811594204, 0.47280638143582304, 0.4731494920174166, 0.47276688453159044, 0.4731104651162791, 0.47345454545454546, 0.4737991266375546, 0.47341587764020393, 0.47303206997084546, 0.4726477024070022, 0.47226277372262776, 0.4718772826880935, 0.47149122807017546, 0.47110460863204096, 0.4707174231332357, 0.4703296703296703, 0.4706744868035191, 0.471019809244314, 0.4713656387665198, 0.4709772226304188, 0.47058823529411764, 0.47093451066961, 0.47128129602356406, 0.4716285924834193, 0.471976401179941, 0.47158671586715867, 0.47193500738552435, 0.4722838137472284, 0.47263313609467456, 0.47298297557364916, 0.47333333333333333, 0.47368421052631576, 0.47403560830860536, 0.473645137342242, 0.4739970282317979, 0.47434944237918214, 0.4739583333333333, 0.4743112434847357, 0.47391952309985097, 0.4742729306487696, 0.47388059701492535, 0.47348767737117253, 0.47384155455904337, 0.4741959611069559, 0.47380239520958084, 0.47415730337078654, 0.4745127436281859, 0.4748687171792948, 0.4752252252252252, 0.4755822689706987, 0.47593984962406016, 0.47554552294958613, 0.4759036144578313, 0.47550866616428034, 0.475867269984917, 0.4762264150943396, 0.47658610271903323, 0.47694633408919124, 0.47655068078668683, 0.4769114307342922, 0.4772727272727273, 0.47687642153146326, 0.4764795144157815, 0.4760820045558087, 0.4764437689969605, 0.47604562737642586, 0.4756468797564688, 0.4752475247524752, 0.47560975609756095, 0.4759725400457666, 0.4763358778625954, 0.4766997708174179, 0.47629969418960244, 0.47589900535577656, 0.47549770290964777, 0.47586206896551725, 0.4762269938650307, 0.476592478894858, 0.47619047619047616, 0.4765564950038432, 0.47692307692307695, 0.47729022324865283, 0.4768875192604006, 0.4772552043176561, 0.47685185185185186, 0.4772200772200772, 0.4775888717156105, 0.4779582366589327, 0.4775541795665635, 0.47714949651433, 0.47674418604651164, 0.47711404189294027, 0.47748447204968947, 0.47707847707847706, 0.47667185069984447, 0.47704280155642026, 0.47741433021806856, 0.47778643803585347, 0.4781591263650546, 0.4785323965651834, 0.47890625, 0.4792806880375293, 0.4788732394366197, 0.47846515270164447, 0.4780564263322884, 0.47843137254901963, 0.47802197802197804, 0.47761194029850745, 0.4772012578616352, 0.4767899291896145, 0.4763779527559055, 0.47596532702915684, 0.47634069400630913, 0.47592738752959746, 0.476303317535545, 0.4758893280632411, 0.4762658227848101, 0.4766429136975455, 0.47702060221870046, 0.4773988897700238, 0.4777777777777778, 0.4781572676727562, 0.47774244833068363, 0.4781225139220366, 0.4785031847133758, 0.4788844621513944, 0.47926634768740034, 0.4796488427773344, 0.4792332268370607, 0.47961630695443647, 0.4792, 0.4787830264211369, 0.4791666666666667, 0.47955092221331197, 0.4799357945425361, 0.48032128514056227, 0.47990353697749194, 0.48028962188254226, 0.4806763285024155, 0.48106365834004833, 0.4814516129032258, 0.48184019370460046, 0.48222940226171246, 0.48181083265966046, 0.48220064724919093, 0.4817813765182186, 0.4821717990275527, 0.48256285482562855, 0.48214285714285715, 0.4825345247766044, 0.48292682926829267, 0.48331977217249794, 0.4837133550488599, 0.4832925835370823, 0.4828711256117455, 0.483265306122449, 0.48366013071895425, 0.4832379394930499, 0.4828150572831424, 0.4832104832104832, 0.48360655737704916, 0.48400328137817883, 0.48357963875205257, 0.48397699260476584, 0.484375, 0.4839506172839506, 0.4843492586490939, 0.48474855729596045, 0.48432343234323433, 0.4847233691164327, 0.48512396694214877, 0.4855252274607113, 0.48509933774834435, 0.4855012427506214, 0.4859038142620232, 0.4863070539419087, 0.48588039867109634, 0.486284289276808, 0.48668885191347755, 0.4870940882597835, 0.4866666666666667, 0.4870725604670559, 0.48664440734557596, 0.48705096073517123, 0.4874581939799331, 0.48786610878661085, 0.4882747068676717, 0.4886839899413244, 0.48825503355704697, 0.48866498740554154, 0.4890756302521008, 0.488645920941968, 0.4890572390572391, 0.489469250210615, 0.48903878583473864, 0.48945147679324896, 0.4890202702702703, 0.4885883347421809, 0.4890016920473773, 0.48856900931414055, 0.48898305084745763, 0.4893977947413062, 0.48896434634974534, 0.4893797790994053, 0.48894557823129253, 0.48936170212765956, 0.4889267461669506, 0.48934356351236147, 0.48976109215017066, 0.4901793339026473, 0.4905982905982906, 0.49101796407185627, 0.4914383561643836, 0.4910025706940874, 0.49056603773584906, 0.49098712446351933, 0.49054982817869414, 0.49097162510748066, 0.49139414802065406, 0.4909560723514212, 0.49137931034482757, 0.4909404659188956, 0.4913644214162349, 0.49178910976663787, 0.4922145328719723, 0.49177489177489175, 0.49220103986135183, 0.49176062445793584, 0.4921875, 0.4917463075586447, 0.49217391304347824, 0.4917319408181027, 0.4921602787456446, 0.4925893635571055, 0.49214659685863876, 0.4925764192139738, 0.49213286713286714, 0.4916885389326334, 0.4921190893169877, 0.4925503943908852, 0.4921052631578947, 0.4916593503072871, 0.492091388400703, 0.4925241864555849, 0.49295774647887325, 0.49251101321585905, 0.4929453262786596, 0.49338040600176525, 0.49381625441696114, 0.4942528735632184, 0.49380530973451325, 0.4942426926483614, 0.49379432624113473, 0.4933451641526176, 0.4937833037300178, 0.49422222222222223, 0.49466192170818507, 0.4951024042742654, 0.49554367201426025, 0.495985727029438, 0.4955357142857143, 0.4959785522788204, 0.4964221824686941, 0.4959713518352731, 0.496415770609319, 0.4968609865470852, 0.49730700179533216, 0.4977538185085355, 0.4982014388489209, 0.4977497749774977, 0.4981981981981982, 0.49864743011722273, 0.4981949458483754, 0.4986449864498645, 0.49909584086799275, 0.4995475113122172, 0.5, 0.499546690843155, 0.5, 0.5004541326067211, 0.5009090909090909, 0.5004549590536852, 0.5009107468123861, 0.5004557885141294, 0.5, 0.4995433789954338, 0.4990859232175503, 0.4986276303751144, 0.4990842490842491, 0.4986251145737855, 0.4990825688073395, 0.4995408631772268, 0.5, 0.500459981600736, 0.5009208103130756, 0.5004608294930876, 0.5, 0.5004616805170822, 0.5009242144177449, 0.5004625346901017, 0.5009259259259259, 0.5004633920296571, 0.5009276437847866, 0.500464252553389, 0.5009293680297398, 0.5013953488372093, 0.5018621973929237, 0.5013979496738118, 0.5009328358208955, 0.5004668534080299, 0.5, 0.500467726847521, 0.5009363295880149, 0.5014058106841612, 0.50093808630394, 0.5014084507042254, 0.5018796992481203, 0.5023518344308561, 0.5018832391713748, 0.5023562676720076, 0.5028301886792453, 0.5033050047214354, 0.502835538752363, 0.5033112582781457, 0.5037878787878788, 0.5042654028436019, 0.5047438330170778, 0.5052231718898386, 0.5047528517110266, 0.50523311132255, 0.5047619047619047, 0.5052430886558628, 0.5057251908396947, 0.5052531041069723, 0.5047801147227533, 0.5052631578947369, 0.5057471264367817, 0.5062320230105465, 0.5067178502879078, 0.5072046109510087, 0.5076923076923077, 0.5081809432146295, 0.5077071290944123, 0.5081967213114754, 0.5086872586872587, 0.5091787439613527, 0.5096711798839458, 0.510164569215876, 0.5106589147286822, 0.510184287099903, 0.5097087378640777, 0.5092322643343051, 0.5097276264591439, 0.5102239532619279, 0.5107212475633528, 0.511219512195122, 0.5107421875, 0.5112414467253177, 0.5117416829745597, 0.5122428991185113, 0.5127450980392156, 0.5132482826300294, 0.5137524557956779, 0.5142576204523107, 0.5137795275590551, 0.5133004926108374, 0.5138067061143984, 0.5143139190523198, 0.5138339920948617, 0.5133531157270029, 0.5128712871287129, 0.5133795837462835, 0.5138888888888888, 0.5143992055610725, 0.5149105367793241, 0.5144278606965174, 0.5149402390438247, 0.5154536390827518, 0.5149700598802395, 0.5154845154845155, 0.516, 0.5155155155155156, 0.5160320641282565, 0.5155466399197592, 0.5150602409638554, 0.5155778894472361, 0.5160965794768612, 0.5156092648539778, 0.5161290322580645, 0.515640766902119, 0.5151515151515151, 0.5156723963599595, 0.5161943319838057, 0.5167173252279635, 0.5162271805273834, 0.515736040609137, 0.516260162601626, 0.5157680569684638, 0.5162932790224033, 0.5158002038735984, 0.5163265306122449, 0.515832482124617, 0.516359918200409, 0.5168884339815762, 0.5174180327868853, 0.5169230769230769, 0.5174537987679672, 0.5169578622816033, 0.5174897119341564, 0.518022657054583, 0.5175257731958763, 0.5170278637770898, 0.5165289256198347, 0.516028955532575, 0.5165631469979296, 0.5170984455958549, 0.5176348547717843, 0.5181723779854621, 0.5176715176715176, 0.518210197710718, 0.51875, 0.5182481751824818, 0.5187891440501043, 0.5193312434691745, 0.5188284518828452, 0.518324607329843, 0.5188679245283019, 0.5183630640083945, 0.5189075630252101, 0.5184016824395373, 0.5178947368421053, 0.5173867228661749, 0.5168776371308017, 0.5163674762407603, 0.5169133192389006, 0.5174603174603175, 0.5169491525423728, 0.5174973488865323, 0.5180467091295117, 0.5175345377258236, 0.5180851063829788, 0.5186368477103301, 0.5181236673773987, 0.5176093916755603, 0.5181623931623932, 0.5176470588235295, 0.5182012847965739, 0.5187566988210075, 0.51931330472103, 0.5198711063372717, 0.5204301075268817, 0.5199138858988159, 0.5204741379310345, 0.5210355987055016, 0.521598272138229, 0.5221621621621622, 0.5227272727272727, 0.5222101841820151, 0.5216919739696312, 0.5211726384364821, 0.5217391304347826, 0.5212187159956474, 0.5217864923747276, 0.5212649945474372, 0.5207423580786026, 0.521311475409836, 0.5218818380743983, 0.5224534501642936, 0.5230263157894737, 0.5236004390779363, 0.5241758241758242, 0.5236523652365237, 0.5231277533039648, 0.523704520396913, 0.5242825607064018, 0.5248618784530387, 0.5243362831858407, 0.5249169435215947, 0.524390243902439, 0.5238623751387348, 0.5233333333333333, 0.5228031145717463, 0.522271714922049, 0.5217391304347826, 0.5212053571428571, 0.5217877094972067, 0.5212527964205816, 0.5207166853303471, 0.5201793721973094, 0.5196408529741863, 0.5191011235955056, 0.5185601799775028, 0.5191441441441441, 0.5197294250281849, 0.5191873589164786, 0.519774011299435, 0.5203619909502263, 0.5209513023782559, 0.5204081632653061, 0.5209988649262202, 0.5215909090909091, 0.5210466439135382, 0.5216400911161732, 0.5210946408209807, 0.521689497716895, 0.5222857142857142, 0.522883295194508, 0.5223367697594502, 0.5229357798165137, 0.5223880597014925, 0.5229885057471264, 0.523590333716916, 0.5230414746543779, 0.5236447520184544, 0.5242494226327945, 0.5248554913294797, 0.5254629629629629, 0.5249130938586327, 0.5243619489559165, 0.5238095238095238, 0.5244186046511627, 0.5250291036088475, 0.5244755244755245, 0.5250875145857643, 0.5257009345794392, 0.5251461988304094, 0.5257611241217799, 0.5252051582649473, 0.5258215962441315, 0.5264394829612221, 0.5270588235294118, 0.5265017667844523, 0.527122641509434, 0.526564344746163, 0.5271867612293144, 0.5266272189349113, 0.5260663507109005, 0.5255041518386714, 0.5249406175771971, 0.5243757431629013, 0.5238095238095238, 0.5244338498212158, 0.5250596658711217, 0.5256869772998806, 0.5251196172248804, 0.5245508982035928, 0.5239808153477218, 0.5234093637454982, 0.5240384615384616, 0.5246690734055355, 0.5240963855421686, 0.5235223160434258, 0.5241545893719807, 0.524788391777509, 0.5242130750605327, 0.5248484848484849, 0.5254854368932039, 0.5249088699878494, 0.524330900243309, 0.5237515225334958, 0.524390243902439, 0.525030525030525, 0.5256723716381418, 0.5250917992656059, 0.5257352941176471, 0.5251533742331288, 0.5245700245700246, 0.5239852398523985, 0.5246305418719212, 0.5252774352651048, 0.5246913580246914, 0.5253399258343634, 0.5247524752475248, 0.5241635687732342, 0.5248138957816377, 0.5254658385093167, 0.5248756218905473, 0.5255292652552926, 0.5249376558603491, 0.5243445692883895, 0.525, 0.5256570713391739, 0.5263157894736842, 0.5269761606022585, 0.5263819095477387, 0.5257861635220126, 0.5264483627204031, 0.5258511979823455, 0.5252525252525253, 0.5259165613147914, 0.5265822784810127, 0.5272496831432193, 0.5279187817258884, 0.5273189326556544, 0.5279898218829516, 0.5286624203821656, 0.5293367346938775, 0.5287356321839081, 0.5294117647058824, 0.528809218950064, 0.5294871794871795, 0.5301668806161746, 0.5295629820051414, 0.528957528957529, 0.529639175257732, 0.5290322580645161, 0.5297157622739018, 0.5304010349288486, 0.5310880829015544, 0.5304798962386511, 0.5298701298701298, 0.5305591677503251, 0.53125, 0.5319426336375489, 0.5313315926892951, 0.5320261437908497, 0.5314136125654451, 0.5307994757536042, 0.531496062992126, 0.5321944809461235, 0.5328947368421053, 0.5335968379446641, 0.5343007915567283, 0.535006605019815, 0.5357142857142857, 0.5364238410596026, 0.5371352785145889, 0.5378486055776892, 0.538563829787234, 0.5379494007989347, 0.5373333333333333, 0.5367156208277704, 0.536096256684492, 0.536813922356091, 0.5375335120643432, 0.5369127516778524, 0.5362903225806451, 0.5356662180349933, 0.5363881401617251, 0.5357624831309041, 0.5364864864864864, 0.5372124492557511, 0.5365853658536586, 0.5359565807327001, 0.5366847826086957, 0.5360544217687074, 0.5367847411444142, 0.5361527967257844, 0.5368852459016393, 0.5362517099863201, 0.536986301369863, 0.5377229080932785, 0.5384615384615384, 0.5392022008253095, 0.5399449035812672, 0.5393103448275862, 0.5400552486187845, 0.5394190871369294, 0.5401662049861495, 0.5409153952843273, 0.5402777777777777, 0.5396383866481224, 0.5403899721448467, 0.5397489539748954, 0.5391061452513967, 0.5384615384615384, 0.5392156862745098, 0.5399719495091164, 0.5407303370786517, 0.5414908579465542, 0.5422535211267606, 0.5416078984485191, 0.5409604519774012, 0.5403111739745403, 0.5410764872521246, 0.5404255319148936, 0.5397727272727273, 0.5405405405405406, 0.5398860398860399, 0.5392296718972895, 0.5385714285714286, 0.5393419170243204, 0.5401146131805158, 0.539454806312769, 0.5402298850574713, 0.539568345323741, 0.5403458213256485, 0.5396825396825397, 0.5390173410404624, 0.5383502170767004, 0.5391304347826087, 0.5399129172714079, 0.5392441860465116, 0.5385735080058224, 0.5393586005830904, 0.5386861313868613, 0.5380116959064327, 0.5387994143484627, 0.5381231671554252, 0.5374449339207048, 0.538235294117647, 0.5390279823269514, 0.5383480825958702, 0.5391432791728212, 0.5399408284023669, 0.5392592592592592, 0.5385756676557863, 0.537890044576523, 0.5372023809523809, 0.5365126676602087, 0.5373134328358209, 0.5366218236173393, 0.5374251497005988, 0.5367316341829086, 0.536036036036036, 0.5368421052631579, 0.536144578313253, 0.5354449472096531, 0.5347432024169184, 0.5340393343419062, 0.5333333333333333, 0.5326251896813353, 0.5334346504559271, 0.532724505327245, 0.5320121951219512, 0.5328244274809161, 0.5321100917431193, 0.5313935681470138, 0.5306748466257669, 0.5299539170506913, 0.5292307692307693, 0.5285053929121726, 0.529320987654321, 0.5301391035548686, 0.5309597523219814, 0.5317829457364341, 0.532608695652174, 0.5334370139968896, 0.5342679127725857, 0.5335413416536662, 0.534375, 0.5336463223787168, 0.5329153605015674, 0.5321821036106751, 0.5314465408805031, 0.5322834645669291, 0.5315457413249212, 0.5323854660347551, 0.5316455696202531, 0.5309033280507132, 0.5317460317460317, 0.5310015898251192, 0.5318471337579618, 0.5311004784688995, 0.5319488817891374, 0.5328, 0.532051282051282, 0.5329052969502408, 0.5321543408360129, 0.5314009661835749, 0.5306451612903226, 0.529886914378029, 0.529126213592233, 0.5299837925445705, 0.5308441558441559, 0.5317073170731708, 0.5325732899022801, 0.531810766721044, 0.5326797385620915, 0.5335515548281505, 0.5344262295081967, 0.5336617405582923, 0.5345394736842105, 0.5354200988467874, 0.5363036303630363, 0.5355371900826447, 0.5364238410596026, 0.5356550580431177, 0.5365448504983389, 0.5357737104825291, 0.535, 0.5358931552587646, 0.5351170568561873, 0.5343383584589615, 0.5335570469798657, 0.534453781512605, 0.5336700336700336, 0.5345699831365935, 0.535472972972973, 0.5346869712351946, 0.535593220338983, 0.5365025466893039, 0.5374149659863946, 0.5366269165247018, 0.5358361774744027, 0.5367521367521367, 0.5376712328767124, 0.5385934819897084, 0.5378006872852233, 0.5387263339070568, 0.5396551724137931, 0.538860103626943, 0.5380622837370242, 0.537261698440208, 0.5364583333333334, 0.5373913043478261, 0.5383275261324042, 0.537521815008726, 0.5384615384615384, 0.5376532399299475, 0.5368421052631579, 0.5377855887521968, 0.5387323943661971, 0.5396825396825397, 0.5388692579505301, 0.5380530973451327, 0.5390070921985816, 0.5399644760213144, 0.5391459074733096, 0.5401069518716578, 0.5410714285714285, 0.5420393559928444, 0.543010752688172, 0.5439856373429084, 0.5431654676258992, 0.5441441441441441, 0.5433212996389891, 0.5424954792043399, 0.5416666666666666, 0.5408348457350273, 0.5418181818181819, 0.5409836065573771, 0.5401459854014599, 0.5411334552102377, 0.5421245421245421, 0.5412844036697247, 0.5404411764705882, 0.5395948434622467, 0.540590405904059, 0.5397412199630314, 0.5407407407407407, 0.5398886827458256, 0.5408921933085502, 0.5400372439478585, 0.539179104477612, 0.5383177570093458, 0.5374531835205992, 0.5365853658536586, 0.5357142857142857, 0.536723163841808, 0.5358490566037736, 0.5349716446124764, 0.5340909090909091, 0.5351043643263758, 0.5361216730038023, 0.5352380952380953, 0.5362595419847328, 0.5353728489483748, 0.5344827586206896, 0.5335892514395394, 0.5346153846153846, 0.5337186897880539, 0.5347490347490348, 0.5338491295938105, 0.5329457364341085, 0.5320388349514563, 0.5311284046692607, 0.5321637426900585, 0.533203125, 0.5322896281800391, 0.5313725490196078, 0.5304518664047151, 0.5295275590551181, 0.5305719921104537, 0.5316205533596838, 0.5306930693069307, 0.5317460317460317, 0.532803180914513, 0.5338645418326693, 0.5329341317365269, 0.534, 0.533066132264529, 0.5321285140562249, 0.5311871227364185, 0.530241935483871, 0.5292929292929293, 0.5303643724696356, 0.5314401622718052, 0.532520325203252, 0.5315682281059063, 0.5306122448979592, 0.5296523517382413, 0.5286885245901639, 0.5297741273100616, 0.5288065843621399, 0.5278350515463918, 0.5268595041322314, 0.525879917184265, 0.524896265560166, 0.525987525987526, 0.525, 0.524008350730689, 0.5251046025104602, 0.5241090146750524, 0.523109243697479, 0.5242105263157895, 0.5253164556962026, 0.5264270613107822, 0.5254237288135594, 0.524416135881104, 0.5255319148936171, 0.5245202558635395, 0.5235042735042735, 0.5246252676659529, 0.5236051502145923, 0.524731182795699, 0.5237068965517241, 0.5248380129589633, 0.525974025974026, 0.527114967462039, 0.5282608695652173, 0.5294117647058824, 0.5305676855895196, 0.5317286652078774, 0.5328947368421053, 0.5340659340659341, 0.5352422907488987, 0.5364238410596026, 0.5376106194690266, 0.5365853658536586, 0.5355555555555556, 0.534521158129176, 0.5357142857142857, 0.5346756152125279, 0.5336322869955157, 0.5348314606741573, 0.536036036036036, 0.5349887133182845, 0.5339366515837104, 0.5328798185941043, 0.5318181818181819, 0.5330296127562643, 0.5342465753424658, 0.5331807780320366, 0.5344036697247706, 0.5333333333333333, 0.5345622119815668, 0.5334872979214781, 0.5324074074074074, 0.5336426914153132, 0.5325581395348837, 0.5314685314685315, 0.530373831775701, 0.5292740046838408, 0.5305164319248826, 0.5294117647058824, 0.5283018867924528, 0.5271867612293144, 0.5260663507109005, 0.5273159144893111, 0.5261904761904762, 0.5250596658711217, 0.5239234449760766, 0.5227817745803357, 0.5216346153846154, 0.5204819277108433, 0.5193236714975845, 0.5181598062953995, 0.5169902912621359, 0.5182481751824818, 0.5170731707317073, 0.5158924205378973, 0.5147058823529411, 0.515970515970516, 0.5172413793103449, 0.5185185185185185, 0.5173267326732673, 0.5161290322580645, 0.5174129353233831, 0.5187032418952618, 0.5175, 0.5162907268170426, 0.5175879396984925, 0.5188916876574308, 0.5202020202020202, 0.5189873417721519, 0.5177664974619289, 0.5165394402035624, 0.5178571428571429, 0.5191815856777494, 0.517948717948718, 0.519280205655527, 0.5180412371134021, 0.5193798449612403, 0.5181347150259067, 0.5168831168831168, 0.515625, 0.5143603133159269, 0.5157068062827225, 0.5170603674540682, 0.5157894736842106, 0.5171503957783641, 0.5185185185185185, 0.519893899204244, 0.5212765957446809, 0.52, 0.5187165775401069, 0.517426273458445, 0.5161290322580645, 0.5175202156334232, 0.518918918918919, 0.5176151761517616, 0.5163043478260869, 0.5177111716621253, 0.5163934426229508, 0.5150684931506849, 0.5164835164835165, 0.5179063360881543, 0.5165745856353591, 0.5152354570637119, 0.5166666666666667, 0.5153203342618384, 0.5139664804469274, 0.5126050420168067, 0.5112359550561798, 0.5126760563380282, 0.5112994350282486, 0.5127478753541076, 0.5113636363636364, 0.50997150997151, 0.5114285714285715, 0.5100286532951289, 0.5086206896551724, 0.5100864553314121, 0.5115606936416185, 0.5101449275362319, 0.5116279069767442, 0.5102040816326531, 0.5087719298245614, 0.5073313782991202, 0.5058823529411764, 0.504424778761062, 0.5059171597633136, 0.5044510385756676, 0.5029761904761905, 0.5014925373134328, 0.5, 0.4984984984984985, 0.49698795180722893, 0.4954682779456193, 0.49696969696969695, 0.49544072948328266, 0.49390243902439024, 0.4923547400611621, 0.4938650306748466, 0.49230769230769234, 0.49382716049382713, 0.4953560371517028, 0.4937888198757764, 0.4953271028037383, 0.49375, 0.4952978056426332, 0.4937106918238994, 0.4952681388012618, 0.4936708860759494, 0.49206349206349204, 0.49363057324840764, 0.49201277955271566, 0.49038461538461536, 0.4887459807073955, 0.4870967741935484, 0.4854368932038835, 0.4837662337662338, 0.4820846905537459, 0.4803921568627451, 0.4819672131147541, 0.48355263157894735, 0.48184818481848185, 0.48013245033112584, 0.48172757475083056, 0.48333333333333334, 0.4816053511705686, 0.48322147651006714, 0.48148148148148145, 0.4797297297297297, 0.47796610169491527, 0.47619047619047616, 0.4778156996587031, 0.4794520547945205, 0.47766323024054985, 0.47586206896551725, 0.4740484429065744, 0.4722222222222222, 0.4738675958188153, 0.4755244755244755, 0.47368421052631576, 0.4753521126760563, 0.47703180212014135, 0.4787234042553192, 0.47686832740213525, 0.4785714285714286, 0.4767025089605735, 0.4784172661870504, 0.47653429602888087, 0.4746376811594203, 0.4763636363636364, 0.4781021897810219, 0.47985347985347987, 0.47794117647058826, 0.47601476014760147, 0.4740740740740741, 0.4721189591078067, 0.4701492537313433, 0.4681647940074906, 0.4699248120300752, 0.4716981132075472, 0.4734848484848485, 0.4752851711026616, 0.4732824427480916, 0.47126436781609193, 0.46923076923076923, 0.47104247104247104, 0.4689922480620155, 0.4669260700389105, 0.46484375, 0.4627450980392157, 0.46062992125984253, 0.45849802371541504, 0.45634920634920634, 0.4541832669322709, 0.452, 0.4538152610441767, 0.45161290322580644, 0.4493927125506073, 0.44715447154471544, 0.4489795918367347, 0.44672131147540983, 0.448559670781893, 0.45041322314049587, 0.44813278008298757, 0.44583333333333336, 0.4476987447698745, 0.4495798319327731, 0.4472573839662447, 0.4449152542372881, 0.4425531914893617, 0.4444444444444444, 0.44206008583690987, 0.4396551724137931, 0.44155844155844154, 0.4391304347826087, 0.4410480349344978, 0.43859649122807015, 0.43612334801762115, 0.4336283185840708, 0.4311111111111111, 0.4330357142857143, 0.4304932735426009, 0.42792792792792794, 0.4253393665158371, 0.42727272727272725, 0.4246575342465753, 0.42660550458715596, 0.42857142857142855, 0.4305555555555556, 0.42790697674418604, 0.42990654205607476, 0.431924882629108, 0.4339622641509434, 0.43601895734597157, 0.43333333333333335, 0.4354066985645933, 0.4326923076923077, 0.43478260869565216, 0.4368932038834951, 0.43414634146341463, 0.43137254901960786, 0.43349753694581283, 0.43564356435643564, 0.43781094527363185, 0.435, 0.4321608040201005, 0.4292929292929293, 0.4263959390862944, 0.42857142857142855, 0.4307692307692308, 0.4329896907216495, 0.43005181347150256, 0.4322916666666667, 0.43455497382198954, 0.43157894736842106, 0.43386243386243384, 0.43617021276595747, 0.4385026737967914, 0.44086021505376344, 0.43783783783783786, 0.43478260869565216, 0.4371584699453552, 0.43956043956043955, 0.4419889502762431, 0.4444444444444444, 0.44692737430167595, 0.449438202247191, 0.4519774011299435, 0.44886363636363635, 0.44571428571428573, 0.4425287356321839, 0.44508670520231214, 0.4418604651162791, 0.43859649122807015, 0.4411764705882353, 0.4378698224852071, 0.43452380952380953, 0.4311377245508982, 0.42771084337349397, 0.42424242424242425, 0.42073170731707316, 0.4171779141104294, 0.41358024691358025, 0.4161490683229814, 0.4125, 0.4088050314465409, 0.41139240506329117, 0.40764331210191085, 0.40384615384615385, 0.4, 0.4025974025974026, 0.40522875816993464, 0.40131578947368424, 0.3973509933774834, 0.3933333333333333, 0.38926174496644295, 0.3918918918918919, 0.3945578231292517, 0.3904109589041096, 0.38620689655172413, 0.3819444444444444, 0.38461538461538464, 0.38028169014084506, 0.3829787234042553, 0.37857142857142856, 0.381294964028777, 0.37681159420289856, 0.3722627737226277, 0.36764705882352944, 0.37037037037037035, 0.3656716417910448, 0.3609022556390977, 0.3560606060606061, 0.3511450381679389, 0.35384615384615387, 0.3488372093023256, 0.34375, 0.33858267716535434, 0.3333333333333333, 0.336, 0.3387096774193548, 0.3333333333333333, 0.32786885245901637, 0.32231404958677684, 0.31666666666666665, 0.31092436974789917, 0.3135593220338983, 0.3076923076923077, 0.3017241379310345, 0.30434782608695654, 0.30701754385964913, 0.3008849557522124, 0.29464285714285715, 0.2972972972972973, 0.2909090909090909, 0.28440366972477066, 0.2777777777777778, 0.27102803738317754, 0.27358490566037735, 0.26666666666666666, 0.2692307692307692, 0.27184466019417475, 0.2647058823529412, 0.25742574257425743, 0.26, 0.26262626262626265, 0.25510204081632654, 0.24742268041237114, 0.25, 0.24210526315789474, 0.23404255319148937, 0.23655913978494625, 0.22826086956521738, 0.21978021978021978, 0.2222222222222222, 0.21348314606741572, 0.20454545454545456, 0.19540229885057472, 0.19767441860465115, 0.18823529411764706, 0.17857142857142858, 0.1686746987951807, 0.15853658536585366, 0.16049382716049382, 0.1625, 0.16455696202531644, 0.16666666666666666, 0.15584415584415584, 0.15789473684210525, 0.16, 0.16216216216216217, 0.1643835616438356, 0.1527777777777778, 0.14084507042253522, 0.14285714285714285, 0.13043478260869565, 0.11764705882352941, 0.11940298507462686, 0.12121212121212122, 0.1076923076923077, 0.09375, 0.07936507936507936, 0.06451612903225806, 0.04918032786885246, 0.05, 0.05084745762711865, 0.034482758620689655, 0.03508771929824561, 0.03571428571428571, 0.03636363636363636, 0.018518518518518517, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 1.0], "recall": [1.0, 0.999, 0.999, 0.999, 0.999, 0.999, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.997, 0.996, 0.996, 0.996, 0.995, 0.994, 0.993, 0.993, 0.992, 0.991, 0.991, 0.99, 0.989, 0.988, 0.987, 0.987, 0.986, 0.985, 0.984, 0.983, 0.982, 0.981, 0.981, 0.981, 0.981, 0.98, 0.979, 0.979, 0.978, 0.977, 0.977, 0.977, 0.976, 0.975, 0.974, 0.974, 0.974, 0.974, 0.974, 0.973, 0.972, 0.972, 0.972, 0.971, 0.97, 0.97, 0.97, 0.97, 0.969, 0.969, 0.969, 0.968, 0.967, 0.966, 0.965, 0.965, 0.965, 0.965, 0.964, 0.963, 0.962, 0.962, 0.961, 0.96, 0.959, 0.958, 0.957, 0.957, 0.956, 0.955, 0.955, 0.954, 0.953, 0.952, 0.951, 0.951, 0.95, 0.949, 0.949, 0.949, 0.949, 0.948, 0.947, 0.946, 0.945, 0.944, 0.943, 0.942, 0.941, 0.94, 0.94, 0.939, 0.939, 0.939, 0.938, 0.938, 0.937, 0.936, 0.935, 0.934, 0.933, 0.932, 0.931, 0.931, 0.93, 0.929, 0.928, 0.928, 0.927, 0.926, 0.926, 0.926, 0.925, 0.924, 0.923, 0.922, 0.921, 0.921, 0.92, 0.919, 0.918, 0.917, 0.916, 0.916, 0.916, 0.915, 0.914, 0.913, 0.912, 0.911, 0.911, 0.91, 0.909, 0.909, 0.909, 0.908, 0.907, 0.906, 0.905, 0.904, 0.903, 0.903, 0.902, 0.901, 0.901, 0.9, 0.899, 0.898, 0.897, 0.896, 0.895, 0.894, 0.893, 0.892, 0.891, 0.89, 0.89, 0.889, 0.889, 0.889, 0.888, 0.887, 0.886, 0.885, 0.884, 0.884, 0.883, 0.883, 0.882, 0.881, 0.88, 0.88, 0.879, 0.878, 0.877, 0.876, 0.875, 0.875, 0.875, 0.874, 0.874, 0.873, 0.873, 0.872, 0.871, 0.87, 0.869, 0.868, 0.867, 0.866, 0.865, 0.864, 0.863, 0.862, 0.862, 0.861, 0.861, 0.86, 0.859, 0.858, 0.857, 0.857, 0.856, 0.855, 0.854, 0.853, 0.852, 0.852, 0.851, 0.85, 0.85, 0.849, 0.849, 0.848, 0.847, 0.847, 0.846, 0.846, 0.846, 0.845, 0.844, 0.843, 0.842, 0.841, 0.84, 0.84, 0.84, 0.839, 0.839, 0.838, 0.838, 0.837, 0.836, 0.836, 0.835, 0.834, 0.833, 0.832, 0.831, 0.83, 0.83, 0.829, 0.828, 0.827, 0.827, 0.826, 0.825, 0.824, 0.823, 0.823, 0.822, 0.821, 0.82, 0.819, 0.818, 0.817, 0.816, 0.815, 0.815, 0.814, 0.814, 0.813, 0.812, 0.811, 0.811, 0.81, 0.809, 0.808, 0.807, 0.806, 0.806, 0.805, 0.804, 0.803, 0.802, 0.801, 0.8, 0.8, 0.8, 0.8, 0.799, 0.798, 0.797, 0.796, 0.795, 0.795, 0.794, 0.793, 0.793, 0.792, 0.791, 0.791, 0.79, 0.79, 0.789, 0.788, 0.787, 0.786, 0.785, 0.784, 0.784, 0.784, 0.784, 0.783, 0.782, 0.781, 0.78, 0.78, 0.779, 0.779, 0.779, 0.778, 0.778, 0.778, 0.778, 0.777, 0.776, 0.776, 0.776, 0.775, 0.774, 0.773, 0.772, 0.772, 0.771, 0.77, 0.77, 0.77, 0.769, 0.768, 0.767, 0.767, 0.766, 0.765, 0.764, 0.763, 0.763, 0.762, 0.761, 0.76, 0.76, 0.759, 0.758, 0.757, 0.757, 0.756, 0.755, 0.754, 0.754, 0.754, 0.753, 0.752, 0.752, 0.751, 0.751, 0.75, 0.749, 0.749, 0.748, 0.748, 0.747, 0.746, 0.746, 0.745, 0.744, 0.744, 0.743, 0.742, 0.742, 0.741, 0.741, 0.74, 0.74, 0.739, 0.738, 0.737, 0.737, 0.736, 0.736, 0.735, 0.735, 0.735, 0.734, 0.733, 0.733, 0.733, 0.733, 0.733, 0.733, 0.732, 0.732, 0.732, 0.731, 0.731, 0.731, 0.73, 0.73, 0.73, 0.729, 0.729, 0.728, 0.728, 0.727, 0.726, 0.725, 0.725, 0.725, 0.725, 0.724, 0.724, 0.723, 0.722, 0.721, 0.72, 0.72, 0.72, 0.719, 0.718, 0.717, 0.717, 0.717, 0.717, 0.716, 0.715, 0.714, 0.713, 0.712, 0.711, 0.71, 0.71, 0.709, 0.709, 0.709, 0.708, 0.708, 0.708, 0.707, 0.706, 0.705, 0.704, 0.703, 0.703, 0.703, 0.703, 0.703, 0.703, 0.702, 0.702, 0.702, 0.702, 0.702, 0.701, 0.701, 0.7, 0.699, 0.698, 0.698, 0.698, 0.697, 0.697, 0.696, 0.695, 0.694, 0.694, 0.693, 0.693, 0.692, 0.691, 0.691, 0.691, 0.691, 0.69, 0.689, 0.689, 0.688, 0.687, 0.687, 0.686, 0.686, 0.686, 0.686, 0.685, 0.684, 0.683, 0.683, 0.683, 0.683, 0.683, 0.683, 0.683, 0.683, 0.683, 0.683, 0.682, 0.681, 0.68, 0.679, 0.679, 0.679, 0.679, 0.679, 0.678, 0.677, 0.676, 0.675, 0.675, 0.675, 0.674, 0.673, 0.673, 0.673, 0.673, 0.673, 0.673, 0.673, 0.673, 0.673, 0.673, 0.673, 0.673, 0.673, 0.673, 0.672, 0.672, 0.671, 0.671, 0.671, 0.67, 0.67, 0.67, 0.67, 0.669, 0.669, 0.668, 0.667, 0.667, 0.667, 0.667, 0.667, 0.666, 0.665, 0.665, 0.664, 0.663, 0.663, 0.662, 0.662, 0.662, 0.662, 0.662, 0.661, 0.661, 0.66, 0.66, 0.66, 0.66, 0.66, 0.659, 0.658, 0.657, 0.656, 0.656, 0.655, 0.655, 0.655, 0.655, 0.655, 0.654, 0.653, 0.653, 0.652, 0.652, 0.652, 0.652, 0.652, 0.652, 0.652, 0.651, 0.651, 0.651, 0.651, 0.65, 0.649, 0.648, 0.647, 0.646, 0.645, 0.644, 0.643, 0.642, 0.642, 0.642, 0.642, 0.641, 0.64, 0.64, 0.64, 0.64, 0.64, 0.639, 0.639, 0.639, 0.639, 0.639, 0.639, 0.639, 0.639, 0.638, 0.638, 0.638, 0.637, 0.637, 0.636, 0.636, 0.635, 0.634, 0.634, 0.634, 0.633, 0.633, 0.633, 0.633, 0.633, 0.633, 0.633, 0.632, 0.632, 0.631, 0.631, 0.631, 0.631, 0.631, 0.63, 0.63, 0.63, 0.629, 0.628, 0.627, 0.627, 0.626, 0.625, 0.624, 0.624, 0.624, 0.624, 0.624, 0.623, 0.622, 0.621, 0.621, 0.621, 0.621, 0.62, 0.62, 0.62, 0.62, 0.619, 0.619, 0.618, 0.618, 0.618, 0.618, 0.617, 0.616, 0.615, 0.615, 0.615, 0.614, 0.613, 0.613, 0.613, 0.613, 0.613, 0.613, 0.613, 0.613, 0.612, 0.611, 0.61, 0.61, 0.609, 0.608, 0.607, 0.606, 0.605, 0.604, 0.604, 0.603, 0.603, 0.602, 0.602, 0.602, 0.602, 0.602, 0.602, 0.602, 0.601, 0.601, 0.601, 0.601, 0.601, 0.601, 0.6, 0.6, 0.599, 0.598, 0.598, 0.598, 0.598, 0.598, 0.597, 0.597, 0.597, 0.597, 0.597, 0.597, 0.597, 0.596, 0.596, 0.595, 0.595, 0.595, 0.594, 0.594, 0.594, 0.594, 0.594, 0.593, 0.592, 0.592, 0.592, 0.591, 0.59, 0.59, 0.59, 0.59, 0.589, 0.589, 0.589, 0.588, 0.588, 0.588, 0.587, 0.587, 0.587, 0.587, 0.586, 0.586, 0.586, 0.586, 0.585, 0.585, 0.585, 0.585, 0.584, 0.584, 0.583, 0.583, 0.583, 0.583, 0.583, 0.583, 0.582, 0.582, 0.582, 0.581, 0.581, 0.581, 0.58, 0.58, 0.579, 0.578, 0.578, 0.577, 0.577, 0.577, 0.576, 0.576, 0.575, 0.575, 0.574, 0.574, 0.574, 0.574, 0.574, 0.574, 0.574, 0.573, 0.572, 0.572, 0.571, 0.571, 0.571, 0.57, 0.57, 0.569, 0.569, 0.569, 0.569, 0.568, 0.568, 0.567, 0.567, 0.566, 0.566, 0.565, 0.565, 0.565, 0.564, 0.564, 0.563, 0.562, 0.562, 0.562, 0.561, 0.56, 0.56, 0.56, 0.56, 0.559, 0.559, 0.559, 0.559, 0.559, 0.558, 0.558, 0.557, 0.556, 0.556, 0.556, 0.556, 0.556, 0.556, 0.556, 0.555, 0.555, 0.555, 0.554, 0.554, 0.554, 0.554, 0.554, 0.554, 0.553, 0.553, 0.553, 0.552, 0.552, 0.552, 0.552, 0.552, 0.551, 0.551, 0.551, 0.551, 0.55, 0.55, 0.549, 0.548, 0.547, 0.546, 0.545, 0.545, 0.544, 0.544, 0.544, 0.544, 0.544, 0.544, 0.543, 0.542, 0.542, 0.542, 0.541, 0.541, 0.54, 0.54, 0.539, 0.539, 0.539, 0.539, 0.538, 0.537, 0.536, 0.535, 0.535, 0.535, 0.535, 0.534, 0.534, 0.534, 0.534, 0.533, 0.533, 0.533, 0.533, 0.532, 0.532, 0.532, 0.532, 0.532, 0.532, 0.531, 0.531, 0.53, 0.53, 0.53, 0.529, 0.528, 0.528, 0.528, 0.528, 0.528, 0.528, 0.528, 0.528, 0.527, 0.527, 0.527, 0.527, 0.527, 0.527, 0.527, 0.526, 0.525, 0.524, 0.524, 0.524, 0.524, 0.524, 0.523, 0.523, 0.523, 0.523, 0.523, 0.523, 0.523, 0.523, 0.522, 0.521, 0.521, 0.521, 0.52, 0.519, 0.518, 0.518, 0.518, 0.518, 0.518, 0.517, 0.517, 0.517, 0.516, 0.516, 0.516, 0.515, 0.515, 0.514, 0.513, 0.513, 0.513, 0.512, 0.512, 0.511, 0.51, 0.51, 0.51, 0.51, 0.509, 0.508, 0.508, 0.507, 0.507, 0.506, 0.506, 0.505, 0.505, 0.505, 0.505, 0.504, 0.504, 0.503, 0.503, 0.503, 0.502, 0.501, 0.5, 0.499, 0.499, 0.499, 0.499, 0.499, 0.498, 0.498, 0.498, 0.497, 0.497, 0.497, 0.496, 0.495, 0.495, 0.494, 0.494, 0.493, 0.492, 0.491, 0.49, 0.489, 0.489, 0.489, 0.488, 0.488, 0.488, 0.487, 0.487, 0.487, 0.486, 0.485, 0.485, 0.484, 0.484, 0.484, 0.484, 0.484, 0.484, 0.483, 0.483, 0.483, 0.483, 0.483, 0.483, 0.482, 0.481, 0.48, 0.48, 0.479, 0.479, 0.478, 0.477, 0.477, 0.477, 0.477, 0.477, 0.477, 0.477, 0.476, 0.475, 0.475, 0.475, 0.475, 0.474, 0.474, 0.473, 0.472, 0.471, 0.47, 0.469, 0.468, 0.467, 0.467, 0.466, 0.465, 0.464, 0.463, 0.462, 0.461, 0.461, 0.461, 0.46, 0.46, 0.46, 0.46, 0.459, 0.459, 0.459, 0.458, 0.458, 0.457, 0.457, 0.457, 0.457, 0.456, 0.456, 0.455, 0.455, 0.455, 0.454, 0.454, 0.454, 0.454, 0.454, 0.453, 0.452, 0.451, 0.451, 0.451, 0.45, 0.45, 0.45, 0.449, 0.449, 0.448, 0.448, 0.448, 0.448, 0.447, 0.447, 0.446, 0.446, 0.445, 0.444, 0.443, 0.442, 0.441, 0.44, 0.44, 0.44, 0.44, 0.439, 0.438, 0.437, 0.436, 0.436, 0.436, 0.435, 0.434, 0.434, 0.434, 0.433, 0.433, 0.433, 0.432, 0.431, 0.43, 0.43, 0.43, 0.43, 0.429, 0.429, 0.428, 0.427, 0.426, 0.426, 0.426, 0.425, 0.425, 0.424, 0.423, 0.423, 0.423, 0.422, 0.422, 0.421, 0.42, 0.42, 0.42, 0.42, 0.42, 0.419, 0.418, 0.418, 0.417, 0.416, 0.416, 0.416, 0.416, 0.416, 0.415, 0.415, 0.415, 0.415, 0.414, 0.414, 0.413, 0.413, 0.413, 0.412, 0.411, 0.411, 0.41, 0.41, 0.41, 0.41, 0.409, 0.408, 0.408, 0.408, 0.408, 0.407, 0.407, 0.406, 0.405, 0.405, 0.405, 0.405, 0.405, 0.405, 0.405, 0.405, 0.405, 0.405, 0.405, 0.405, 0.404, 0.403, 0.402, 0.401, 0.401, 0.401, 0.4, 0.399, 0.398, 0.398, 0.397, 0.397, 0.397, 0.396, 0.395, 0.395, 0.394, 0.394, 0.393, 0.393, 0.392, 0.392, 0.392, 0.392, 0.392, 0.392, 0.391, 0.391, 0.39, 0.39, 0.39, 0.389, 0.388, 0.388, 0.387, 0.386, 0.385, 0.385, 0.385, 0.385, 0.385, 0.385, 0.384, 0.383, 0.382, 0.382, 0.381, 0.38, 0.38, 0.379, 0.378, 0.377, 0.377, 0.377, 0.376, 0.376, 0.375, 0.375, 0.374, 0.373, 0.372, 0.372, 0.372, 0.371, 0.37, 0.37, 0.369, 0.368, 0.368, 0.367, 0.366, 0.366, 0.366, 0.365, 0.365, 0.365, 0.364, 0.363, 0.362, 0.361, 0.36, 0.36, 0.359, 0.359, 0.358, 0.357, 0.357, 0.356, 0.355, 0.354, 0.353, 0.352, 0.351, 0.351, 0.35, 0.349, 0.349, 0.348, 0.347, 0.346, 0.345, 0.344, 0.343, 0.343, 0.343, 0.343, 0.343, 0.343, 0.343, 0.343, 0.342, 0.342, 0.341, 0.34, 0.339, 0.338, 0.338, 0.337, 0.337, 0.336, 0.335, 0.335, 0.334, 0.334, 0.333, 0.333, 0.333, 0.332, 0.332, 0.331, 0.33, 0.329, 0.328, 0.327, 0.327, 0.327, 0.327, 0.327, 0.326, 0.326, 0.326, 0.326, 0.325, 0.325, 0.325, 0.325, 0.324, 0.324, 0.323, 0.323, 0.322, 0.321, 0.321, 0.32, 0.319, 0.318, 0.318, 0.317, 0.317, 0.317, 0.316, 0.316, 0.316, 0.316, 0.315, 0.314, 0.314, 0.314, 0.314, 0.313, 0.313, 0.313, 0.312, 0.311, 0.31, 0.309, 0.309, 0.309, 0.308, 0.308, 0.307, 0.306, 0.306, 0.306, 0.306, 0.305, 0.304, 0.304, 0.304, 0.303, 0.303, 0.303, 0.303, 0.303, 0.303, 0.302, 0.302, 0.301, 0.3, 0.299, 0.298, 0.298, 0.297, 0.296, 0.296, 0.296, 0.295, 0.294, 0.293, 0.293, 0.292, 0.292, 0.291, 0.291, 0.29, 0.289, 0.288, 0.287, 0.286, 0.285, 0.285, 0.284, 0.283, 0.282, 0.282, 0.282, 0.281, 0.281, 0.28, 0.279, 0.278, 0.278, 0.277, 0.277, 0.276, 0.275, 0.274, 0.273, 0.273, 0.273, 0.272, 0.271, 0.27, 0.269, 0.269, 0.269, 0.268, 0.268, 0.268, 0.268, 0.267, 0.267, 0.266, 0.265, 0.264, 0.263, 0.262, 0.262, 0.262, 0.262, 0.261, 0.26, 0.259, 0.258, 0.258, 0.257, 0.256, 0.255, 0.254, 0.253, 0.253, 0.252, 0.251, 0.251, 0.25, 0.249, 0.249, 0.249, 0.249, 0.248, 0.247, 0.247, 0.246, 0.245, 0.245, 0.244, 0.244, 0.243, 0.243, 0.243, 0.243, 0.243, 0.243, 0.243, 0.243, 0.243, 0.243, 0.243, 0.243, 0.243, 0.242, 0.241, 0.24, 0.24, 0.239, 0.238, 0.238, 0.238, 0.237, 0.236, 0.235, 0.234, 0.234, 0.234, 0.233, 0.233, 0.232, 0.232, 0.231, 0.23, 0.23, 0.229, 0.228, 0.227, 0.226, 0.226, 0.225, 0.224, 0.223, 0.222, 0.222, 0.221, 0.22, 0.219, 0.218, 0.217, 0.216, 0.215, 0.214, 0.213, 0.213, 0.212, 0.211, 0.21, 0.21, 0.21, 0.21, 0.209, 0.208, 0.208, 0.208, 0.207, 0.206, 0.206, 0.206, 0.206, 0.205, 0.204, 0.203, 0.203, 0.203, 0.202, 0.202, 0.201, 0.201, 0.2, 0.199, 0.198, 0.197, 0.197, 0.197, 0.196, 0.196, 0.196, 0.196, 0.196, 0.195, 0.194, 0.193, 0.192, 0.192, 0.192, 0.191, 0.19, 0.19, 0.189, 0.188, 0.188, 0.188, 0.187, 0.186, 0.186, 0.185, 0.184, 0.183, 0.182, 0.182, 0.181, 0.181, 0.18, 0.179, 0.179, 0.178, 0.177, 0.177, 0.177, 0.176, 0.176, 0.175, 0.174, 0.173, 0.172, 0.171, 0.171, 0.17, 0.169, 0.168, 0.167, 0.166, 0.165, 0.164, 0.164, 0.163, 0.162, 0.161, 0.161, 0.16, 0.16, 0.16, 0.159, 0.159, 0.158, 0.158, 0.157, 0.157, 0.156, 0.155, 0.155, 0.154, 0.153, 0.152, 0.151, 0.15, 0.149, 0.148, 0.147, 0.147, 0.147, 0.146, 0.145, 0.145, 0.145, 0.144, 0.144, 0.143, 0.142, 0.141, 0.14, 0.14, 0.14, 0.139, 0.138, 0.137, 0.136, 0.136, 0.136, 0.135, 0.135, 0.135, 0.135, 0.134, 0.134, 0.133, 0.133, 0.132, 0.131, 0.131, 0.131, 0.131, 0.13, 0.129, 0.128, 0.127, 0.126, 0.125, 0.125, 0.125, 0.125, 0.125, 0.124, 0.123, 0.122, 0.122, 0.121, 0.12, 0.119, 0.118, 0.117, 0.116, 0.115, 0.114, 0.113, 0.113, 0.112, 0.111, 0.11, 0.11, 0.109, 0.109, 0.109, 0.108, 0.107, 0.107, 0.107, 0.106, 0.105, 0.104, 0.104, 0.103, 0.102, 0.102, 0.101, 0.101, 0.1, 0.099, 0.098, 0.097, 0.097, 0.096, 0.095, 0.094, 0.094, 0.093, 0.093, 0.093, 0.093, 0.092, 0.092, 0.092, 0.092, 0.092, 0.091, 0.091, 0.09, 0.09, 0.09, 0.089, 0.088, 0.088, 0.088, 0.088, 0.087, 0.086, 0.085, 0.084, 0.084, 0.084, 0.084, 0.083, 0.083, 0.083, 0.082, 0.082, 0.082, 0.082, 0.082, 0.081, 0.08, 0.08, 0.08, 0.08, 0.08, 0.08, 0.08, 0.08, 0.079, 0.078, 0.077, 0.077, 0.076, 0.075, 0.075, 0.074, 0.073, 0.072, 0.071, 0.07, 0.069, 0.068, 0.067, 0.067, 0.066, 0.065, 0.065, 0.064, 0.063, 0.062, 0.062, 0.062, 0.061, 0.06, 0.059, 0.058, 0.058, 0.058, 0.057, 0.056, 0.055, 0.055, 0.054, 0.054, 0.053, 0.053, 0.052, 0.051, 0.05, 0.05, 0.049, 0.048, 0.047, 0.046, 0.046, 0.045, 0.044, 0.043, 0.042, 0.042, 0.042, 0.041, 0.04, 0.039, 0.038, 0.037, 0.037, 0.036, 0.035, 0.035, 0.035, 0.034, 0.033, 0.033, 0.032, 0.031, 0.03, 0.029, 0.029, 0.028, 0.028, 0.028, 0.027, 0.026, 0.026, 0.026, 0.025, 0.024, 0.024, 0.023, 0.022, 0.022, 0.021, 0.02, 0.02, 0.019, 0.018, 0.017, 0.017, 0.016, 0.015, 0.014, 0.013, 0.013, 0.013, 0.013, 0.013, 0.012, 0.012, 0.012, 0.012, 0.012, 0.011, 0.01, 0.01, 0.009, 0.008, 0.008, 0.008, 0.007, 0.006, 0.005, 0.004, 0.003, 0.003, 0.003, 0.002, 0.002, 0.002, 0.002, 0.001, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "thresholds": [-0.1874365508556366, -0.18737417459487915, -0.18636251986026764, -0.18636246025562286, -0.18615233898162842, -0.1858183890581131, -0.1856531798839569, -0.18491365015506744, -0.18395881354808807, -0.18387021124362946, -0.1837301403284073, -0.18319202959537506, -0.18267013132572174, -0.1826637089252472, -0.18260720372200012, -0.182554692029953, -0.18203064799308777, -0.181908518075943, -0.18163016438484192, -0.18154950439929962, -0.1814364492893219, -0.18130259215831757, -0.18123017251491547, -0.1810528188943863, -0.18100564181804657, -0.18097078800201416, -0.18091416358947754, -0.18090732395648956, -0.18048860132694244, -0.1804254949092865, -0.18033836781978607, -0.18028594553470612, -0.18018528819084167, -0.18014711141586304, -0.1798999160528183, -0.17968328297138214, -0.17960315942764282, -0.17958474159240723, -0.1794261485338211, -0.1793598085641861, -0.17931118607521057, -0.1792813092470169, -0.1792759895324707, -0.17923402786254883, -0.17918753623962402, -0.17909012734889984, -0.1790386438369751, -0.17889508605003357, -0.17886658012866974, -0.17885613441467285, -0.17869478464126587, -0.1785896271467209, -0.17852665483951569, -0.17826677858829498, -0.17825451493263245, -0.17819887399673462, -0.17805710434913635, -0.17797252535820007, -0.17795829474925995, -0.17791637778282166, -0.17781543731689453, -0.1777770072221756, -0.17756201326847076, -0.17753057181835175, -0.17746883630752563, -0.1772327721118927, -0.17716120183467865, -0.17697776854038239, -0.17680077254772186, -0.1767110526561737, -0.17665144801139832, -0.1766488254070282, -0.17661923170089722, -0.17656877636909485, -0.17655059695243835, -0.17652437090873718, -0.17646130919456482, -0.1764213740825653, -0.17634229362010956, -0.17630597949028015, -0.1761874109506607, -0.17614978551864624, -0.1761198490858078, -0.1760626882314682, -0.17604292929172516, -0.17599579691886902, -0.17594005167484283, -0.17588531970977783, -0.17588171362876892, -0.1758785843849182, -0.17584921419620514, -0.17581936717033386, -0.1757008284330368, -0.1756911724805832, -0.17564095556735992, -0.17563006281852722, -0.17555184662342072, -0.1755436211824417, -0.17535419762134552, -0.17532970011234283, -0.17530973255634308, -0.17529554665088654, -0.17527437210083008, -0.175214022397995, -0.17519253492355347, -0.1751168668270111, -0.1750822812318802, -0.17504508793354034, -0.1750432550907135, -0.17498324811458588, -0.17494167387485504, -0.174940288066864, -0.1749204844236374, -0.17483103275299072, -0.1747993528842926, -0.17472082376480103, -0.17472043633460999, -0.17448650300502777, -0.1744488775730133, -0.17444130778312683, -0.17441533505916595, -0.17439645528793335, -0.17436203360557556, -0.17432042956352234, -0.17429235577583313, -0.1742449551820755, -0.1742435097694397, -0.1741456389427185, -0.17413614690303802, -0.17408250272274017, -0.17405861616134644, -0.1740218997001648, -0.1739722043275833, -0.17392650246620178, -0.17390431463718414, -0.17389196157455444, -0.17381002008914948, -0.1737988144159317, -0.17374731600284576, -0.17372062802314758, -0.17370915412902832, -0.17365412414073944, -0.17360131442546844, -0.17360027134418488, -0.17359353601932526, -0.17351743578910828, -0.17346692085266113, -0.17344895005226135, -0.173429936170578, -0.1734280288219452, -0.17341454327106476, -0.17339491844177246, -0.1733662486076355, -0.17333616316318512, -0.17331883311271667, -0.17329657077789307, -0.17319172620773315, -0.1731835901737213, -0.1731819063425064, -0.1731446236371994, -0.173111692070961, -0.17310278117656708, -0.1730537861585617, -0.17294259369373322, -0.1728447526693344, -0.1728277951478958, -0.17282672226428986, -0.17282025516033173, -0.17281608283519745, -0.1728021800518036, -0.17275972664356232, -0.1726798564195633, -0.17265623807907104, -0.1725788712501526, -0.1725325584411621, -0.17251518368721008, -0.17251232266426086, -0.17250996828079224, -0.17249858379364014, -0.17246322333812714, -0.17244866490364075, -0.17244313657283783, -0.1724289506673813, -0.17240755259990692, -0.17239287495613098, -0.17236168682575226, -0.17235665023326874, -0.1723444014787674, -0.17233304679393768, -0.17231149971485138, -0.1723102629184723, -0.17228487133979797, -0.1722136288881302, -0.17221204936504364, -0.17210564017295837, -0.17206832766532898, -0.17204958200454712, -0.17203809320926666, -0.17202633619308472, -0.17202416062355042, -0.1720186471939087, -0.1719554215669632, -0.1719454824924469, -0.17192858457565308, -0.17192016541957855, -0.17185497283935547, -0.1718447059392929, -0.17184162139892578, -0.1718328893184662, -0.17180559039115906, -0.1717834621667862, -0.17175455391407013, -0.17175187170505524, -0.17174358665943146, -0.17173492908477783, -0.17168159782886505, -0.17167627811431885, -0.17164920270442963, -0.1716364026069641, -0.1716100126504898, -0.1715722680091858, -0.1715618520975113, -0.1715570092201233, -0.17152820527553558, -0.17151907086372375, -0.17150598764419556, -0.17148567736148834, -0.17147333920001984, -0.1714639663696289, -0.17142054438591003, -0.1713392734527588, -0.17132240533828735, -0.17119747400283813, -0.1711801439523697, -0.17113038897514343, -0.17109350860118866, -0.17108958959579468, -0.17106680572032928, -0.1710660457611084, -0.17106547951698303, -0.17102769017219543, -0.17099089920520782, -0.17096568644046783, -0.17094707489013672, -0.17091235518455505, -0.17089566588401794, -0.1708746701478958, -0.1708708554506302, -0.17086809873580933, -0.17084090411663055, -0.1707860380411148, -0.17073489725589752, -0.17071761190891266, -0.1706821471452713, -0.17066596448421478, -0.1706608682870865, -0.17064492404460907, -0.17057295143604279, -0.17055483162403107, -0.1704886257648468, -0.17045818269252777, -0.1704505980014801, -0.17043577134609222, -0.17043043673038483, -0.1704058200120926, -0.17035745084285736, -0.17033562064170837, -0.1702890694141388, -0.1702803075313568, -0.17027202248573303, -0.1702459454536438, -0.17020714282989502, -0.1701868176460266, -0.17012661695480347, -0.17009489238262177, -0.17009378969669342, -0.1700415313243866, -0.16995783150196075, -0.16995473206043243, -0.1699453592300415, -0.16993944346904755, -0.16991651058197021, -0.1698756217956543, -0.16987229883670807, -0.1698705404996872, -0.1698245257139206, -0.1697799414396286, -0.16974447667598724, -0.16974014043807983, -0.16971062123775482, -0.16966088116168976, -0.1696135550737381, -0.16960081458091736, -0.1695842295885086, -0.1695256233215332, -0.16945406794548035, -0.16944287717342377, -0.1693943738937378, -0.169381782412529, -0.16936461627483368, -0.1693594753742218, -0.16932952404022217, -0.1693076640367508, -0.16930635273456573, -0.16925568878650665, -0.1692485511302948, -0.16923850774765015, -0.1692255586385727, -0.16917163133621216, -0.1691446453332901, -0.16910000145435333, -0.16907981038093567, -0.1690317541360855, -0.168988436460495, -0.168904647231102, -0.16889919340610504, -0.16881386935710907, -0.1687823385000229, -0.16876868903636932, -0.16874364018440247, -0.1687392145395279, -0.16869015991687775, -0.16868183016777039, -0.16867172718048096, -0.16863588988780975, -0.1686219573020935, -0.16856873035430908, -0.16852745413780212, -0.16849380731582642, -0.16846755146980286, -0.1684473156929016, -0.16838876903057098, -0.1683802306652069, -0.16836600005626678, -0.16835060715675354, -0.16832682490348816, -0.16830793023109436, -0.16824501752853394, -0.16818882524967194, -0.16818295419216156, -0.16817401349544525, -0.16809426248073578, -0.1680518537759781, -0.16804026067256927, -0.16803254187107086, -0.16800269484519958, -0.16797040402889252, -0.16789482533931732, -0.1678522229194641, -0.16779212653636932, -0.1677626073360443, -0.16773691773414612, -0.1677362620830536, -0.16771827638149261, -0.16770364344120026, -0.1676478087902069, -0.16764478385448456, -0.16762521862983704, -0.1676013320684433, -0.1675872504711151, -0.16755662858486176, -0.16750803589820862, -0.1674436777830124, -0.16743724048137665, -0.16741740703582764, -0.1673867255449295, -0.1673312783241272, -0.16730976104736328, -0.1673043817281723, -0.16727659106254578, -0.16726185381412506, -0.16725116968154907, -0.16722817718982697, -0.16719301044940948, -0.1671208143234253, -0.16710415482521057, -0.16707243025302887, -0.16704592108726501, -0.16704025864601135, -0.16697931289672852, -0.16697724163532257, -0.1669098138809204, -0.16685138642787933, -0.16676510870456696, -0.16674304008483887, -0.16672824323177338, -0.16671985387802124, -0.16670720279216766, -0.1666574478149414, -0.16658608615398407, -0.16657514870166779, -0.1665467917919159, -0.16654114425182343, -0.16653446853160858, -0.16647422313690186, -0.166451096534729, -0.16638465225696564, -0.16635604202747345, -0.1662706434726715, -0.16618816554546356, -0.16616244614124298, -0.1660885363817215, -0.16607226431369781, -0.166071355342865, -0.16603191196918488, -0.1660265028476715, -0.16595153510570526, -0.16589081287384033, -0.16587874293327332, -0.16586977243423462, -0.16582494974136353, -0.1658211499452591, -0.16581600904464722, -0.16578945517539978, -0.16576804220676422, -0.1657227724790573, -0.1656806468963623, -0.16567884385585785, -0.16562730073928833, -0.1655881404876709, -0.16558358073234558, -0.16556565463542938, -0.16556309163570404, -0.16547715663909912, -0.1654660403728485, -0.16546480357646942, -0.16543613374233246, -0.1654292643070221, -0.16541974246501923, -0.16540135443210602, -0.16538000106811523, -0.16530871391296387, -0.16530604660511017, -0.16526241600513458, -0.16525490581989288, -0.16524110734462738, -0.16523131728172302, -0.16521309316158295, -0.16520093381404877, -0.1651991456747055, -0.1651393473148346, -0.1649884581565857, -0.16495439410209656, -0.16480180621147156, -0.16477449238300323, -0.1647583693265915, -0.16472584009170532, -0.1646723449230194, -0.16464392840862274, -0.1646360158920288, -0.1646270900964737, -0.1646207869052887, -0.1645999699831009, -0.16457821428775787, -0.1645651012659073, -0.16453319787979126, -0.16449935734272003, -0.16449686884880066, -0.16447323560714722, -0.164460226893425, -0.16441074013710022, -0.16434194147586823, -0.16433463990688324, -0.16432008147239685, -0.1642768532037735, -0.1642255038022995, -0.1642138659954071, -0.16410525143146515, -0.16404595971107483, -0.16397912800312042, -0.16397105157375336, -0.16394604742527008, -0.16392961144447327, -0.1639062762260437, -0.16383937001228333, -0.16382767260074615, -0.16379861533641815, -0.1637943685054779, -0.16379278898239136, -0.16378755867481232, -0.16376619040966034, -0.16371989250183105, -0.16356098651885986, -0.16345208883285522, -0.1633146107196808, -0.16330811381340027, -0.16325591504573822, -0.16324546933174133, -0.1632404625415802, -0.16319836676120758, -0.16311369836330414, -0.16303864121437073, -0.16299092769622803, -0.16294774413108826, -0.1628713756799698, -0.16286629438400269, -0.16281577944755554, -0.16281062364578247, -0.16277286410331726, -0.16273830831050873, -0.16273444890975952, -0.16266444325447083, -0.16266077756881714, -0.16263088583946228, -0.1626129150390625, -0.16260865330696106, -0.162593275308609, -0.16255657374858856, -0.16254179179668427, -0.16252927482128143, -0.1625160276889801, -0.1625112146139145, -0.16249646246433258, -0.16247741878032684, -0.1624440848827362, -0.16242866218090057, -0.1623954027891159, -0.16238312423229218, -0.1623723804950714, -0.16233745217323303, -0.16231220960617065, -0.16226941347122192, -0.16219398379325867, -0.16217103600502014, -0.16214752197265625, -0.1621151566505432, -0.16210362315177917, -0.16207928955554962, -0.16199785470962524, -0.16196879744529724, -0.1619645655155182, -0.1619478017091751, -0.16188925504684448, -0.16187644004821777, -0.16180403530597687, -0.1617487668991089, -0.16174593567848206, -0.16167567670345306, -0.16163985431194305, -0.1616300791501999, -0.16157133877277374, -0.16153715550899506, -0.16153667867183685, -0.16152554750442505, -0.16152247786521912, -0.1614837348461151, -0.16145141422748566, -0.16137005388736725, -0.16135382652282715, -0.16128665208816528, -0.16128134727478027, -0.1612778902053833, -0.16127708554267883, -0.16126030683517456, -0.16123731434345245, -0.16117025911808014, -0.16113558411598206, -0.1611306071281433, -0.1611093282699585, -0.161092609167099, -0.1610289365053177, -0.16102589666843414, -0.16100631654262543, -0.16100387275218964, -0.1610015481710434, -0.16099649667739868, -0.16091203689575195, -0.16087360680103302, -0.1608533412218094, -0.16085204482078552, -0.16082148253917694, -0.16078242659568787, -0.16075702011585236, -0.1607314497232437, -0.1607131063938141, -0.16062261164188385, -0.1605920046567917, -0.16055747866630554, -0.16052937507629395, -0.1604958325624466, -0.16036275029182434, -0.1603250503540039, -0.16022725403308868, -0.16013334691524506, -0.16012810170650482, -0.16012588143348694, -0.16012445092201233, -0.16009801626205444, -0.16006669402122498, -0.16005441546440125, -0.16005170345306396, -0.16004391014575958, -0.1600155234336853, -0.15997520089149475, -0.15995237231254578, -0.1599215269088745, -0.1598266065120697, -0.15978631377220154, -0.159690722823143, -0.15965275466442108, -0.15962214767932892, -0.15944728255271912, -0.15941713750362396, -0.15939925611019135, -0.15938687324523926, -0.15935534238815308, -0.15935194492340088, -0.15933758020401, -0.15931260585784912, -0.15929530560970306, -0.15926073491573334, -0.15925313532352448, -0.1592312604188919, -0.15922370553016663, -0.1591942012310028, -0.15918725728988647, -0.1591460406780243, -0.15913480520248413, -0.15911869704723358, -0.15908724069595337, -0.15905936062335968, -0.15905173122882843, -0.1590479165315628, -0.15903493762016296, -0.1590164750814438, -0.15901292860507965, -0.15900112688541412, -0.15892954170703888, -0.158918559551239, -0.1589082032442093, -0.1588641107082367, -0.15885551273822784, -0.15878957509994507, -0.15877710282802582, -0.15873552858829498, -0.15863287448883057, -0.1586325317621231, -0.15860752761363983, -0.15857812762260437, -0.15857140719890594, -0.15851245820522308, -0.15849675238132477, -0.1583775281906128, -0.15836021304130554, -0.15835534036159515, -0.15834878385066986, -0.15833795070648193, -0.15831175446510315, -0.1582338511943817, -0.15823018550872803, -0.158208429813385, -0.15820348262786865, -0.15817447006702423, -0.15816988050937653, -0.15816843509674072, -0.1581476330757141, -0.15809732675552368, -0.1580951064825058, -0.1580868810415268, -0.15798698365688324, -0.15796656906604767, -0.15793366730213165, -0.15792179107666016, -0.15787939727306366, -0.1578717827796936, -0.1578088253736496, -0.15780706703662872, -0.15774968266487122, -0.15770985186100006, -0.15764938294887543, -0.1576375961303711, -0.15762236714363098, -0.1576041728258133, -0.157601460814476, -0.15758830308914185, -0.1575198620557785, -0.157509908080101, -0.15750916302204132, -0.15746569633483887, -0.1574563831090927, -0.15744300186634064, -0.15740816295146942, -0.1573864221572876, -0.15735813975334167, -0.15735788643360138, -0.1573554128408432, -0.15733793377876282, -0.15730369091033936, -0.15730366110801697, -0.15722082555294037, -0.15721815824508667, -0.15720869600772858, -0.15711663663387299, -0.15709245204925537, -0.15709055960178375, -0.15699008107185364, -0.15695613622665405, -0.15694619715213776, -0.1569112092256546, -0.15689419209957123, -0.15688131749629974, -0.15683633089065552, -0.15683186054229736, -0.15681922435760498, -0.15679003298282623, -0.15678949654102325, -0.15678930282592773, -0.15678168833255768, -0.15677249431610107, -0.15676303207874298, -0.15671193599700928, -0.1566966474056244, -0.15668994188308716, -0.1566804051399231, -0.15664924681186676, -0.1566423922777176, -0.15660740435123444, -0.15656614303588867, -0.15652984380722046, -0.15652503073215485, -0.156499981880188, -0.15649333596229553, -0.15648965537548065, -0.15646633505821228, -0.15646255016326904, -0.15645883977413177, -0.15645627677440643, -0.1564428210258484, -0.15642397105693817, -0.1564045250415802, -0.1563456952571869, -0.15632767975330353, -0.15629656612873077, -0.15624727308750153, -0.15624722838401794, -0.15623462200164795, -0.1561928540468216, -0.15611691772937775, -0.15609128773212433, -0.15607668459415436, -0.15607476234436035, -0.15605537593364716, -0.1560448408126831, -0.15603969991207123, -0.15603964030742645, -0.15600253641605377, -0.15598911046981812, -0.1559745967388153, -0.1559516042470932, -0.15591934323310852, -0.1559114307165146, -0.15588697791099548, -0.15587887167930603, -0.15579631924629211, -0.15578977763652802, -0.15568523108959198, -0.1556735783815384, -0.15566357970237732, -0.1556554138660431, -0.1556292474269867, -0.15562568604946136, -0.1556245982646942, -0.1556197851896286, -0.15556420385837555, -0.15553176403045654, -0.15552489459514618, -0.1554974764585495, -0.1554906964302063, -0.1553967446088791, -0.15538649260997772, -0.15536847710609436, -0.15536530315876007, -0.15531331300735474, -0.15530753135681152, -0.15529318153858185, -0.15521275997161865, -0.15516294538974762, -0.1551302671432495, -0.15512463450431824, -0.15510955452919006, -0.15507741272449493, -0.15507203340530396, -0.15505938231945038, -0.15500542521476746, -0.15497687458992004, -0.15496961772441864, -0.15494957566261292, -0.15494099259376526, -0.15492703020572662, -0.1549077033996582, -0.15488742291927338, -0.15488718450069427, -0.1548832654953003, -0.15483130514621735, -0.15481668710708618, -0.1548045128583908, -0.1547505408525467, -0.1547483503818512, -0.15472683310508728, -0.1547185480594635, -0.15469175577163696, -0.15460555255413055, -0.15460026264190674, -0.15458247065544128, -0.15454284846782684, -0.15453533828258514, -0.15453162789344788, -0.15450839698314667, -0.15447334945201874, -0.15441572666168213, -0.15440191328525543, -0.15439598262310028, -0.15439434349536896, -0.15439341962337494, -0.15438956022262573, -0.15434503555297852, -0.15429078042507172, -0.15427854657173157, -0.15422916412353516, -0.15416401624679565, -0.15409725904464722, -0.15407615900039673, -0.1540488451719284, -0.15402987599372864, -0.15399467945098877, -0.15397131443023682, -0.15394629538059235, -0.15388283133506775, -0.15387718379497528, -0.1538693606853485, -0.1538616120815277, -0.1538384109735489, -0.1538350135087967, -0.15378189086914062, -0.15374013781547546, -0.15371482074260712, -0.15371152758598328, -0.15368936955928802, -0.15366734564304352, -0.15366129577159882, -0.1536315530538559, -0.15362267196178436, -0.15359874069690704, -0.153598353266716, -0.15359555184841156, -0.15356487035751343, -0.1534903347492218, -0.1534842550754547, -0.15341724455356598, -0.15341614186763763, -0.15340076386928558, -0.15338429808616638, -0.15338149666786194, -0.15337537229061127, -0.15336239337921143, -0.153309166431427, -0.15323975682258606, -0.1532210260629654, -0.1532079130411148, -0.1531466841697693, -0.153146430850029, -0.15314561128616333, -0.15314535796642303, -0.15313121676445007, -0.15312272310256958, -0.15307815372943878, -0.15305809676647186, -0.15303531289100647, -0.15298369526863098, -0.15297561883926392, -0.15297117829322815, -0.15296028554439545, -0.1529536247253418, -0.152948796749115, -0.15294484794139862, -0.15292799472808838, -0.15289267897605896, -0.15289193391799927, -0.15288475155830383, -0.15288230776786804, -0.15284450352191925, -0.15283358097076416, -0.15282925963401794, -0.15270009636878967, -0.15267623960971832, -0.15265360474586487, -0.15264864265918732, -0.15263383090496063, -0.1526121348142624, -0.15253834426403046, -0.1525285243988037, -0.15247666835784912, -0.15246613323688507, -0.15243878960609436, -0.15242335200309753, -0.15240128338336945, -0.15239471197128296, -0.15236826241016388, -0.1523585468530655, -0.1523515284061432, -0.15233257412910461, -0.15230903029441833, -0.1522831916809082, -0.15225644409656525, -0.15220798552036285, -0.15219569206237793, -0.1521872580051422, -0.15212206542491913, -0.15210093557834625, -0.1520530730485916, -0.1520487368106842, -0.15202495455741882, -0.15202441811561584, -0.1520029455423355, -0.151978000998497, -0.1519652158021927, -0.15196138620376587, -0.15194733440876007, -0.15193168818950653, -0.1518971472978592, -0.15184827148914337, -0.15183289349079132, -0.15182656049728394, -0.1517731100320816, -0.1516478955745697, -0.15163767337799072, -0.1515927016735077, -0.15159083902835846, -0.15158087015151978, -0.15158039331436157, -0.15156488120555878, -0.1514974981546402, -0.15148675441741943, -0.15148337185382843, -0.1514786183834076, -0.1514759659767151, -0.15147371590137482, -0.1514163464307785, -0.15140856802463531, -0.1514068841934204, -0.1513952910900116, -0.1513686329126358, -0.15128077566623688, -0.1512480080127716, -0.1512400507926941, -0.1512279361486435, -0.15122640132904053, -0.1512167602777481, -0.15120644867420197, -0.15116286277770996, -0.15115755796432495, -0.15111461281776428, -0.15110571682453156, -0.1510925143957138, -0.15104709565639496, -0.1510210782289505, -0.15096159279346466, -0.1509336680173874, -0.15093311667442322, -0.1508837193250656, -0.15087297558784485, -0.15086057782173157, -0.1508333683013916, -0.15081673860549927, -0.15079915523529053, -0.1507807970046997, -0.15077616274356842, -0.15076395869255066, -0.15075530111789703, -0.1507253497838974, -0.15072286128997803, -0.15069212019443512, -0.15065191686153412, -0.15055301785469055, -0.15053725242614746, -0.15053023397922516, -0.15051396191120148, -0.15051312744617462, -0.1505005806684494, -0.15045596659183502, -0.1503184288740158, -0.1503002941608429, -0.15027768909931183, -0.1502678245306015, -0.15025004744529724, -0.1502310037612915, -0.15019871294498444, -0.1501116156578064, -0.1501094400882721, -0.15010769665241241, -0.15009789168834686, -0.15007831156253815, -0.15005536377429962, -0.15005512535572052, -0.1500033736228943, -0.14999261498451233, -0.14998610317707062, -0.14996688067913055, -0.1499360352754593, -0.1499355137348175, -0.14991962909698486, -0.14986751973628998, -0.1498507559299469, -0.14981772005558014, -0.14981180429458618, -0.14977027475833893, -0.14975254237651825, -0.14971661567687988, -0.14970920979976654, -0.14966793358325958, -0.14965879917144775, -0.1496470868587494, -0.14963248372077942, -0.14960303902626038, -0.1495748907327652, -0.14957214891910553, -0.1495307981967926, -0.149521142244339, -0.14951889216899872, -0.1495177298784256, -0.1495133489370346, -0.14951291680335999, -0.14949347078800201, -0.14947344362735748, -0.14947141706943512, -0.14946195483207703, -0.14943267405033112, -0.14940989017486572, -0.14934934675693512, -0.14931878447532654, -0.14930446445941925, -0.14927490055561066, -0.1492529660463333, -0.14922372996807098, -0.1491880863904953, -0.14918731153011322, -0.14916618168354034, -0.14914575219154358, -0.14914542436599731, -0.14912256598472595, -0.14908067882061005, -0.149065300822258, -0.1490483283996582, -0.14895747601985931, -0.14893706142902374, -0.14887604117393494, -0.1488153487443924, -0.14880256354808807, -0.14878451824188232, -0.1487806886434555, -0.14877495169639587, -0.14876261353492737, -0.14872151613235474, -0.14867757260799408, -0.14867696166038513, -0.14865852892398834, -0.14864081144332886, -0.1486184448003769, -0.14859533309936523, -0.14859101176261902, -0.14854227006435394, -0.14839331805706024, -0.14839141070842743, -0.1483905166387558, -0.14838914573192596, -0.1483747363090515, -0.14830473065376282, -0.1482725739479065, -0.14827199280261993, -0.14822500944137573, -0.1482023447751999, -0.14819832146167755, -0.1481071263551712, -0.14806847274303436, -0.14806537330150604, -0.1480650007724762, -0.14803071320056915, -0.14796289801597595, -0.1479618400335312, -0.14795508980751038, -0.1479267030954361, -0.14791269600391388, -0.14790642261505127, -0.14789342880249023, -0.1478283852338791, -0.14778397977352142, -0.14777034521102905, -0.14774863421916962, -0.14773914217948914, -0.14770275354385376, -0.1476612687110901, -0.14764368534088135, -0.14763911068439484, -0.14754469692707062, -0.14753922820091248, -0.14745698869228363, -0.14736147224903107, -0.1473550945520401, -0.14728112518787384, -0.14713028073310852, -0.14707379043102264, -0.147072896361351, -0.14703111350536346, -0.14700551331043243, -0.14700451493263245, -0.1469915211200714, -0.1469605714082718, -0.14693205058574677, -0.1468810737133026, -0.14687950909137726, -0.14684338867664337, -0.14680734276771545, -0.1467970460653305, -0.14678218960762024, -0.14676779508590698, -0.14676596224308014, -0.1467367261648178, -0.1467316746711731, -0.1466979682445526, -0.14665280282497406, -0.14658896625041962, -0.146579772233963, -0.14655949175357819, -0.14655737578868866, -0.1465350240468979, -0.14650776982307434, -0.14650022983551025, -0.14649130403995514, -0.14648185670375824, -0.14639662206172943, -0.14630742371082306, -0.1462852954864502, -0.14623384177684784, -0.14621002972126007, -0.14620110392570496, -0.14616116881370544, -0.1461428850889206, -0.14613781869411469, -0.1461275964975357, -0.14611096680164337, -0.14608055353164673, -0.14607949554920197, -0.1460418552160263, -0.145985409617424, -0.145969957113266, -0.14593464136123657, -0.14589183032512665, -0.14588989317417145, -0.14584988355636597, -0.14584770798683167, -0.14584729075431824, -0.14577999711036682, -0.14576254785060883, -0.14573076367378235, -0.14566896855831146, -0.14566604793071747, -0.14556404948234558, -0.14554160833358765, -0.14552445709705353, -0.14550721645355225, -0.14537174999713898, -0.14536111056804657, -0.1453581601381302, -0.14526605606079102, -0.1452646106481552, -0.1452312469482422, -0.1451873630285263, -0.1451173722743988, -0.14506326615810394, -0.14504867792129517, -0.14503876864910126, -0.1450381577014923, -0.14502659440040588, -0.1450202614068985, -0.1449059098958969, -0.1448983997106552, -0.14488747715950012, -0.14486274123191833, -0.14481553435325623, -0.14478540420532227, -0.14477214217185974, -0.14475272595882416, -0.14474837481975555, -0.14471055567264557, -0.14471004903316498, -0.14467643201351166, -0.14467519521713257, -0.14465835690498352, -0.14465686678886414, -0.14465278387069702, -0.14464665949344635, -0.14463591575622559, -0.1445479542016983, -0.14447259902954102, -0.14446976780891418, -0.14446581900119781, -0.14441032707691193, -0.14427724480628967, -0.14423783123493195, -0.14422927796840668, -0.14422881603240967, -0.1442151963710785, -0.14419177174568176, -0.14417420327663422, -0.14417040348052979, -0.14414294064044952, -0.14413893222808838, -0.144126757979393, -0.1441233903169632, -0.14408351480960846, -0.14407382905483246, -0.14405880868434906, -0.1440490484237671, -0.14401161670684814, -0.1440044492483139, -0.1439962536096573, -0.1439942866563797, -0.14399197697639465, -0.14397217333316803, -0.14394336938858032, -0.14393886923789978, -0.14392602443695068, -0.14390501379966736, -0.14389759302139282, -0.14385519921779633, -0.14382104575634003, -0.14381787180900574, -0.14380663633346558, -0.14372731745243073, -0.14372363686561584, -0.14369001984596252, -0.14368019998073578, -0.14359349012374878, -0.14356879889965057, -0.1435459703207016, -0.14353515207767487, -0.14346610009670258, -0.14344951510429382, -0.14344486594200134, -0.14344333112239838, -0.14343927800655365, -0.14342190325260162, -0.14337453246116638, -0.14333757758140564, -0.14325125515460968, -0.14322617650032043, -0.14316368103027344, -0.14316119253635406, -0.1431519091129303, -0.14310579001903534, -0.1431051641702652, -0.14309458434581757, -0.14309453964233398, -0.1430913209915161, -0.14307256042957306, -0.14304108917713165, -0.1430351287126541, -0.14303390681743622, -0.14303117990493774, -0.1430066078901291, -0.142991840839386, -0.14298602938652039, -0.14297012984752655, -0.1429527997970581, -0.1429208517074585, -0.1428815871477127, -0.14279673993587494, -0.142758309841156, -0.14275716245174408, -0.14274606108665466, -0.14266185462474823, -0.1425679624080658, -0.14254367351531982, -0.1425163298845291, -0.14250770211219788, -0.14246687293052673, -0.14246191084384918, -0.1424516886472702, -0.14244809746742249, -0.14242865145206451, -0.14236994087696075, -0.1423615962266922, -0.14235463738441467, -0.14226941764354706, -0.14226478338241577, -0.14225348830223083, -0.14225220680236816, -0.14224420487880707, -0.14224135875701904, -0.14223337173461914, -0.1422223150730133, -0.1422165483236313, -0.1421608179807663, -0.1421491950750351, -0.1421072781085968, -0.14209043979644775, -0.1420818269252777, -0.14205439388751984, -0.14205430448055267, -0.14201979339122772, -0.14198528230190277, -0.14193348586559296, -0.14191442728042603, -0.14190059900283813, -0.14188796281814575, -0.14186212420463562, -0.14186039566993713, -0.141851544380188, -0.14184953272342682, -0.14183653891086578, -0.14182837307453156, -0.14178858697414398, -0.14176815748214722, -0.14171871542930603, -0.14171701669692993, -0.14163838326931, -0.14162546396255493, -0.14162269234657288, -0.1416102647781372, -0.1415957510471344, -0.14151962101459503, -0.1415191888809204, -0.14150816202163696, -0.14144353568553925, -0.14142167568206787, -0.1413964182138443, -0.14138580858707428, -0.1412965953350067, -0.14120228588581085, -0.14118793606758118, -0.1411835104227066, -0.14118042588233948, -0.14116352796554565, -0.14113685488700867, -0.14112822711467743, -0.14112302660942078, -0.14111292362213135, -0.14104458689689636, -0.1410244256258011, -0.14095166325569153, -0.1409441977739334, -0.14092089235782623, -0.14085623621940613, -0.1407698541879654, -0.14076419174671173, -0.140763521194458, -0.14074963331222534, -0.14072638750076294, -0.14071044325828552, -0.14069896936416626, -0.14069780707359314, -0.14068593084812164, -0.14068187773227692, -0.14066895842552185, -0.1406278759241104, -0.14060550928115845, -0.14059457182884216, -0.14053507149219513, -0.14047867059707642, -0.1404416859149933, -0.1403985172510147, -0.1403973251581192, -0.14039209485054016, -0.14039070904254913, -0.14038792252540588, -0.14037750661373138, -0.1403477042913437, -0.14034031331539154, -0.1403360664844513, -0.14030694961547852, -0.14030170440673828, -0.1402672529220581, -0.14025482535362244, -0.14023840427398682, -0.14021426439285278, -0.1402139961719513, -0.14019356667995453, -0.14011579751968384, -0.1400158405303955, -0.1400151252746582, -0.14000509679317474, -0.13996003568172455, -0.13990339636802673, -0.13987044990062714, -0.13986776769161224, -0.13983386754989624, -0.13973522186279297, -0.13970431685447693, -0.139671191573143, -0.13966815173625946, -0.1396387666463852, -0.13958610594272614, -0.13953082263469696, -0.13951319456100464, -0.13947178423404694, -0.13946834206581116, -0.13942506909370422, -0.13940094411373138, -0.13935858011245728, -0.13925796747207642, -0.1392359435558319, -0.13923104107379913, -0.13917747139930725, -0.13914728164672852, -0.13912621140480042, -0.13902363181114197, -0.139022558927536, -0.13901415467262268, -0.138975590467453, -0.13894343376159668, -0.13891863822937012, -0.13889265060424805, -0.13887999951839447, -0.13881246745586395, -0.13873565196990967, -0.13867723941802979, -0.13867181539535522, -0.13860055804252625, -0.13850362598896027, -0.13846677541732788, -0.13845916092395782, -0.1384560465812683, -0.13842704892158508, -0.13839876651763916, -0.13836343586444855, -0.13835804164409637, -0.13833734393119812, -0.1382962316274643, -0.13828212022781372, -0.13826292753219604, -0.13822488486766815, -0.1381647139787674, -0.13814595341682434, -0.13806505501270294, -0.13800205290317535, -0.13795329630374908, -0.1379501223564148, -0.13788390159606934, -0.13788077235221863, -0.13782872259616852, -0.13778197765350342, -0.13778142631053925, -0.1377561092376709, -0.13775549829006195, -0.13773684203624725, -0.13767124712467194, -0.13766291737556458, -0.13764792680740356, -0.137475848197937, -0.13746732473373413, -0.13743045926094055, -0.1374136060476303, -0.137313574552536, -0.13729287683963776, -0.13724958896636963, -0.13722701370716095, -0.13718996942043304, -0.1371636539697647, -0.13713379204273224, -0.1371271312236786, -0.1370421051979065, -0.13701361417770386, -0.13698841631412506, -0.13694970309734344, -0.13693547248840332, -0.13692091405391693, -0.1368871033191681, -0.13684603571891785, -0.13682927191257477, -0.13679036498069763, -0.13678571581840515, -0.13678328692913055, -0.1367819607257843, -0.13676680624485016, -0.13664904236793518, -0.1365039050579071, -0.13642071187496185, -0.13641975820064545, -0.13640359044075012, -0.13638046383857727, -0.13635441660881042, -0.1363496482372284, -0.1363428831100464, -0.1362937092781067, -0.1362331211566925, -0.13614600896835327, -0.13611894845962524, -0.13607412576675415, -0.13597369194030762, -0.13597239553928375, -0.13595423102378845, -0.13587726652622223, -0.13587011396884918, -0.13582472503185272, -0.13581396639347076, -0.135777547955513, -0.13571996986865997, -0.1357116550207138, -0.13567808270454407, -0.135670006275177, -0.13566789031028748, -0.13565677404403687, -0.13563188910484314, -0.1355852484703064, -0.13553422689437866, -0.1354440301656723, -0.13535244762897491, -0.135276660323143, -0.1351882666349411, -0.13517554104328156, -0.13507080078125, -0.13506543636322021, -0.13503293693065643, -0.13493004441261292, -0.13492469489574432, -0.1349135786294937, -0.13490475714206696, -0.13489603996276855, -0.13487569987773895, -0.13483090698719025, -0.13481976091861725, -0.1347070038318634, -0.13468605279922485, -0.1346205770969391, -0.1344609558582306, -0.1343688815832138, -0.13433334231376648, -0.1343259960412979, -0.13429486751556396, -0.13427504897117615, -0.13422149419784546, -0.1342155486345291, -0.1342000961303711, -0.13419313728809357, -0.1341915726661682, -0.1341831535100937, -0.1341831088066101, -0.13415144383907318, -0.13411235809326172, -0.1341000497341156, -0.13407154381275177, -0.13405755162239075, -0.134053036570549, -0.13403978943824768, -0.13403630256652832, -0.1339968591928482, -0.13398495316505432, -0.13395839929580688, -0.13383737206459045, -0.1337272971868515, -0.13368864357471466, -0.13361743092536926, -0.13360828161239624, -0.13359633088111877, -0.13354817032814026, -0.13352234661579132, -0.133486807346344, -0.13347387313842773, -0.1334400326013565, -0.13342750072479248, -0.13341748714447021, -0.13336144387722015, -0.13332636654376984, -0.1332848221063614, -0.13327504694461823, -0.13324101269245148, -0.13320083916187286, -0.13317936658859253, -0.13316138088703156, -0.1330963522195816, -0.1330898553133011, -0.133082315325737, -0.13307969272136688, -0.13305319845676422, -0.13301774859428406, -0.13293449580669403, -0.13290494680404663, -0.13281041383743286, -0.13279718160629272, -0.1327899843454361, -0.132771834731102, -0.13268743455410004, -0.13265620172023773, -0.13264775276184082, -0.1326223462820053, -0.13261353969573975, -0.13259847462177277, -0.1325954794883728, -0.13255450129508972, -0.13253602385520935, -0.1325192153453827, -0.13250280916690826, -0.13246940076351166, -0.13234320282936096, -0.13230836391448975, -0.13230347633361816, -0.13225103914737701, -0.13221172988414764, -0.13205145299434662, -0.13194389641284943, -0.13192181289196014, -0.13190391659736633, -0.13189643621444702, -0.13189534842967987, -0.13189110159873962, -0.13183563947677612, -0.1316499263048172, -0.13163729012012482, -0.13157519698143005, -0.13155262172222137, -0.1314268708229065, -0.13139519095420837, -0.13138629496097565, -0.13134217262268066, -0.13127048313617706, -0.1312635987997055, -0.1312492936849594, -0.13120536506175995, -0.13115909695625305, -0.13111937046051025, -0.13108883798122406, -0.13104818761348724, -0.13104283809661865, -0.13102753460407257, -0.13097593188285828, -0.13095931708812714, -0.13093069195747375, -0.13092124462127686, -0.1309146136045456, -0.1308983713388443, -0.13089659810066223, -0.13087256252765656, -0.13085976243019104, -0.13082869350910187, -0.13081979751586914, -0.13073760271072388, -0.13066498935222626, -0.1306305080652237, -0.13059185445308685, -0.13057340681552887, -0.1305670291185379, -0.13051795959472656, -0.13046589493751526, -0.1304520219564438, -0.1303885132074356, -0.1303202360868454, -0.13029800355434418, -0.13022872805595398, -0.13011687994003296, -0.1301059126853943, -0.13008403778076172, -0.13002055883407593, -0.12999354302883148, -0.1299641877412796, -0.12991949915885925, -0.1299056112766266, -0.1298074871301651, -0.12974552810192108, -0.1297307312488556, -0.12971341609954834, -0.12970823049545288, -0.12965407967567444, -0.12961417436599731, -0.1294584721326828, -0.1292465627193451, -0.12921887636184692, -0.12917864322662354, -0.12912964820861816, -0.1290571391582489, -0.12897732853889465, -0.12892107665538788, -0.12887179851531982, -0.12878382205963135, -0.1287592500448227, -0.12873515486717224, -0.12870900332927704, -0.12870143353939056, -0.12858569622039795, -0.12857455015182495, -0.12855984270572662, -0.12855902314186096, -0.1285589337348938, -0.12849034368991852, -0.1283309906721115, -0.12830933928489685, -0.1282990723848343, -0.128275066614151, -0.12811008095741272, -0.12809599936008453, -0.1280243843793869, -0.12799611687660217, -0.1279740333557129, -0.1278880089521408, -0.12788449227809906, -0.127809539437294, -0.12775984406471252, -0.1277405321598053, -0.12764360010623932, -0.1276400089263916, -0.12758289277553558, -0.12756167352199554, -0.12749949097633362, -0.12746991217136383, -0.12744444608688354, -0.12731723487377167, -0.127275750041008, -0.1272301822900772, -0.12721680104732513, -0.12716378271579742, -0.12712037563323975, -0.12710236012935638, -0.12709136307239532, -0.12705624103546143, -0.12695589661598206, -0.1267913579940796, -0.12677417695522308, -0.12676595151424408, -0.12673412263393402, -0.126730814576149, -0.12653067708015442, -0.12636007368564606, -0.12619739770889282, -0.1260196715593338, -0.12586024403572083, -0.12562142312526703, -0.12555000185966492, -0.12553665041923523, -0.12547829747200012, -0.12532275915145874, -0.12530185282230377, -0.1250476837158203, -0.12471281737089157, -0.12460159510374069, -0.12449078261852264, -0.12437346577644348, -0.1242513507604599, -0.12421821057796478, -0.12421786040067673, -0.12419155985116959, -0.12413927167654037, -0.1241336539387703, -0.12409444153308868, -0.1240127831697464, -0.12395547330379486, -0.12390726059675217, -0.12387731671333313, -0.12379419803619385, -0.12372224032878876, -0.12337630242109299, -0.12336093932390213, -0.12327499687671661, -0.12322764098644257, -0.12319477647542953, -0.12317026406526566, -0.12306414544582367, -0.12294257432222366, -0.12251995503902435, -0.12238766252994537, -0.12238185107707977, -0.1222415417432785, -0.12191352248191833, -0.12164606153964996, -0.12152185291051865, -0.12142492085695267, -0.12129902094602585, -0.1210918202996254, -0.12107648700475693, -0.12088998407125473, -0.12087475508451462, -0.1207098439335823, -0.12067756801843643, -0.12062070518732071, -0.1205674484372139, -0.12055717408657074, -0.12055439502000809, -0.12008659541606903, -0.1200706884264946, -0.11965849995613098, -0.11942040175199509, -0.1192421093583107, -0.11918146908283234, -0.11910580098628998, -0.11906946450471878, -0.1190381646156311, -0.11883832514286041, -0.11872921884059906, -0.11868364363908768, -0.11861879378557205, -0.11853340268135071, -0.11851005256175995, -0.11849236488342285, -0.11844904720783234, -0.11821762472391129, -0.11813271045684814, -0.11810074746608734, -0.11799266934394836, -0.11785705387592316, -0.11776573210954666, -0.11770116537809372, -0.11750008910894394, -0.11735037714242935, -0.11732113361358643, -0.1172604188323021, -0.1170855164527893, -0.11708512902259827, -0.1170610710978508, -0.11697395145893097, -0.11695306748151779, -0.11683562397956848, -0.1168053150177002, -0.11646122485399246, -0.11645247042179108, -0.11634708195924759, -0.1162857636809349, -0.11624161899089813, -0.11620642244815826, -0.11612378060817719, -0.11603125184774399, -0.11599671095609665, -0.115990549325943, -0.11570553481578827, -0.11560328304767609, -0.11557033658027649, -0.11546619236469269, -0.11542045325040817, -0.11526462435722351, -0.11522375047206879, -0.11509528756141663, -0.11500851809978485, -0.11498352140188217, -0.1149730533361435, -0.11495380848646164, -0.1149166002869606, -0.11490347981452942, -0.11486969888210297, -0.11483652889728546, -0.1148262619972229, -0.11479201912879944, -0.11473827064037323, -0.11472703516483307, -0.11468321830034256, -0.11464504152536392, -0.11458184570074081, -0.11457732319831848, -0.11454340815544128, -0.11446072161197662, -0.1141609400510788, -0.11415934562683105, -0.1141313835978508, -0.11408126354217529, -0.11386248469352722, -0.11385582387447357, -0.1136750876903534, -0.11358903348445892, -0.11348019540309906, -0.11346940696239471, -0.11345083266496658, -0.11343179643154144, -0.11341870576143265, -0.11341747641563416, -0.11335867643356323, -0.11333925276994705, -0.11331728100776672, -0.11328322440385818, -0.11325738579034805, -0.11324358731508255, -0.11322247982025146, -0.11316739022731781, -0.11315520107746124, -0.11297743022441864, -0.11292621493339539, -0.11284004896879196, -0.11279705911874771, -0.11275806277990341, -0.11274834722280502, -0.11274117231369019, -0.11272509396076202, -0.11271870136260986, -0.11266425997018814, -0.11254685372114182, -0.11249061673879623, -0.11237328499555588, -0.11225976049900055, -0.11180965602397919, -0.11170616745948792, -0.11168797314167023, -0.11166470497846603, -0.11163492500782013, -0.11162880808115005, -0.11153744906187057, -0.1113031655550003, -0.11092598736286163, -0.11092401295900345, -0.11083181202411652, -0.11083172261714935, -0.11082009226083755, -0.11069368571043015, -0.11065766215324402, -0.110568106174469, -0.11056794971227646, -0.11035893857479095, -0.11030374467372894, -0.1102711409330368, -0.11020952463150024, -0.10991469770669937, -0.10991010814905167, -0.10989412665367126, -0.10982660204172134, -0.10973706841468811, -0.10962742567062378, -0.1095198541879654, -0.10937988013029099, -0.10930963605642319, -0.10872343182563782, -0.10857487469911575, -0.10828838497400284, -0.10808486491441727, -0.1077129915356636, -0.10761647671461105, -0.10698284953832626, -0.10695883631706238, -0.10689476877450943, -0.10670564323663712, -0.10661771893501282, -0.10648682713508606, -0.10646392405033112, -0.10644374787807465, -0.10640542209148407, -0.10611861944198608, -0.10590202361345291, -0.10586386173963547, -0.1054481640458107, -0.105240598320961, -0.10524037480354309, -0.10523976385593414, -0.1050340011715889, -0.10500675439834595, -0.10497801005840302, -0.10454106330871582, -0.10430648177862167, -0.10429306328296661, -0.10401930660009384, -0.10380953550338745, -0.10313764959573746, -0.10239550471305847, -0.10227309912443161, -0.10225149244070053, -0.10136063396930695, -0.10134287923574448, -0.10083426535129547, -0.10071920603513718, -0.10063224285840988, -0.10056663304567337, -0.10036440193653107, -0.09992663562297821, -0.09982245415449142, -0.09982102364301682, -0.09953276067972183, -0.09883793443441391, -0.09881582111120224, -0.09878488630056381, -0.09866763651371002, -0.09812147915363312, -0.09793531894683838, -0.09779669344425201, -0.0959664061665535, -0.09537849575281143]}

==> raw_results/mcdp_LC_ood.json <==
{"fpr": [0.0, 0.001, 0.001, 0.003, 0.003, 0.005, 0.005, 0.007, 0.007, 0.008, 0.008, 0.009, 0.009, 0.011, 0.011, 0.013, 0.013, 0.015, 0.015, 0.016, 0.016, 0.019, 0.019, 0.02, 0.02, 0.021, 0.021, 0.022, 0.022, 0.024, 0.024, 0.025, 0.025, 0.028, 0.028, 0.029, 0.029, 0.03, 0.03, 0.031, 0.031, 0.032, 0.032, 0.035, 0.035, 0.036, 0.036, 0.037, 0.037, 0.038, 0.038, 0.039, 0.039, 0.04, 0.04, 0.041, 0.041, 0.042, 0.042, 0.043, 0.043, 0.044, 0.044, 0.045, 0.045, 0.049, 0.049, 0.053, 0.053, 0.054, 0.054, 0.055, 0.055, 0.056, 0.056, 0.057, 0.057, 0.058, 0.058, 0.059, 0.059, 0.06, 0.06, 0.061, 0.061, 0.062, 0.062, 0.064, 0.064, 0.065, 0.065, 0.067, 0.067, 0.07, 0.07, 0.071, 0.071, 0.072, 0.072, 0.073, 0.073, 0.075, 0.075, 0.076, 0.076, 0.077, 0.077, 0.078, 0.078, 0.079, 0.079, 0.08, 0.08, 0.081, 0.081, 0.082, 0.082, 0.085, 0.085, 0.087, 0.087, 0.091, 0.091, 0.092, 0.092, 0.095, 0.095, 0.098, 0.098, 0.099, 0.099, 0.1, 0.1, 0.103, 0.103, 0.104, 0.104, 0.106, 0.106, 0.109, 0.109, 0.111, 0.111, 0.112, 0.112, 0.113, 0.113, 0.114, 0.114, 0.115, 0.115, 0.117, 0.117, 0.118, 0.118, 0.119, 0.119, 0.12, 0.12, 0.122, 0.122, 0.125, 0.125, 0.127, 0.127, 0.128, 0.128, 0.129, 0.129, 0.131, 0.131, 0.133, 0.133, 0.135, 0.135, 0.137, 0.137, 0.138, 0.138, 0.142, 0.142, 0.145, 0.145, 0.146, 0.146, 0.147, 0.147, 0.148, 0.148, 0.15, 0.15, 0.151, 0.151, 0.152, 0.152, 0.153, 0.153, 0.156, 0.156, 0.159, 0.159, 0.16, 0.16, 0.162, 0.162, 0.163, 0.163, 0.167, 0.167, 0.168, 0.168, 0.171, 0.171, 0.173, 0.173, 0.174, 0.174, 0.176, 0.176, 0.177, 0.177, 0.178, 0.178, 0.18, 0.18, 0.181, 0.181, 0.182, 0.182, 0.183, 0.183, 0.19, 0.19, 0.192, 0.192, 0.193, 0.193, 0.194, 0.194, 0.195, 0.195, 0.199, 0.199, 0.201, 0.201, 0.202, 0.202, 0.204, 0.204, 0.208, 0.208, 0.211, 0.211, 0.212, 0.212, 0.214, 0.214, 0.215, 0.215, 0.217, 0.217, 0.222, 0.222, 0.223, 0.223, 0.224, 0.224, 0.225, 0.225, 0.226, 0.226, 0.231, 0.231, 0.233, 0.233, 0.234, 0.234, 0.235, 0.235, 0.238, 0.238, 0.239, 0.239, 0.24, 0.24, 0.241, 0.241, 0.242, 0.242, 0.243, 0.243, 0.244, 0.244, 0.247, 0.247, 0.249, 0.249, 0.251, 0.251, 0.252, 0.252, 0.255, 0.255, 0.256, 0.256, 0.257, 0.257, 0.258, 0.258, 0.259, 0.259, 0.262, 0.262, 0.266, 0.266, 0.267, 0.267, 0.268, 0.268, 0.271, 0.271, 0.273, 0.273, 0.277, 0.278, 0.278, 0.279, 0.279, 0.281, 0.281, 0.285, 0.285, 0.29, 0.29, 0.291, 0.291, 0.292, 0.292, 0.296, 0.296, 0.297, 0.297, 0.303, 0.303, 0.306, 0.306, 0.307, 0.307, 0.309, 0.309, 0.312, 0.312, 0.313, 0.313, 0.315, 0.315, 0.316, 0.316, 0.319, 0.319, 0.321, 0.321, 0.322, 0.322, 0.323, 0.323, 0.324, 0.324, 0.327, 0.327, 0.328, 0.328, 0.33, 0.33, 0.332, 0.332, 0.333, 0.333, 0.334, 0.334, 0.335, 0.335, 0.336, 0.336, 0.338, 0.338, 0.341, 0.341, 0.344, 0.344, 0.345, 0.345, 0.346, 0.346, 0.348, 0.348, 0.349, 0.349, 0.35, 0.35, 0.352, 0.352, 0.355, 0.355, 0.358, 0.358, 0.36, 0.36, 0.363, 0.363, 0.364, 0.364, 0.366, 0.366, 0.369, 0.369, 0.37, 0.37, 0.371, 0.371, 0.372, 0.372, 0.373, 0.373, 0.374, 0.374, 0.375, 0.375, 0.378, 0.378, 0.379, 0.379, 0.383, 0.383, 0.384, 0.384, 0.385, 0.385, 0.387, 0.387, 0.391, 0.391, 0.392, 0.392, 0.393, 0.393, 0.396, 0.396, 0.399, 0.399, 0.405, 0.405, 0.408, 0.408, 0.409, 0.409, 0.411, 0.411, 0.412, 0.412, 0.416, 0.416, 0.417, 0.417, 0.418, 0.418, 0.419, 0.419, 0.422, 0.422, 0.424, 0.424, 0.426, 0.426, 0.427, 0.427, 0.428, 0.428, 0.429, 0.429, 0.431, 0.431, 0.432, 0.432, 0.433, 0.433, 0.438, 0.438, 0.44, 0.44, 0.443, 0.443, 0.449, 0.449, 0.451, 0.451, 0.452, 0.452, 0.454, 0.454, 0.456, 0.456, 0.458, 0.458, 0.461, 0.461, 0.462, 0.462, 0.463, 0.463, 0.465, 0.465, 0.475, 0.475, 0.482, 0.482, 0.484, 0.484, 0.486, 0.486, 0.488, 0.488, 0.494, 0.494, 0.497, 0.497, 0.503, 0.503, 0.505, 0.505, 0.507, 0.507, 0.51, 0.51, 0.512, 0.512, 0.513, 0.513, 0.516, 0.516, 0.517, 0.517, 0.518, 0.518, 0.52, 0.52, 0.521, 0.521, 0.522, 0.522, 0.524, 0.524, 0.526, 0.526, 0.528, 0.528, 0.53, 0.53, 0.531, 0.531, 0.533, 0.533, 0.534, 0.534, 0.535, 0.535, 0.538, 0.538, 0.539, 0.539, 0.54, 0.54, 0.541, 0.541, 0.547, 0.547, 0.549, 0.549, 0.55, 0.55, 0.552, 0.552, 0.555, 0.555, 0.557, 0.557, 0.559, 0.559, 0.561, 0.561, 0.562, 0.562, 0.568, 0.568, 0.57, 0.57, 0.571, 0.571, 0.576, 0.576, 0.577, 0.577, 0.578, 0.578, 0.581, 0.581, 0.586, 0.586, 0.592, 0.592, 0.594, 0.594, 0.595, 0.595, 0.6, 0.6, 0.601, 0.601, 0.602, 0.602, 0.604, 0.604, 0.605, 0.605, 0.608, 0.608, 0.611, 0.611, 0.616, 0.616, 0.617, 0.617, 0.618, 0.618, 0.619, 0.619, 0.622, 0.622, 0.623, 0.623, 0.626, 0.626, 0.627, 0.627, 0.628, 0.628, 0.629, 0.629, 0.63, 0.63, 0.631, 0.631, 0.632, 0.632, 0.633, 0.633, 0.635, 0.635, 0.636, 0.636, 0.638, 0.638, 0.639, 0.639, 0.644, 0.644, 0.645, 0.645, 0.646, 0.646, 0.647, 0.647, 0.649, 0.649, 0.651, 0.651, 0.653, 0.653, 0.654, 0.654, 0.657, 0.657, 0.666, 0.666, 0.668, 0.668, 0.671, 0.671, 0.673, 0.673, 0.676, 0.676, 0.678, 0.678, 0.679, 0.679, 0.681, 0.681, 0.684, 0.684, 0.687, 0.687, 0.689, 0.689, 0.691, 0.691, 0.693, 0.693, 0.695, 0.695, 0.696, 0.696, 0.698, 0.698, 0.702, 0.702, 0.707, 0.707, 0.709, 0.709, 0.711, 0.711, 0.717, 0.717, 0.718, 0.718, 0.72, 0.72, 0.722, 0.722, 0.724, 0.724, 0.725, 0.725, 0.728, 0.728, 0.73, 0.73, 0.733, 0.733, 0.736, 0.736, 0.738, 0.738, 0.74, 0.74, 0.741, 0.741, 0.742, 0.742, 0.743, 0.743, 0.745, 0.745, 0.747, 0.747, 0.748, 0.748, 0.75, 0.75, 0.751, 0.751, 0.753, 0.753, 0.754, 0.754, 0.756, 0.756, 0.757, 0.757, 0.763, 0.763, 0.767, 0.767, 0.768, 0.768, 0.77, 0.77, 0.772, 0.772, 0.777, 0.777, 0.778, 0.778, 0.779, 0.779, 0.78, 0.78, 0.781, 0.781, 0.783, 0.783, 0.785, 0.785, 0.79, 0.79, 0.795, 0.795, 0.796, 0.796, 0.797, 0.797, 0.801, 0.801, 0.802, 0.802, 0.804, 0.804, 0.808, 0.808, 0.81, 0.81, 0.813, 0.813, 0.815, 0.815, 0.817, 0.817, 0.821, 0.821, 0.822, 0.822, 0.827, 0.827, 0.828, 0.828, 0.829, 0.829, 0.831, 0.831, 0.832, 0.832, 0.836, 0.836, 0.837, 0.837, 0.842, 0.842, 0.844, 0.844, 0.847, 0.847, 0.852, 0.852, 0.853, 0.853, 0.854, 0.854, 0.855, 0.855, 0.856, 0.856, 0.86, 0.86, 0.863, 0.863, 0.868, 0.868, 0.869, 0.869, 0.872, 0.872, 0.875, 0.875, 0.876, 0.876, 0.881, 0.881, 0.882, 0.882, 0.884, 0.884, 0.887, 0.887, 0.889, 0.889, 0.892, 0.892, 0.893, 0.893, 0.894, 0.894, 0.898, 0.898, 0.9, 0.9, 0.903, 0.903, 0.904, 0.904, 0.907, 0.907, 0.908, 0.908, 0.909, 0.909, 0.91, 0.91, 0.912, 0.912, 0.913, 0.913, 0.915, 0.915, 0.916, 0.916, 0.917, 0.917, 0.918, 0.918, 0.921, 0.921, 0.922, 0.922, 0.924, 0.924, 0.927, 0.927, 0.928, 0.928, 0.929, 0.929, 0.93, 0.93, 0.931, 0.931, 0.933, 0.933, 0.934, 0.934, 0.938, 0.938, 0.939, 0.939, 0.941, 0.941, 0.944, 0.944, 0.945, 0.945, 0.946, 0.946, 0.95, 0.95, 0.952, 0.952, 0.953, 0.953, 0.954, 0.954, 0.956, 0.956, 0.959, 0.959, 0.96, 0.96, 0.962, 0.962, 0.963, 0.963, 0.965, 0.965, 0.966, 0.966, 0.967, 0.967, 0.968, 0.968, 0.969, 0.969, 0.974, 0.974, 0.979, 0.979, 0.98, 0.98, 0.981, 0.981, 0.984, 0.984, 0.985, 0.985, 0.986, 0.986, 0.987, 0.987, 0.988, 0.988, 0.989, 0.989, 0.99, 0.99, 0.991, 0.991, 0.992, 0.992, 0.993, 0.993, 0.994, 0.994, 0.995, 0.995, 0.997, 0.997, 0.998, 0.998, 0.999, 0.999, 1.0, 1.0], "tpr": [0.0, 0.0, 0.002, 0.002, 0.004, 0.004, 0.006, 0.006, 0.008, 0.008, 0.009, 0.009, 0.01, 0.01, 0.011, 0.011, 0.012, 0.012, 0.019, 0.019, 0.023, 0.023, 0.028, 0.028, 0.034, 0.034, 0.037, 0.037, 0.04, 0.04, 0.042, 0.042, 0.044, 0.044, 0.048, 0.048, 0.049, 0.049, 0.05, 0.05, 0.053, 0.053, 0.055, 0.055, 0.057, 0.057, 0.058, 0.058, 0.064, 0.064, 0.065, 0.065, 0.066, 0.066, 0.067, 0.067, 0.068, 0.068, 0.071, 0.071, 0.072, 0.072, 0.074, 0.074, 0.079, 0.079, 0.08, 0.08, 0.081, 0.081, 0.083, 0.083, 0.085, 0.085, 0.086, 0.086, 0.087, 0.087, 0.088, 0.088, 0.089, 0.089, 0.09, 0.09, 0.091, 0.091, 0.093, 0.093, 0.094, 0.094, 0.095, 0.095, 0.097, 0.097, 0.098, 0.098, 0.1, 0.1, 0.103, 0.103, 0.104, 0.104, 0.105, 0.105, 0.108, 0.108, 0.109, 0.109, 0.11, 0.11, 0.112, 0.112, 0.116, 0.116, 0.117, 0.117, 0.118, 0.118, 0.119, 0.119, 0.12, 0.12, 0.121, 0.121, 0.122, 0.122, 0.124, 0.124, 0.125, 0.125, 0.126, 0.126, 0.127, 0.127, 0.129, 0.129, 0.131, 0.131, 0.139, 0.139, 0.144, 0.144, 0.145, 0.145, 0.146, 0.146, 0.148, 0.148, 0.149, 0.149, 0.15, 0.15, 0.152, 0.152, 0.155, 0.155, 0.158, 0.158, 0.162, 0.162, 0.163, 0.163, 0.165, 0.165, 0.167, 0.167, 0.174, 0.174, 0.18, 0.18, 0.182, 0.182, 0.183, 0.183, 0.188, 0.188, 0.193, 0.193, 0.2, 0.2, 0.201, 0.201, 0.202, 0.202, 0.205, 0.205, 0.207, 0.207, 0.208, 0.208, 0.211, 0.211, 0.212, 0.212, 0.213, 0.213, 0.214, 0.214, 0.215, 0.215, 0.217, 0.217, 0.218, 0.218, 0.219, 0.219, 0.221, 0.221, 0.223, 0.223, 0.224, 0.224, 0.225, 0.225, 0.226, 0.226, 0.227, 0.227, 0.23, 0.23, 0.232, 0.232, 0.235, 0.235, 0.244, 0.244, 0.247, 0.247, 0.248, 0.248, 0.249, 0.249, 0.252, 0.252, 0.253, 0.253, 0.256, 0.256, 0.259, 0.259, 0.265, 0.265, 0.268, 0.268, 0.273, 0.273, 0.274, 0.274, 0.275, 0.275, 0.278, 0.278, 0.279, 0.279, 0.28, 0.28, 0.283, 0.283, 0.284, 0.284, 0.285, 0.285, 0.286, 0.286, 0.287, 0.287, 0.288, 0.288, 0.29, 0.29, 0.293, 0.293, 0.296, 0.296, 0.301, 0.301, 0.302, 0.302, 0.303, 0.303, 0.304, 0.304, 0.307, 0.307, 0.309, 0.309, 0.31, 0.31, 0.316, 0.316, 0.318, 0.318, 0.319, 0.319, 0.32, 0.32, 0.321, 0.321, 0.322, 0.322, 0.324, 0.324, 0.325, 0.325, 0.328, 0.328, 0.331, 0.331, 0.332, 0.332, 0.334, 0.334, 0.336, 0.336, 0.337, 0.337, 0.338, 0.338, 0.34, 0.34, 0.341, 0.341, 0.342, 0.342, 0.343, 0.349, 0.349, 0.35, 0.35, 0.353, 0.353, 0.354, 0.354, 0.355, 0.355, 0.356, 0.356, 0.362, 0.362, 0.365, 0.365, 0.367, 0.367, 0.372, 0.372, 0.374, 0.374, 0.375, 0.375, 0.377, 0.377, 0.379, 0.379, 0.381, 0.381, 0.382, 0.382, 0.383, 0.383, 0.384, 0.384, 0.387, 0.387, 0.388, 0.388, 0.391, 0.391, 0.397, 0.397, 0.398, 0.398, 0.399, 0.399, 0.4, 0.4, 0.401, 0.401, 0.402, 0.402, 0.405, 0.405, 0.406, 0.406, 0.409, 0.409, 0.41, 0.41, 0.411, 0.411, 0.413, 0.413, 0.414, 0.414, 0.415, 0.415, 0.416, 0.416, 0.417, 0.417, 0.423, 0.423, 0.427, 0.427, 0.428, 0.428, 0.429, 0.429, 0.431, 0.431, 0.434, 0.434, 0.435, 0.435, 0.436, 0.436, 0.437, 0.437, 0.439, 0.439, 0.44, 0.44, 0.441, 0.441, 0.442, 0.442, 0.443, 0.443, 0.445, 0.445, 0.446, 0.446, 0.447, 0.447, 0.451, 0.451, 0.452, 0.452, 0.454, 0.454, 0.458, 0.458, 0.459, 0.459, 0.464, 0.464, 0.467, 0.467, 0.468, 0.468, 0.47, 0.47, 0.472, 0.472, 0.474, 0.474, 0.476, 0.476, 0.481, 0.481, 0.482, 0.482, 0.483, 0.483, 0.484, 0.484, 0.487, 0.487, 0.488, 0.488, 0.491, 0.491, 0.492, 0.492, 0.493, 0.493, 0.494, 0.494, 0.496, 0.496, 0.498, 0.498, 0.499, 0.499, 0.5, 0.5, 0.502, 0.502, 0.503, 0.503, 0.504, 0.504, 0.505, 0.505, 0.506, 0.506, 0.507, 0.507, 0.508, 0.508, 0.511, 0.511, 0.512, 0.512, 0.514, 0.514, 0.515, 0.515, 0.516, 0.516, 0.517, 0.517, 0.518, 0.518, 0.519, 0.519, 0.522, 0.522, 0.524, 0.524, 0.527, 0.527, 0.528, 0.528, 0.529, 0.529, 0.53, 0.53, 0.531, 0.531, 0.534, 0.534, 0.535, 0.535, 0.536, 0.536, 0.537, 0.537, 0.538, 0.538, 0.542, 0.542, 0.544, 0.544, 0.546, 0.546, 0.547, 0.547, 0.548, 0.548, 0.549, 0.549, 0.551, 0.551, 0.552, 0.552, 0.554, 0.554, 0.555, 0.555, 0.556, 0.556, 0.558, 0.558, 0.559, 0.559, 0.56, 0.56, 0.563, 0.563, 0.565, 0.565, 0.566, 0.566, 0.567, 0.567, 0.568, 0.568, 0.569, 0.569, 0.57, 0.57, 0.571, 0.571, 0.572, 0.572, 0.573, 0.573, 0.579, 0.579, 0.58, 0.58, 0.582, 0.582, 0.583, 0.583, 0.584, 0.584, 0.588, 0.588, 0.589, 0.589, 0.591, 0.591, 0.595, 0.595, 0.596, 0.596, 0.6, 0.6, 0.602, 0.602, 0.603, 0.603, 0.604, 0.604, 0.605, 0.605, 0.606, 0.606, 0.608, 0.608, 0.61, 0.61, 0.612, 0.612, 0.613, 0.613, 0.617, 0.617, 0.62, 0.62, 0.623, 0.623, 0.624, 0.624, 0.625, 0.625, 0.626, 0.626, 0.631, 0.631, 0.632, 0.632, 0.634, 0.634, 0.635, 0.635, 0.636, 0.636, 0.637, 0.637, 0.638, 0.638, 0.639, 0.639, 0.64, 0.64, 0.641, 0.641, 0.642, 0.642, 0.645, 0.645, 0.648, 0.648, 0.649, 0.649, 0.65, 0.65, 0.651, 0.651, 0.656, 0.656, 0.659, 0.659, 0.66, 0.66, 0.661, 0.661, 0.662, 0.662, 0.663, 0.663, 0.664, 0.664, 0.667, 0.667, 0.668, 0.668, 0.67, 0.67, 0.673, 0.673, 0.674, 0.674, 0.675, 0.675, 0.676, 0.676, 0.679, 0.679, 0.681, 0.681, 0.683, 0.683, 0.685, 0.685, 0.687, 0.687, 0.688, 0.688, 0.689, 0.689, 0.692, 0.692, 0.693, 0.693, 0.694, 0.694, 0.696, 0.696, 0.697, 0.697, 0.698, 0.698, 0.699, 0.699, 0.701, 0.701, 0.704, 0.704, 0.705, 0.705, 0.706, 0.706, 0.709, 0.709, 0.71, 0.71, 0.711, 0.711, 0.718, 0.718, 0.723, 0.723, 0.725, 0.725, 0.727, 0.727, 0.728, 0.728, 0.729, 0.729, 0.73, 0.73, 0.731, 0.731, 0.734, 0.734, 0.735, 0.735, 0.736, 0.736, 0.737, 0.737, 0.739, 0.739, 0.74, 0.74, 0.743, 0.743, 0.744, 0.744, 0.745, 0.745, 0.746, 0.746, 0.748, 0.748, 0.75, 0.75, 0.752, 0.752, 0.753, 0.753, 0.755, 0.755, 0.756, 0.756, 0.757, 0.757, 0.758, 0.758, 0.76, 0.76, 0.764, 0.764, 0.766, 0.766, 0.767, 0.767, 0.771, 0.771, 0.772, 0.772, 0.773, 0.773, 0.775, 0.775, 0.776, 0.776, 0.777, 0.777, 0.779, 0.779, 0.78, 0.78, 0.781, 0.781, 0.782, 0.782, 0.783, 0.783, 0.785, 0.785, 0.786, 0.786, 0.789, 0.789, 0.79, 0.79, 0.791, 0.791, 0.792, 0.792, 0.794, 0.794, 0.795, 0.795, 0.796, 0.796, 0.797, 0.797, 0.798, 0.798, 0.8, 0.8, 0.801, 0.801, 0.802, 0.802, 0.805, 0.805, 0.807, 0.807, 0.808, 0.808, 0.81, 0.81, 0.813, 0.813, 0.814, 0.814, 0.817, 0.817, 0.821, 0.821, 0.822, 0.822, 0.823, 0.823, 0.825, 0.825, 0.826, 0.826, 0.828, 0.828, 0.829, 0.829, 0.83, 0.83, 0.833, 0.833, 0.835, 0.835, 0.837, 0.837, 0.838, 0.838, 0.842, 0.842, 0.843, 0.843, 0.845, 0.845, 0.846, 0.846, 0.847, 0.847, 0.848, 0.848, 0.849, 0.849, 0.852, 0.852, 0.853, 0.853, 0.854, 0.854, 0.856, 0.856, 0.857, 0.857, 0.858, 0.858, 0.859, 0.859, 0.86, 0.86, 0.861, 0.861, 0.867, 0.867, 0.87, 0.87, 0.876, 0.876, 0.877, 0.877, 0.879, 0.879, 0.882, 0.882, 0.883, 0.883, 0.885, 0.885, 0.888, 0.888, 0.889, 0.889, 0.89, 0.89, 0.892, 0.892, 0.898, 0.898, 0.903, 0.903, 0.905, 0.905, 0.907, 0.907, 0.909, 0.909, 0.915, 0.915, 0.917, 0.917, 0.919, 0.919, 0.921, 0.921, 0.925, 0.925, 0.926, 0.926, 0.927, 0.927, 0.932, 0.932, 0.934, 0.934, 0.937, 0.937, 0.939, 0.939, 0.94, 0.94, 0.941, 0.941, 0.947, 0.947, 0.949, 0.949, 0.95, 0.95, 0.954, 0.954, 0.956, 0.956, 0.957, 0.957, 0.958, 0.958, 0.962, 0.962, 0.967, 0.967, 0.972, 0.972, 0.983, 0.983, 0.986, 0.986, 0.988, 0.988, 0.992, 0.992, 1.0], "precision": [0.5, 0.49974987493746875, 0.4994994994994995, 0.4992488733099649, 0.49899799599198397, 0.49874686716791977, 0.49849548645937813, 0.49824385348720523, 0.4979919678714859, 0.4982420894023104, 0.4979899497487437, 0.497737556561086, 0.49748490945674045, 0.4972320080523402, 0.49748237663645517, 0.4972292191435768, 0.4969758064516129, 0.497226424609178, 0.49697275479313824, 0.4967188288743059, 0.49646464646464644, 0.4967155128852956, 0.4969666329625885, 0.49671219018715224, 0.4964574898785425, 0.4962025316455696, 0.4959473150962513, 0.49569183983781046, 0.49543610547667344, 0.49518011161846776, 0.4949238578680203, 0.494667343829355, 0.49441056910569103, 0.4941535332994408, 0.49440488301119023, 0.494147582697201, 0.4938900203665988, 0.4936321956189506, 0.49337410805300713, 0.49311575726670065, 0.4933673469387755, 0.49310872894333846, 0.49284984678243104, 0.4925907000510986, 0.49233128834355827, 0.4920716112531969, 0.4923234390992835, 0.49206349206349204, 0.4918032786885246, 0.49154279856483857, 0.49128205128205127, 0.49153412006157005, 0.4912731006160164, 0.4915254237288136, 0.49126413155190135, 0.4915167095115681, 0.4912551440329218, 0.4909933093154915, 0.49124613800205974, 0.4909840288511077, 0.49072164948453606, 0.49045899948427024, 0.49019607843137253, 0.490449148167269, 0.49018595041322316, 0.4904392764857881, 0.4901758014477766, 0.48991205380237973, 0.4901656314699793, 0.48990160538581046, 0.4896373056994819, 0.4893727319854847, 0.48910788381742737, 0.48884276076803324, 0.4885773624091381, 0.48883116883116884, 0.4885654885654886, 0.4888195527821113, 0.4890738813735692, 0.48932847475273294, 0.4890625, 0.4893173527879104, 0.48905109489051096, 0.4887845592070944, 0.4890396659707724, 0.48877284595300263, 0.4885057471264368, 0.48823836905384216, 0.4884937238493724, 0.48874934589220304, 0.48900523560209425, 0.4892613933996857, 0.48951781970649894, 0.48925013109596227, 0.48898216159496327, 0.48923884514435695, 0.4894957983193277, 0.48975302154492906, 0.4900105152471083, 0.4902682798527091, 0.49, 0.48973143759873616, 0.48946259220231825, 0.48919346336320507, 0.4889240506329114, 0.48918205804749343, 0.48891235480464623, 0.4891706286318014, 0.48890063424947144, 0.48915917503966155, 0.4888888888888889, 0.4886183165696136, 0.4883474576271186, 0.48807631160572335, 0.4883351007423118, 0.4880636604774536, 0.487791932059448, 0.4880509824747743, 0.48831030818278426, 0.4880382775119617, 0.4877659574468085, 0.4880255455029271, 0.48775292864749736, 0.48748002131060203, 0.4877398720682303, 0.488, 0.48772678762006405, 0.4874532835024026, 0.48717948717948717, 0.48690539818278994, 0.48663101604278075, 0.48635634028892455, 0.4866167023554604, 0.4863417246920193, 0.48606645230439444, 0.4863270777479893, 0.486587982832618, 0.4868491680085883, 0.4865735767991407, 0.4862976894142934, 0.48655913978494625, 0.4868208714362561, 0.4865446716899892, 0.4862681744749596, 0.4865301724137931, 0.4862533692722372, 0.4859762675296656, 0.48569886670264434, 0.48542116630669546, 0.4851431658562939, 0.4854054054054054, 0.48512709572742024, 0.48484848484848486, 0.484569572279372, 0.48429035752979416, 0.48401084010840106, 0.4837310195227766, 0.48399348887683125, 0.48425624321389793, 0.4839760999456817, 0.483695652173913, 0.4839586731919521, 0.4842219804134929, 0.4844855743059336, 0.48474945533769065, 0.48446866485013623, 0.4847328244274809, 0.4844517184942717, 0.4847161572052402, 0.4844347351174222, 0.48415300546448087, 0.4838709677419355, 0.4841356673960613, 0.48440065681444994, 0.4846659364731654, 0.4843835616438356, 0.48410087719298245, 0.4843664289632474, 0.4846322722283205, 0.4843492586490939, 0.4846153846153846, 0.48433205057724027, 0.48404840484048406, 0.4837644468904788, 0.4840308370044053, 0.484297520661157, 0.48456449834619625, 0.48483177054605625, 0.4845474613686534, 0.4842628382109332, 0.4845303867403315, 0.4842454394693201, 0.48451327433628316, 0.484781405644715, 0.4844961240310077, 0.4842105263157895, 0.4839246119733925, 0.4836383804769828, 0.48335183129855713, 0.4830649639089395, 0.48333333333333334, 0.4830461367426348, 0.4827586206896552, 0.48247078464106846, 0.482739420935412, 0.48245125348189416, 0.4821627647714604, 0.4818739542665923, 0.48158482142857145, 0.4812953657174763, 0.4810055865921788, 0.48127445500279487, 0.4809843400447427, 0.4812534974818131, 0.480963045912654, 0.4812324929971989, 0.48150224215246634, 0.4817722938867078, 0.48148148148148145, 0.48175182481751827, 0.4820224719101124, 0.48173130972456435, 0.48200224971878514, 0.48171074845244793, 0.481981981981982, 0.48225352112676056, 0.48252536640360766, 0.48223350253807107, 0.481941309255079, 0.48221343873517786, 0.48192090395480225, 0.4821933295647258, 0.4819004524886878, 0.48217317487266553, 0.48187995469988676, 0.48158640226628896, 0.4812925170068027, 0.4815655133295519, 0.481838819523269, 0.48154457694491765, 0.4818181818181818, 0.4815235929505401, 0.48179749715585896, 0.4820717131474104, 0.48177676537585423, 0.48205128205128206, 0.48175598631698974, 0.482030804335425, 0.4817351598173516, 0.4814391776127927, 0.4817142857142857, 0.48141795311606633, 0.4816933638443936, 0.48196908986834575, 0.4822451317296678, 0.4819484240687679, 0.481651376146789, 0.48135398737808377, 0.48105625717566014, 0.4813325674899483, 0.4810344827586207, 0.48131109833237495, 0.4815880322209436, 0.48186528497409326, 0.4815668202764977, 0.4812680115273775, 0.4815455594002307, 0.48182342758222735, 0.4815242494226328, 0.48122472559214324, 0.4815028901734104, 0.4817813765182186, 0.4820601851851852, 0.4823393167342212, 0.4820393974507532, 0.4817391304347826, 0.4814385150812065, 0.481717933836332, 0.4814169570267131, 0.48169668797210924, 0.4813953488372093, 0.4816753926701571, 0.4819557625145518, 0.48223645894001166, 0.4819347319347319, 0.4816326530612245, 0.48191365227537925, 0.48219497956800933, 0.48189252336448596, 0.48217416715371125, 0.4824561403508772, 0.48273844353423057, 0.48243559718969553, 0.48213239601640306, 0.4824150058616647, 0.4826979472140763, 0.4823943661971831, 0.48267762771579564, 0.48237367802585196, 0.4826572604350382, 0.48294117647058826, 0.48322542672160096, 0.483510011778563, 0.48379493223335296, 0.4834905660377358, 0.4831858407079646, 0.48288075560802834, 0.4825753101004135, 0.48286052009456265, 0.48255470136014195, 0.4822485207100592, 0.48194197750148016, 0.4822274881516588, 0.4825133372851215, 0.48279952550415184, 0.4824925816023739, 0.4827790973871734, 0.483065953654189, 0.48335315101070153, 0.4830458060678168, 0.48273809523809524, 0.48243001786777845, 0.4827175208581645, 0.4824090638044126, 0.4821002386634845, 0.4823880597014925, 0.4826762246117085, 0.4829647340107591, 0.48325358851674644, 0.48354278874925194, 0.48323353293413174, 0.4835230677052127, 0.48381294964028776, 0.48410317936412717, 0.4837935174069628, 0.48348348348348347, 0.48377403846153844, 0.4840649428743235, 0.4843561973525872, 0.48464780252859724, 0.4843373493975904, 0.48402652200120555, 0.4837153196622437, 0.484007242003621, 0.483695652173913, 0.48398791540785496, 0.4836759371221282, 0.4839685420447671, 0.48365617433414043, 0.483343428225318, 0.48363636363636364, 0.4833232261976956, 0.4836165048543689, 0.4839101396478446, 0.4842041312272175, 0.4844984802431611, 0.48479318734793186, 0.4844796104686549, 0.48477466504263095, 0.4850700792199878, 0.4853658536585366, 0.48505186089078706, 0.48534798534798534, 0.48564447159437996, 0.48533007334963324, 0.4856269113149847, 0.48592411260709917, 0.48622167789344767, 0.48651960784313725, 0.48681790312691603, 0.4865030674846626, 0.4861878453038674, 0.4864864864864865, 0.4861708666256915, 0.486469864698647, 0.4867692307692308, 0.4870689655172414, 0.48736906962415283, 0.4870530209617756, 0.4873534855027761, 0.48703703703703705, 0.4873378628783199, 0.48763906056860323, 0.4873222016079159, 0.4870049504950495, 0.486687306501548, 0.48698884758364314, 0.4866707997520149, 0.4869727047146402, 0.4866542520173805, 0.4863354037267081, 0.48663766314481044, 0.4869402985074627, 0.48724331051649034, 0.487546699875467, 0.48785046728971965, 0.48753117206982544, 0.4878353087960075, 0.4875156054931336, 0.48782011242973145, 0.488125, 0.4884302689180738, 0.48873591989987486, 0.4884157795867251, 0.48872180451127817, 0.4890282131661442, 0.4887076537013802, 0.48901443816698054, 0.48932160804020103, 0.48900062853551224, 0.48867924528301887, 0.4889867841409692, 0.4892947103274559, 0.4896030245746692, 0.489281210592686, 0.489589905362776, 0.4898989898989899, 0.4895767530006317, 0.48988621997471554, 0.49019607843137253, 0.49050632911392406, 0.4908169727675744, 0.49049429657794674, 0.4901712111604312, 0.49048223350253806, 0.4907936507936508, 0.49047013977128334, 0.4907819453273999, 0.4904580152671756, 0.4907702100572883, 0.4910828025477707, 0.491395793499044, 0.4917091836734694, 0.4913848117421825, 0.49106002554278416, 0.4907348242811502, 0.4904092071611253, 0.490722968650032, 0.49039692701664533, 0.4907110826393338, 0.49038461538461536, 0.4900577293136626, 0.49037227214377405, 0.49068721901091844, 0.4910025706940874, 0.49131832797427655, 0.49163449163449163, 0.49130714745653575, 0.49097938144329895, 0.49065119277885233, 0.49032258064516127, 0.49063912201420273, 0.4909560723514212, 0.491273432449903, 0.49159120310478654, 0.4919093851132686, 0.49158031088082904, 0.49125081011017496, 0.4915693904020752, 0.4918883841661259, 0.4915584415584416, 0.4918778427550357, 0.49219765929778936, 0.49186727391021473, 0.4921875, 0.49185667752442996, 0.4921773142112125, 0.4918460534898891, 0.4915143603133159, 0.4918354016982365, 0.4915032679738562, 0.4918247220405494, 0.49149214659685864, 0.4911591355599214, 0.49148099606815204, 0.4918032786885246, 0.4921259842519685, 0.49244911359159554, 0.492772667542707, 0.49243918474687703, 0.4921052631578947, 0.4924292297564187, 0.4927536231884058, 0.4924192485168095, 0.4920844327176781, 0.4924092409240924, 0.49273447820343463, 0.49239920687376076, 0.49272486772486773, 0.4923891462607545, 0.49271523178807947, 0.49304174950298213, 0.493368700265252, 0.4936960849369608, 0.49335989375830014, 0.493687707641196, 0.4940159574468085, 0.49434464404524286, 0.49467376830892146, 0.4950033311125916, 0.49533333333333335, 0.494996664442962, 0.4946595460614152, 0.49432197728790916, 0.4946524064171123, 0.494314381270903, 0.49464524765729584, 0.49497655726724715, 0.49463806970509383, 0.494299128101945, 0.49463087248322146, 0.49429147078576224, 0.4946236559139785, 0.4949562878278413, 0.4946164199192463, 0.494949494949495, 0.4946091644204852, 0.4949426837491571, 0.49527665317139, 0.4949358541525996, 0.4945945945945946, 0.4942528735632184, 0.4945872801082544, 0.4942450914014895, 0.494579945799458, 0.49491525423728816, 0.494572591587517, 0.49490835030549896, 0.4952445652173913, 0.49490142760027195, 0.49523809523809526, 0.4948944860449285, 0.4952316076294278, 0.4948875255623722, 0.4945429740791269, 0.4948805460750853, 0.49453551912568305, 0.49419002050580996, 0.4945280437756498, 0.4948665297741273, 0.4945205479452055, 0.49417409184372857, 0.49382716049382713, 0.4934797529169526, 0.49313186813186816, 0.4934707903780069, 0.4938101788170564, 0.49346180316586374, 0.4931129476584022, 0.49276361130255, 0.4924137931034483, 0.49206349206349204, 0.49171270718232046, 0.49136143745680716, 0.491701244813278, 0.49204152249134947, 0.49238227146814406, 0.49203049203049204, 0.492371705963939, 0.49271339347675225, 0.4930555555555556, 0.4927032661570535, 0.49304589707927676, 0.4933890048712596, 0.49303621169916434, 0.4926829268292683, 0.49232914923291493, 0.4926727145847872, 0.4930167597765363, 0.493361285814116, 0.493006993006993, 0.4933519944016795, 0.49299719887955185, 0.4933426769446391, 0.49368863955119213, 0.49333333333333335, 0.49297752808988765, 0.49262122276879833, 0.4929676511954993, 0.4933145672061928, 0.49295774647887325, 0.492600422832981, 0.4929478138222849, 0.49329569513055754, 0.4929378531073446, 0.49328621908127207, 0.4929278642149929, 0.49327671620665253, 0.4936260623229462, 0.4939759036144578, 0.49432624113475176, 0.49467707594038324, 0.4950284090909091, 0.4946695095948827, 0.4950213371266003, 0.49537366548042705, 0.495014245014245, 0.4946543121881682, 0.4950071326676177, 0.4953604568165596, 0.495, 0.49535382416011436, 0.4957081545064378, 0.49606299212598426, 0.49641833810888253, 0.4967741935483871, 0.4964131994261119, 0.49676956209619527, 0.49712643678160917, 0.4974838245866283, 0.497841726618705, 0.4974802015838733, 0.49711815561959655, 0.4967555875991348, 0.4971139971139971, 0.49747292418772565, 0.49710982658959535, 0.49746926970354305, 0.4971056439942113, 0.49746560463432293, 0.49782608695652175, 0.49746192893401014, 0.49709724238026126, 0.4974582425562818, 0.49781976744186046, 0.4974545454545454, 0.49708879184861715, 0.49745083758193737, 0.4978134110787172, 0.4974471188913202, 0.49708029197080295, 0.4974433893352812, 0.49780701754385964, 0.49743964886613024, 0.4970717423133236, 0.49743589743589745, 0.49780058651026393, 0.49816581071166544, 0.4977973568281938, 0.49742836149889785, 0.4970588235294118, 0.4974245768947756, 0.49779086892488955, 0.49815770081061167, 0.497787610619469, 0.4981549815498155, 0.4985228951255539, 0.49815225424981524, 0.4985207100591716, 0.4981495188749075, 0.4985185185185185, 0.4988880652335063, 0.49851632047477745, 0.4981440237564959, 0.49777117384843983, 0.49814126394052044, 0.49851190476190477, 0.49888309754281457, 0.49850968703427717, 0.4981357196122297, 0.49850746268656715, 0.4988797610156833, 0.49850523168908817, 0.4988780852655198, 0.49925149700598803, 0.49962546816479403, 0.4992503748125937, 0.4988747186796699, 0.4984984984984985, 0.4988730277986476, 0.4992481203007519, 0.49887133182844245, 0.4992469879518072, 0.4996232102486812, 0.5, 0.5003773584905661, 0.5007552870090635, 0.5011337868480725, 0.5015128593040847, 0.5018925056775171, 0.5022727272727273, 0.5018953752843063, 0.5022761760242792, 0.5026575550493546, 0.5030395136778115, 0.5026615969581749, 0.5030441400304414, 0.5026656511805027, 0.5030487804878049, 0.5034324942791762, 0.5030534351145038, 0.5034377387318564, 0.503822629969419, 0.5034429992348891, 0.503062787136294, 0.5026819923371647, 0.5030674846625767, 0.5034535686876439, 0.5030721966205837, 0.5026902382782475, 0.5023076923076923, 0.5019245573518091, 0.5015408320493067, 0.5019275250578258, 0.5015432098765432, 0.5019305019305019, 0.5015455950540958, 0.5019334880123744, 0.5015479876160991, 0.5019364833462432, 0.5023255813953489, 0.5027152831652444, 0.5031055900621118, 0.5034965034965035, 0.5031104199066874, 0.5027237354085603, 0.5023364485981309, 0.5027279812938426, 0.5023400936037441, 0.501951600312256, 0.5015625, 0.5019546520719312, 0.5023474178403756, 0.5019577133907596, 0.5023510971786834, 0.5019607843137255, 0.5023547880690737, 0.5027494108405341, 0.5023584905660378, 0.5027537372147916, 0.5023622047244094, 0.5027580772261623, 0.5023659305993691, 0.5027624309392266, 0.5023696682464455, 0.5027667984189723, 0.502373417721519, 0.5027711797307997, 0.5023771790808241, 0.5027755749405234, 0.5023809523809524, 0.5019857029388404, 0.5023847376788553, 0.5019888623707239, 0.5023885350318471, 0.502788844621514, 0.5031897926634769, 0.5027932960893855, 0.5023961661341853, 0.5019984012789768, 0.5016, 0.5012009607686149, 0.5016025641025641, 0.5012028869286287, 0.5016051364365971, 0.5020080321285141, 0.502411575562701, 0.50201126307321, 0.5024154589371981, 0.5020145044319098, 0.5024193548387097, 0.5020177562550444, 0.5016155088852988, 0.5012126111560227, 0.5016181229773463, 0.5012145748987854, 0.5008103727714749, 0.5004055150040552, 0.5008116883116883, 0.5012185215272137, 0.5016260162601626, 0.5020341741253052, 0.502442996742671, 0.5020374898125509, 0.50163132137031, 0.5012244897959184, 0.5008169934640523, 0.5012264922322158, 0.5016366612111293, 0.502047502047502, 0.5016393442622951, 0.5020508613617719, 0.5024630541871922, 0.5028759244042728, 0.5024671052631579, 0.5020576131687243, 0.5024711696869851, 0.5020610057708161, 0.5016501650165016, 0.5020644095788604, 0.5024793388429752, 0.5020678246484698, 0.5016556291390728, 0.5020712510356256, 0.5016583747927031, 0.5020746887966805, 0.5016611295681063, 0.5020781379883624, 0.502495840266223, 0.5029142381348876, 0.5033333333333333, 0.5037531276063386, 0.503338898163606, 0.5037593984962406, 0.5033444816053512, 0.503765690376569, 0.5041876046901173, 0.5037720033528919, 0.5033557046979866, 0.5037783375314862, 0.5042016806722689, 0.5046257359125316, 0.5050505050505051, 0.5054759898904801, 0.5059021922428331, 0.5054852320675105, 0.5050675675675675, 0.5046491969568893, 0.5042301184433164, 0.5046570702794242, 0.5050847457627119, 0.5055131467345207, 0.5059422750424448, 0.5063721325403568, 0.5059523809523809, 0.5063829787234042, 0.5068143100511073, 0.5072463768115942, 0.5068259385665529, 0.5064047822374039, 0.505982905982906, 0.5055603079555175, 0.5059931506849316, 0.5055698371893744, 0.5051457975986278, 0.5055793991416309, 0.5051546391752577, 0.5055889939810834, 0.5060240963855421, 0.5064599483204134, 0.506896551724138, 0.5073339085418465, 0.5069084628670121, 0.5064822817631807, 0.5060553633217993, 0.5056277056277056, 0.5060658578856152, 0.5056374674761491, 0.5060763888888888, 0.5065160729800173, 0.5060869565217392, 0.5065274151436031, 0.5069686411149826, 0.5074106364428945, 0.5078534031413613, 0.508296943231441, 0.5087412587412588, 0.5083114610673666, 0.5078809106830122, 0.5083260297984225, 0.5078947368421053, 0.5083406496927129, 0.5087873462214412, 0.5083553210202286, 0.5079225352112676, 0.507488986784141, 0.5070546737213404, 0.5066195939982348, 0.5061837455830389, 0.506631299734748, 0.5070796460176992, 0.5066430469441984, 0.5070921985815603, 0.5075421472937001, 0.5071047957371225, 0.5075555555555555, 0.5080071174377224, 0.5084594835262689, 0.5080213903743316, 0.5084745762711864, 0.5089285714285714, 0.5084897229669347, 0.5089445438282647, 0.5085049239033125, 0.5089605734767025, 0.5094170403587444, 0.5089766606822262, 0.5094339622641509, 0.5098920863309353, 0.5103510351035103, 0.5108108108108108, 0.5112714156898106, 0.5117328519855595, 0.5112917795844625, 0.5117540687160941, 0.5113122171945701, 0.5117753623188406, 0.5113327289211242, 0.5108892921960072, 0.5113533151680291, 0.5109090909090909, 0.5104640582347588, 0.5100182149362478, 0.5104831358249772, 0.5109489051094891, 0.5114155251141552, 0.5109689213893968, 0.5114364135407137, 0.510989010989011, 0.5114573785517873, 0.5110091743119266, 0.5105601469237833, 0.5110294117647058, 0.5114995400183993, 0.511049723756906, 0.511520737327189, 0.511070110701107, 0.5115420129270545, 0.512014787430684, 0.5115633672525439, 0.5111111111111111, 0.5115848007414272, 0.5120593692022264, 0.5116063138347261, 0.5120817843866171, 0.5125581395348837, 0.5121042830540037, 0.5116495806150979, 0.5121268656716418, 0.5126050420168067, 0.5121495327102804, 0.5126286248830683, 0.5121722846441947, 0.5126522961574508, 0.5121951219512195, 0.5126760563380282, 0.5131578947368421, 0.5126999059266227, 0.512241054613936, 0.5127238454288408, 0.5122641509433963, 0.5118035882908404, 0.5122873345935728, 0.5118259224219489, 0.5113636363636364, 0.5109004739336492, 0.5104364326375711, 0.5109211775878443, 0.5114068441064639, 0.5118934348239772, 0.5114285714285715, 0.5119161105815062, 0.5114503816793893, 0.5119388729703916, 0.5124282982791587, 0.5119617224880383, 0.5124521072796935, 0.5129434324065196, 0.5134357005758158, 0.5129682997118156, 0.5134615384615384, 0.5139557266602502, 0.5134874759152216, 0.5130183220829315, 0.5125482625482626, 0.5130434782608696, 0.5135396518375241, 0.5130687318489835, 0.5135658914728682, 0.5140640155189137, 0.5145631067961165, 0.5150631681243926, 0.5155642023346303, 0.5160662122687439, 0.5155945419103314, 0.5160975609756098, 0.5166015625, 0.5171065493646139, 0.5166340508806262, 0.5171400587659157, 0.5176470588235295, 0.5181550539744848, 0.518664047151277, 0.5191740412979351, 0.5196850393700787, 0.5192118226600986, 0.519723865877712, 0.5202369200394866, 0.5197628458498024, 0.5192878338278932, 0.5188118811881188, 0.5193260654112983, 0.5198412698412699, 0.519364448857994, 0.5188866799204771, 0.5194029850746269, 0.5199203187250996, 0.5194416749750748, 0.5189620758483033, 0.5184815184815185, 0.519, 0.5195195195195195, 0.5200400801603207, 0.5205616850551655, 0.5210843373493976, 0.521608040201005, 0.5221327967806841, 0.5216515609264853, 0.5221774193548387, 0.5227043390514632, 0.5232323232323233, 0.5237613751263903, 0.5242914979757085, 0.524822695035461, 0.5253549695740365, 0.5258883248730964, 0.5264227642276422, 0.5269582909460834, 0.5264765784114053, 0.527013251783894, 0.5275510204081633, 0.5270684371807968, 0.5276073619631901, 0.5271238485158649, 0.5276639344262295, 0.5271794871794871, 0.5277207392197125, 0.5282631038026722, 0.5288065843621399, 0.5283213182286303, 0.5278350515463918, 0.5283797729618163, 0.5289256198347108, 0.5284384694932782, 0.5289855072463768, 0.5295336787564767, 0.529045643153527, 0.5285565939771547, 0.5280665280665281, 0.5286160249739854, 0.5291666666666667, 0.5286757038581856, 0.5292275574112735, 0.5287356321839081, 0.5292887029288703, 0.5298429319371728, 0.5293501048218029, 0.5299055613850997, 0.5304621848739496, 0.5310199789695058, 0.531578947368421, 0.5321390937829295, 0.5327004219409283, 0.53220696937698, 0.53276955602537, 0.5333333333333333, 0.5338983050847458, 0.5334040296924708, 0.5339702760084926, 0.5345377258235919, 0.5340425531914894, 0.5346112886048988, 0.535181236673774, 0.535752401280683, 0.5363247863247863, 0.5368983957219251, 0.5364025695931478, 0.5359056806002144, 0.5364806866952789, 0.5359828141783028, 0.5365591397849462, 0.5360602798708288, 0.5366379310344828, 0.5372168284789643, 0.5367170626349892, 0.5362162162162162, 0.5367965367965368, 0.5362946912242686, 0.5357917570498916, 0.5363735070575462, 0.5358695652173913, 0.5364526659412405, 0.5359477124183006, 0.5365321701199564, 0.537117903930131, 0.5366120218579234, 0.537199124726477, 0.5377875136911281, 0.5372807017543859, 0.5367727771679474, 0.5362637362637362, 0.5368536853685368, 0.5374449339207048, 0.538037486218302, 0.5375275938189845, 0.538121546961326, 0.5376106194690266, 0.5370985603543743, 0.5365853658536586, 0.537180910099889, 0.5366666666666666, 0.5372636262513905, 0.5367483296213809, 0.5373467112597548, 0.5379464285714286, 0.5385474860335195, 0.5391498881431768, 0.5386338185890257, 0.5392376681614349, 0.5387205387205387, 0.5382022471910113, 0.5376827896512936, 0.5371621621621622, 0.5366403607666291, 0.5372460496613995, 0.5378531073446328, 0.5373303167420814, 0.5368063420158551, 0.5374149659863946, 0.5368898978433598, 0.5363636363636364, 0.5369738339021616, 0.5375854214123007, 0.5381984036488028, 0.5376712328767124, 0.5371428571428571, 0.5377574370709383, 0.5383734249713631, 0.5389908256880734, 0.539609644087256, 0.5402298850574713, 0.5408515535097813, 0.5403225806451613, 0.5397923875432526, 0.5404157043879908, 0.5410404624277456, 0.5416666666666666, 0.541135573580533, 0.5417633410672854, 0.5423925667828107, 0.5430232558139535, 0.5424912689173458, 0.541958041958042, 0.5414235705950992, 0.5420560747663551, 0.5415204678362573, 0.5409836065573771, 0.5404454865181711, 0.539906103286385, 0.5393654524089306, 0.54, 0.5394581861012956, 0.5400943396226415, 0.5407319952774499, 0.541371158392435, 0.5420118343195266, 0.5414691943127962, 0.5409252669039146, 0.5403800475059383, 0.539833531510107, 0.5404761904761904, 0.5411203814064363, 0.5405727923627685, 0.5400238948626045, 0.5406698564593302, 0.5401197604790419, 0.5407673860911271, 0.5402160864345739, 0.5396634615384616, 0.5391095066185319, 0.5385542168674698, 0.5392038600723763, 0.5398550724637681, 0.5405078597339782, 0.5411622276029056, 0.5406060606060606, 0.5412621359223301, 0.5407047387606319, 0.5413625304136253, 0.5420219244823387, 0.5426829268292683, 0.5421245421245421, 0.5415647921760391, 0.5422276621787026, 0.5416666666666666, 0.5423312883435583, 0.5417690417690417, 0.5424354243542435, 0.541871921182266, 0.5425400739827374, 0.5419753086419753, 0.5426452410383189, 0.5420792079207921, 0.5415117719950434, 0.5421836228287841, 0.5416149068322982, 0.5422885572139303, 0.5429638854296388, 0.543640897755611, 0.5430711610486891, 0.54375, 0.5444305381727159, 0.543859649122807, 0.5445420326223338, 0.5439698492462312, 0.5433962264150943, 0.5428211586901763, 0.5435056746532156, 0.5441919191919192, 0.5448798988621998, 0.5443037974683544, 0.5437262357414449, 0.5444162436548223, 0.5451080050825922, 0.544529262086514, 0.5452229299363057, 0.5459183673469388, 0.5466155810983397, 0.5460358056265985, 0.5467349551856594, 0.5474358974358975, 0.5481386392811296, 0.5475578406169666, 0.546975546975547, 0.5463917525773195, 0.5458064516129032, 0.5465116279069767, 0.5472186287192755, 0.5466321243523317, 0.5460440985732814, 0.5454545454545454, 0.5448634590377113, 0.5442708333333334, 0.5436766623207301, 0.5443864229765013, 0.5437908496732026, 0.5445026178010471, 0.5439056356487549, 0.5446194225721784, 0.545335085413929, 0.5447368421052632, 0.5454545454545454, 0.5448548812664907, 0.5455746367239102, 0.544973544973545, 0.5443708609271524, 0.5450928381962865, 0.545816733067729, 0.5465425531914894, 0.5459387483355526, 0.5466666666666666, 0.5473965287049399, 0.5481283422459893, 0.5475234270414994, 0.5482573726541555, 0.548993288590604, 0.5483870967741935, 0.5477792732166891, 0.5471698113207547, 0.5479082321187584, 0.5472972972972973, 0.5480378890392422, 0.5474254742547425, 0.5468113975576662, 0.5461956521739131, 0.5469387755102041, 0.5463215258855586, 0.5470668485675307, 0.546448087431694, 0.5471956224350205, 0.547945205479452, 0.5473251028806584, 0.5480769230769231, 0.5488308115543329, 0.5482093663911846, 0.5489655172413793, 0.5483425414364641, 0.5491009681881052, 0.5498614958448753, 0.550624133148405, 0.55, 0.5493741307371349, 0.5487465181058496, 0.5481171548117155, 0.547486033519553, 0.5468531468531469, 0.5476190476190477, 0.5469845722300141, 0.5463483146067416, 0.5457102672292545, 0.5464788732394367, 0.5458392101551481, 0.5466101694915254, 0.545968882602546, 0.5453257790368272, 0.5446808510638298, 0.5454545454545454, 0.5462304409672831, 0.5455840455840456, 0.5463623395149786, 0.5471428571428572, 0.547925608011445, 0.5472779369627507, 0.5480631276901005, 0.5474137931034483, 0.5482014388489208, 0.5489913544668588, 0.5483405483405484, 0.5476878612716763, 0.548480463096961, 0.5478260869565217, 0.5471698113207547, 0.5479651162790697, 0.5487627365356623, 0.5495626822157434, 0.5489051094890511, 0.5482456140350878, 0.5490483162518301, 0.5498533724340176, 0.5491923641703378, 0.55, 0.5493372606774669, 0.5486725663716814, 0.5494830132939439, 0.5502958579881657, 0.5511111111111111, 0.5504451038575667, 0.549777117384844, 0.5491071428571429, 0.5484351713859911, 0.5477611940298508, 0.5485799701046338, 0.5494011976047904, 0.5502248875562219, 0.551051051051051, 0.5518796992481203, 0.552710843373494, 0.5520361990950227, 0.5513595166163142, 0.5521936459909228, 0.5515151515151515, 0.5508345978755691, 0.5501519756838906, 0.5509893455098934, 0.551829268292683, 0.5526717557251909, 0.5535168195718655, 0.552833078101072, 0.5521472392638037, 0.5514592933947773, 0.5507692307692308, 0.5500770416024653, 0.5493827160493827, 0.5502318392581144, 0.5495356037151703, 0.5503875968992248, 0.5496894409937888, 0.5505443234836703, 0.5514018691588785, 0.5522620904836193, 0.553125, 0.5539906103286385, 0.5532915360501567, 0.554160125588697, 0.5550314465408805, 0.5559055118110237, 0.556782334384858, 0.5560821484992101, 0.555379746835443, 0.554675118858954, 0.5555555555555556, 0.5564387917329093, 0.5557324840764332, 0.5566188197767146, 0.5559105431309904, 0.5552, 0.5544871794871795, 0.5537720706260032, 0.5530546623794212, 0.5523349436392915, 0.5525040387722132, 0.5533980582524272, 0.5542949756888168, 0.5551948051948052, 0.5560975609756098, 0.5553745928338762, 0.5562805872756933, 0.5571895424836601, 0.5564648117839607, 0.5573770491803278, 0.5582922824302134, 0.5592105263157895, 0.5584843492586491, 0.5577557755775577, 0.5586776859504132, 0.5579470198675497, 0.5588723051409619, 0.5581395348837209, 0.5590682196339434, 0.56, 0.5609348914858097, 0.5618729096989966, 0.5611390284757118, 0.5604026845637584, 0.561344537815126, 0.5622895622895623, 0.5632377740303541, 0.5625, 0.5617597292724196, 0.5627118644067797, 0.5619694397283531, 0.5629251700680272, 0.5621805792163543, 0.5614334470989761, 0.5606837606837607, 0.5616438356164384, 0.5608919382504288, 0.5601374570446735, 0.5593803786574871, 0.5603448275862069, 0.5595854922279793, 0.5605536332179931, 0.561525129982669, 0.5625, 0.5617391304347826, 0.5609756097560976, 0.5619546247818499, 0.5611888111888111, 0.5621716287215411, 0.5631578947368421, 0.562390158172232, 0.5633802816901409, 0.564373897707231, 0.5636042402826855, 0.5646017699115045, 0.5656028368794326, 0.566607460035524, 0.5658362989323843, 0.5668449197860963, 0.5660714285714286, 0.5652951699463328, 0.5663082437275986, 0.5655296229802513, 0.564748201438849, 0.563963963963964, 0.5631768953068592, 0.5623869801084991, 0.5615942028985508, 0.5626134301270418, 0.5618181818181818, 0.5628415300546448, 0.5620437956204379, 0.5612431444241316, 0.5622710622710623, 0.5614678899082569, 0.5606617647058824, 0.5598526703499079, 0.5608856088560885, 0.5600739371534196, 0.5611111111111111, 0.562152133580705, 0.5631970260223048, 0.5623836126629422, 0.5634328358208955, 0.5626168224299065, 0.5636704119850188, 0.5628517823639775, 0.5620300751879699, 0.5612052730696798, 0.560377358490566, 0.5595463137996219, 0.5606060606060606, 0.5616698292220114, 0.5608365019011406, 0.56, 0.5591603053435115, 0.5602294455066922, 0.5613026819923371, 0.5623800383877159, 0.5634615384615385, 0.5645472061657033, 0.5637065637065637, 0.562862669245648, 0.562015503875969, 0.5631067961165048, 0.5622568093385214, 0.5614035087719298, 0.5625, 0.5616438356164384, 0.5627450980392157, 0.5618860510805501, 0.562992125984252, 0.5621301775147929, 0.5632411067193676, 0.5643564356435643, 0.5654761904761905, 0.5666003976143141, 0.5677290836653387, 0.5668662674650699, 0.568, 0.5691382765531062, 0.5682730923694779, 0.5694164989939637, 0.5685483870967742, 0.5676767676767677, 0.5668016194331984, 0.5679513184584178, 0.5691056910569106, 0.5682281059063137, 0.5693877551020409, 0.5685071574642127, 0.569672131147541, 0.5708418891170431, 0.5720164609053497, 0.5711340206185567, 0.5702479338842975, 0.5693581780538303, 0.5705394190871369, 0.5717255717255717, 0.5729166666666666, 0.5741127348643006, 0.5732217573221757, 0.5744234800838575, 0.5756302521008403, 0.5747368421052632, 0.5759493670886076, 0.5750528541226215, 0.5741525423728814, 0.5732484076433121, 0.5723404255319149, 0.5714285714285714, 0.5726495726495726, 0.5738758029978587, 0.572961373390558, 0.5720430107526882, 0.5711206896551724, 0.572354211663067, 0.5735930735930735, 0.5748373101952278, 0.5760869565217391, 0.5751633986928104, 0.574235807860262, 0.5733041575492341, 0.5723684210526315, 0.5714285714285714, 0.5704845814977973, 0.5717439293598234, 0.5707964601769911, 0.5698447893569845, 0.5688888888888889, 0.5701559020044543, 0.5691964285714286, 0.5682326621923938, 0.5672645739910314, 0.5685393258426966, 0.5675675675675675, 0.5688487584650113, 0.5701357466063348, 0.5691609977324263, 0.5681818181818182, 0.5671981776765376, 0.5684931506849316, 0.5697940503432495, 0.5711009174311926, 0.5724137931034483, 0.5737327188940092, 0.5750577367205543, 0.5763888888888888, 0.5754060324825986, 0.5767441860465117, 0.5757575757575758, 0.5771028037383178, 0.5761124121779859, 0.5751173708920188, 0.5741176470588235, 0.5754716981132075, 0.574468085106383, 0.5734597156398105, 0.5724465558194775, 0.5714285714285714, 0.5704057279236276, 0.569377990430622, 0.5683453237410072, 0.5673076923076923, 0.5662650602409639, 0.5676328502415459, 0.5690072639225182, 0.5679611650485437, 0.5669099756690997, 0.5658536585365853, 0.5672371638141809, 0.5661764705882353, 0.5651105651105651, 0.5665024630541872, 0.5654320987654321, 0.5643564356435643, 0.5632754342431762, 0.5646766169154229, 0.5660847880299252, 0.565, 0.5664160401002506, 0.5653266331658291, 0.5667506297229219, 0.5681818181818182, 0.5670886075949367, 0.5685279187817259, 0.5699745547073791, 0.5714285714285714, 0.5703324808184144, 0.5717948717948718, 0.570694087403599, 0.5695876288659794, 0.5710594315245479, 0.572538860103627, 0.574025974025974, 0.5755208333333334, 0.5744125326370757, 0.5732984293193717, 0.5748031496062992, 0.5736842105263158, 0.575197889182058, 0.5767195767195767, 0.5755968169761273, 0.5771276595744681, 0.576, 0.5748663101604278, 0.5764075067024129, 0.5779569892473119, 0.5795148247978437, 0.5783783783783784, 0.5799457994579946, 0.5815217391304348, 0.5831062670299727, 0.5819672131147541, 0.5835616438356165, 0.5824175824175825, 0.5840220385674931, 0.5828729281767956, 0.5844875346260388, 0.5833333333333334, 0.5821727019498607, 0.5810055865921788, 0.5826330532212886, 0.5842696629213483, 0.5830985915492958, 0.5847457627118644, 0.5835694050991501, 0.5823863636363636, 0.584045584045584, 0.5828571428571429, 0.5816618911174785, 0.5804597701149425, 0.5821325648414986, 0.5809248554913294, 0.5826086956521739, 0.5843023255813954, 0.5860058309037901, 0.5847953216374269, 0.5865102639296188, 0.5882352941176471, 0.5899705014749262, 0.591715976331361, 0.5905044510385756, 0.5892857142857143, 0.5880597014925373, 0.5868263473053892, 0.5855855855855856, 0.5843373493975904, 0.5830815709969789, 0.5848484848484848, 0.5835866261398176, 0.5823170731707317, 0.581039755351682, 0.5797546012269938, 0.5784615384615385, 0.5802469135802469, 0.5820433436532507, 0.5807453416149069, 0.5794392523364486, 0.578125, 0.5768025078369906, 0.5754716981132075, 0.5772870662460567, 0.5791139240506329, 0.5777777777777777, 0.5796178343949044, 0.5814696485623003, 0.5801282051282052, 0.5787781350482315, 0.5806451612903226, 0.5825242718446602, 0.5811688311688312, 0.5798045602605864, 0.5784313725490197, 0.5770491803278689, 0.5756578947368421, 0.5742574257425742, 0.5761589403973509, 0.574750830564784, 0.5733333333333334, 0.5719063545150501, 0.5704697986577181, 0.569023569023569, 0.5675675675675675, 0.5661016949152542, 0.5680272108843537, 0.5665529010238908, 0.565068493150685, 0.5670103092783505, 0.5689655172413793, 0.5674740484429066, 0.5659722222222222, 0.5679442508710801, 0.5699300699300699, 0.5719298245614035, 0.5704225352112676, 0.5724381625441696, 0.574468085106383, 0.5729537366548043, 0.5714285714285714, 0.5698924731182796, 0.5683453237410072, 0.5703971119133574, 0.5688405797101449, 0.5672727272727273, 0.5656934306569343, 0.5677655677655677, 0.5661764705882353, 0.5645756457564576, 0.562962962962963, 0.5650557620817844, 0.5634328358208955, 0.5617977528089888, 0.5639097744360902, 0.5660377358490566, 0.5643939393939394, 0.5665399239543726, 0.5648854961832062, 0.5670498084291188, 0.5653846153846154, 0.5637065637065637, 0.5658914728682171, 0.5642023346303502, 0.56640625, 0.5647058823529412, 0.5669291338582677, 0.5691699604743083, 0.5674603174603174, 0.5657370517928287, 0.564, 0.5622489959839357, 0.5604838709677419, 0.562753036437247, 0.5650406504065041, 0.5673469387755102, 0.5655737704918032, 0.5637860082304527, 0.5619834710743802, 0.5601659751037344, 0.5583333333333333, 0.5564853556485355, 0.5546218487394958, 0.5527426160337553, 0.5550847457627118, 0.5574468085106383, 0.5555555555555556, 0.5536480686695279, 0.5560344827586207, 0.5541125541125541, 0.5521739130434783, 0.5545851528384279, 0.5570175438596491, 0.5594713656387665, 0.5575221238938053, 0.56, 0.5580357142857143, 0.5605381165919282, 0.5585585585585585, 0.5610859728506787, 0.5636363636363636, 0.5662100456621004, 0.5642201834862385, 0.5622119815668203, 0.5648148148148148, 0.5674418604651162, 0.5700934579439252, 0.568075117370892, 0.5707547169811321, 0.5687203791469194, 0.5714285714285714, 0.5741626794258373, 0.5769230769230769, 0.5797101449275363, 0.5776699029126213, 0.5804878048780487, 0.5833333333333334, 0.5812807881773399, 0.5841584158415841, 0.5870646766169154, 0.59, 0.5879396984924623, 0.5909090909090909, 0.5888324873096447, 0.5918367346938775, 0.5897435897435898, 0.5876288659793815, 0.5854922279792746, 0.5833333333333334, 0.5863874345549738, 0.5842105263157895, 0.582010582010582, 0.5851063829787234, 0.5828877005347594, 0.5860215053763441, 0.5837837837837838, 0.5869565217391305, 0.5846994535519126, 0.5824175824175825, 0.580110497237569, 0.5833333333333334, 0.5810055865921788, 0.5842696629213483, 0.5875706214689266, 0.5852272727272727, 0.5885714285714285, 0.5862068965517241, 0.5838150289017341, 0.5813953488372093, 0.5847953216374269, 0.5823529411764706, 0.5798816568047337, 0.5833333333333334, 0.5808383233532934, 0.5843373493975904, 0.5878787878787879, 0.5914634146341463, 0.588957055214724, 0.5864197530864198, 0.5900621118012422, 0.59375, 0.5911949685534591, 0.5949367088607594, 0.5923566878980892, 0.5961538461538461, 0.6, 0.5974025974025974, 0.5947712418300654, 0.5986842105263158, 0.5960264900662252, 0.6, 0.5973154362416108, 0.6013513513513513, 0.5986394557823129, 0.6027397260273972, 0.6, 0.6041666666666666, 0.6013986013986014, 0.6056338028169014, 0.6028368794326241, 0.6071428571428571, 0.60431654676259, 0.6014492753623188, 0.6058394160583942, 0.6029411764705882, 0.6, 0.6044776119402985, 0.6015037593984962, 0.6060606060606061, 0.6106870229007634, 0.6153846153846154, 0.6201550387596899, 0.6171875, 0.6220472440944882, 0.626984126984127, 0.632, 0.6370967741935484, 0.6341463414634146, 0.6311475409836066, 0.628099173553719, 0.625, 0.6218487394957983, 0.6271186440677966, 0.6239316239316239, 0.6206896551724138, 0.6260869565217392, 0.6228070175438597, 0.6283185840707964, 0.625, 0.6216216216216216, 0.6181818181818182, 0.6238532110091743, 0.6203703703703703, 0.6261682242990654, 0.6226415094339622, 0.6285714285714286, 0.625, 0.6310679611650486, 0.6274509803921569, 0.6336633663366337, 0.63, 0.6262626262626263, 0.6224489795918368, 0.6185567010309279, 0.6145833333333334, 0.6105263157894737, 0.6170212765957447, 0.6129032258064516, 0.6195652173913043, 0.6153846153846154, 0.6111111111111112, 0.6179775280898876, 0.625, 0.632183908045977, 0.627906976744186, 0.6235294117647059, 0.6309523809523809, 0.6265060240963856, 0.6219512195121951, 0.6172839506172839, 0.625, 0.620253164556962, 0.6282051282051282, 0.6233766233766234, 0.631578947368421, 0.6266666666666667, 0.6216216216216216, 0.6164383561643836, 0.6111111111111112, 0.6197183098591549, 0.6285714285714286, 0.6376811594202898, 0.6323529411764706, 0.6268656716417911, 0.6363636363636364, 0.6307692307692307, 0.625, 0.6349206349206349, 0.6451612903225806, 0.639344262295082, 0.6333333333333333, 0.6271186440677966, 0.6379310344827587, 0.631578947368421, 0.625, 0.6181818181818182, 0.6296296296296297, 0.6226415094339622, 0.6153846153846154, 0.6078431372549019, 0.6, 0.5918367346938775, 0.5833333333333334, 0.5957446808510638, 0.5869565217391305, 0.5777777777777777, 0.5681818181818182, 0.5581395348837209, 0.5476190476190477, 0.5609756097560976, 0.575, 0.5897435897435898, 0.5789473684210527, 0.5675675675675675, 0.5555555555555556, 0.5428571428571428, 0.5588235294117647, 0.5454545454545454, 0.53125, 0.5161290322580645, 0.5, 0.4827586206896552, 0.4642857142857143, 0.4444444444444444, 0.46153846153846156, 0.48, 0.4583333333333333, 0.4782608695652174, 0.5, 0.47619047619047616, 0.5, 0.5263157894736842, 0.5, 0.5294117647058824, 0.5, 0.5333333333333333, 0.5, 0.46153846153846156, 0.5, 0.5454545454545454, 0.5, 0.4444444444444444, 0.5, 0.5714285714285714, 0.5, 0.4, 0.5, 0.6666666666666666, 0.5, 0.0, 1.0], "recall": [1.0, 0.999, 0.998, 0.997, 0.996, 0.995, 0.994, 0.993, 0.992, 0.992, 0.991, 0.99, 0.989, 0.988, 0.988, 0.987, 0.986, 0.986, 0.985, 0.984, 0.983, 0.983, 0.983, 0.982, 0.981, 0.98, 0.979, 0.978, 0.977, 0.976, 0.975, 0.974, 0.973, 0.972, 0.972, 0.971, 0.97, 0.969, 0.968, 0.967, 0.967, 0.966, 0.965, 0.964, 0.963, 0.962, 0.962, 0.961, 0.96, 0.959, 0.958, 0.958, 0.957, 0.957, 0.956, 0.956, 0.955, 0.954, 0.954, 0.953, 0.952, 0.951, 0.95, 0.95, 0.949, 0.949, 0.948, 0.947, 0.947, 0.946, 0.945, 0.944, 0.943, 0.942, 0.941, 0.941, 0.94, 0.94, 0.94, 0.94, 0.939, 0.939, 0.938, 0.937, 0.937, 0.936, 0.935, 0.934, 0.934, 0.934, 0.934, 0.934, 0.934, 0.933, 0.932, 0.932, 0.932, 0.932, 0.932, 0.932, 0.931, 0.93, 0.929, 0.928, 0.927, 0.927, 0.926, 0.926, 0.925, 0.925, 0.924, 0.923, 0.922, 0.921, 0.921, 0.92, 0.919, 0.919, 0.919, 0.918, 0.917, 0.917, 0.916, 0.915, 0.915, 0.915, 0.914, 0.913, 0.912, 0.911, 0.91, 0.909, 0.909, 0.908, 0.907, 0.907, 0.907, 0.907, 0.906, 0.905, 0.905, 0.905, 0.904, 0.903, 0.903, 0.902, 0.901, 0.9, 0.899, 0.898, 0.898, 0.897, 0.896, 0.895, 0.894, 0.893, 0.892, 0.892, 0.892, 0.891, 0.89, 0.89, 0.89, 0.89, 0.89, 0.889, 0.889, 0.888, 0.888, 0.887, 0.886, 0.885, 0.885, 0.885, 0.885, 0.884, 0.883, 0.883, 0.883, 0.882, 0.882, 0.881, 0.88, 0.879, 0.879, 0.879, 0.879, 0.879, 0.878, 0.877, 0.877, 0.876, 0.876, 0.876, 0.875, 0.874, 0.873, 0.872, 0.871, 0.87, 0.87, 0.869, 0.868, 0.867, 0.867, 0.866, 0.865, 0.864, 0.863, 0.862, 0.861, 0.861, 0.86, 0.86, 0.859, 0.859, 0.859, 0.859, 0.858, 0.858, 0.858, 0.857, 0.857, 0.856, 0.856, 0.856, 0.856, 0.855, 0.854, 0.854, 0.853, 0.853, 0.852, 0.852, 0.851, 0.85, 0.849, 0.849, 0.849, 0.848, 0.848, 0.847, 0.847, 0.847, 0.846, 0.846, 0.845, 0.845, 0.844, 0.843, 0.843, 0.842, 0.842, 0.842, 0.842, 0.841, 0.84, 0.839, 0.838, 0.838, 0.837, 0.837, 0.837, 0.837, 0.836, 0.835, 0.835, 0.835, 0.834, 0.833, 0.833, 0.833, 0.833, 0.833, 0.832, 0.831, 0.83, 0.83, 0.829, 0.829, 0.828, 0.828, 0.828, 0.828, 0.827, 0.826, 0.826, 0.826, 0.825, 0.825, 0.825, 0.825, 0.824, 0.823, 0.823, 0.823, 0.822, 0.822, 0.821, 0.821, 0.821, 0.821, 0.821, 0.821, 0.82, 0.819, 0.818, 0.817, 0.817, 0.816, 0.815, 0.814, 0.814, 0.814, 0.814, 0.813, 0.813, 0.813, 0.813, 0.812, 0.811, 0.81, 0.81, 0.809, 0.808, 0.808, 0.808, 0.808, 0.808, 0.808, 0.807, 0.807, 0.807, 0.807, 0.806, 0.805, 0.805, 0.805, 0.805, 0.805, 0.804, 0.803, 0.802, 0.802, 0.801, 0.801, 0.8, 0.8, 0.799, 0.798, 0.798, 0.797, 0.797, 0.797, 0.797, 0.797, 0.797, 0.796, 0.796, 0.796, 0.796, 0.795, 0.795, 0.795, 0.794, 0.794, 0.794, 0.794, 0.794, 0.794, 0.793, 0.792, 0.792, 0.791, 0.791, 0.791, 0.791, 0.791, 0.79, 0.79, 0.789, 0.789, 0.789, 0.788, 0.787, 0.786, 0.786, 0.785, 0.785, 0.784, 0.783, 0.783, 0.783, 0.783, 0.783, 0.783, 0.782, 0.782, 0.781, 0.781, 0.781, 0.781, 0.781, 0.78, 0.78, 0.78, 0.779, 0.779, 0.779, 0.778, 0.777, 0.777, 0.777, 0.777, 0.776, 0.776, 0.776, 0.775, 0.775, 0.775, 0.775, 0.775, 0.774, 0.773, 0.773, 0.773, 0.772, 0.772, 0.771, 0.771, 0.771, 0.771, 0.771, 0.77, 0.769, 0.768, 0.767, 0.767, 0.766, 0.766, 0.765, 0.764, 0.764, 0.764, 0.764, 0.764, 0.764, 0.763, 0.762, 0.761, 0.76, 0.76, 0.76, 0.76, 0.76, 0.76, 0.759, 0.758, 0.758, 0.758, 0.757, 0.757, 0.757, 0.756, 0.756, 0.755, 0.755, 0.754, 0.753, 0.753, 0.752, 0.752, 0.751, 0.75, 0.75, 0.75, 0.75, 0.75, 0.75, 0.749, 0.748, 0.748, 0.748, 0.747, 0.746, 0.746, 0.746, 0.745, 0.745, 0.744, 0.744, 0.744, 0.744, 0.744, 0.743, 0.743, 0.743, 0.743, 0.743, 0.743, 0.743, 0.742, 0.741, 0.74, 0.74, 0.739, 0.739, 0.739, 0.738, 0.737, 0.737, 0.736, 0.736, 0.736, 0.735, 0.735, 0.734, 0.734, 0.734, 0.733, 0.732, 0.731, 0.731, 0.73, 0.73, 0.73, 0.729, 0.729, 0.729, 0.728, 0.728, 0.727, 0.727, 0.726, 0.725, 0.725, 0.724, 0.723, 0.723, 0.723, 0.722, 0.721, 0.72, 0.719, 0.718, 0.718, 0.718, 0.717, 0.716, 0.715, 0.714, 0.713, 0.712, 0.711, 0.711, 0.711, 0.711, 0.71, 0.71, 0.71, 0.71, 0.709, 0.709, 0.709, 0.708, 0.707, 0.706, 0.706, 0.706, 0.706, 0.705, 0.705, 0.704, 0.704, 0.704, 0.703, 0.702, 0.701, 0.701, 0.701, 0.7, 0.699, 0.699, 0.699, 0.698, 0.698, 0.697, 0.697, 0.697, 0.697, 0.697, 0.697, 0.697, 0.696, 0.696, 0.696, 0.695, 0.694, 0.694, 0.694, 0.693, 0.693, 0.693, 0.693, 0.693, 0.693, 0.692, 0.692, 0.692, 0.692, 0.692, 0.691, 0.69, 0.689, 0.689, 0.689, 0.688, 0.688, 0.687, 0.687, 0.687, 0.686, 0.685, 0.685, 0.685, 0.684, 0.683, 0.683, 0.683, 0.682, 0.681, 0.681, 0.681, 0.68, 0.679, 0.679, 0.679, 0.679, 0.678, 0.677, 0.676, 0.676, 0.676, 0.676, 0.675, 0.675, 0.675, 0.674, 0.674, 0.673, 0.673, 0.673, 0.672, 0.671, 0.67, 0.67, 0.67, 0.67, 0.669, 0.668, 0.668, 0.668, 0.667, 0.667, 0.667, 0.667, 0.666, 0.665, 0.664, 0.664, 0.664, 0.663, 0.663, 0.663, 0.663, 0.663, 0.663, 0.663, 0.663, 0.663, 0.663, 0.662, 0.662, 0.662, 0.662, 0.661, 0.661, 0.66, 0.66, 0.66, 0.659, 0.659, 0.659, 0.658, 0.657, 0.656, 0.656, 0.656, 0.655, 0.654, 0.653, 0.652, 0.651, 0.651, 0.65, 0.65, 0.649, 0.649, 0.648, 0.648, 0.648, 0.648, 0.648, 0.648, 0.647, 0.646, 0.645, 0.645, 0.644, 0.643, 0.642, 0.642, 0.642, 0.641, 0.641, 0.64, 0.64, 0.64, 0.639, 0.639, 0.638, 0.638, 0.637, 0.637, 0.636, 0.636, 0.635, 0.635, 0.634, 0.634, 0.633, 0.632, 0.632, 0.631, 0.631, 0.631, 0.631, 0.63, 0.629, 0.628, 0.627, 0.626, 0.626, 0.625, 0.625, 0.625, 0.625, 0.624, 0.624, 0.623, 0.623, 0.622, 0.621, 0.62, 0.62, 0.619, 0.618, 0.617, 0.617, 0.617, 0.617, 0.617, 0.617, 0.616, 0.615, 0.614, 0.613, 0.613, 0.613, 0.613, 0.612, 0.612, 0.612, 0.612, 0.611, 0.61, 0.61, 0.609, 0.608, 0.608, 0.608, 0.607, 0.606, 0.606, 0.605, 0.605, 0.604, 0.604, 0.604, 0.604, 0.604, 0.604, 0.603, 0.603, 0.602, 0.602, 0.602, 0.601, 0.6, 0.6, 0.6, 0.6, 0.6, 0.6, 0.6, 0.599, 0.598, 0.597, 0.596, 0.596, 0.596, 0.596, 0.596, 0.596, 0.595, 0.595, 0.595, 0.595, 0.594, 0.593, 0.592, 0.591, 0.591, 0.59, 0.589, 0.589, 0.588, 0.588, 0.588, 0.588, 0.588, 0.588, 0.587, 0.586, 0.585, 0.584, 0.584, 0.583, 0.583, 0.583, 0.582, 0.582, 0.582, 0.582, 0.582, 0.582, 0.582, 0.581, 0.58, 0.58, 0.579, 0.579, 0.579, 0.578, 0.577, 0.576, 0.575, 0.574, 0.573, 0.573, 0.573, 0.572, 0.572, 0.572, 0.571, 0.571, 0.571, 0.571, 0.57, 0.57, 0.57, 0.569, 0.569, 0.568, 0.568, 0.568, 0.567, 0.567, 0.567, 0.567, 0.567, 0.567, 0.567, 0.566, 0.566, 0.565, 0.565, 0.564, 0.563, 0.563, 0.562, 0.561, 0.56, 0.56, 0.56, 0.56, 0.559, 0.559, 0.558, 0.558, 0.557, 0.556, 0.556, 0.556, 0.555, 0.555, 0.554, 0.554, 0.554, 0.553, 0.552, 0.552, 0.552, 0.551, 0.551, 0.551, 0.55, 0.549, 0.549, 0.549, 0.548, 0.548, 0.547, 0.547, 0.546, 0.546, 0.546, 0.545, 0.544, 0.544, 0.543, 0.542, 0.542, 0.541, 0.54, 0.539, 0.538, 0.538, 0.538, 0.538, 0.537, 0.537, 0.536, 0.536, 0.536, 0.535, 0.535, 0.535, 0.535, 0.534, 0.534, 0.534, 0.533, 0.532, 0.531, 0.531, 0.531, 0.53, 0.53, 0.53, 0.53, 0.53, 0.53, 0.53, 0.529, 0.529, 0.529, 0.529, 0.528, 0.528, 0.528, 0.528, 0.528, 0.528, 0.528, 0.527, 0.527, 0.527, 0.526, 0.525, 0.524, 0.524, 0.524, 0.523, 0.522, 0.522, 0.522, 0.521, 0.52, 0.519, 0.519, 0.519, 0.519, 0.519, 0.519, 0.519, 0.519, 0.518, 0.518, 0.518, 0.518, 0.518, 0.518, 0.518, 0.518, 0.518, 0.518, 0.518, 0.517, 0.517, 0.517, 0.516, 0.516, 0.515, 0.515, 0.514, 0.514, 0.514, 0.514, 0.513, 0.512, 0.512, 0.512, 0.511, 0.511, 0.511, 0.51, 0.509, 0.508, 0.508, 0.508, 0.507, 0.507, 0.506, 0.506, 0.506, 0.505, 0.505, 0.505, 0.505, 0.505, 0.505, 0.505, 0.504, 0.504, 0.504, 0.504, 0.503, 0.503, 0.503, 0.502, 0.502, 0.502, 0.502, 0.502, 0.502, 0.501, 0.5, 0.5, 0.499, 0.499, 0.498, 0.498, 0.498, 0.497, 0.496, 0.496, 0.495, 0.494, 0.494, 0.493, 0.493, 0.492, 0.492, 0.492, 0.491, 0.491, 0.491, 0.49, 0.489, 0.488, 0.488, 0.488, 0.488, 0.487, 0.487, 0.486, 0.485, 0.484, 0.484, 0.483, 0.483, 0.482, 0.482, 0.482, 0.482, 0.482, 0.481, 0.481, 0.48, 0.479, 0.478, 0.477, 0.476, 0.476, 0.476, 0.475, 0.474, 0.474, 0.473, 0.472, 0.472, 0.472, 0.472, 0.471, 0.47, 0.47, 0.47, 0.47, 0.47, 0.47, 0.47, 0.469, 0.468, 0.468, 0.468, 0.468, 0.467, 0.467, 0.467, 0.467, 0.466, 0.465, 0.464, 0.464, 0.463, 0.462, 0.461, 0.46, 0.459, 0.459, 0.458, 0.458, 0.458, 0.458, 0.458, 0.457, 0.456, 0.455, 0.454, 0.454, 0.454, 0.453, 0.452, 0.452, 0.451, 0.451, 0.45, 0.449, 0.448, 0.447, 0.447, 0.447, 0.447, 0.447, 0.446, 0.446, 0.445, 0.445, 0.445, 0.445, 0.444, 0.443, 0.443, 0.442, 0.442, 0.441, 0.441, 0.44, 0.44, 0.439, 0.439, 0.438, 0.437, 0.437, 0.436, 0.436, 0.436, 0.436, 0.435, 0.435, 0.435, 0.434, 0.434, 0.433, 0.432, 0.431, 0.431, 0.431, 0.431, 0.43, 0.429, 0.429, 0.429, 0.428, 0.428, 0.428, 0.428, 0.427, 0.427, 0.427, 0.427, 0.426, 0.425, 0.424, 0.423, 0.423, 0.423, 0.422, 0.421, 0.42, 0.419, 0.418, 0.417, 0.417, 0.416, 0.416, 0.415, 0.415, 0.415, 0.414, 0.414, 0.413, 0.413, 0.412, 0.411, 0.411, 0.411, 0.411, 0.41, 0.41, 0.41, 0.41, 0.409, 0.409, 0.409, 0.408, 0.407, 0.406, 0.406, 0.405, 0.405, 0.404, 0.403, 0.402, 0.402, 0.401, 0.401, 0.4, 0.4, 0.4, 0.399, 0.399, 0.399, 0.398, 0.398, 0.397, 0.397, 0.397, 0.397, 0.396, 0.395, 0.394, 0.393, 0.392, 0.391, 0.391, 0.39, 0.389, 0.388, 0.388, 0.387, 0.387, 0.386, 0.385, 0.384, 0.384, 0.384, 0.383, 0.383, 0.383, 0.383, 0.382, 0.382, 0.381, 0.381, 0.381, 0.38, 0.379, 0.379, 0.378, 0.377, 0.377, 0.377, 0.377, 0.376, 0.375, 0.375, 0.375, 0.374, 0.374, 0.373, 0.372, 0.372, 0.372, 0.372, 0.371, 0.37, 0.369, 0.368, 0.367, 0.367, 0.367, 0.367, 0.367, 0.367, 0.367, 0.366, 0.365, 0.365, 0.364, 0.363, 0.362, 0.362, 0.362, 0.362, 0.362, 0.361, 0.36, 0.359, 0.358, 0.357, 0.356, 0.356, 0.355, 0.355, 0.354, 0.354, 0.354, 0.354, 0.354, 0.354, 0.353, 0.353, 0.353, 0.353, 0.353, 0.352, 0.351, 0.35, 0.35, 0.35, 0.349, 0.349, 0.348, 0.347, 0.346, 0.345, 0.344, 0.343, 0.342, 0.342, 0.342, 0.342, 0.342, 0.341, 0.341, 0.341, 0.34, 0.34, 0.34, 0.34, 0.339, 0.338, 0.338, 0.337, 0.337, 0.336, 0.336, 0.336, 0.336, 0.336, 0.335, 0.334, 0.334, 0.334, 0.334, 0.333, 0.332, 0.332, 0.331, 0.331, 0.33, 0.329, 0.328, 0.328, 0.327, 0.326, 0.325, 0.325, 0.324, 0.324, 0.324, 0.324, 0.323, 0.322, 0.322, 0.321, 0.321, 0.321, 0.32, 0.32, 0.32, 0.319, 0.319, 0.319, 0.319, 0.318, 0.318, 0.317, 0.316, 0.316, 0.315, 0.314, 0.313, 0.312, 0.311, 0.31, 0.31, 0.309, 0.309, 0.308, 0.307, 0.307, 0.306, 0.305, 0.304, 0.304, 0.303, 0.303, 0.303, 0.303, 0.302, 0.302, 0.301, 0.301, 0.3, 0.299, 0.298, 0.297, 0.296, 0.296, 0.296, 0.295, 0.294, 0.293, 0.293, 0.293, 0.293, 0.293, 0.293, 0.292, 0.291, 0.29, 0.29, 0.289, 0.288, 0.288, 0.287, 0.287, 0.286, 0.286, 0.285, 0.285, 0.285, 0.285, 0.285, 0.285, 0.284, 0.284, 0.284, 0.283, 0.283, 0.282, 0.281, 0.28, 0.28, 0.28, 0.279, 0.279, 0.278, 0.278, 0.278, 0.278, 0.277, 0.276, 0.275, 0.275, 0.275, 0.275, 0.275, 0.274, 0.274, 0.274, 0.273, 0.273, 0.272, 0.271, 0.27, 0.269, 0.268, 0.268, 0.268, 0.267, 0.266, 0.265, 0.265, 0.265, 0.265, 0.265, 0.264, 0.263, 0.262, 0.261, 0.26, 0.259, 0.259, 0.258, 0.257, 0.256, 0.256, 0.255, 0.254, 0.253, 0.253, 0.252, 0.252, 0.252, 0.251, 0.25, 0.249, 0.249, 0.249, 0.249, 0.249, 0.249, 0.249, 0.249, 0.248, 0.248, 0.247, 0.247, 0.246, 0.245, 0.244, 0.244, 0.243, 0.242, 0.241, 0.24, 0.239, 0.238, 0.237, 0.236, 0.235, 0.235, 0.235, 0.234, 0.233, 0.232, 0.232, 0.231, 0.23, 0.23, 0.229, 0.228, 0.227, 0.227, 0.227, 0.226, 0.226, 0.225, 0.225, 0.225, 0.224, 0.224, 0.224, 0.224, 0.223, 0.223, 0.222, 0.221, 0.221, 0.221, 0.221, 0.221, 0.22, 0.219, 0.219, 0.218, 0.218, 0.218, 0.217, 0.217, 0.216, 0.215, 0.215, 0.215, 0.215, 0.214, 0.214, 0.214, 0.214, 0.213, 0.213, 0.212, 0.212, 0.211, 0.211, 0.21, 0.209, 0.208, 0.208, 0.208, 0.207, 0.207, 0.206, 0.205, 0.205, 0.204, 0.203, 0.202, 0.202, 0.201, 0.201, 0.201, 0.201, 0.2, 0.2, 0.2, 0.2, 0.2, 0.199, 0.198, 0.197, 0.196, 0.195, 0.194, 0.193, 0.193, 0.192, 0.191, 0.19, 0.189, 0.188, 0.188, 0.188, 0.187, 0.186, 0.185, 0.184, 0.183, 0.183, 0.183, 0.182, 0.182, 0.182, 0.181, 0.18, 0.18, 0.18, 0.179, 0.178, 0.177, 0.176, 0.175, 0.174, 0.174, 0.173, 0.172, 0.171, 0.17, 0.169, 0.168, 0.167, 0.167, 0.166, 0.165, 0.165, 0.165, 0.164, 0.163, 0.163, 0.163, 0.163, 0.162, 0.162, 0.162, 0.161, 0.16, 0.159, 0.158, 0.158, 0.157, 0.156, 0.155, 0.155, 0.154, 0.153, 0.152, 0.152, 0.151, 0.15, 0.15, 0.15, 0.149, 0.149, 0.148, 0.148, 0.147, 0.146, 0.146, 0.145, 0.145, 0.144, 0.144, 0.144, 0.143, 0.142, 0.141, 0.14, 0.139, 0.139, 0.139, 0.139, 0.138, 0.137, 0.136, 0.135, 0.134, 0.133, 0.132, 0.131, 0.131, 0.131, 0.13, 0.129, 0.129, 0.128, 0.127, 0.127, 0.127, 0.127, 0.126, 0.126, 0.125, 0.125, 0.124, 0.124, 0.124, 0.124, 0.123, 0.122, 0.122, 0.122, 0.122, 0.121, 0.121, 0.12, 0.12, 0.12, 0.12, 0.12, 0.119, 0.119, 0.119, 0.118, 0.118, 0.118, 0.118, 0.117, 0.117, 0.116, 0.116, 0.115, 0.114, 0.113, 0.112, 0.112, 0.111, 0.11, 0.11, 0.109, 0.109, 0.108, 0.108, 0.107, 0.106, 0.105, 0.105, 0.104, 0.104, 0.104, 0.103, 0.103, 0.102, 0.101, 0.1, 0.1, 0.099, 0.098, 0.098, 0.097, 0.097, 0.097, 0.097, 0.096, 0.095, 0.095, 0.095, 0.094, 0.094, 0.093, 0.093, 0.093, 0.092, 0.091, 0.091, 0.09, 0.09, 0.089, 0.089, 0.088, 0.088, 0.087, 0.087, 0.086, 0.086, 0.085, 0.085, 0.084, 0.083, 0.083, 0.082, 0.081, 0.081, 0.08, 0.08, 0.08, 0.08, 0.08, 0.079, 0.079, 0.079, 0.079, 0.079, 0.078, 0.077, 0.076, 0.075, 0.074, 0.074, 0.073, 0.072, 0.072, 0.071, 0.071, 0.07, 0.069, 0.068, 0.068, 0.067, 0.067, 0.066, 0.066, 0.065, 0.065, 0.064, 0.064, 0.063, 0.062, 0.061, 0.06, 0.059, 0.058, 0.058, 0.057, 0.057, 0.056, 0.055, 0.055, 0.055, 0.055, 0.054, 0.053, 0.053, 0.052, 0.051, 0.05, 0.05, 0.049, 0.049, 0.048, 0.048, 0.047, 0.046, 0.045, 0.044, 0.044, 0.044, 0.044, 0.043, 0.042, 0.042, 0.041, 0.04, 0.04, 0.04, 0.039, 0.038, 0.037, 0.037, 0.036, 0.035, 0.034, 0.034, 0.033, 0.032, 0.031, 0.03, 0.029, 0.028, 0.028, 0.027, 0.026, 0.025, 0.024, 0.023, 0.023, 0.023, 0.023, 0.022, 0.021, 0.02, 0.019, 0.019, 0.018, 0.017, 0.016, 0.015, 0.014, 0.013, 0.012, 0.012, 0.012, 0.011, 0.011, 0.011, 0.01, 0.01, 0.01, 0.009, 0.009, 0.008, 0.008, 0.007, 0.006, 0.006, 0.006, 0.005, 0.004, 0.004, 0.004, 0.003, 0.002, 0.002, 0.002, 0.001, 0.0, 0.0], "thresholds": [-2.020174980163574, -2.010181188583374, -1.9843120574951172, -1.9705750942230225, -1.9504057168960571, -1.9461737871170044, -1.9387418031692505, -1.93756902217865, -1.9371141195297241, -1.9325618743896484, -1.9314072132110596, -1.9302736520767212, -1.9295281171798706, -1.9289733171463013, -1.9242327213287354, -1.9238606691360474, -1.9237816333770752, -1.9236050844192505, -1.9215548038482666, -1.921486735343933, -1.9210891723632812, -1.9196349382400513, -1.9166853427886963, -1.9156246185302734, -1.9156020879745483, -1.914373755455017, -1.9141579866409302, -1.9129232168197632, -1.9124870300292969, -1.911190152168274, -1.9094793796539307, -1.9089070558547974, -1.908870816230774, -1.9079041481018066, -1.9078081846237183, -1.9075602293014526, -1.9069308042526245, -1.9063295125961304, -1.9061146974563599, -1.9052557945251465, -1.9051116704940796, -1.904994010925293, -1.9047106504440308, -1.9041063785552979, -1.9040781259536743, -1.9028595685958862, -1.9018001556396484, -1.901728630065918, -1.9010288715362549, -1.9004929065704346, -1.9004818201065063, -1.9002307653427124, -1.9001654386520386, -1.8995059728622437, -1.8980517387390137, -1.8971086740493774, -1.896790862083435, -1.8964734077453613, -1.8943833112716675, -1.8932979106903076, -1.8930528163909912, -1.892159342765808, -1.8919413089752197, -1.8913332223892212, -1.89059317111969, -1.8892310857772827, -1.8888765573501587, -1.8876241445541382, -1.8875477313995361, -1.8872604370117188, -1.887032389640808, -1.8869402408599854, -1.8864015340805054, -1.8855164051055908, -1.8852328062057495, -1.8850764036178589, -1.884972095489502, -1.8847135305404663, -1.8835729360580444, -1.8831593990325928, -1.882216453552246, -1.8821691274642944, -1.881909728050232, -1.8818844556808472, -1.8816213607788086, -1.881229281425476, -1.8810861110687256, -1.8796098232269287, -1.878950834274292, -1.87864089012146, -1.8785216808319092, -1.8783764839172363, -1.8778846263885498, -1.8772432804107666, -1.8758244514465332, -1.8757704496383667, -1.8754526376724243, -1.874839186668396, -1.8741896152496338, -1.8733232021331787, -1.873042106628418, -1.872995138168335, -1.8725969791412354, -1.8722752332687378, -1.8721352815628052, -1.8720213174819946, -1.871464729309082, -1.8711471557617188, -1.8704458475112915, -1.8703680038452148, -1.8699679374694824, -1.8696844577789307, -1.869392991065979, -1.869388461112976, -1.8691246509552002, -1.8688249588012695, -1.868488073348999, -1.8678479194641113, -1.8675702810287476, -1.8672162294387817, -1.8671391010284424, -1.8662781715393066, -1.8662773370742798, -1.8659090995788574, -1.8650267124176025, -1.8643238544464111, -1.8643014430999756, -1.8637099266052246, -1.8636542558670044, -1.8636294603347778, -1.8634477853775024, -1.8633997440338135, -1.8629825115203857, -1.8628281354904175, -1.8623954057693481, -1.8623144626617432, -1.8621184825897217, -1.8620768785476685, -1.861245036125183, -1.861039161682129, -1.860872507095337, -1.8608444929122925, -1.8598459959030151, -1.8596971035003662, -1.859234094619751, -1.859169602394104, -1.8590656518936157, -1.8589600324630737, -1.8589428663253784, -1.8587584495544434, -1.8582985401153564, -1.8579729795455933, -1.8579344749450684, -1.8578853607177734, -1.8573760986328125, -1.8573013544082642, -1.8571853637695312, -1.8567662239074707, -1.8566638231277466, -1.8565185070037842, -1.856400966644287, -1.8562217950820923, -1.856019377708435, -1.8559223413467407, -1.8558075428009033, -1.8557679653167725, -1.8556632995605469, -1.8554741144180298, -1.8553545475006104, -1.8551815748214722, -1.854975938796997, -1.8538328409194946, -1.8536497354507446, -1.8534847497940063, -1.8524278402328491, -1.8523669242858887, -1.8522834777832031, -1.8520514965057373, -1.851914405822754, -1.851845145225525, -1.8514447212219238, -1.851287603378296, -1.8512401580810547, -1.8510475158691406, -1.850892424583435, -1.8504880666732788, -1.849945068359375, -1.8497354984283447, -1.8493990898132324, -1.8488655090332031, -1.8488528728485107, -1.8486560583114624, -1.8482812643051147, -1.848156452178955, -1.8479760885238647, -1.847426414489746, -1.8472726345062256, -1.8472193479537964, -1.847178339958191, -1.8470968008041382, -1.8467910289764404, -1.846520185470581, -1.8458716869354248, -1.8458080291748047, -1.845666766166687, -1.8455654382705688, -1.8453818559646606, -1.8451024293899536, -1.8448281288146973, -1.8442968130111694, -1.843976378440857, -1.8438442945480347, -1.8437305688858032, -1.8436003923416138, -1.843451976776123, -1.842058777809143, -1.8419760465621948, -1.8418940305709839, -1.8417575359344482, -1.8417332172393799, -1.8416606187820435, -1.841647982597351, -1.8415015935897827, -1.8413563966751099, -1.84099543094635, -1.840881586074829, -1.8402329683303833, -1.8398737907409668, -1.8397961854934692, -1.8396958112716675, -1.8396692276000977, -1.8393887281417847, -1.8393503427505493, -1.8390721082687378, -1.8388888835906982, -1.8387912511825562, -1.8387495279312134, -1.838682770729065, -1.8382928371429443, -1.8378679752349854, -1.837740182876587, -1.8376203775405884, -1.8369784355163574, -1.836893081665039, -1.836550235748291, -1.83639395236969, -1.836233139038086, -1.836179494857788, -1.8361685276031494, -1.8360145092010498, -1.8355770111083984, -1.835570216178894, -1.8349018096923828, -1.8348987102508545, -1.8348497152328491, -1.8348020315170288, -1.834525227546692, -1.8343549966812134, -1.8343071937561035, -1.8342163562774658, -1.834050178527832, -1.8336827754974365, -1.8336299657821655, -1.833588719367981, -1.832985281944275, -1.832735538482666, -1.8326725959777832, -1.8322125673294067, -1.832090139389038, -1.83207368850708, -1.8320281505584717, -1.831602931022644, -1.831471562385559, -1.8314265012741089, -1.8313913345336914, -1.8311262130737305, -1.831109642982483, -1.8309568166732788, -1.8304675817489624, -1.8304433822631836, -1.8302621841430664, -1.829919457435608, -1.8298431634902954, -1.829751968383789, -1.8292399644851685, -1.8292255401611328, -1.8291187286376953, -1.8288558721542358, -1.8288005590438843, -1.8287618160247803, -1.8283963203430176, -1.828296422958374, -1.8282464742660522, -1.827979326248169, -1.8278435468673706, -1.8276362419128418, -1.8275136947631836, -1.8274955749511719, -1.8273963928222656, -1.827336072921753, -1.8272475004196167, -1.8272254467010498, -1.827101230621338, -1.8267332315444946, -1.8266141414642334, -1.8266029357910156, -1.8262845277786255, -1.8260513544082642, -1.8259713649749756, -1.825971245765686, -1.8259427547454834, -1.8259360790252686, -1.82561457157135, -1.825522541999817, -1.8253999948501587, -1.825201153755188, -1.8249671459197998, -1.824939489364624, -1.8248302936553955, -1.8247239589691162, -1.8245214223861694, -1.8245195150375366, -1.8241784572601318, -1.824041724205017, -1.8239980936050415, -1.8239529132843018, -1.8236910104751587, -1.8236865997314453, -1.8234118223190308, -1.823302984237671, -1.8229933977127075, -1.822590708732605, -1.8225390911102295, -1.8224518299102783, -1.8222460746765137, -1.8218212127685547, -1.8218104839324951, -1.821750521659851, -1.8217401504516602, -1.8215618133544922, -1.821187973022461, -1.8211764097213745, -1.8211528062820435, -1.8209900856018066, -1.8208048343658447, -1.820715308189392, -1.820509433746338, -1.820420265197754, -1.8203389644622803, -1.8201278448104858, -1.8199585676193237, -1.8199238777160645, -1.8197203874588013, -1.819670557975769, -1.8195464611053467, -1.8194977045059204, -1.8194823265075684, -1.819319248199463, -1.819039225578308, -1.8188539743423462, -1.8186448812484741, -1.8185852766036987, -1.818575382232666, -1.8185375928878784, -1.818429708480835, -1.8182176351547241, -1.8181835412979126, -1.8179041147232056, -1.817713737487793, -1.817367434501648, -1.817234992980957, -1.817012906074524, -1.816841959953308, -1.8167656660079956, -1.8162766695022583, -1.8162379264831543, -1.8157607316970825, -1.8157482147216797, -1.8153146505355835, -1.8152716159820557, -1.815040946006775, -1.8150079250335693, -1.814858078956604, -1.8147382736206055, -1.8146120309829712, -1.8144843578338623, -1.8141114711761475, -1.8138275146484375, -1.8137328624725342, -1.8137017488479614, -1.8136508464813232, -1.8134223222732544, -1.8134211301803589, -1.8133994340896606, -1.813130259513855, -1.8129380941390991, -1.8128206729888916, -1.8126535415649414, -1.8124877214431763, -1.8124088048934937, -1.812341332435608, -1.8123036623001099, -1.8119302988052368, -1.8118728399276733, -1.8118516206741333, -1.8117705583572388, -1.8116717338562012, -1.8116326332092285, -1.8116259574890137, -1.8114606142044067, -1.8114569187164307, -1.811357855796814, -1.8113023042678833, -1.8109813928604126, -1.8108521699905396, -1.810776710510254, -1.8106848001480103, -1.8105497360229492, -1.8103889226913452, -1.8101599216461182, -1.809999704360962, -1.8099908828735352, -1.8099583387374878, -1.8099406957626343, -1.8096978664398193, -1.8095389604568481, -1.809501051902771, -1.8094536066055298, -1.8092775344848633, -1.809261441230774, -1.8092291355133057, -1.808868646621704, -1.8088575601577759, -1.8087742328643799, -1.8087656497955322, -1.8086004257202148, -1.8083770275115967, -1.8082244396209717, -1.8081570863723755, -1.808124303817749, -1.8079997301101685, -1.8079336881637573, -1.8078985214233398, -1.8076961040496826, -1.807443618774414, -1.8074301481246948, -1.807410717010498, -1.8068307638168335, -1.8068159818649292, -1.8067045211791992, -1.8066083192825317, -1.8062362670898438, -1.8060128688812256, -1.8059382438659668, -1.8058291673660278, -1.8057881593704224, -1.8057395219802856, -1.805719017982483, -1.80568528175354, -1.8054704666137695, -1.8053797483444214, -1.8052978515625, -1.8050204515457153, -1.8048136234283447, -1.8046783208847046, -1.8046568632125854, -1.804646611213684, -1.8045176267623901, -1.8043529987335205, -1.804174780845642, -1.8040812015533447, -1.8037958145141602, -1.8036960363388062, -1.8036925792694092, -1.8036069869995117, -1.803587555885315, -1.8035403490066528, -1.8033277988433838, -1.8029409646987915, -1.8028178215026855, -1.8027492761611938, -1.8027143478393555, -1.8027124404907227, -1.8025356531143188, -1.8023102283477783, -1.8021652698516846, -1.802150845527649, -1.8021240234375, -1.8020756244659424, -1.8016486167907715, -1.8016278743743896, -1.8015810251235962, -1.8014264106750488, -1.8012475967407227, -1.8011000156402588, -1.8010920286178589, -1.801046371459961, -1.8010141849517822, -1.8009700775146484, -1.8008397817611694, -1.800784945487976, -1.8005539178848267, -1.800482988357544, -1.8002607822418213, -1.800197958946228, -1.7999814748764038, -1.799925446510315, -1.79991614818573, -1.7998831272125244, -1.7998228073120117, -1.7998075485229492, -1.7998003959655762, -1.799728512763977, -1.799553632736206, -1.799523949623108, -1.7994345426559448, -1.7993923425674438, -1.799290657043457, -1.7992836236953735, -1.799258828163147, -1.7992132902145386, -1.799144983291626, -1.798933744430542, -1.7986706495285034, -1.7985886335372925, -1.7984577417373657, -1.7979800701141357, -1.7979302406311035, -1.7979289293289185, -1.797741413116455, -1.7976258993148804, -1.7976176738739014, -1.7974934577941895, -1.7974764108657837, -1.7973213195800781, -1.7973105907440186, -1.7971569299697876, -1.7970472574234009, -1.7970331907272339, -1.7967158555984497, -1.796643614768982, -1.7966041564941406, -1.7965291738510132, -1.796501874923706, -1.7964394092559814, -1.7963989973068237, -1.7962987422943115, -1.7960556745529175, -1.7958630323410034, -1.7957409620285034, -1.7956178188323975, -1.7955350875854492, -1.795469045639038, -1.7954250574111938, -1.7953613996505737, -1.7952378988265991, -1.7951695919036865, -1.7951393127441406, -1.7950996160507202, -1.7950501441955566, -1.7949975728988647, -1.7949893474578857, -1.7949438095092773, -1.7949187755584717, -1.7948813438415527, -1.7947405576705933, -1.794494390487671, -1.794377326965332, -1.794344425201416, -1.794324278831482, -1.7942466735839844, -1.794211745262146, -1.794050693511963, -1.7940181493759155, -1.7940044403076172, -1.7936609983444214, -1.7935603857040405, -1.793531060218811, -1.7934716939926147, -1.7934043407440186, -1.7932552099227905, -1.7930974960327148, -1.7928416728973389, -1.7926933765411377, -1.7926045656204224, -1.792574405670166, -1.7924233675003052, -1.792258381843567, -1.7920944690704346, -1.7920279502868652, -1.7919422388076782, -1.7918884754180908, -1.7918707132339478, -1.7914913892745972, -1.7912636995315552, -1.7912511825561523, -1.7911123037338257, -1.790991187095642, -1.790978193283081, -1.790841817855835, -1.7907541990280151, -1.7907477617263794, -1.7907103300094604, -1.7904319763183594, -1.7902836799621582, -1.7901581525802612, -1.7900021076202393, -1.7899816036224365, -1.789937973022461, -1.789880633354187, -1.7897818088531494, -1.7897056341171265, -1.789389967918396, -1.7893191576004028, -1.7893061637878418, -1.789210557937622, -1.7890069484710693, -1.7889940738677979, -1.7888859510421753, -1.7887564897537231, -1.7885935306549072, -1.7884576320648193, -1.788415789604187, -1.7883669137954712, -1.7883415222167969, -1.7881500720977783, -1.7880281209945679, -1.7880154848098755, -1.7879902124404907, -1.7879681587219238, -1.7874802350997925, -1.7873610258102417, -1.7870526313781738, -1.7869752645492554, -1.7869353294372559, -1.786845088005066, -1.7868413925170898, -1.7867075204849243, -1.7865301370620728, -1.7865263223648071, -1.7863342761993408, -1.7862335443496704, -1.7859389781951904, -1.7856444120407104, -1.7854405641555786, -1.7853628396987915, -1.7853378057479858, -1.7852420806884766, -1.7849862575531006, -1.7849246263504028, -1.7849041223526, -1.7848931550979614, -1.7848738431930542, -1.7847998142242432, -1.7846893072128296, -1.7845187187194824, -1.7845127582550049, -1.7843807935714722, -1.7843674421310425, -1.784261703491211, -1.784251093864441, -1.7841825485229492, -1.7840135097503662, -1.784006118774414, -1.7839899063110352, -1.7837104797363281, -1.783571481704712, -1.7835699319839478, -1.783267855644226, -1.7832088470458984, -1.7831826210021973, -1.7831107378005981, -1.782779574394226, -1.7827223539352417, -1.7825857400894165, -1.7825781106948853, -1.782551646232605, -1.782543659210205, -1.7825146913528442, -1.7823225259780884, -1.78229820728302, -1.7822537422180176, -1.7821786403656006, -1.7820850610733032, -1.782002329826355, -1.7819750308990479, -1.7817554473876953, -1.781609296798706, -1.7814205884933472, -1.7813283205032349, -1.7812938690185547, -1.7810238599777222, -1.7808748483657837, -1.7808456420898438, -1.7806522846221924, -1.7806317806243896, -1.7803057432174683, -1.780248999595642, -1.780144214630127, -1.780034065246582, -1.779995322227478, -1.7799054384231567, -1.7791509628295898, -1.7791454792022705, -1.7789469957351685, -1.7789018154144287, -1.7788782119750977, -1.7787407636642456, -1.7786704301834106, -1.7786251306533813, -1.7785859107971191, -1.778529167175293, -1.7785214185714722, -1.778433918952942, -1.7784067392349243, -1.7783796787261963, -1.7780534029006958, -1.7779959440231323, -1.7779874801635742, -1.7779682874679565, -1.7777924537658691, -1.7777442932128906, -1.7776087522506714, -1.77756667137146, -1.7775285243988037, -1.7774790525436401, -1.777470350265503, -1.7774590253829956, -1.7774553298950195, -1.7774444818496704, -1.7773900032043457, -1.7773032188415527, -1.7772692441940308, -1.7771724462509155, -1.7771533727645874, -1.7770832777023315, -1.77692711353302, -1.7769078016281128, -1.776848316192627, -1.7766845226287842, -1.7765921354293823, -1.7764575481414795, -1.776437520980835, -1.776413917541504, -1.7762479782104492, -1.7760573625564575, -1.7759695053100586, -1.7759417295455933, -1.7758710384368896, -1.7758114337921143, -1.7757959365844727, -1.7754039764404297, -1.7752567529678345, -1.7750766277313232, -1.7748932838439941, -1.774884581565857, -1.7748425006866455, -1.774794340133667, -1.7745486497879028, -1.774479627609253, -1.774425745010376, -1.7744197845458984, -1.7741495370864868, -1.7740427255630493, -1.7740412950515747, -1.773959994316101, -1.7738418579101562, -1.7735649347305298, -1.7735192775726318, -1.773435115814209, -1.7731705904006958, -1.7730387449264526, -1.7729260921478271, -1.7726271152496338, -1.7726249694824219, -1.7723863124847412, -1.7723209857940674, -1.7721365690231323, -1.7721226215362549, -1.7720729112625122, -1.7720165252685547, -1.771824598312378, -1.7718068361282349, -1.771633267402649, -1.7716209888458252, -1.7713403701782227, -1.771214246749878, -1.7711941003799438, -1.771109700202942, -1.7711094617843628, -1.771085500717163, -1.7709941864013672, -1.770885944366455, -1.7708154916763306, -1.7706966400146484, -1.7706348896026611, -1.770544409751892, -1.7705427408218384, -1.7704530954360962, -1.7704463005065918, -1.7704403400421143, -1.7703020572662354, -1.7702604532241821, -1.7701753377914429, -1.7701261043548584, -1.7701027393341064, -1.7700563669204712, -1.7700318098068237, -1.7699435949325562, -1.7698464393615723, -1.7698217630386353, -1.7697609663009644, -1.7695249319076538, -1.7694791555404663, -1.7693586349487305, -1.7693296670913696, -1.7693277597427368, -1.7692745923995972, -1.769243597984314, -1.7691034078598022, -1.7690294981002808, -1.7688993215560913, -1.7688238620758057, -1.7686699628829956, -1.768578290939331, -1.7685028314590454, -1.7684077024459839, -1.76840078830719, -1.767989993095398, -1.767930030822754, -1.7679195404052734, -1.7678996324539185, -1.7677345275878906, -1.7677067518234253, -1.767660140991211, -1.7673745155334473, -1.7672675848007202, -1.7672345638275146, -1.7672009468078613, -1.7670937776565552, -1.7669391632080078, -1.766827940940857, -1.76680588722229, -1.7667797803878784, -1.766505241394043, -1.7665023803710938, -1.766455054283142, -1.7663408517837524, -1.766276478767395, -1.7661960124969482, -1.766170620918274, -1.7660330533981323, -1.7659845352172852, -1.7657371759414673, -1.7656850814819336, -1.7656641006469727, -1.765663981437683, -1.7655091285705566, -1.765405535697937, -1.7652145624160767, -1.7651296854019165, -1.764914631843567, -1.7647417783737183, -1.7645819187164307, -1.764448642730713, -1.7644072771072388, -1.7643983364105225, -1.764259934425354, -1.7641299962997437, -1.764037847518921, -1.7640172243118286, -1.7640036344528198, -1.763972520828247, -1.7638883590698242, -1.7637660503387451, -1.7636888027191162, -1.7635093927383423, -1.7634608745574951, -1.763315200805664, -1.7630926370620728, -1.7630447149276733, -1.7629048824310303, -1.7627934217453003, -1.7627662420272827, -1.7627149820327759, -1.7626945972442627, -1.7626441717147827, -1.7626255750656128, -1.7625049352645874, -1.7624989748001099, -1.7624770402908325, -1.7624708414077759, -1.7624529600143433, -1.762352705001831, -1.7623234987258911, -1.7623220682144165, -1.762235403060913, -1.7622169256210327, -1.7622143030166626, -1.762213945388794, -1.7621629238128662, -1.762159824371338, -1.7621574401855469, -1.7621508836746216, -1.7619215250015259, -1.7617857456207275, -1.7617826461791992, -1.761757254600525, -1.7616333961486816, -1.7615412473678589, -1.7614792585372925, -1.7613252401351929, -1.7613146305084229, -1.7612147331237793, -1.7611303329467773, -1.7610975503921509, -1.7608861923217773, -1.7608577013015747, -1.760688304901123, -1.760636568069458, -1.760622501373291, -1.760359525680542, -1.7602909803390503, -1.7602123022079468, -1.7601996660232544, -1.760055661201477, -1.7600334882736206, -1.7600197792053223, -1.759968876838684, -1.7597441673278809, -1.7595160007476807, -1.7595102787017822, -1.7594621181488037, -1.7593122720718384, -1.759211778640747, -1.7591313123703003, -1.759121060371399, -1.7589730024337769, -1.7588653564453125, -1.7588609457015991, -1.7588235139846802, -1.7587945461273193, -1.758610725402832, -1.7585917711257935, -1.758475422859192, -1.7582345008850098, -1.758216381072998, -1.7581968307495117, -1.758162498474121, -1.7580324411392212, -1.758031964302063, -1.7579877376556396, -1.7579872608184814, -1.7578761577606201, -1.7576448917388916, -1.7575974464416504, -1.757499098777771, -1.7573424577713013, -1.7571721076965332, -1.756909966468811, -1.7567881345748901, -1.756679892539978, -1.756567358970642, -1.7564363479614258, -1.7563079595565796, -1.756305456161499, -1.756240725517273, -1.7557648420333862, -1.7556506395339966, -1.7555623054504395, -1.7555569410324097, -1.7555432319641113, -1.7554750442504883, -1.7554699182510376, -1.755457878112793, -1.7554293870925903, -1.7553139925003052, -1.7552558183670044, -1.7551836967468262, -1.7549216747283936, -1.7548986673355103, -1.7548738718032837, -1.7546497583389282, -1.7545727491378784, -1.7545078992843628, -1.7544656991958618, -1.754067063331604, -1.7539072036743164, -1.753843069076538, -1.753660798072815, -1.7535922527313232, -1.7535488605499268, -1.7533730268478394, -1.7533618211746216, -1.7533005475997925, -1.7532473802566528, -1.7532387971878052, -1.7531862258911133, -1.7531678676605225, -1.7531346082687378, -1.7529981136322021, -1.7529947757720947, -1.7529692649841309, -1.752921462059021, -1.7528468370437622, -1.752842664718628, -1.7527966499328613, -1.7526851892471313, -1.7526791095733643, -1.7524616718292236, -1.752244472503662, -1.752193808555603, -1.752164363861084, -1.752138376235962, -1.7520724534988403, -1.7520256042480469, -1.751975655555725, -1.7519609928131104, -1.751844048500061, -1.7517638206481934, -1.7516273260116577, -1.751617431640625, -1.7515578269958496, -1.7515208721160889, -1.751464605331421, -1.7514516115188599, -1.751365303993225, -1.7512034177780151, -1.7511104345321655, -1.7510673999786377, -1.7509524822235107, -1.7507603168487549, -1.7507343292236328, -1.7507195472717285, -1.7507178783416748, -1.7506837844848633, -1.750654697418213, -1.7504960298538208, -1.7504844665527344, -1.7504820823669434, -1.750422477722168, -1.7499583959579468, -1.7498595714569092, -1.7496991157531738, -1.749664306640625, -1.749548316001892, -1.7494736909866333, -1.7492752075195312, -1.7492676973342896, -1.7492250204086304, -1.7491439580917358, -1.7491416931152344, -1.748889684677124, -1.7487925291061401, -1.7487738132476807, -1.748678207397461, -1.7486594915390015, -1.7485276460647583, -1.7485243082046509, -1.748518705368042, -1.7485040426254272, -1.7484912872314453, -1.7484899759292603, -1.7483307123184204, -1.748217225074768, -1.7481560707092285, -1.748104453086853, -1.7480965852737427, -1.7480239868164062, -1.747933030128479, -1.7478855848312378, -1.7478848695755005, -1.7478443384170532, -1.7476871013641357, -1.747668743133545, -1.7475334405899048, -1.7474900484085083, -1.7472822666168213, -1.7471649646759033, -1.7471438646316528, -1.7470837831497192, -1.7470173835754395, -1.746971845626831, -1.7469650506973267, -1.7469615936279297, -1.7469277381896973, -1.746678113937378, -1.7466315031051636, -1.7465035915374756, -1.7464745044708252, -1.7463995218276978, -1.7462035417556763, -1.746100664138794, -1.7460763454437256, -1.746066689491272, -1.7459261417388916, -1.7458125352859497, -1.7457916736602783, -1.7457799911499023, -1.7457776069641113, -1.7455805540084839, -1.7455354928970337, -1.745514988899231, -1.7455015182495117, -1.7454757690429688, -1.7453625202178955, -1.7453489303588867, -1.7453423738479614, -1.745111107826233, -1.7451064586639404, -1.7450441122055054, -1.7449647188186646, -1.7447383403778076, -1.7447335720062256, -1.7445728778839111, -1.744483470916748, -1.7444530725479126, -1.7444305419921875, -1.7443082332611084, -1.7443071603775024, -1.7442609071731567, -1.744230031967163, -1.744174838066101, -1.743990421295166, -1.7439392805099487, -1.7438180446624756, -1.7436933517456055, -1.7436856031417847, -1.7435791492462158, -1.743493676185608, -1.7434676885604858, -1.7433364391326904, -1.7433098554611206, -1.7432647943496704, -1.7431185245513916, -1.7430238723754883, -1.7428498268127441, -1.742813229560852, -1.7427148818969727, -1.7425868511199951, -1.7424845695495605, -1.7424402236938477, -1.7423813343048096, -1.7423553466796875, -1.7423042058944702, -1.7422425746917725, -1.7421238422393799, -1.742020606994629, -1.742003321647644, -1.7418501377105713, -1.7417792081832886, -1.7416059970855713, -1.7415053844451904, -1.7413456439971924, -1.7410509586334229, -1.7409454584121704, -1.7407382726669312, -1.7407299280166626, -1.7406319379806519, -1.7405779361724854, -1.7405294179916382, -1.740392804145813, -1.740343689918518, -1.7402852773666382, -1.7402751445770264, -1.7402112483978271, -1.7400704622268677, -1.7400250434875488, -1.740012526512146, -1.739943265914917, -1.7399414777755737, -1.7399228811264038, -1.7399026155471802, -1.739693522453308, -1.7395789623260498, -1.7395626306533813, -1.7394989728927612, -1.739133358001709, -1.7391259670257568, -1.739080786705017, -1.73905611038208, -1.7390528917312622, -1.73902428150177, -1.7390170097351074, -1.7390167713165283, -1.7389366626739502, -1.7389065027236938, -1.738874912261963, -1.7387197017669678, -1.7386914491653442, -1.7385573387145996, -1.7385252714157104, -1.7382906675338745, -1.738244891166687, -1.737956166267395, -1.7376434803009033, -1.7374249696731567, -1.7372212409973145, -1.7371509075164795, -1.737114667892456, -1.736972451210022, -1.7367593050003052, -1.7367005348205566, -1.7366551160812378, -1.7363057136535645, -1.7362030744552612, -1.7361600399017334, -1.7361518144607544, -1.7361414432525635, -1.7360912561416626, -1.7359784841537476, -1.7357159852981567, -1.7356559038162231, -1.735600471496582, -1.7355531454086304, -1.7354906797409058, -1.7353756427764893, -1.7352800369262695, -1.7352490425109863, -1.7352067232131958, -1.7351884841918945, -1.7351642847061157, -1.7351610660552979, -1.7346833944320679, -1.734649896621704, -1.7345051765441895, -1.734434962272644, -1.7343782186508179, -1.7342673540115356, -1.7341110706329346, -1.734023094177246, -1.7339200973510742, -1.7338354587554932, -1.7335882186889648, -1.7335491180419922, -1.733527421951294, -1.7335059642791748, -1.733492136001587, -1.733475685119629, -1.7333014011383057, -1.7332757711410522, -1.7332687377929688, -1.733210802078247, -1.7331334352493286, -1.7330745458602905, -1.7330408096313477, -1.7330362796783447, -1.7329224348068237, -1.7328428030014038, -1.7327765226364136, -1.7327415943145752, -1.7326395511627197, -1.7326078414916992, -1.7325338125228882, -1.7323939800262451, -1.7323483228683472, -1.7320605516433716, -1.7320250272750854, -1.7319998741149902, -1.7319833040237427, -1.7319806814193726, -1.731858730316162, -1.7318564653396606, -1.7318274974822998, -1.7316969633102417, -1.7316391468048096, -1.7316232919692993, -1.7315860986709595, -1.7314248085021973, -1.731292963027954, -1.7311550378799438, -1.731032133102417, -1.7310048341751099, -1.7307931184768677, -1.7307686805725098, -1.7307418584823608, -1.7307347059249878, -1.7306736707687378, -1.73066246509552, -1.7306162118911743, -1.730468511581421, -1.730318307876587, -1.7301987409591675, -1.7301303148269653, -1.7301175594329834, -1.7299567461013794, -1.7298717498779297, -1.7298637628555298, -1.7297991514205933, -1.7297970056533813, -1.7296291589736938, -1.7295843362808228, -1.7295840978622437, -1.7295602560043335, -1.7295244932174683, -1.72952401638031, -1.7294858694076538, -1.7294042110443115, -1.7291650772094727, -1.7291573286056519, -1.7290284633636475, -1.7288682460784912, -1.728843092918396, -1.7287747859954834, -1.728607177734375, -1.7285351753234863, -1.728507161140442, -1.7283554077148438, -1.728289008140564, -1.7282766103744507, -1.728241205215454, -1.7282239198684692, -1.7282092571258545, -1.7280657291412354, -1.7280195951461792, -1.727824091911316, -1.7277411222457886, -1.7277220487594604, -1.727716088294983, -1.7276678085327148, -1.7274826765060425, -1.7274365425109863, -1.727070927619934, -1.7269896268844604, -1.7266864776611328, -1.72652268409729, -1.7265169620513916, -1.7264442443847656, -1.7263789176940918, -1.7263001203536987, -1.7262088060379028, -1.7261650562286377, -1.7261618375778198, -1.7261366844177246, -1.7259564399719238, -1.725942850112915, -1.7258316278457642, -1.7257988452911377, -1.7257558107376099, -1.725632905960083, -1.7253708839416504, -1.7253459692001343, -1.7252153158187866, -1.725081443786621, -1.7249948978424072, -1.7249364852905273, -1.724719524383545, -1.7246711254119873, -1.724319577217102, -1.7243082523345947, -1.7242865562438965, -1.7242695093154907, -1.7242132425308228, -1.724171757698059, -1.7239594459533691, -1.7237333059310913, -1.7236969470977783, -1.7236747741699219, -1.7236253023147583, -1.723573088645935, -1.7235679626464844, -1.7235132455825806, -1.7234300374984741, -1.7232667207717896, -1.7232303619384766, -1.7232261896133423, -1.7230616807937622, -1.722886085510254, -1.7227668762207031, -1.7227097749710083, -1.7221622467041016, -1.7219849824905396, -1.721941351890564, -1.7217711210250854, -1.7217108011245728, -1.7217020988464355, -1.7216341495513916, -1.721606731414795, -1.7215845584869385, -1.7213995456695557, -1.7213956117630005, -1.7212622165679932, -1.721096396446228, -1.721096158027649, -1.721075415611267, -1.721022129058838, -1.7209798097610474, -1.7209749221801758, -1.720812201499939, -1.7208094596862793, -1.7207424640655518, -1.7207190990447998, -1.7207069396972656, -1.7205967903137207, -1.7205932140350342, -1.7205833196640015, -1.7204045057296753, -1.7202807664871216, -1.7201178073883057, -1.7200523614883423, -1.7200100421905518, -1.7199784517288208, -1.7198302745819092, -1.7197275161743164, -1.7197251319885254, -1.7195913791656494, -1.719260811805725, -1.719098687171936, -1.7190308570861816, -1.7190003395080566, -1.718924641609192, -1.7188127040863037, -1.718488335609436, -1.7184600830078125, -1.7181440591812134, -1.7181259393692017, -1.71811842918396, -1.7181181907653809, -1.7178927659988403, -1.7178922891616821, -1.7177807092666626, -1.71773099899292, -1.7176250219345093, -1.7175624370574951, -1.7175204753875732, -1.7173701524734497, -1.7172842025756836, -1.717276930809021, -1.7172616720199585, -1.717175841331482, -1.7171679735183716, -1.716965913772583, -1.7169108390808105, -1.716860294342041, -1.7167925834655762, -1.7167713642120361, -1.7167109251022339, -1.7166980504989624, -1.7165321111679077, -1.7164263725280762, -1.7162822484970093, -1.7162792682647705, -1.716222882270813, -1.7162045240402222, -1.7158262729644775, -1.7156952619552612, -1.7156310081481934, -1.7155241966247559, -1.7154637575149536, -1.7153339385986328, -1.7148844003677368, -1.7145850658416748, -1.7144304513931274, -1.7144287824630737, -1.7144135236740112, -1.7143419981002808, -1.7139605283737183, -1.7137974500656128, -1.7137930393218994, -1.7137912511825562, -1.713684320449829, -1.7134568691253662, -1.7132586240768433, -1.7132102251052856, -1.7131989002227783, -1.7130913734436035, -1.7129254341125488, -1.7125310897827148, -1.7124543190002441, -1.7123295068740845, -1.7123287916183472, -1.7122774124145508, -1.7120109796524048, -1.7119641304016113, -1.7115778923034668, -1.711492896080017, -1.711410403251648, -1.7111867666244507, -1.7109531164169312, -1.7108166217803955, -1.710673213005066, -1.710554838180542, -1.7104263305664062, -1.7103257179260254, -1.709801197052002, -1.7096892595291138, -1.7096489667892456, -1.7094758749008179, -1.7094260454177856, -1.7094130516052246, -1.7093151807785034, -1.7092418670654297, -1.7091904878616333, -1.709179401397705, -1.7087130546569824, -1.7085307836532593, -1.7083863019943237, -1.708224892616272, -1.7080883979797363, -1.7080066204071045, -1.707711935043335, -1.707655668258667, -1.707639455795288, -1.7072495222091675, -1.7071847915649414, -1.707083821296692, -1.7070647478103638, -1.7070199251174927, -1.7069393396377563, -1.706923007965088, -1.7068171501159668, -1.7068084478378296, -1.706712245941162, -1.7066620588302612, -1.7065671682357788, -1.7065659761428833, -1.7064954042434692, -1.7064791917800903, -1.7063449621200562, -1.706321120262146, -1.7062770128250122, -1.7061567306518555, -1.706059217453003, -1.705933928489685, -1.7057958841323853, -1.7057400941848755, -1.705650806427002, -1.7054754495620728, -1.705428123474121, -1.705424189567566, -1.7053496837615967, -1.7052634954452515, -1.705245018005371, -1.7050039768218994, -1.7047955989837646, -1.7047566175460815, -1.7045758962631226, -1.70452082157135, -1.7044256925582886, -1.7043452262878418, -1.7040947675704956, -1.7040481567382812, -1.703999400138855, -1.70395028591156, -1.703932285308838, -1.703632116317749, -1.7035901546478271, -1.702987551689148, -1.702885627746582, -1.7028346061706543, -1.7026253938674927, -1.7024316787719727, -1.702294111251831, -1.7022045850753784, -1.7020174264907837, -1.7019989490509033, -1.7019249200820923, -1.7019022703170776, -1.7018064260482788, -1.7016217708587646, -1.7014907598495483, -1.7014310359954834, -1.7011709213256836, -1.7010499238967896, -1.701034426689148, -1.7009334564208984, -1.7007125616073608, -1.7006659507751465, -1.7006359100341797, -1.7005939483642578, -1.7002581357955933, -1.7000759840011597, -1.6998628377914429, -1.6997848749160767, -1.699717402458191, -1.6996182203292847, -1.6995106935501099, -1.6993393898010254, -1.6992650032043457, -1.698838233947754, -1.6987717151641846, -1.6987473964691162, -1.698706865310669, -1.6986550092697144, -1.698593258857727, -1.698482632637024, -1.698131799697876, -1.698123812675476, -1.6980350017547607, -1.6978968381881714, -1.6977159976959229, -1.6976388692855835, -1.697629451751709, -1.6975314617156982, -1.6974865198135376, -1.6970402002334595, -1.6970263719558716, -1.6969084739685059, -1.6966835260391235, -1.6966595649719238, -1.696441411972046, -1.6963154077529907, -1.6961638927459717, -1.6961536407470703, -1.6961356401443481, -1.6959755420684814, -1.6959173679351807, -1.6957440376281738, -1.695711612701416, -1.6955586671829224, -1.6954928636550903, -1.6954913139343262, -1.6954405307769775, -1.6954281330108643, -1.6954035758972168, -1.6953792572021484, -1.6953495740890503, -1.6953260898590088, -1.6949442625045776, -1.69488525390625, -1.6947091817855835, -1.6945005655288696, -1.6944562196731567, -1.6943142414093018, -1.6943029165267944, -1.6938198804855347, -1.6934196949005127, -1.6933554410934448, -1.6932604312896729, -1.6931074857711792, -1.6930891275405884, -1.692801594734192, -1.6927006244659424, -1.6925948858261108, -1.6925281286239624, -1.6921006441116333, -1.6920201778411865, -1.6919621229171753, -1.6917290687561035, -1.6915507316589355, -1.6914453506469727, -1.691200613975525, -1.6911035776138306, -1.6909594535827637, -1.69086754322052, -1.69080650806427, -1.6906884908676147, -1.6905919313430786, -1.6905242204666138, -1.690359354019165, -1.690206527709961, -1.6901980638504028, -1.6901721954345703, -1.6901109218597412, -1.690027117729187, -1.6900180578231812, -1.689993143081665, -1.6899052858352661, -1.6898318529129028, -1.6897468566894531, -1.6896378993988037, -1.6896095275878906, -1.689529299736023, -1.6893978118896484, -1.6890127658843994, -1.6887423992156982, -1.6885859966278076, -1.6885387897491455, -1.688525915145874, -1.688484787940979, -1.6884008646011353, -1.6883885860443115, -1.6883386373519897, -1.6882706880569458, -1.6882548332214355, -1.6880935430526733, -1.6880093812942505, -1.6876412630081177, -1.6875677108764648, -1.6874703168869019, -1.6874369382858276, -1.6872873306274414, -1.6871378421783447, -1.6869089603424072, -1.6869062185287476, -1.6867238283157349, -1.6866812705993652, -1.6865941286087036, -1.6864484548568726, -1.6864051818847656, -1.6863093376159668, -1.6862232685089111, -1.6861294507980347, -1.686090111732483, -1.6856664419174194, -1.6856471300125122, -1.6853358745574951, -1.6852951049804688, -1.685269832611084, -1.6852257251739502, -1.6851187944412231, -1.6848719120025635, -1.684739112854004, -1.6841893196105957, -1.6833374500274658, -1.6831592321395874, -1.683081030845642, -1.6829097270965576, -1.682727336883545, -1.68255615234375, -1.6824891567230225, -1.6817547082901, -1.6814491748809814, -1.6813380718231201, -1.6809765100479126, -1.680911660194397, -1.6807713508605957, -1.6806867122650146, -1.6804996728897095, -1.680395483970642, -1.6802536249160767, -1.6796611547470093, -1.6793140172958374, -1.67923104763031, -1.6787967681884766, -1.6787679195404053, -1.6785683631896973, -1.6783380508422852, -1.6782259941101074, -1.677850604057312, -1.677606463432312, -1.6775115728378296, -1.6772692203521729, -1.6769728660583496, -1.6767381429672241, -1.6764625310897827, -1.676443099975586, -1.6763488054275513, -1.6761504411697388, -1.6760597229003906, -1.6759403944015503, -1.6758185625076294, -1.6753556728363037, -1.6752302646636963, -1.675185203552246, -1.6749464273452759, -1.6748924255371094, -1.6748547554016113, -1.6747785806655884, -1.6747446060180664, -1.674614429473877, -1.6745929718017578, -1.6742671728134155, -1.674256682395935, -1.6742315292358398, -1.6741191148757935, -1.6737191677093506, -1.6736516952514648, -1.6735230684280396, -1.6734662055969238, -1.6731326580047607, -1.673047661781311, -1.673012375831604, -1.6728049516677856, -1.6727032661437988, -1.6726748943328857, -1.6724706888198853, -1.6721246242523193, -1.671949863433838, -1.671769142150879, -1.6717283725738525, -1.671674132347107, -1.6715385913848877, -1.671527624130249, -1.6714253425598145, -1.6713898181915283, -1.67127525806427, -1.6712604761123657, -1.671227216720581, -1.6706783771514893, -1.6704386472702026, -1.6703307628631592, -1.6702641248703003, -1.670183777809143, -1.6700756549835205, -1.6697204113006592, -1.6694180965423584, -1.6692529916763306, -1.6691720485687256, -1.6689696311950684, -1.668466567993164, -1.6682085990905762, -1.6680097579956055, -1.6679649353027344, -1.6675846576690674, -1.6674672365188599, -1.6673572063446045, -1.66703200340271, -1.6668481826782227, -1.6666743755340576, -1.666498064994812, -1.6664763689041138, -1.665839433670044, -1.6658155918121338, -1.665584921836853, -1.6644847393035889, -1.6644210815429688, -1.6643062829971313, -1.6641452312469482, -1.6638314723968506, -1.6637251377105713, -1.6636635065078735, -1.6634268760681152, -1.6633994579315186, -1.663172721862793, -1.663167953491211, -1.6631433963775635, -1.6623326539993286, -1.6622568368911743, -1.6621501445770264, -1.66165292263031, -1.6614004373550415, -1.6613966226577759, -1.661238193511963, -1.6608405113220215, -1.6606813669204712, -1.6606158018112183, -1.6602845191955566, -1.6602437496185303, -1.6597273349761963, -1.6596367359161377, -1.6590311527252197, -1.6588865518569946, -1.65879487991333, -1.6585614681243896, -1.6582239866256714, -1.6579633951187134, -1.6576893329620361, -1.657525897026062, -1.657260775566101, -1.6571329832077026, -1.6569347381591797, -1.656638741493225, -1.6565721035003662, -1.6564218997955322, -1.6562886238098145, -1.6561434268951416, -1.6553752422332764, -1.6553641557693481, -1.65507173538208, -1.6550098657608032, -1.6550018787384033, -1.654041051864624, -1.6538951396942139, -1.6532427072525024, -1.6527541875839233, -1.6526930332183838, -1.652253270149231, -1.6520997285842896, -1.65188467502594, -1.651643991470337, -1.6516306400299072, -1.6513139009475708, -1.6512022018432617, -1.6509934663772583, -1.6509305238723755, -1.650810718536377, -1.650483250617981, -1.650416374206543, -1.6503854990005493, -1.6497176885604858, -1.6495078802108765, -1.6489487886428833, -1.6486921310424805, -1.6485806703567505, -1.6484423875808716, -1.6483290195465088, -1.647987961769104, -1.6475355625152588, -1.6474636793136597, -1.6473159790039062, -1.6472643613815308, -1.64597487449646, -1.6455825567245483, -1.645525574684143, -1.6453245878219604, -1.6449888944625854, -1.6449124813079834, -1.6448354721069336, -1.6448127031326294, -1.6444028615951538, -1.6440482139587402, -1.643826961517334, -1.643384337425232, -1.6433377265930176, -1.643296718597412, -1.6430330276489258, -1.6421247720718384, -1.641939640045166, -1.6418803930282593, -1.6417336463928223, -1.6416603326797485, -1.6412688493728638, -1.6407216787338257, -1.640534520149231, -1.6404496431350708, -1.640363335609436, -1.6403006315231323, -1.6400827169418335, -1.6400576829910278, -1.640052080154419, -1.6398847103118896, -1.6398441791534424, -1.6395498514175415, -1.6393407583236694, -1.6387659311294556, -1.6383082866668701, -1.6381866931915283, -1.6381725072860718, -1.637505054473877, -1.637216567993164, -1.6370525360107422, -1.6366119384765625, -1.636383056640625, -1.6348668336868286, -1.6348412036895752, -1.6347146034240723, -1.6345961093902588, -1.6339462995529175, -1.6336060762405396, -1.6335762739181519, -1.6331291198730469, -1.6327139139175415, -1.6325335502624512, -1.6317957639694214, -1.6315603256225586, -1.6310230493545532, -1.6308553218841553, -1.628982424736023, -1.6283875703811646, -1.6281096935272217, -1.6279340982437134, -1.626797080039978, -1.6261755228042603, -1.626145839691162, -1.62584388256073, -1.624371886253357, -1.6228957176208496, -1.6227059364318848, -1.6223565340042114, -1.6223208904266357, -1.6209290027618408, -1.620498538017273, -1.6204149723052979, -1.619518756866455, -1.6190756559371948, -1.6190102100372314, -1.618952989578247, -1.6172009706497192, -1.616355061531067, -1.6153783798217773, -1.6141458749771118, -1.6141413450241089, -1.6138430833816528, -1.6124730110168457, -1.6111993789672852, -1.6110883951187134, -1.6109397411346436, -1.6098495721817017, -1.6067655086517334, -1.606392502784729, -1.6055489778518677, -1.6050196886062622, -1.604663610458374, -1.6036368608474731, -1.602223515510559, -1.6020926237106323, -1.6014634370803833, -1.600581169128418, -1.5999913215637207, -1.599676489830017, -1.5989336967468262, -1.5988537073135376, -1.5947214365005493, -1.5926907062530518, -1.5918940305709839, -1.5899726152420044, -1.586122751235962, -1.5854016542434692, -1.5846235752105713, -1.5823372602462769, -1.5737802982330322, -1.5724263191223145, -1.5655487775802612, -1.563870906829834, -1.560683012008667, -1.5575060844421387, -1.5500062704086304, -1.5303549766540527]}

==> raw_results/mcdp_L_Deform_ood.json <==
{"fpr": [0.0, 0.001, 0.001, 0.004, 0.004, 0.006, 0.006, 0.009, 0.009, 0.016, 0.016, 0.02, 0.02, 0.024, 0.024, 0.025, 0.025, 0.028, 0.028, 0.029, 0.029, 0.032, 0.032, 0.033, 0.033, 0.035, 0.035, 0.04, 0.04, 0.041, 0.041, 0.043, 0.043, 0.044, 0.044, 0.046, 0.046, 0.047, 0.047, 0.048, 0.048, 0.05, 0.05, 0.051, 0.051, 0.054, 0.054, 0.056, 0.056, 0.059, 0.059, 0.06, 0.06, 0.061, 0.061, 0.062, 0.062, 0.063, 0.063, 0.064, 0.064, 0.065, 0.065, 0.066, 0.066, 0.067, 0.067, 0.069, 0.069, 0.075, 0.075, 0.077, 0.077, 0.079, 0.079, 0.08, 0.08, 0.083, 0.083, 0.084, 0.084, 0.085, 0.085, 0.086, 0.086, 0.087, 0.087, 0.089, 0.089, 0.09, 0.09, 0.092, 0.092, 0.094, 0.094, 0.097, 0.097, 0.101, 0.101, 0.103, 0.103, 0.104, 0.104, 0.106, 0.106, 0.108, 0.108, 0.109, 0.109, 0.11, 0.11, 0.111, 0.111, 0.113, 0.113, 0.116, 0.116, 0.119, 0.119, 0.12, 0.12, 0.121, 0.121, 0.123, 0.123, 0.124, 0.124, 0.125, 0.125, 0.129, 0.129, 0.134, 0.134, 0.135, 0.135, 0.136, 0.136, 0.138, 0.138, 0.142, 0.142, 0.144, 0.144, 0.146, 0.146, 0.147, 0.147, 0.151, 0.151, 0.153, 0.153, 0.156, 0.156, 0.157, 0.157, 0.159, 0.159, 0.16, 0.16, 0.163, 0.163, 0.169, 0.169, 0.17, 0.17, 0.171, 0.171, 0.172, 0.172, 0.173, 0.173, 0.176, 0.176, 0.179, 0.179, 0.18, 0.18, 0.183, 0.183, 0.184, 0.184, 0.185, 0.185, 0.186, 0.186, 0.189, 0.189, 0.19, 0.19, 0.191, 0.191, 0.193, 0.193, 0.195, 0.195, 0.197, 0.197, 0.199, 0.199, 0.2, 0.2, 0.201, 0.201, 0.202, 0.202, 0.203, 0.203, 0.204, 0.204, 0.206, 0.206, 0.207, 0.207, 0.208, 0.208, 0.209, 0.209, 0.213, 0.213, 0.217, 0.217, 0.219, 0.219, 0.22, 0.22, 0.223, 0.223, 0.224, 0.224, 0.232, 0.232, 0.233, 0.233, 0.235, 0.235, 0.237, 0.237, 0.239, 0.239, 0.24, 0.24, 0.241, 0.241, 0.243, 0.243, 0.25, 0.25, 0.253, 0.253, 0.257, 0.257, 0.258, 0.258, 0.259, 0.259, 0.261, 0.261, 0.263, 0.263, 0.266, 0.266, 0.267, 0.267, 0.269, 0.269, 0.271, 0.271, 0.272, 0.272, 0.273, 0.273, 0.274, 0.274, 0.275, 0.275, 0.276, 0.276, 0.277, 0.277, 0.279, 0.279, 0.283, 0.283, 0.288, 0.288, 0.29, 0.29, 0.294, 0.294, 0.295, 0.295, 0.296, 0.296, 0.299, 0.299, 0.302, 0.302, 0.304, 0.304, 0.306, 0.306, 0.308, 0.308, 0.314, 0.314, 0.319, 0.319, 0.323, 0.323, 0.324, 0.324, 0.326, 0.326, 0.327, 0.327, 0.329, 0.329, 0.334, 0.334, 0.336, 0.336, 0.337, 0.337, 0.338, 0.338, 0.339, 0.339, 0.34, 0.34, 0.343, 0.343, 0.345, 0.345, 0.346, 0.346, 0.348, 0.348, 0.349, 0.349, 0.35, 0.35, 0.351, 0.351, 0.352, 0.352, 0.358, 0.358, 0.359, 0.359, 0.36, 0.36, 0.365, 0.365, 0.368, 0.368, 0.37, 0.37, 0.373, 0.373, 0.374, 0.374, 0.376, 0.376, 0.378, 0.378, 0.38, 0.38, 0.381, 0.381, 0.382, 0.382, 0.384, 0.384, 0.385, 0.385, 0.389, 0.389, 0.39, 0.39, 0.392, 0.392, 0.394, 0.394, 0.397, 0.397, 0.403, 0.403, 0.406, 0.406, 0.408, 0.408, 0.41, 0.41, 0.411, 0.411, 0.413, 0.413, 0.415, 0.415, 0.418, 0.418, 0.42, 0.42, 0.427, 0.427, 0.43, 0.43, 0.431, 0.431, 0.432, 0.432, 0.433, 0.433, 0.434, 0.434, 0.436, 0.436, 0.438, 0.438, 0.439, 0.439, 0.442, 0.442, 0.446, 0.446, 0.448, 0.448, 0.449, 0.449, 0.452, 0.452, 0.453, 0.453, 0.454, 0.454, 0.457, 0.457, 0.459, 0.459, 0.46, 0.46, 0.462, 0.462, 0.463, 0.463, 0.464, 0.464, 0.467, 0.467, 0.47, 0.47, 0.471, 0.471, 0.472, 0.472, 0.474, 0.474, 0.476, 0.476, 0.477, 0.477, 0.478, 0.478, 0.479, 0.479, 0.48, 0.48, 0.488, 0.488, 0.489, 0.489, 0.492, 0.492, 0.493, 0.493, 0.495, 0.495, 0.496, 0.496, 0.498, 0.498, 0.499, 0.499, 0.501, 0.501, 0.505, 0.505, 0.506, 0.506, 0.509, 0.509, 0.51, 0.51, 0.512, 0.512, 0.513, 0.513, 0.514, 0.514, 0.518, 0.518, 0.52, 0.52, 0.521, 0.521, 0.522, 0.522, 0.525, 0.525, 0.526, 0.526, 0.531, 0.531, 0.532, 0.532, 0.536, 0.536, 0.537, 0.537, 0.539, 0.539, 0.541, 0.541, 0.542, 0.542, 0.545, 0.545, 0.546, 0.546, 0.548, 0.548, 0.55, 0.55, 0.552, 0.552, 0.559, 0.559, 0.562, 0.562, 0.564, 0.564, 0.567, 0.567, 0.568, 0.568, 0.569, 0.569, 0.572, 0.572, 0.575, 0.575, 0.576, 0.576, 0.579, 0.579, 0.587, 0.587, 0.588, 0.588, 0.59, 0.59, 0.592, 0.592, 0.595, 0.595, 0.596, 0.596, 0.597, 0.597, 0.598, 0.598, 0.6, 0.6, 0.601, 0.601, 0.605, 0.605, 0.607, 0.607, 0.609, 0.609, 0.61, 0.61, 0.612, 0.612, 0.614, 0.614, 0.617, 0.617, 0.618, 0.618, 0.619, 0.619, 0.621, 0.621, 0.622, 0.622, 0.625, 0.625, 0.626, 0.626, 0.627, 0.627, 0.629, 0.629, 0.632, 0.632, 0.634, 0.634, 0.637, 0.637, 0.638, 0.638, 0.64, 0.64, 0.641, 0.641, 0.642, 0.642, 0.646, 0.646, 0.647, 0.647, 0.648, 0.648, 0.65, 0.65, 0.652, 0.652, 0.653, 0.653, 0.654, 0.654, 0.655, 0.655, 0.656, 0.656, 0.658, 0.658, 0.661, 0.661, 0.664, 0.664, 0.668, 0.668, 0.673, 0.673, 0.676, 0.676, 0.677, 0.677, 0.678, 0.678, 0.686, 0.686, 0.687, 0.687, 0.693, 0.693, 0.694, 0.694, 0.696, 0.696, 0.698, 0.698, 0.701, 0.701, 0.703, 0.703, 0.705, 0.705, 0.706, 0.706, 0.708, 0.708, 0.711, 0.711, 0.712, 0.712, 0.719, 0.719, 0.725, 0.725, 0.726, 0.726, 0.727, 0.727, 0.729, 0.729, 0.73, 0.73, 0.732, 0.732, 0.733, 0.733, 0.734, 0.734, 0.737, 0.737, 0.738, 0.738, 0.739, 0.739, 0.74, 0.74, 0.742, 0.742, 0.744, 0.744, 0.746, 0.746, 0.749, 0.749, 0.75, 0.75, 0.751, 0.751, 0.753, 0.753, 0.754, 0.754, 0.756, 0.756, 0.759, 0.759, 0.76, 0.76, 0.762, 0.762, 0.764, 0.764, 0.766, 0.766, 0.768, 0.768, 0.769, 0.769, 0.772, 0.772, 0.773, 0.773, 0.774, 0.774, 0.777, 0.777, 0.778, 0.778, 0.784, 0.784, 0.785, 0.785, 0.786, 0.786, 0.787, 0.787, 0.789, 0.789, 0.791, 0.791, 0.792, 0.792, 0.793, 0.793, 0.796, 0.796, 0.797, 0.797, 0.798, 0.798, 0.799, 0.799, 0.8, 0.8, 0.802, 0.802, 0.803, 0.803, 0.805, 0.805, 0.806, 0.806, 0.808, 0.808, 0.81, 0.81, 0.812, 0.812, 0.813, 0.813, 0.818, 0.818, 0.821, 0.821, 0.822, 0.822, 0.823, 0.823, 0.824, 0.824, 0.826, 0.826, 0.833, 0.833, 0.834, 0.834, 0.836, 0.836, 0.837, 0.837, 0.838, 0.838, 0.839, 0.839, 0.84, 0.84, 0.842, 0.842, 0.844, 0.844, 0.848, 0.848, 0.849, 0.849, 0.85, 0.85, 0.852, 0.852, 0.853, 0.853, 0.856, 0.856, 0.857, 0.857, 0.858, 0.858, 0.859, 0.859, 0.861, 0.861, 0.863, 0.863, 0.864, 0.864, 0.871, 0.871, 0.872, 0.872, 0.873, 0.873, 0.875, 0.875, 0.88, 0.88, 0.881, 0.881, 0.883, 0.883, 0.888, 0.888, 0.891, 0.891, 0.892, 0.892, 0.903, 0.903, 0.909, 0.909, 0.911, 0.911, 0.912, 0.912, 0.913, 0.913, 0.915, 0.915, 0.921, 0.921, 0.922, 0.922, 0.923, 0.923, 0.924, 0.924, 0.925, 0.925, 0.927, 0.927, 0.929, 0.929, 0.93, 0.93, 0.931, 0.931, 0.935, 0.935, 0.939, 0.939, 0.941, 0.941, 0.942, 0.942, 0.943, 0.943, 0.947, 0.947, 0.948, 0.948, 0.949, 0.949, 0.951, 0.951, 0.953, 0.953, 0.959, 0.959, 0.96, 0.96, 0.964, 0.964, 0.968, 0.968, 0.97, 0.97, 0.971, 0.971, 0.975, 0.975, 0.981, 0.981, 0.985, 0.985, 0.986, 0.986, 0.989, 0.989, 0.99, 0.99, 0.991, 0.991, 0.993, 0.993, 0.995, 0.995, 0.996, 0.996, 0.998, 0.998, 1.0], "tpr": [0.0, 0.0, 0.002, 0.002, 0.004, 0.004, 0.011, 0.011, 0.012, 0.012, 0.013, 0.013, 0.014, 0.014, 0.018, 0.018, 0.019, 0.019, 0.02, 0.02, 0.022, 0.022, 0.023, 0.023, 0.029, 0.029, 0.035, 0.035, 0.037, 0.037, 0.045, 0.045, 0.049, 0.049, 0.05, 0.05, 0.051, 0.051, 0.052, 0.052, 0.055, 0.055, 0.058, 0.058, 0.059, 0.059, 0.062, 0.062, 0.064, 0.064, 0.07, 0.07, 0.072, 0.072, 0.073, 0.073, 0.074, 0.074, 0.075, 0.075, 0.076, 0.076, 0.077, 0.077, 0.079, 0.079, 0.08, 0.08, 0.081, 0.081, 0.082, 0.082, 0.085, 0.085, 0.09, 0.09, 0.091, 0.091, 0.095, 0.095, 0.096, 0.096, 0.098, 0.098, 0.099, 0.099, 0.1, 0.1, 0.102, 0.102, 0.106, 0.106, 0.107, 0.107, 0.108, 0.108, 0.111, 0.111, 0.116, 0.116, 0.119, 0.119, 0.121, 0.121, 0.124, 0.124, 0.126, 0.126, 0.128, 0.128, 0.13, 0.13, 0.132, 0.132, 0.138, 0.138, 0.141, 0.141, 0.144, 0.144, 0.145, 0.145, 0.148, 0.148, 0.15, 0.15, 0.151, 0.151, 0.152, 0.152, 0.153, 0.153, 0.155, 0.155, 0.156, 0.156, 0.157, 0.157, 0.158, 0.158, 0.16, 0.16, 0.162, 0.162, 0.163, 0.163, 0.165, 0.165, 0.166, 0.166, 0.167, 0.167, 0.169, 0.169, 0.17, 0.17, 0.171, 0.171, 0.176, 0.176, 0.179, 0.179, 0.18, 0.18, 0.181, 0.181, 0.182, 0.182, 0.184, 0.184, 0.187, 0.187, 0.188, 0.188, 0.19, 0.19, 0.194, 0.194, 0.195, 0.195, 0.197, 0.197, 0.201, 0.201, 0.202, 0.202, 0.205, 0.205, 0.208, 0.208, 0.211, 0.211, 0.212, 0.212, 0.214, 0.214, 0.215, 0.215, 0.217, 0.217, 0.218, 0.218, 0.219, 0.219, 0.22, 0.22, 0.225, 0.225, 0.227, 0.227, 0.228, 0.228, 0.23, 0.23, 0.231, 0.231, 0.239, 0.239, 0.242, 0.242, 0.243, 0.243, 0.248, 0.248, 0.249, 0.249, 0.25, 0.25, 0.253, 0.253, 0.254, 0.254, 0.256, 0.256, 0.262, 0.262, 0.263, 0.263, 0.264, 0.264, 0.267, 0.267, 0.268, 0.268, 0.27, 0.27, 0.272, 0.272, 0.275, 0.275, 0.279, 0.279, 0.28, 0.28, 0.281, 0.281, 0.282, 0.282, 0.284, 0.284, 0.286, 0.286, 0.287, 0.287, 0.291, 0.291, 0.292, 0.292, 0.298, 0.298, 0.299, 0.299, 0.301, 0.301, 0.303, 0.303, 0.305, 0.305, 0.31, 0.31, 0.311, 0.311, 0.315, 0.315, 0.318, 0.318, 0.319, 0.319, 0.321, 0.321, 0.322, 0.322, 0.324, 0.324, 0.325, 0.325, 0.328, 0.328, 0.33, 0.33, 0.332, 0.332, 0.333, 0.333, 0.336, 0.336, 0.338, 0.338, 0.34, 0.34, 0.341, 0.341, 0.342, 0.342, 0.343, 0.343, 0.344, 0.344, 0.345, 0.345, 0.347, 0.347, 0.348, 0.348, 0.35, 0.35, 0.351, 0.351, 0.352, 0.352, 0.361, 0.361, 0.362, 0.362, 0.364, 0.364, 0.367, 0.367, 0.369, 0.369, 0.371, 0.371, 0.372, 0.372, 0.376, 0.376, 0.378, 0.378, 0.381, 0.381, 0.383, 0.383, 0.386, 0.386, 0.387, 0.387, 0.388, 0.388, 0.392, 0.392, 0.393, 0.393, 0.394, 0.394, 0.396, 0.396, 0.401, 0.401, 0.402, 0.402, 0.408, 0.408, 0.411, 0.411, 0.412, 0.412, 0.413, 0.413, 0.415, 0.415, 0.416, 0.416, 0.418, 0.418, 0.422, 0.422, 0.424, 0.424, 0.427, 0.427, 0.429, 0.429, 0.43, 0.43, 0.431, 0.431, 0.432, 0.432, 0.433, 0.433, 0.434, 0.434, 0.436, 0.436, 0.438, 0.438, 0.44, 0.44, 0.442, 0.442, 0.443, 0.443, 0.444, 0.444, 0.445, 0.445, 0.449, 0.449, 0.451, 0.451, 0.452, 0.452, 0.456, 0.456, 0.458, 0.458, 0.461, 0.461, 0.462, 0.462, 0.463, 0.463, 0.464, 0.464, 0.47, 0.47, 0.471, 0.471, 0.473, 0.473, 0.474, 0.474, 0.475, 0.475, 0.482, 0.482, 0.483, 0.483, 0.486, 0.486, 0.487, 0.487, 0.489, 0.489, 0.49, 0.49, 0.496, 0.496, 0.497, 0.497, 0.499, 0.499, 0.5, 0.5, 0.501, 0.501, 0.502, 0.502, 0.503, 0.503, 0.504, 0.504, 0.505, 0.505, 0.506, 0.506, 0.508, 0.508, 0.509, 0.509, 0.51, 0.51, 0.512, 0.512, 0.513, 0.513, 0.514, 0.514, 0.517, 0.517, 0.518, 0.518, 0.519, 0.519, 0.523, 0.523, 0.524, 0.524, 0.528, 0.528, 0.531, 0.531, 0.532, 0.532, 0.536, 0.536, 0.537, 0.537, 0.538, 0.538, 0.539, 0.539, 0.545, 0.545, 0.548, 0.548, 0.549, 0.549, 0.55, 0.55, 0.551, 0.551, 0.553, 0.553, 0.554, 0.554, 0.556, 0.556, 0.557, 0.557, 0.562, 0.562, 0.563, 0.563, 0.565, 0.565, 0.566, 0.566, 0.57, 0.57, 0.571, 0.571, 0.573, 0.573, 0.574, 0.574, 0.577, 0.577, 0.578, 0.578, 0.58, 0.58, 0.581, 0.581, 0.583, 0.583, 0.584, 0.584, 0.586, 0.586, 0.587, 0.587, 0.588, 0.588, 0.589, 0.589, 0.592, 0.592, 0.594, 0.594, 0.597, 0.597, 0.599, 0.599, 0.601, 0.601, 0.603, 0.603, 0.604, 0.604, 0.607, 0.607, 0.608, 0.608, 0.61, 0.61, 0.613, 0.613, 0.614, 0.614, 0.617, 0.617, 0.622, 0.622, 0.627, 0.627, 0.628, 0.628, 0.63, 0.63, 0.631, 0.631, 0.635, 0.635, 0.636, 0.636, 0.638, 0.638, 0.639, 0.639, 0.641, 0.641, 0.648, 0.648, 0.649, 0.649, 0.651, 0.651, 0.653, 0.653, 0.656, 0.656, 0.657, 0.657, 0.669, 0.669, 0.67, 0.67, 0.674, 0.674, 0.676, 0.676, 0.679, 0.679, 0.682, 0.682, 0.684, 0.684, 0.685, 0.685, 0.686, 0.686, 0.687, 0.687, 0.688, 0.688, 0.693, 0.693, 0.694, 0.694, 0.695, 0.695, 0.696, 0.696, 0.697, 0.697, 0.698, 0.698, 0.7, 0.7, 0.705, 0.705, 0.706, 0.706, 0.707, 0.707, 0.708, 0.708, 0.709, 0.709, 0.711, 0.711, 0.712, 0.712, 0.714, 0.714, 0.715, 0.715, 0.717, 0.717, 0.72, 0.72, 0.723, 0.723, 0.724, 0.724, 0.725, 0.725, 0.726, 0.726, 0.727, 0.727, 0.729, 0.729, 0.733, 0.733, 0.735, 0.735, 0.738, 0.738, 0.741, 0.741, 0.746, 0.746, 0.748, 0.748, 0.754, 0.754, 0.757, 0.757, 0.759, 0.759, 0.762, 0.762, 0.767, 0.767, 0.77, 0.77, 0.774, 0.774, 0.777, 0.777, 0.778, 0.778, 0.779, 0.779, 0.781, 0.781, 0.783, 0.783, 0.785, 0.785, 0.788, 0.788, 0.789, 0.789, 0.792, 0.792, 0.793, 0.793, 0.795, 0.795, 0.796, 0.796, 0.8, 0.8, 0.801, 0.801, 0.802, 0.802, 0.805, 0.805, 0.806, 0.806, 0.809, 0.809, 0.81, 0.81, 0.811, 0.811, 0.816, 0.816, 0.819, 0.819, 0.822, 0.822, 0.823, 0.823, 0.824, 0.824, 0.825, 0.825, 0.831, 0.831, 0.832, 0.832, 0.835, 0.835, 0.838, 0.838, 0.839, 0.839, 0.84, 0.84, 0.841, 0.841, 0.843, 0.843, 0.845, 0.845, 0.847, 0.847, 0.848, 0.848, 0.849, 0.849, 0.851, 0.851, 0.852, 0.852, 0.853, 0.853, 0.854, 0.854, 0.86, 0.86, 0.863, 0.863, 0.864, 0.864, 0.865, 0.865, 0.867, 0.867, 0.869, 0.869, 0.87, 0.87, 0.871, 0.871, 0.874, 0.874, 0.875, 0.875, 0.876, 0.876, 0.877, 0.877, 0.878, 0.878, 0.882, 0.882, 0.883, 0.883, 0.884, 0.884, 0.886, 0.886, 0.887, 0.887, 0.888, 0.888, 0.889, 0.889, 0.89, 0.89, 0.891, 0.891, 0.895, 0.895, 0.896, 0.896, 0.897, 0.897, 0.898, 0.898, 0.902, 0.902, 0.903, 0.903, 0.905, 0.905, 0.907, 0.907, 0.908, 0.908, 0.909, 0.909, 0.911, 0.911, 0.915, 0.915, 0.918, 0.918, 0.919, 0.919, 0.92, 0.92, 0.922, 0.922, 0.924, 0.924, 0.927, 0.927, 0.928, 0.928, 0.929, 0.929, 0.93, 0.93, 0.932, 0.932, 0.933, 0.933, 0.937, 0.937, 0.938, 0.938, 0.939, 0.939, 0.94, 0.94, 0.943, 0.943, 0.951, 0.951, 0.953, 0.953, 0.959, 0.959, 0.966, 0.966, 0.967, 0.967, 0.969, 0.969, 0.971, 0.971, 0.972, 0.972, 0.973, 0.973, 0.974, 0.974, 0.975, 0.975, 0.978, 0.978, 0.979, 0.979, 0.983, 0.983, 0.985, 0.985, 0.988, 0.988, 0.99, 0.99, 0.992, 0.992, 0.994, 0.994, 0.998, 0.998, 0.999, 0.999, 1.0, 1.0], "precision": [0.5005005005005005, 0.5002503755633451, 0.500501002004008, 0.5007518796992482, 0.5005015045135406, 0.5007526342197692, 0.5005020080321285, 0.5002511300853842, 0.5, 0.4997486173956762, 0.5, 0.5002516356316055, 0.5, 0.49974811083123427, 0.5, 0.5002521432173475, 0.5, 0.49974760222110043, 0.5, 0.4997473471450227, 0.4994944388270981, 0.49974709155285785, 0.49949392712550605, 0.49924050632911393, 0.4989868287740628, 0.49923973644196656, 0.49949290060851925, 0.49974632166412986, 0.49949238578680205, 0.49923819197562214, 0.4994918699186992, 0.4992374173868836, 0.4989827060020346, 0.49872773536895676, 0.4984725050916497, 0.4987264391237901, 0.49898063200815496, 0.4992350841407445, 0.49948979591836734, 0.4992343032159265, 0.49948927477017363, 0.49974450689831373, 0.5, 0.5002557544757034, 0.5005117707267144, 0.500768049155146, 0.5005122950819673, 0.5002562788313686, 0.5, 0.5002565418163161, 0.5005133470225873, 0.5007704160246533, 0.501027749229188, 0.5007712082262211, 0.5010288065843621, 0.5007720020586721, 0.5010298661174047, 0.5012879958784132, 0.5010309278350515, 0.5012893243940175, 0.5015479876160991, 0.5018069179143004, 0.5020661157024794, 0.5018087855297158, 0.5020682523267839, 0.5023279875840663, 0.5025879917184265, 0.502848265147592, 0.5025906735751295, 0.5023328149300156, 0.5025933609958506, 0.5023352361183187, 0.5020768431983386, 0.5023376623376623, 0.5025987525987526, 0.5028601144045762, 0.5031217481789803, 0.5033836543466944, 0.5036458333333333, 0.5033871808233454, 0.5036496350364964, 0.5039123630672926, 0.5036534446764092, 0.5033942558746737, 0.5031347962382445, 0.5028750653423941, 0.5026150627615062, 0.5023547880690737, 0.5020942408376964, 0.502357255107386, 0.5026205450733753, 0.5023597273203986, 0.5020986358866737, 0.5018372703412074, 0.5015756302521008, 0.5013137151865475, 0.5010515247108307, 0.5013150973172015, 0.5010526315789474, 0.5007898894154819, 0.5010537407797682, 0.5007907221929362, 0.5005274261603375, 0.5002638522427441, 0.5, 0.49973586899101957, 0.49947145877378435, 0.4992067689053411, 0.49894179894179896, 0.49920592906299627, 0.4994703389830508, 0.49973502914679385, 0.5, 0.4997347480106101, 0.4994692144373673, 0.4992033988316516, 0.49946865037194477, 0.49920255183413076, 0.49946808510638296, 0.49920170303352845, 0.4994675186368477, 0.49973361747469364, 0.4994669509594883, 0.4997333333333333, 0.5, 0.5002669514148425, 0.500534188034188, 0.5002672367717798, 0.5, 0.49973247726056713, 0.4994646680942184, 0.49973219068023567, 0.5, 0.5002680965147454, 0.5005364806866953, 0.5002683843263553, 0.5005370569280344, 0.5002686727565825, 0.5, 0.5002689618074233, 0.5, 0.5002692514808832, 0.5005387931034483, 0.5002695417789758, 0.5005393743257821, 0.500809498111171, 0.5005399568034558, 0.5008103727714749, 0.5005405405405405, 0.5002704164413196, 0.5, 0.5002707092582567, 0.5, 0.4997289972899729, 0.5, 0.49972870320130225, 0.499457111834962, 0.4997284084736556, 0.4994565217391304, 0.49972811310494836, 0.5, 0.5002721829069134, 0.5005446623093682, 0.500817438692098, 0.5010905125408942, 0.5008183306055647, 0.5010917030567685, 0.5013653741125068, 0.5010928961748634, 0.5008201202843083, 0.50054704595186, 0.5008210180623974, 0.5005476451259584, 0.5002739726027398, 0.5, 0.49972572682391664, 0.5, 0.499725425590335, 0.49945054945054945, 0.4997251236943375, 0.5, 0.49972482113373695, 0.5, 0.5002754820936639, 0.5005512679162073, 0.5008273579702152, 0.5011037527593819, 0.5013804527885146, 0.5011049723756906, 0.5013819789939193, 0.5016592920353983, 0.5019369120088545, 0.5022148394241418, 0.5024930747922438, 0.5027716186252772, 0.5030504714364947, 0.5033296337402886, 0.5036091060521932, 0.5038888888888889, 0.5041689827682045, 0.5038932146829811, 0.5036171396772399, 0.5038975501113586, 0.5036211699164346, 0.5033444816053512, 0.5036252091466815, 0.50390625, 0.5041876046901173, 0.5039106145251396, 0.5041922861934042, 0.5044742729306487, 0.5047565752658086, 0.5050391937290034, 0.5053221288515406, 0.5050448430493274, 0.5047672462142456, 0.5044893378226711, 0.5042111173498035, 0.5044943820224719, 0.5047779651489601, 0.5044994375703037, 0.5047833427124367, 0.5045045045045045, 0.5047887323943662, 0.5050732807215332, 0.5053581500282008, 0.5056433408577878, 0.5059288537549407, 0.5056497175141242, 0.5059355568117581, 0.5062217194570136, 0.5059422750424448, 0.5056625141562854, 0.5053824362606232, 0.5051020408163265, 0.5053885422575156, 0.5051078320090806, 0.5053946621237932, 0.5051136363636364, 0.5054007959067652, 0.5056882821387941, 0.5059760956175299, 0.5062642369020501, 0.5065527065527066, 0.5068415051311288, 0.5071306332002282, 0.5068493150684932, 0.5071387778412336, 0.5068571428571429, 0.5071469411092052, 0.5074370709382151, 0.5071551230681167, 0.5074455899198167, 0.5077363896848137, 0.507454128440367, 0.5071715433161216, 0.5074626865671642, 0.5071797817346353, 0.5074712643678161, 0.5071880391029328, 0.5074798619102416, 0.5071963154864709, 0.5069124423963134, 0.506628242074928, 0.5063437139561707, 0.5066358915175996, 0.5069284064665127, 0.5072212593876372, 0.5069364161849711, 0.5072296124927704, 0.5069444444444444, 0.5072379849449913, 0.507531865585168, 0.5072463768115942, 0.5075406032482599, 0.5072547881601858, 0.5075493612078978, 0.5072632190586868, 0.5069767441860465, 0.5066899360093078, 0.5069848661233993, 0.5072801397786838, 0.5075757575757576, 0.5078717201166181, 0.5075845974329055, 0.5078809106830122, 0.508177570093458, 0.5078901227352426, 0.508187134502924, 0.5084844938560562, 0.5081967213114754, 0.507908611599297, 0.5082063305978898, 0.5079178885630499, 0.5076291079812206, 0.5079271873165003, 0.5076380728554641, 0.5079365079365079, 0.5076470588235295, 0.5079458505002943, 0.5076560659599529, 0.5073659398939304, 0.5070754716981132, 0.5073746312684366, 0.5076741440377804, 0.5073833431777909, 0.5070921985815603, 0.5068007096392667, 0.506508875739645, 0.5062166962699822, 0.5059241706161137, 0.5062240663900415, 0.5059311981020166, 0.5062314540059347, 0.5065320665083135, 0.5068330362448009, 0.5071343638525565, 0.5074360499702558, 0.5077380952380952, 0.5080405002977963, 0.5077473182359953, 0.5080500894454383, 0.5083532219570406, 0.5080597014925373, 0.508363201911589, 0.5080693365212193, 0.5077751196172249, 0.5080789946140036, 0.5077844311377245, 0.5080886758538047, 0.5077937649880095, 0.5080983803239352, 0.5084033613445378, 0.5087087087087087, 0.5084134615384616, 0.508117859290439, 0.5084235860409145, 0.5087296809151114, 0.5090361445783133, 0.5093429776974081, 0.5096501809408926, 0.5093542546771274, 0.5090579710144928, 0.5093655589123867, 0.5090689238210399, 0.5087719298245614, 0.5090799031476998, 0.5093882495457298, 0.509090909090909, 0.509399636143117, 0.5097087378640777, 0.509411050394657, 0.5097205346294046, 0.5100303951367782, 0.5097323600973236, 0.5100426049908704, 0.5097442143727162, 0.5094454600853139, 0.5091463414634146, 0.5094569859670531, 0.5097680097680097, 0.5094685400122174, 0.5091687041564792, 0.5088685015290519, 0.5091799265605875, 0.5088793631353338, 0.5091911764705882, 0.5095033721643164, 0.50920245398773, 0.5089011663597299, 0.5085995085995086, 0.5082974800245851, 0.5079950799507995, 0.5076923076923077, 0.5080049261083743, 0.5077017868145409, 0.5080147965474723, 0.5077112893275756, 0.5080246913580246, 0.5077208153180975, 0.5080346106304079, 0.507730364873222, 0.5074257425742574, 0.5071207430340557, 0.5074349442379182, 0.5077495350278983, 0.5080645161290323, 0.5077591558038486, 0.5074534161490684, 0.507147296457427, 0.5074626865671642, 0.5071561916614811, 0.5068493150684932, 0.5065420560747663, 0.5062344139650873, 0.5059263880224579, 0.5062421972534332, 0.5059337913803873, 0.50625, 0.5065666041275797, 0.5062578222778473, 0.506574827802129, 0.5068922305764411, 0.5065830721003135, 0.5062735257214555, 0.5059635907093534, 0.5062814070351759, 0.5059710873664363, 0.5062893081761006, 0.5059786028949025, 0.5056675062972292, 0.5053560176433523, 0.5056746532156369, 0.5053627760252366, 0.5056818181818182, 0.5060012634238787, 0.5063211125158028, 0.5066413662239089, 0.5069620253164557, 0.5072830905636478, 0.5069708491761724, 0.507292327203551, 0.506979695431472, 0.5066666666666667, 0.5063532401524777, 0.5060394151303242, 0.5063613231552163, 0.5066836409929981, 0.5070063694267516, 0.5066921606118547, 0.5070153061224489, 0.5067007019783025, 0.5063856960408685, 0.5067092651757189, 0.5063938618925832, 0.5067178502879078, 0.5070422535211268, 0.507367072389494, 0.507051282051282, 0.5067350865939705, 0.506418485237484, 0.5067437379576107, 0.506426735218509, 0.5067524115755627, 0.5070785070785071, 0.5067611075338055, 0.5064432989690721, 0.5061250805931657, 0.5064516129032258, 0.5067785668173015, 0.5064599483204134, 0.5061409179056238, 0.5064683053040103, 0.5067961165048543, 0.5064766839378239, 0.5061568373298768, 0.506485084306096, 0.5068137573004543, 0.5064935064935064, 0.5061728395061729, 0.5065019505851756, 0.5061808718282368, 0.5065104166666666, 0.5068403908794789, 0.5071707953063885, 0.5068493150684932, 0.5071801566579635, 0.5075114304376225, 0.5071895424836601, 0.5068672334859385, 0.506544502617801, 0.5068762278978389, 0.5065530799475754, 0.5062295081967213, 0.5059055118110236, 0.505581089954038, 0.5059132720105125, 0.5062458908612755, 0.5059210526315789, 0.5055957867017775, 0.505270092226614, 0.5056031641397495, 0.5052770448548812, 0.504950495049505, 0.5046235138705416, 0.5042961004626569, 0.503968253968254, 0.5043017868960953, 0.5039735099337749, 0.5036447978793903, 0.503315649867374, 0.5036496350364964, 0.5039840637450199, 0.5043189368770764, 0.5039893617021277, 0.5036593479707252, 0.503994673768309, 0.5043304463690873, 0.504, 0.5036691127418279, 0.5033377837116155, 0.5036740146960588, 0.5040106951871658, 0.5036789297658862, 0.5033467202141901, 0.5030140656396517, 0.5026809651474531, 0.5023474178403756, 0.5020134228187919, 0.5023505708529215, 0.5026881720430108, 0.5023537323470074, 0.5020188425302826, 0.5023569023569023, 0.5020215633423181, 0.5016857720836143, 0.5013495276653172, 0.5010128291694801, 0.5006756756756757, 0.5010141987829615, 0.5006765899864682, 0.5003385240352065, 0.5, 0.5003389830508475, 0.5, 0.49966055668703324, 0.499320652173913, 0.49966009517335147, 0.5, 0.5003403675970047, 0.5, 0.4996591683708248, 0.5, 0.49965870307167237, 0.4993169398907104, 0.4989747095010253, 0.49863201094391246, 0.4989733059548255, 0.4986301369863014, 0.49828649760109667, 0.49862825788751713, 0.49897048730267674, 0.49862637362637363, 0.49896907216494846, 0.4986244841815681, 0.4989676531314522, 0.49931129476584024, 0.49896623018607855, 0.4993103448275862, 0.4989648033126294, 0.4993093922651934, 0.49896337249481687, 0.49861687413554634, 0.4982698961937716, 0.4986149584487535, 0.498960498960499, 0.49930651872399445, 0.4996530187369882, 0.5, 0.5003474635163307, 0.5, 0.49965205288796105, 0.49930362116991645, 0.49965156794425086, 0.5, 0.5003489183531054, 0.5006983240223464, 0.5010482180293501, 0.5013986013986014, 0.5017494751574527, 0.5014005602240896, 0.5010511562718991, 0.5014025245441796, 0.5010526315789474, 0.5014044943820225, 0.5017568517217147, 0.5021097046413502, 0.501759324419423, 0.5014084507042254, 0.5017618040873855, 0.5021156558533145, 0.5017642907551164, 0.5021186440677966, 0.5017667844522968, 0.5014144271570015, 0.5017692852087756, 0.5021246458923513, 0.5017717930545712, 0.502127659574468, 0.5024840312278211, 0.5021306818181818, 0.5024875621890548, 0.5028449502133713, 0.503202846975089, 0.5028490028490028, 0.5032074126870991, 0.5035663338088445, 0.5032119914346895, 0.5035714285714286, 0.5039313795568263, 0.5035765379113019, 0.5032211882605584, 0.502865329512894, 0.5025089605734767, 0.5021520803443329, 0.5025125628140703, 0.5021551724137931, 0.5017972681524083, 0.5021582733812949, 0.5025197984161267, 0.5028818443804035, 0.5032444124008651, 0.5036075036075036, 0.503971119133574, 0.5036127167630058, 0.5039768618944324, 0.5036179450072359, 0.503982621288921, 0.5043478260869565, 0.504713560551124, 0.5050798258345428, 0.5054466230936819, 0.5058139534883721, 0.5061818181818182, 0.5065502183406113, 0.5061908230152949, 0.5065597667638484, 0.5061998541210795, 0.5065693430656935, 0.506208911614317, 0.506578947368421, 0.506949524506218, 0.5073206442166911, 0.5069597069597069, 0.5065982404692082, 0.5062362435803375, 0.5058737151248165, 0.5055106539309331, 0.5058823529411764, 0.5062545989698307, 0.5066273932253313, 0.5070007369196757, 0.5073746312684366, 0.5070110701107011, 0.5073855243722304, 0.5077605321507761, 0.5081360946745562, 0.5085122131754256, 0.5081481481481481, 0.508524833209785, 0.5089020771513353, 0.5092798812175204, 0.5089153046062407, 0.5092936802973977, 0.5096726190476191, 0.5100521221146687, 0.5096870342771982, 0.5100671140939598, 0.5104477611940299, 0.5100821508588499, 0.5097159940209267, 0.5100972326103216, 0.5097305389221557, 0.5093632958801498, 0.5089955022488756, 0.5093773443360841, 0.509009009009009, 0.5086401202103682, 0.5082706766917293, 0.508653122648608, 0.5082831325301205, 0.5079125847776941, 0.5082956259426847, 0.5079245283018868, 0.5075528700906344, 0.5071806500377929, 0.5068078668683812, 0.5071915215745647, 0.5075757575757576, 0.5072024260803639, 0.507587253414264, 0.5079726651480638, 0.5075987841945289, 0.5072243346007604, 0.5068493150684932, 0.5064737242955065, 0.5060975609756098, 0.505720823798627, 0.5053435114503817, 0.5049656226126814, 0.5045871559633027, 0.5042081101759756, 0.5038284839203675, 0.503448275862069, 0.5038343558282209, 0.5034535686876439, 0.5038402457757296, 0.5034588777863183, 0.5030769230769231, 0.5026943802925328, 0.5030816640986132, 0.5034695451040864, 0.503858024691358, 0.5042471042471043, 0.5038639876352395, 0.5034802784222738, 0.5038699690402477, 0.5034856700232379, 0.5031007751937985, 0.5034910783553141, 0.5031055900621118, 0.5034965034965035, 0.5038880248833593, 0.5035019455252918, 0.5031152647975078, 0.5027279812938426, 0.5023400936037441, 0.501951600312256, 0.5015625, 0.5011727912431587, 0.5015649452269171, 0.5011746280344558, 0.5007836990595611, 0.5011764705882353, 0.5015698587127159, 0.5019638648860958, 0.5015723270440252, 0.5019669551534225, 0.5023622047244094, 0.5019700551615445, 0.501577287066246, 0.5019731649565904, 0.5023696682464455, 0.5027667984189723, 0.502373417721519, 0.5027711797307997, 0.5031695721077655, 0.5027755749405234, 0.5023809523809524, 0.5019857029388404, 0.5015898251192369, 0.5019888623707239, 0.5015923566878981, 0.50199203187251, 0.5015948963317385, 0.5011971268954509, 0.5015974440894568, 0.5019984012789768, 0.5024, 0.5020016012810248, 0.5024038461538461, 0.5020048115477145, 0.5016051364365971, 0.5012048192771085, 0.5008038585209004, 0.500402252614642, 0.500805152979066, 0.5012087026591459, 0.5008064516129033, 0.5004035512510089, 0.5, 0.4995957962813258, 0.49919093851132684, 0.49959514170040487, 0.4991896272285251, 0.49878345498783455, 0.49837662337662336, 0.49878147847278637, 0.4983739837398374, 0.49877949552481693, 0.499185667752443, 0.49959250203748984, 0.499184339314845, 0.4987755102040816, 0.49836601307189543, 0.4987735077677841, 0.49918166939443537, 0.4987714987714988, 0.49836065573770494, 0.49876948318293685, 0.49917898193760263, 0.4987674609695974, 0.49917763157894735, 0.49876543209876545, 0.49835255354200986, 0.49793899422918386, 0.49834983498349833, 0.49876135425268375, 0.4983471074380165, 0.4987593052109181, 0.4991721854304636, 0.4987572493786247, 0.49834162520729686, 0.4987551867219917, 0.49916943521594687, 0.4995843724023275, 0.5, 0.4995836802664446, 0.49916666666666665, 0.49958298582151794, 0.4991652754590985, 0.49874686716791977, 0.4991638795986622, 0.499581589958159, 0.4991624790619765, 0.49874266554903607, 0.4983221476510067, 0.4987405541561713, 0.49831932773109244, 0.4978973927670311, 0.4983164983164983, 0.497893850042123, 0.4974704890387858, 0.4970464135021097, 0.49746621621621623, 0.4970414201183432, 0.49746192893401014, 0.497883149872989, 0.49830508474576274, 0.49787955894826125, 0.49830220713073003, 0.49872557349192864, 0.49829931972789115, 0.49872340425531914, 0.4991482112436116, 0.49872122762148335, 0.49829351535836175, 0.4987190435525192, 0.4982905982905983, 0.49871685201026517, 0.4991438356164384, 0.4995715509854327, 0.5, 0.5004291845493563, 0.5008591065292096, 0.5012897678417885, 0.5017211703958692, 0.5012919896640827, 0.5008620689655172, 0.5012942191544435, 0.501727115716753, 0.5021607605877269, 0.5017301038062284, 0.5021645021645021, 0.5017331022530329, 0.5013009540329575, 0.5017361111111112, 0.5021720243266724, 0.5026086956521739, 0.5021758050478677, 0.5026132404181185, 0.5030514385353095, 0.5034904013961605, 0.503056768558952, 0.5026223776223776, 0.5021872265966754, 0.5026269702276708, 0.5021910604732691, 0.5026315789473684, 0.5021949078138718, 0.5017574692442882, 0.5021987686895338, 0.5026408450704225, 0.5030837004405286, 0.5026455026455027, 0.5030891438658429, 0.5035335689045937, 0.5030946065428824, 0.5026548672566372, 0.5022143489813995, 0.50177304964539, 0.5022182786157942, 0.5026642984014209, 0.5031111111111111, 0.5026690391459074, 0.5031166518254675, 0.5035650623885918, 0.504014272970562, 0.5044642857142857, 0.5049151027703307, 0.5053667262969589, 0.5058191584601611, 0.5053763440860215, 0.5049327354260089, 0.5053859964093357, 0.5058400718778078, 0.5053956834532374, 0.5058505850585059, 0.5063063063063064, 0.5058611361587015, 0.5054151624548736, 0.5049683830171635, 0.5045207956600362, 0.5040723981900452, 0.5045289855072463, 0.5049864007252947, 0.5045372050816697, 0.5049954586739328, 0.5045454545454545, 0.5040946314831665, 0.5045537340619308, 0.5050136736554239, 0.5054744525547445, 0.5050228310502283, 0.5054844606946983, 0.505032021957914, 0.5045787545787546, 0.5050412465627865, 0.5055045871559632, 0.5050505050505051, 0.5055147058823529, 0.5059797608095676, 0.505524861878453, 0.5059907834101383, 0.5055350553505535, 0.5060018467220684, 0.5064695009242144, 0.5069380203515264, 0.5074074074074074, 0.5069508804448564, 0.5064935064935064, 0.5060352831940576, 0.5065055762081785, 0.5060465116279069, 0.505586592178771, 0.5051258154706431, 0.5046641791044776, 0.5042016806722689, 0.5037383177570094, 0.5042095416276894, 0.5046816479400749, 0.5051546391752577, 0.5056285178236398, 0.5061032863849765, 0.5056390977443609, 0.5061147695202258, 0.5056497175141242, 0.5061262959472196, 0.5066037735849057, 0.5070821529745042, 0.5066162570888468, 0.5070955534531694, 0.5066287878787878, 0.5061611374407583, 0.5056925996204934, 0.5052231718898386, 0.5057034220532319, 0.50523311132255, 0.5057142857142857, 0.5061963775023832, 0.5057251908396947, 0.5052531041069723, 0.5047801147227533, 0.5052631578947369, 0.5057471264367817, 0.5062320230105465, 0.5067178502879078, 0.5062439961575408, 0.5057692307692307, 0.5052935514918191, 0.5048169556840078, 0.5053037608486017, 0.5048262548262549, 0.5053140096618357, 0.504835589941973, 0.5043562439496612, 0.5038759689922481, 0.5033947623666344, 0.503883495145631, 0.5043731778425656, 0.5038910505836576, 0.5043816942551119, 0.5038986354775828, 0.504390243902439, 0.5048828125, 0.5053763440860215, 0.5048923679060665, 0.5044074436826641, 0.503921568627451, 0.5044160942100098, 0.5039292730844793, 0.504424778761062, 0.5049212598425197, 0.5054187192118227, 0.5059171597633136, 0.5054294175715696, 0.5059288537549407, 0.506429277942631, 0.505940594059406, 0.5054509415262636, 0.5059523809523809, 0.5054617676266137, 0.5059642147117296, 0.5064676616915423, 0.5059760956175299, 0.5064805583250249, 0.5059880239520959, 0.5054945054945055, 0.506, 0.5065065065065065, 0.5060120240480962, 0.506519558676028, 0.5060240963855421, 0.5065326633165829, 0.5070422535211268, 0.5075528700906344, 0.5070564516129032, 0.5075681130171544, 0.5070707070707071, 0.5075834175935288, 0.5080971659919028, 0.5086119554204661, 0.5091277890466531, 0.5096446700507614, 0.5101626016260162, 0.5106815869786369, 0.5112016293279023, 0.5107033639143731, 0.5112244897959184, 0.5107252298263534, 0.5112474437627812, 0.510747185261003, 0.5112704918032787, 0.5107692307692308, 0.5102669404517454, 0.5107913669064749, 0.5102880658436214, 0.5108135942327497, 0.511340206185567, 0.5108359133126935, 0.5103305785123967, 0.5098241985522234, 0.5093167701863354, 0.5088082901554404, 0.508298755186722, 0.5088265835929388, 0.5093555093555093, 0.5088449531737773, 0.509375, 0.5088633993743483, 0.5083507306889353, 0.5088819226750261, 0.5083682008368201, 0.5089005235602094, 0.5094339622641509, 0.5099685204616999, 0.509453781512605, 0.508937960042061, 0.508421052631579, 0.5089567966280295, 0.509493670886076, 0.5100316789862724, 0.5095137420718816, 0.5100529100529101, 0.5095338983050848, 0.5090137857900318, 0.5084925690021231, 0.5079702444208289, 0.5074468085106383, 0.5069222577209798, 0.5063965884861408, 0.5069370330843116, 0.5064102564102564, 0.506951871657754, 0.5074946466809421, 0.5069667738478028, 0.5075107296137339, 0.5069817400644469, 0.5064516129032258, 0.5069967707212056, 0.5075431034482759, 0.5070118662351673, 0.5075593952483801, 0.5081081081081081, 0.5086580086580087, 0.5081256771397616, 0.5075921908893709, 0.507057546145494, 0.5065217391304347, 0.5059847660500544, 0.5054466230936819, 0.5059978189749182, 0.5054585152838428, 0.5060109289617486, 0.5054704595185996, 0.5060240963855421, 0.506578947368421, 0.5071350164654226, 0.5065934065934066, 0.5071507150715071, 0.5066079295154186, 0.5060639470782801, 0.5055187637969095, 0.5060773480662983, 0.5066371681415929, 0.5060908084163898, 0.5055432372505543, 0.5061043285238623, 0.5066666666666667, 0.5072302558398221, 0.5077951002227171, 0.5072463768115942, 0.5066964285714286, 0.506145251396648, 0.5055928411633109, 0.5061590145576708, 0.5067264573991032, 0.5072951739618407, 0.5067415730337078, 0.5073115860517435, 0.5067567567567568, 0.5062006764374295, 0.5067720090293454, 0.5073446327683616, 0.5067873303167421, 0.5062287655719139, 0.5056689342403629, 0.5051078320090806, 0.5056818181818182, 0.5062571103526735, 0.5056947608200456, 0.5062713797035348, 0.5057077625570776, 0.5062857142857143, 0.505720823798627, 0.5063001145475372, 0.5057339449541285, 0.505166475315729, 0.5057471264367817, 0.5051783659378596, 0.5046082949308756, 0.5051903114186851, 0.5057736720554272, 0.5063583815028901, 0.5057870370370371, 0.5052143684820394, 0.505800464037123, 0.5063879210220673, 0.5069767441860465, 0.5075669383003493, 0.5081585081585082, 0.5087514585764294, 0.5093457943925234, 0.5087719298245614, 0.5081967213114754, 0.5087924970691676, 0.5093896713615024, 0.5088131609870741, 0.5094117647058823, 0.5100117785630153, 0.5106132075471698, 0.5100354191263282, 0.5106382978723404, 0.5112426035502958, 0.5106635071090048, 0.5112692763938316, 0.5118764845605701, 0.5112960760998811, 0.5119047619047619, 0.5113230035756854, 0.5119331742243437, 0.5125448028673835, 0.5119617224880383, 0.511377245508982, 0.511990407673861, 0.5126050420168067, 0.5120192307692307, 0.5114320096269555, 0.5108433734939759, 0.51145958986731, 0.5120772946859904, 0.5126964933494559, 0.5121065375302664, 0.5115151515151515, 0.5121359223300971, 0.5127582017010935, 0.51338199513382, 0.5140073081607796, 0.5146341463414634, 0.5152625152625152, 0.5146699266503667, 0.5140758873929009, 0.5134803921568627, 0.5128834355828221, 0.5135135135135135, 0.5141451414514145, 0.5147783251231527, 0.5141800246609125, 0.5135802469135803, 0.5142150803461063, 0.5148514851485149, 0.5142503097893433, 0.5148883374689827, 0.515527950310559, 0.5149253731343284, 0.5143212951432129, 0.5149625935162094, 0.5143570536828964, 0.515, 0.5156445556946183, 0.5162907268170426, 0.5169385194479298, 0.5163316582914573, 0.5169811320754717, 0.5163727959697733, 0.5157629255989912, 0.5151515151515151, 0.515802781289507, 0.5164556962025316, 0.5158428390367554, 0.5152284263959391, 0.5146124523506989, 0.5139949109414759, 0.513375796178344, 0.5127551020408163, 0.5134099616858238, 0.5127877237851662, 0.5134443021766966, 0.5128205128205128, 0.5121951219512195, 0.5115681233933161, 0.510939510939511, 0.5103092783505154, 0.5109677419354839, 0.5116279069767442, 0.5109961190168176, 0.5103626943005182, 0.5110246433203631, 0.5116883116883116, 0.5110533159947984, 0.51171875, 0.5123859191655802, 0.5117493472584856, 0.5124183006535947, 0.5117801047120419, 0.5111402359108781, 0.510498687664042, 0.5098554533508541, 0.5105263157894737, 0.5111989459815547, 0.5118733509234829, 0.5112285336856011, 0.5119047619047619, 0.5125827814569537, 0.5119363395225465, 0.5126162018592297, 0.5132978723404256, 0.5139813581890812, 0.5133333333333333, 0.5126835781041389, 0.5120320855614974, 0.5127175368139224, 0.5134048257372654, 0.5140939597315436, 0.5147849462365591, 0.5154777927321669, 0.5148247978436657, 0.5141700404858299, 0.5148648648648648, 0.5142083897158322, 0.513550135501355, 0.5128900949796472, 0.5135869565217391, 0.5129251700680272, 0.5122615803814714, 0.5129604365620737, 0.5136612021857924, 0.5143638850889193, 0.5150684931506849, 0.5157750342935528, 0.5164835164835165, 0.515818431911967, 0.5151515151515151, 0.5144827586206897, 0.5138121546961326, 0.5145228215767634, 0.5138504155124654, 0.5145631067961165, 0.5138888888888888, 0.5132127955493742, 0.5139275766016713, 0.5132496513249651, 0.5125698324022346, 0.5132867132867133, 0.5126050420168067, 0.511921458625526, 0.5112359550561798, 0.5119549929676512, 0.5126760563380282, 0.5119887165021156, 0.5112994350282486, 0.512022630834512, 0.5113314447592068, 0.5120567375886524, 0.5127840909090909, 0.5120910384068279, 0.5113960113960114, 0.5106990014265336, 0.51, 0.5092989985693849, 0.5085959885386819, 0.5078909612625538, 0.507183908045977, 0.5064748201438849, 0.5072046109510087, 0.5079365079365079, 0.5086705202312138, 0.507959479015919, 0.508695652173913, 0.5079825834542816, 0.5087209302325582, 0.5080058224163028, 0.5072886297376094, 0.5080291970802919, 0.5073099415204678, 0.5080527086383602, 0.5073313782991202, 0.5066079295154186, 0.5073529411764706, 0.508100147275405, 0.5073746312684366, 0.5081240768094535, 0.5088757396449705, 0.5096296296296297, 0.5103857566765578, 0.5111441307578009, 0.5104166666666666, 0.511177347242921, 0.5119402985074627, 0.5112107623318386, 0.5119760479041916, 0.5112443778110944, 0.512012012012012, 0.512781954887218, 0.5120481927710844, 0.5128205128205128, 0.5120845921450151, 0.5113464447806354, 0.5121212121212121, 0.5128983308042488, 0.513677811550152, 0.5144596651445966, 0.5137195121951219, 0.5129770992366413, 0.5137614678899083, 0.5145482388973966, 0.5153374233128835, 0.5161290322580645, 0.5169230769230769, 0.5161787365177196, 0.5154320987654321, 0.5146831530139103, 0.5154798761609907, 0.5162790697674419, 0.5170807453416149, 0.5178849144634525, 0.5186915887850467, 0.5195007800312013, 0.51875, 0.5195618153364632, 0.5203761755485894, 0.5196232339089482, 0.5188679245283019, 0.5196850393700787, 0.5205047318611987, 0.5197472353870458, 0.5189873417721519, 0.5198098256735341, 0.5206349206349207, 0.519872813990461, 0.5191082802547771, 0.518341307814992, 0.5191693290734825, 0.52, 0.5208333333333334, 0.5200642054574639, 0.5209003215434084, 0.5217391304347826, 0.5225806451612903, 0.5218093699515347, 0.5210355987055016, 0.5218800648298217, 0.5211038961038961, 0.5219512195121951, 0.5211726384364821, 0.5203915171288744, 0.5212418300653595, 0.5220949263502455, 0.5229508196721312, 0.5238095238095238, 0.5230263157894737, 0.5238879736408567, 0.5247524752475248, 0.5239669421487604, 0.5231788079470199, 0.5223880597014925, 0.5232558139534884, 0.5241264559068219, 0.525, 0.5258764607679466, 0.5267558528428093, 0.525963149078727, 0.5251677852348994, 0.5243697478991597, 0.5235690235690236, 0.524451939291737, 0.5253378378378378, 0.5262267343485617, 0.5271186440677966, 0.5263157894736842, 0.5272108843537415, 0.5281090289608177, 0.5273037542662116, 0.5264957264957265, 0.5256849315068494, 0.5248713550600344, 0.5240549828178694, 0.5249569707401033, 0.5241379310344828, 0.5233160621761658, 0.5242214532871973, 0.5233968804159446, 0.5225694444444444, 0.5234782608695652, 0.5226480836236934, 0.5218150087260035, 0.5227272727272727, 0.521891418563923, 0.5228070175438596, 0.5219683655536028, 0.5211267605633803, 0.5202821869488536, 0.519434628975265, 0.5185840707964602, 0.5177304964539007, 0.5186500888099467, 0.5177935943060499, 0.5187165775401069, 0.5196428571428572, 0.518783542039356, 0.517921146953405, 0.5170556552962298, 0.5161870503597122, 0.5171171171171172, 0.5180505415162455, 0.5171790235081374, 0.5181159420289855, 0.5172413793103449, 0.5163636363636364, 0.517304189435337, 0.5182481751824818, 0.5191956124314442, 0.5183150183150184, 0.5174311926605505, 0.5183823529411765, 0.5193370165745856, 0.518450184501845, 0.5194085027726433, 0.5203703703703704, 0.5194805194805194, 0.5204460966542751, 0.5195530726256983, 0.5205223880597015, 0.5196261682242991, 0.5187265917602997, 0.5178236397748592, 0.5169172932330827, 0.5178907721280602, 0.5188679245283019, 0.5198487712665406, 0.5208333333333334, 0.5199240986717267, 0.5190114068441065, 0.518095238095238, 0.5190839694656488, 0.5200764818355641, 0.5210727969348659, 0.5201535508637236, 0.5192307692307693, 0.5202312138728323, 0.5212355212355212, 0.5222437137330754, 0.5232558139534884, 0.5242718446601942, 0.5252918287937743, 0.5263157894736842, 0.525390625, 0.5244618395303327, 0.5254901960784314, 0.5265225933202358, 0.5255905511811023, 0.5266272189349113, 0.525691699604743, 0.5247524752475248, 0.5238095238095238, 0.5248508946322068, 0.5239043824701195, 0.5249500998003992, 0.526, 0.5250501002004008, 0.5261044176706827, 0.5271629778672032, 0.5262096774193549, 0.5252525252525253, 0.5242914979757085, 0.5233265720081136, 0.5223577235772358, 0.5213849287169042, 0.5224489795918368, 0.523517382413088, 0.5225409836065574, 0.5215605749486653, 0.522633744855967, 0.5216494845360825, 0.5227272727272727, 0.5238095238095238, 0.524896265560166, 0.525987525987526, 0.5270833333333333, 0.5281837160751566, 0.5292887029288703, 0.5303983228511531, 0.5294117647058824, 0.5284210526315789, 0.5274261603375527, 0.5285412262156448, 0.527542372881356, 0.5286624203821656, 0.5297872340425532, 0.5309168443496801, 0.5299145299145299, 0.5310492505353319, 0.5300429184549357, 0.5290322580645161, 0.5280172413793104, 0.5269978401727862, 0.525974025974026, 0.527114967462039, 0.5282608695652173, 0.5272331154684096, 0.5283842794759825, 0.5295404814004376, 0.5307017543859649, 0.5318681318681319, 0.5308370044052864, 0.5298013245033113, 0.5287610619469026, 0.5299334811529933, 0.5311111111111111, 0.532293986636971, 0.5334821428571429, 0.5324384787472036, 0.531390134529148, 0.5303370786516854, 0.5292792792792793, 0.5282167042889391, 0.5271493212669683, 0.5260770975056689, 0.525, 0.5261958997722096, 0.5251141552511416, 0.5263157894736842, 0.5252293577981652, 0.5241379310344828, 0.5253456221198156, 0.5242494226327945, 0.5254629629629629, 0.5266821345707656, 0.5255813953488372, 0.5244755244755245, 0.5257009345794392, 0.5245901639344263, 0.5234741784037559, 0.5223529411764706, 0.5212264150943396, 0.5200945626477541, 0.5213270142180095, 0.5201900237529691, 0.5214285714285715, 0.5202863961813843, 0.5215311004784688, 0.5203836930455635, 0.5216346153846154, 0.5204819277108433, 0.5193236714975845, 0.5205811138014528, 0.5218446601941747, 0.5206812652068127, 0.5219512195121951, 0.5232273838630807, 0.5220588235294118, 0.5208845208845209, 0.5221674876847291, 0.5234567901234568, 0.5222772277227723, 0.5235732009925558, 0.5248756218905473, 0.5236907730673317, 0.5225, 0.5213032581453634, 0.5226130653266332, 0.5214105793450882, 0.5202020202020202, 0.5189873417721519, 0.5203045685279187, 0.5190839694656488, 0.5178571428571429, 0.5166240409207161, 0.517948717948718, 0.519280205655527, 0.520618556701031, 0.5193798449612403, 0.5207253886010362, 0.5194805194805194, 0.5182291666666666, 0.5169712793733682, 0.5157068062827225, 0.5170603674540682, 0.5157894736842106, 0.5145118733509235, 0.5158730158730159, 0.5145888594164456, 0.5159574468085106, 0.5173333333333333, 0.5187165775401069, 0.517426273458445, 0.5161290322580645, 0.5148247978436657, 0.5135135135135135, 0.5149051490514905, 0.5135869565217391, 0.5122615803814714, 0.5136612021857924, 0.5150684931506849, 0.5164835164835165, 0.5151515151515151, 0.5165745856353591, 0.518005540166205, 0.5194444444444445, 0.5181058495821727, 0.5167597765363129, 0.5154061624649859, 0.5168539325842697, 0.5154929577464789, 0.5141242937853108, 0.5155807365439093, 0.5142045454545454, 0.5156695156695157, 0.5142857142857142, 0.5157593123209169, 0.514367816091954, 0.515850144092219, 0.5173410404624278, 0.518840579710145, 0.5203488372093024, 0.521865889212828, 0.5233918128654971, 0.5219941348973607, 0.5205882352941177, 0.5191740412979351, 0.5207100591715976, 0.5222551928783383, 0.5238095238095238, 0.5223880597014925, 0.5209580838323353, 0.5195195195195195, 0.5180722891566265, 0.5166163141993958, 0.5181818181818182, 0.5167173252279635, 0.5182926829268293, 0.5198776758409785, 0.5184049079754601, 0.52, 0.5185185185185185, 0.5170278637770898, 0.5186335403726708, 0.5202492211838006, 0.521875, 0.5203761755485894, 0.5220125786163522, 0.5236593059936908, 0.5221518987341772, 0.5238095238095238, 0.5254777070063694, 0.5271565495207667, 0.5288461538461539, 0.5273311897106109, 0.5258064516129032, 0.5275080906148867, 0.525974025974026, 0.5276872964169381, 0.5294117647058824, 0.5278688524590164, 0.5263157894736842, 0.528052805280528, 0.5298013245033113, 0.5282392026578073, 0.5266666666666666, 0.5284280936454849, 0.5302013422818792, 0.531986531986532, 0.5337837837837838, 0.5322033898305085, 0.5340136054421769, 0.5358361774744027, 0.5342465753424658, 0.5360824742268041, 0.5344827586206896, 0.5363321799307958, 0.5347222222222222, 0.5331010452961672, 0.534965034965035, 0.5368421052631579, 0.5387323943661971, 0.5406360424028268, 0.5425531914893617, 0.5409252669039146, 0.5428571428571428, 0.5448028673835126, 0.5467625899280576, 0.5487364620938628, 0.5471014492753623, 0.5490909090909091, 0.5474452554744526, 0.5494505494505495, 0.5477941176470589, 0.5461254612546126, 0.5481481481481482, 0.550185873605948, 0.5485074626865671, 0.5468164794007491, 0.5451127819548872, 0.5471698113207547, 0.5454545454545454, 0.5475285171102662, 0.5458015267175572, 0.5440613026819924, 0.5423076923076923, 0.5444015444015444, 0.5465116279069767, 0.5486381322957199, 0.546875, 0.5450980392156862, 0.5433070866141733, 0.5454545454545454, 0.5476190476190477, 0.549800796812749, 0.548, 0.5461847389558233, 0.5443548387096774, 0.5425101214574899, 0.540650406504065, 0.5387755102040817, 0.5409836065573771, 0.5432098765432098, 0.5413223140495868, 0.5394190871369294, 0.5416666666666666, 0.5397489539748954, 0.5378151260504201, 0.540084388185654, 0.538135593220339, 0.5361702127659574, 0.5384615384615384, 0.5364806866952789, 0.5344827586206896, 0.5367965367965368, 0.5391304347826087, 0.537117903930131, 0.5350877192982456, 0.5330396475770925, 0.5353982300884956, 0.5377777777777778, 0.5357142857142857, 0.5336322869955157, 0.536036036036036, 0.5339366515837104, 0.5318181818181819, 0.5296803652968036, 0.5321100917431193, 0.5345622119815668, 0.5324074074074074, 0.5302325581395348, 0.5280373831775701, 0.5258215962441315, 0.5235849056603774, 0.5260663507109005, 0.5285714285714286, 0.5311004784688995, 0.5336538461538461, 0.5314009661835749, 0.529126213592233, 0.526829268292683, 0.5294117647058824, 0.5320197044334976, 0.5346534653465347, 0.5323383084577115, 0.535, 0.5376884422110553, 0.5353535353535354, 0.5380710659898477, 0.5408163265306123, 0.5384615384615384, 0.5360824742268041, 0.533678756476684, 0.53125, 0.5340314136125655, 0.531578947368421, 0.5291005291005291, 0.5319148936170213, 0.5347593582887701, 0.532258064516129, 0.5351351351351351, 0.532608695652174, 0.5355191256830601, 0.532967032967033, 0.5303867403314917, 0.5333333333333333, 0.5307262569832403, 0.5337078651685393, 0.5310734463276836, 0.5284090909090909, 0.5257142857142857, 0.5229885057471264, 0.5260115606936416, 0.5290697674418605, 0.5321637426900585, 0.5294117647058824, 0.5325443786982249, 0.5297619047619048, 0.5269461077844312, 0.5240963855421686, 0.5212121212121212, 0.5182926829268293, 0.5214723926380368, 0.5246913580246914, 0.5217391304347826, 0.51875, 0.5157232704402516, 0.5189873417721519, 0.5222929936305732, 0.5192307692307693, 0.5225806451612903, 0.525974025974026, 0.5294117647058824, 0.5328947368421053, 0.5364238410596026, 0.54, 0.5369127516778524, 0.5405405405405406, 0.54421768707483, 0.541095890410959, 0.5448275862068965, 0.5416666666666666, 0.5384615384615384, 0.5422535211267606, 0.5390070921985816, 0.5428571428571428, 0.539568345323741, 0.5434782608695652, 0.5401459854014599, 0.5441176470588235, 0.5407407407407407, 0.5447761194029851, 0.5413533834586466, 0.5454545454545454, 0.5419847328244275, 0.5384615384615384, 0.5426356589147286, 0.5390625, 0.5354330708661418, 0.5317460317460317, 0.528, 0.5241935483870968, 0.5203252032520326, 0.5245901639344263, 0.5289256198347108, 0.5333333333333333, 0.5294117647058824, 0.5254237288135594, 0.5299145299145299, 0.5344827586206896, 0.5304347826086957, 0.5263157894736842, 0.5221238938053098, 0.5267857142857143, 0.5315315315315315, 0.5363636363636364, 0.5321100917431193, 0.5370370370370371, 0.5327102803738317, 0.5283018867924528, 0.5238095238095238, 0.5288461538461539, 0.5339805825242718, 0.5294117647058824, 0.5247524752475248, 0.52, 0.5252525252525253, 0.5204081632653061, 0.5257731958762887, 0.5208333333333334, 0.5263157894736842, 0.5319148936170213, 0.5268817204301075, 0.532608695652174, 0.5274725274725275, 0.5222222222222223, 0.5168539325842697, 0.5113636363636364, 0.5172413793103449, 0.5232558139534884, 0.5176470588235295, 0.5119047619047619, 0.5060240963855421, 0.5, 0.49382716049382713, 0.4875, 0.4810126582278481, 0.47435897435897434, 0.4805194805194805, 0.47368421052631576, 0.4666666666666667, 0.47297297297297297, 0.4794520547945205, 0.4861111111111111, 0.49295774647887325, 0.5, 0.4927536231884058, 0.4852941176470588, 0.47761194029850745, 0.4696969696969697, 0.46153846153846156, 0.453125, 0.4603174603174603, 0.46774193548387094, 0.45901639344262296, 0.45, 0.4406779661016949, 0.43103448275862066, 0.42105263157894735, 0.4107142857142857, 0.41818181818181815, 0.4074074074074074, 0.41509433962264153, 0.4230769230769231, 0.43137254901960786, 0.42, 0.40816326530612246, 0.4166666666666667, 0.40425531914893614, 0.41304347826086957, 0.4222222222222222, 0.4318181818181818, 0.4186046511627907, 0.42857142857142855, 0.4146341463414634, 0.4, 0.38461538461538464, 0.3684210526315789, 0.3783783783783784, 0.3888888888888889, 0.4, 0.4117647058823529, 0.3939393939393939, 0.40625, 0.41935483870967744, 0.43333333333333335, 0.4482758620689655, 0.42857142857142855, 0.4444444444444444, 0.46153846153846156, 0.48, 0.5, 0.5217391304347826, 0.5454545454545454, 0.5714285714285714, 0.55, 0.5789473684210527, 0.6111111111111112, 0.6470588235294118, 0.625, 0.6, 0.5714285714285714, 0.5384615384615384, 0.5, 0.45454545454545453, 0.4, 0.4444444444444444, 0.5, 0.42857142857142855, 0.3333333333333333, 0.4, 0.5, 0.6666666666666666, 0.5, 0.0, 1.0], "recall": [1.0, 0.999, 0.999, 0.999, 0.998, 0.998, 0.997, 0.996, 0.995, 0.994, 0.994, 0.994, 0.993, 0.992, 0.992, 0.992, 0.991, 0.99, 0.99, 0.989, 0.988, 0.988, 0.987, 0.986, 0.985, 0.985, 0.985, 0.985, 0.984, 0.983, 0.983, 0.982, 0.981, 0.98, 0.979, 0.979, 0.979, 0.979, 0.979, 0.978, 0.978, 0.978, 0.978, 0.978, 0.978, 0.978, 0.977, 0.976, 0.975, 0.975, 0.975, 0.975, 0.975, 0.974, 0.974, 0.973, 0.973, 0.973, 0.972, 0.972, 0.972, 0.972, 0.972, 0.971, 0.971, 0.971, 0.971, 0.971, 0.97, 0.969, 0.969, 0.968, 0.967, 0.967, 0.967, 0.967, 0.967, 0.967, 0.967, 0.966, 0.966, 0.966, 0.965, 0.964, 0.963, 0.962, 0.961, 0.96, 0.959, 0.959, 0.959, 0.958, 0.957, 0.956, 0.955, 0.954, 0.953, 0.953, 0.952, 0.951, 0.951, 0.95, 0.949, 0.948, 0.947, 0.946, 0.945, 0.944, 0.943, 0.943, 0.943, 0.943, 0.943, 0.942, 0.941, 0.94, 0.94, 0.939, 0.939, 0.938, 0.938, 0.938, 0.937, 0.937, 0.937, 0.937, 0.937, 0.936, 0.935, 0.934, 0.933, 0.933, 0.933, 0.933, 0.933, 0.932, 0.932, 0.931, 0.93, 0.93, 0.929, 0.929, 0.929, 0.928, 0.928, 0.928, 0.927, 0.927, 0.926, 0.925, 0.924, 0.924, 0.923, 0.922, 0.922, 0.921, 0.92, 0.92, 0.919, 0.919, 0.919, 0.919, 0.919, 0.919, 0.919, 0.918, 0.918, 0.918, 0.917, 0.916, 0.915, 0.915, 0.914, 0.913, 0.912, 0.911, 0.911, 0.91, 0.909, 0.909, 0.909, 0.908, 0.908, 0.908, 0.908, 0.908, 0.908, 0.908, 0.907, 0.907, 0.907, 0.907, 0.907, 0.907, 0.907, 0.907, 0.907, 0.907, 0.907, 0.907, 0.906, 0.905, 0.905, 0.904, 0.903, 0.903, 0.903, 0.903, 0.902, 0.902, 0.902, 0.902, 0.902, 0.902, 0.901, 0.9, 0.899, 0.898, 0.898, 0.898, 0.897, 0.897, 0.896, 0.896, 0.896, 0.896, 0.896, 0.896, 0.895, 0.895, 0.895, 0.894, 0.893, 0.892, 0.891, 0.891, 0.89, 0.89, 0.889, 0.889, 0.889, 0.889, 0.889, 0.889, 0.889, 0.889, 0.888, 0.888, 0.887, 0.887, 0.887, 0.886, 0.886, 0.886, 0.885, 0.884, 0.884, 0.883, 0.883, 0.882, 0.882, 0.881, 0.88, 0.879, 0.878, 0.878, 0.878, 0.878, 0.877, 0.877, 0.876, 0.876, 0.876, 0.875, 0.875, 0.874, 0.874, 0.873, 0.872, 0.871, 0.871, 0.871, 0.871, 0.871, 0.87, 0.87, 0.87, 0.869, 0.869, 0.869, 0.868, 0.867, 0.867, 0.866, 0.865, 0.865, 0.864, 0.864, 0.863, 0.863, 0.862, 0.861, 0.86, 0.86, 0.86, 0.859, 0.858, 0.857, 0.856, 0.855, 0.854, 0.854, 0.853, 0.853, 0.853, 0.853, 0.853, 0.853, 0.853, 0.853, 0.852, 0.852, 0.852, 0.851, 0.851, 0.85, 0.849, 0.849, 0.848, 0.848, 0.847, 0.847, 0.847, 0.847, 0.846, 0.845, 0.845, 0.845, 0.845, 0.845, 0.845, 0.844, 0.843, 0.843, 0.842, 0.841, 0.841, 0.841, 0.84, 0.84, 0.84, 0.839, 0.839, 0.839, 0.838, 0.838, 0.837, 0.836, 0.835, 0.835, 0.835, 0.834, 0.833, 0.832, 0.832, 0.831, 0.831, 0.831, 0.83, 0.829, 0.828, 0.827, 0.826, 0.825, 0.825, 0.824, 0.824, 0.823, 0.823, 0.822, 0.822, 0.821, 0.82, 0.819, 0.819, 0.819, 0.819, 0.818, 0.817, 0.816, 0.816, 0.815, 0.814, 0.813, 0.812, 0.811, 0.811, 0.81, 0.81, 0.81, 0.809, 0.809, 0.809, 0.808, 0.807, 0.806, 0.806, 0.805, 0.805, 0.804, 0.803, 0.802, 0.802, 0.801, 0.801, 0.801, 0.801, 0.801, 0.801, 0.801, 0.8, 0.8, 0.799, 0.798, 0.797, 0.796, 0.796, 0.796, 0.796, 0.795, 0.795, 0.794, 0.793, 0.793, 0.792, 0.792, 0.792, 0.792, 0.791, 0.79, 0.789, 0.789, 0.788, 0.788, 0.788, 0.787, 0.786, 0.785, 0.785, 0.785, 0.784, 0.783, 0.783, 0.783, 0.782, 0.781, 0.781, 0.781, 0.78, 0.779, 0.779, 0.778, 0.778, 0.778, 0.778, 0.777, 0.777, 0.777, 0.776, 0.775, 0.774, 0.774, 0.773, 0.772, 0.771, 0.77, 0.77, 0.77, 0.769, 0.768, 0.767, 0.767, 0.766, 0.765, 0.764, 0.763, 0.762, 0.762, 0.761, 0.76, 0.759, 0.759, 0.759, 0.759, 0.758, 0.757, 0.757, 0.757, 0.756, 0.755, 0.754, 0.754, 0.754, 0.753, 0.752, 0.751, 0.75, 0.749, 0.748, 0.748, 0.748, 0.747, 0.746, 0.746, 0.745, 0.744, 0.743, 0.742, 0.741, 0.741, 0.74, 0.739, 0.738, 0.738, 0.737, 0.736, 0.735, 0.735, 0.735, 0.735, 0.734, 0.733, 0.733, 0.732, 0.731, 0.73, 0.729, 0.729, 0.728, 0.727, 0.727, 0.727, 0.726, 0.726, 0.725, 0.725, 0.725, 0.724, 0.724, 0.723, 0.723, 0.722, 0.721, 0.72, 0.72, 0.72, 0.72, 0.72, 0.72, 0.72, 0.719, 0.718, 0.717, 0.717, 0.717, 0.717, 0.717, 0.717, 0.717, 0.717, 0.716, 0.715, 0.715, 0.714, 0.714, 0.714, 0.714, 0.713, 0.712, 0.712, 0.712, 0.711, 0.711, 0.71, 0.709, 0.709, 0.709, 0.708, 0.708, 0.708, 0.707, 0.707, 0.707, 0.707, 0.706, 0.706, 0.706, 0.705, 0.705, 0.705, 0.704, 0.703, 0.702, 0.701, 0.7, 0.7, 0.699, 0.698, 0.698, 0.698, 0.698, 0.698, 0.698, 0.698, 0.697, 0.697, 0.696, 0.696, 0.696, 0.696, 0.696, 0.696, 0.696, 0.696, 0.696, 0.695, 0.695, 0.694, 0.694, 0.693, 0.693, 0.693, 0.693, 0.692, 0.691, 0.69, 0.689, 0.688, 0.688, 0.688, 0.688, 0.688, 0.688, 0.687, 0.687, 0.687, 0.687, 0.687, 0.686, 0.686, 0.686, 0.686, 0.685, 0.685, 0.685, 0.685, 0.684, 0.684, 0.684, 0.683, 0.682, 0.682, 0.681, 0.68, 0.679, 0.679, 0.678, 0.677, 0.676, 0.676, 0.675, 0.674, 0.674, 0.673, 0.672, 0.671, 0.67, 0.67, 0.67, 0.669, 0.669, 0.669, 0.668, 0.667, 0.666, 0.665, 0.664, 0.663, 0.662, 0.661, 0.66, 0.659, 0.658, 0.657, 0.657, 0.656, 0.656, 0.655, 0.654, 0.653, 0.653, 0.653, 0.653, 0.653, 0.652, 0.651, 0.651, 0.65, 0.649, 0.649, 0.648, 0.648, 0.648, 0.647, 0.646, 0.645, 0.644, 0.643, 0.642, 0.641, 0.641, 0.64, 0.639, 0.639, 0.639, 0.639, 0.638, 0.638, 0.638, 0.637, 0.636, 0.636, 0.636, 0.636, 0.635, 0.635, 0.635, 0.634, 0.633, 0.632, 0.631, 0.631, 0.63, 0.63, 0.629, 0.628, 0.628, 0.628, 0.628, 0.627, 0.627, 0.626, 0.625, 0.624, 0.623, 0.622, 0.622, 0.622, 0.621, 0.62, 0.619, 0.618, 0.617, 0.617, 0.616, 0.615, 0.614, 0.614, 0.613, 0.613, 0.613, 0.613, 0.612, 0.611, 0.61, 0.61, 0.61, 0.609, 0.608, 0.608, 0.608, 0.607, 0.607, 0.606, 0.605, 0.604, 0.604, 0.604, 0.603, 0.603, 0.603, 0.602, 0.601, 0.601, 0.601, 0.601, 0.601, 0.6, 0.599, 0.599, 0.598, 0.597, 0.597, 0.597, 0.596, 0.595, 0.594, 0.594, 0.593, 0.592, 0.592, 0.591, 0.59, 0.589, 0.589, 0.588, 0.588, 0.588, 0.588, 0.587, 0.587, 0.587, 0.586, 0.586, 0.586, 0.585, 0.584, 0.584, 0.583, 0.583, 0.583, 0.583, 0.583, 0.583, 0.583, 0.583, 0.583, 0.582, 0.581, 0.581, 0.581, 0.581, 0.58, 0.58, 0.579, 0.578, 0.578, 0.578, 0.578, 0.577, 0.577, 0.577, 0.577, 0.576, 0.575, 0.574, 0.574, 0.573, 0.573, 0.572, 0.571, 0.571, 0.571, 0.571, 0.57, 0.57, 0.57, 0.569, 0.568, 0.567, 0.566, 0.566, 0.566, 0.566, 0.565, 0.565, 0.565, 0.565, 0.565, 0.565, 0.565, 0.565, 0.564, 0.563, 0.563, 0.563, 0.562, 0.562, 0.562, 0.561, 0.56, 0.559, 0.558, 0.557, 0.557, 0.557, 0.556, 0.556, 0.555, 0.554, 0.554, 0.554, 0.554, 0.553, 0.553, 0.552, 0.551, 0.551, 0.551, 0.55, 0.55, 0.55, 0.549, 0.549, 0.548, 0.548, 0.548, 0.548, 0.548, 0.547, 0.546, 0.545, 0.545, 0.544, 0.543, 0.542, 0.541, 0.54, 0.539, 0.539, 0.539, 0.539, 0.539, 0.539, 0.538, 0.538, 0.537, 0.537, 0.537, 0.537, 0.536, 0.536, 0.535, 0.534, 0.533, 0.532, 0.532, 0.531, 0.531, 0.531, 0.53, 0.529, 0.528, 0.528, 0.528, 0.528, 0.528, 0.527, 0.526, 0.525, 0.524, 0.524, 0.523, 0.523, 0.522, 0.521, 0.52, 0.519, 0.519, 0.519, 0.518, 0.518, 0.517, 0.517, 0.517, 0.517, 0.516, 0.515, 0.514, 0.514, 0.513, 0.513, 0.513, 0.513, 0.513, 0.512, 0.512, 0.512, 0.511, 0.51, 0.51, 0.509, 0.509, 0.509, 0.508, 0.508, 0.507, 0.506, 0.506, 0.506, 0.505, 0.505, 0.504, 0.504, 0.504, 0.504, 0.503, 0.503, 0.502, 0.502, 0.502, 0.502, 0.502, 0.502, 0.502, 0.502, 0.502, 0.501, 0.501, 0.5, 0.5, 0.499, 0.499, 0.498, 0.497, 0.497, 0.496, 0.496, 0.496, 0.495, 0.494, 0.493, 0.492, 0.491, 0.49, 0.49, 0.49, 0.489, 0.489, 0.488, 0.487, 0.487, 0.486, 0.486, 0.486, 0.486, 0.485, 0.484, 0.483, 0.483, 0.483, 0.483, 0.482, 0.482, 0.481, 0.48, 0.479, 0.478, 0.477, 0.476, 0.475, 0.475, 0.474, 0.474, 0.474, 0.473, 0.473, 0.472, 0.471, 0.471, 0.471, 0.47, 0.47, 0.47, 0.47, 0.469, 0.468, 0.467, 0.466, 0.465, 0.464, 0.464, 0.463, 0.463, 0.462, 0.462, 0.462, 0.462, 0.461, 0.461, 0.46, 0.459, 0.458, 0.458, 0.458, 0.457, 0.456, 0.456, 0.456, 0.456, 0.456, 0.455, 0.454, 0.453, 0.452, 0.452, 0.452, 0.452, 0.451, 0.451, 0.45, 0.449, 0.449, 0.449, 0.448, 0.447, 0.446, 0.445, 0.445, 0.445, 0.444, 0.444, 0.443, 0.443, 0.442, 0.442, 0.441, 0.44, 0.44, 0.439, 0.438, 0.438, 0.438, 0.438, 0.437, 0.436, 0.436, 0.436, 0.436, 0.436, 0.436, 0.436, 0.436, 0.435, 0.434, 0.434, 0.434, 0.433, 0.433, 0.433, 0.433, 0.432, 0.432, 0.432, 0.431, 0.431, 0.431, 0.43, 0.43, 0.429, 0.429, 0.429, 0.428, 0.427, 0.427, 0.427, 0.426, 0.425, 0.424, 0.424, 0.424, 0.424, 0.423, 0.422, 0.422, 0.422, 0.422, 0.422, 0.422, 0.422, 0.421, 0.42, 0.419, 0.418, 0.418, 0.418, 0.418, 0.417, 0.416, 0.416, 0.416, 0.415, 0.415, 0.415, 0.414, 0.413, 0.413, 0.412, 0.412, 0.412, 0.412, 0.412, 0.411, 0.411, 0.41, 0.409, 0.408, 0.408, 0.408, 0.407, 0.406, 0.405, 0.404, 0.403, 0.402, 0.402, 0.401, 0.401, 0.4, 0.399, 0.398, 0.397, 0.396, 0.396, 0.396, 0.395, 0.394, 0.394, 0.394, 0.393, 0.393, 0.393, 0.392, 0.392, 0.391, 0.39, 0.389, 0.388, 0.388, 0.388, 0.388, 0.387, 0.387, 0.387, 0.386, 0.386, 0.386, 0.386, 0.385, 0.384, 0.383, 0.383, 0.383, 0.383, 0.383, 0.383, 0.382, 0.381, 0.381, 0.38, 0.379, 0.378, 0.378, 0.377, 0.376, 0.376, 0.376, 0.376, 0.376, 0.376, 0.376, 0.375, 0.374, 0.373, 0.372, 0.372, 0.371, 0.371, 0.37, 0.369, 0.369, 0.368, 0.367, 0.367, 0.366, 0.365, 0.364, 0.364, 0.364, 0.363, 0.362, 0.362, 0.361, 0.361, 0.361, 0.36, 0.359, 0.358, 0.357, 0.356, 0.355, 0.354, 0.353, 0.352, 0.352, 0.352, 0.352, 0.351, 0.351, 0.35, 0.35, 0.349, 0.348, 0.348, 0.347, 0.347, 0.346, 0.345, 0.345, 0.345, 0.344, 0.344, 0.344, 0.344, 0.344, 0.344, 0.343, 0.343, 0.343, 0.342, 0.342, 0.341, 0.341, 0.341, 0.34, 0.34, 0.339, 0.338, 0.338, 0.338, 0.338, 0.338, 0.337, 0.336, 0.336, 0.336, 0.336, 0.336, 0.336, 0.335, 0.334, 0.333, 0.333, 0.333, 0.333, 0.333, 0.333, 0.333, 0.332, 0.332, 0.332, 0.331, 0.33, 0.33, 0.33, 0.329, 0.328, 0.328, 0.328, 0.327, 0.326, 0.325, 0.325, 0.325, 0.325, 0.324, 0.324, 0.324, 0.324, 0.323, 0.322, 0.322, 0.321, 0.321, 0.32, 0.319, 0.319, 0.319, 0.319, 0.319, 0.318, 0.318, 0.318, 0.317, 0.316, 0.315, 0.315, 0.315, 0.315, 0.315, 0.315, 0.314, 0.313, 0.312, 0.311, 0.311, 0.311, 0.311, 0.311, 0.31, 0.31, 0.31, 0.309, 0.308, 0.307, 0.306, 0.305, 0.305, 0.304, 0.303, 0.303, 0.302, 0.301, 0.301, 0.3, 0.299, 0.299, 0.298, 0.298, 0.297, 0.296, 0.295, 0.294, 0.293, 0.292, 0.292, 0.291, 0.291, 0.291, 0.29, 0.289, 0.288, 0.287, 0.287, 0.287, 0.286, 0.286, 0.285, 0.284, 0.284, 0.284, 0.284, 0.283, 0.282, 0.282, 0.282, 0.281, 0.281, 0.281, 0.28, 0.28, 0.279, 0.279, 0.278, 0.277, 0.276, 0.275, 0.275, 0.275, 0.275, 0.275, 0.274, 0.273, 0.272, 0.272, 0.272, 0.272, 0.271, 0.27, 0.27, 0.27, 0.27, 0.27, 0.27, 0.27, 0.27, 0.269, 0.268, 0.268, 0.268, 0.267, 0.267, 0.266, 0.265, 0.264, 0.264, 0.263, 0.263, 0.263, 0.262, 0.262, 0.262, 0.261, 0.26, 0.259, 0.258, 0.257, 0.256, 0.256, 0.256, 0.255, 0.254, 0.254, 0.253, 0.253, 0.253, 0.253, 0.253, 0.253, 0.253, 0.253, 0.253, 0.252, 0.251, 0.25, 0.25, 0.249, 0.249, 0.249, 0.249, 0.248, 0.248, 0.247, 0.246, 0.245, 0.244, 0.243, 0.243, 0.243, 0.242, 0.242, 0.242, 0.242, 0.242, 0.241, 0.24, 0.239, 0.239, 0.239, 0.239, 0.239, 0.238, 0.237, 0.236, 0.235, 0.234, 0.233, 0.232, 0.231, 0.231, 0.23, 0.23, 0.229, 0.228, 0.228, 0.227, 0.227, 0.227, 0.226, 0.225, 0.225, 0.224, 0.223, 0.222, 0.221, 0.22, 0.22, 0.219, 0.219, 0.218, 0.218, 0.217, 0.217, 0.216, 0.215, 0.215, 0.215, 0.214, 0.214, 0.214, 0.213, 0.212, 0.212, 0.212, 0.211, 0.211, 0.211, 0.21, 0.209, 0.208, 0.208, 0.207, 0.206, 0.205, 0.205, 0.204, 0.203, 0.202, 0.202, 0.202, 0.202, 0.201, 0.201, 0.2, 0.199, 0.198, 0.197, 0.197, 0.196, 0.195, 0.195, 0.194, 0.194, 0.194, 0.194, 0.193, 0.192, 0.191, 0.19, 0.19, 0.189, 0.188, 0.188, 0.188, 0.188, 0.187, 0.187, 0.187, 0.187, 0.186, 0.185, 0.184, 0.184, 0.183, 0.182, 0.182, 0.181, 0.181, 0.18, 0.18, 0.179, 0.179, 0.179, 0.179, 0.179, 0.179, 0.179, 0.178, 0.177, 0.176, 0.176, 0.176, 0.176, 0.175, 0.174, 0.173, 0.172, 0.171, 0.171, 0.17, 0.17, 0.17, 0.169, 0.169, 0.168, 0.167, 0.167, 0.167, 0.167, 0.166, 0.166, 0.166, 0.165, 0.165, 0.165, 0.165, 0.165, 0.164, 0.163, 0.163, 0.162, 0.162, 0.162, 0.161, 0.16, 0.16, 0.16, 0.159, 0.158, 0.158, 0.158, 0.158, 0.158, 0.157, 0.157, 0.157, 0.156, 0.156, 0.155, 0.155, 0.154, 0.153, 0.153, 0.153, 0.153, 0.153, 0.153, 0.152, 0.152, 0.152, 0.152, 0.152, 0.151, 0.151, 0.15, 0.15, 0.149, 0.148, 0.148, 0.148, 0.147, 0.146, 0.145, 0.145, 0.144, 0.144, 0.143, 0.142, 0.141, 0.141, 0.141, 0.141, 0.14, 0.139, 0.138, 0.138, 0.138, 0.138, 0.137, 0.136, 0.135, 0.134, 0.133, 0.132, 0.132, 0.132, 0.131, 0.13, 0.13, 0.129, 0.128, 0.128, 0.127, 0.126, 0.126, 0.125, 0.124, 0.124, 0.124, 0.123, 0.122, 0.121, 0.121, 0.121, 0.12, 0.119, 0.119, 0.118, 0.117, 0.116, 0.116, 0.116, 0.115, 0.114, 0.113, 0.112, 0.111, 0.111, 0.111, 0.111, 0.111, 0.11, 0.109, 0.108, 0.108, 0.108, 0.108, 0.107, 0.107, 0.107, 0.106, 0.106, 0.106, 0.105, 0.104, 0.103, 0.102, 0.102, 0.101, 0.1, 0.1, 0.1, 0.099, 0.099, 0.098, 0.098, 0.097, 0.096, 0.096, 0.095, 0.095, 0.094, 0.093, 0.092, 0.091, 0.091, 0.091, 0.091, 0.09, 0.09, 0.089, 0.088, 0.087, 0.086, 0.085, 0.085, 0.085, 0.084, 0.083, 0.082, 0.082, 0.082, 0.081, 0.081, 0.081, 0.081, 0.081, 0.081, 0.081, 0.08, 0.08, 0.08, 0.079, 0.079, 0.078, 0.077, 0.077, 0.076, 0.076, 0.075, 0.075, 0.074, 0.074, 0.073, 0.073, 0.072, 0.072, 0.071, 0.07, 0.07, 0.069, 0.068, 0.067, 0.066, 0.065, 0.064, 0.064, 0.064, 0.064, 0.063, 0.062, 0.062, 0.062, 0.061, 0.06, 0.059, 0.059, 0.059, 0.059, 0.058, 0.058, 0.057, 0.056, 0.055, 0.055, 0.055, 0.054, 0.053, 0.052, 0.052, 0.051, 0.051, 0.05, 0.05, 0.05, 0.049, 0.049, 0.048, 0.047, 0.046, 0.045, 0.045, 0.045, 0.044, 0.043, 0.042, 0.041, 0.04, 0.039, 0.038, 0.037, 0.037, 0.036, 0.035, 0.035, 0.035, 0.035, 0.035, 0.035, 0.034, 0.033, 0.032, 0.031, 0.03, 0.029, 0.029, 0.029, 0.028, 0.027, 0.026, 0.025, 0.024, 0.023, 0.023, 0.022, 0.022, 0.022, 0.022, 0.021, 0.02, 0.02, 0.019, 0.019, 0.019, 0.019, 0.018, 0.018, 0.017, 0.016, 0.015, 0.014, 0.014, 0.014, 0.014, 0.014, 0.013, 0.013, 0.013, 0.013, 0.013, 0.012, 0.012, 0.012, 0.012, 0.012, 0.012, 0.012, 0.012, 0.011, 0.011, 0.011, 0.011, 0.01, 0.009, 0.008, 0.007, 0.006, 0.005, 0.004, 0.004, 0.004, 0.003, 0.002, 0.002, 0.002, 0.002, 0.001, 0.0, 0.0], "thresholds": [-1.1002230644226074, -1.0941088199615479, -1.0937429666519165, -1.090527057647705, -1.0846245288848877, -1.083796739578247, -1.0818257331848145, -1.0804152488708496, -1.0800710916519165, -1.07939612865448, -1.075558066368103, -1.074622631072998, -1.0734933614730835, -1.072303056716919, -1.0715649127960205, -1.070631504058838, -1.0702987909317017, -1.0700703859329224, -1.069351315498352, -1.0690364837646484, -1.0689642429351807, -1.068919062614441, -1.068466067314148, -1.0683345794677734, -1.0677560567855835, -1.0670276880264282, -1.066878318786621, -1.0662784576416016, -1.0648157596588135, -1.0645194053649902, -1.0639219284057617, -1.0638757944107056, -1.063785433769226, -1.0637757778167725, -1.0626007318496704, -1.062563180923462, -1.0623934268951416, -1.0621862411499023, -1.0599300861358643, -1.0597857236862183, -1.0595706701278687, -1.059417486190796, -1.0592621564865112, -1.059216022491455, -1.0576882362365723, -1.0568311214447021, -1.0557911396026611, -1.0556498765945435, -1.0556268692016602, -1.055290699005127, -1.055152177810669, -1.0547351837158203, -1.0545469522476196, -1.0544109344482422, -1.0543795824050903, -1.053750991821289, -1.0531201362609863, -1.0528175830841064, -1.0527608394622803, -1.0526572465896606, -1.0511547327041626, -1.05070161819458, -1.050649881362915, -1.0505988597869873, -1.050514817237854, -1.0504776239395142, -1.0501234531402588, -1.0498759746551514, -1.04976487159729, -1.0493522882461548, -1.0492392778396606, -1.049057960510254, -1.0489758253097534, -1.04879891872406, -1.0487661361694336, -1.0487251281738281, -1.048638105392456, -1.048387050628662, -1.0482969284057617, -1.0481234788894653, -1.0478922128677368, -1.0478332042694092, -1.0467861890792847, -1.0466804504394531, -1.0464749336242676, -1.046297550201416, -1.0462791919708252, -1.0460827350616455, -1.0460399389266968, -1.0460172891616821, -1.0454931259155273, -1.0453710556030273, -1.0446327924728394, -1.0445724725723267, -1.044564962387085, -1.0444777011871338, -1.0443739891052246, -1.044169306755066, -1.0439726114273071, -1.0438401699066162, -1.0432724952697754, -1.042932391166687, -1.0428513288497925, -1.0427411794662476, -1.0425848960876465, -1.042548656463623, -1.04238760471344, -1.0423780679702759, -1.0422476530075073, -1.0416271686553955, -1.0413020849227905, -1.0410621166229248, -1.040991187095642, -1.0409787893295288, -1.040928602218628, -1.0408729314804077, -1.0402802228927612, -1.040054202079773, -1.039986252784729, -1.0399125814437866, -1.03988778591156, -1.0397039651870728, -1.039411187171936, -1.0393192768096924, -1.039215326309204, -1.039174199104309, -1.0389972925186157, -1.0389125347137451, -1.0385348796844482, -1.0381275415420532, -1.03810453414917, -1.0379809141159058, -1.0378810167312622, -1.037808895111084, -1.0378057956695557, -1.0377775430679321, -1.0377416610717773, -1.0375994443893433, -1.0374672412872314, -1.037166953086853, -1.0370875597000122, -1.0369325876235962, -1.036773443222046, -1.036657691001892, -1.0365142822265625, -1.036496639251709, -1.0363006591796875, -1.0362612009048462, -1.0362519025802612, -1.03617262840271, -1.0360451936721802, -1.0359326601028442, -1.035712480545044, -1.0357075929641724, -1.0357006788253784, -1.0353204011917114, -1.0353009700775146, -1.035161018371582, -1.0348650217056274, -1.034862995147705, -1.0348092317581177, -1.0347954034805298, -1.034693956375122, -1.0345180034637451, -1.0340700149536133, -1.0339919328689575, -1.0339220762252808, -1.0338836908340454, -1.0338122844696045, -1.0337682962417603, -1.0337636470794678, -1.0336592197418213, -1.0333166122436523, -1.0333136320114136, -1.0332521200180054, -1.0328580141067505, -1.0328142642974854, -1.0327593088150024, -1.032596230506897, -1.0323588848114014, -1.0320615768432617, -1.032050371170044, -1.0319374799728394, -1.0318589210510254, -1.0318132638931274, -1.0317368507385254, -1.0314695835113525, -1.0314652919769287, -1.0313544273376465, -1.0310474634170532, -1.030928373336792, -1.0308609008789062, -1.0308562517166138, -1.0306648015975952, -1.0306503772735596, -1.030354380607605, -1.030341625213623, -1.0303120613098145, -1.03025484085083, -1.0301827192306519, -1.0300688743591309, -1.030027151107788, -1.029765009880066, -1.029608130455017, -1.0294106006622314, -1.029070496559143, -1.02901029586792, -1.028937578201294, -1.0288403034210205, -1.0287765264511108, -1.0287420749664307, -1.0286482572555542, -1.0286058187484741, -1.0280805826187134, -1.0280120372772217, -1.0280025005340576, -1.0278640985488892, -1.02781081199646, -1.02780282497406, -1.0277634859085083, -1.0277618169784546, -1.0269330739974976, -1.0267579555511475, -1.0266978740692139, -1.0265661478042603, -1.0264447927474976, -1.026443600654602, -1.026383876800537, -1.0263177156448364, -1.0262092351913452, -1.0260024070739746, -1.0258855819702148, -1.025874137878418, -1.0257269144058228, -1.025697112083435, -1.0256885290145874, -1.0256308317184448, -1.0255043506622314, -1.0252232551574707, -1.02520751953125, -1.0250906944274902, -1.0249223709106445, -1.0247389078140259, -1.024550199508667, -1.024504542350769, -1.0243805646896362, -1.0243737697601318, -1.0242276191711426, -1.0242233276367188, -1.0239990949630737, -1.0239877700805664, -1.0237733125686646, -1.0237267017364502, -1.0237144231796265, -1.0235986709594727, -1.0234606266021729, -1.023415207862854, -1.0233815908432007, -1.0233615636825562, -1.0232677459716797, -1.0232212543487549, -1.0232155323028564, -1.0231842994689941, -1.0231380462646484, -1.0230711698532104, -1.0230680704116821, -1.0230634212493896, -1.0230090618133545, -1.0228517055511475, -1.0228368043899536, -1.0227404832839966, -1.022504448890686, -1.0220506191253662, -1.0220401287078857, -1.021934986114502, -1.0216459035873413, -1.0216295719146729, -1.0215929746627808, -1.0214093923568726, -1.0213096141815186, -1.0212887525558472, -1.0207494497299194, -1.0205196142196655, -1.0204830169677734, -1.0204576253890991, -1.020444393157959, -1.0204118490219116, -1.0203717947006226, -1.0203680992126465, -1.0203193426132202, -1.0202189683914185, -1.0202152729034424, -1.0201761722564697, -1.020151138305664, -1.0201075077056885, -1.020057201385498, -1.0200459957122803, -1.0198452472686768, -1.019831895828247, -1.019810676574707, -1.0197553634643555, -1.0196198225021362, -1.0194456577301025, -1.0193506479263306, -1.0193443298339844, -1.0193296670913696, -1.019307017326355, -1.0190446376800537, -1.0189199447631836, -1.0188246965408325, -1.0187560319900513, -1.018614649772644, -1.0184084177017212, -1.018261432647705, -1.0180755853652954, -1.0180432796478271, -1.0179376602172852, -1.0178250074386597, -1.0177420377731323, -1.0177117586135864, -1.0174436569213867, -1.0174391269683838, -1.0174020528793335, -1.0173567533493042, -1.0173543691635132, -1.0172964334487915, -1.017288327217102, -1.0172693729400635, -1.0172252655029297, -1.0172004699707031, -1.0171709060668945, -1.0171682834625244, -1.0171455144882202, -1.0170468091964722, -1.0168739557266235, -1.0168321132659912, -1.0167624950408936, -1.0167484283447266, -1.016744613647461, -1.0162702798843384, -1.016231894493103, -1.0162153244018555, -1.01606285572052, -1.015913724899292, -1.0158923864364624, -1.0158400535583496, -1.015828013420105, -1.0156223773956299, -1.0154916048049927, -1.015464425086975, -1.015289068222046, -1.0152158737182617, -1.015213131904602, -1.0151795148849487, -1.0151617527008057, -1.0151381492614746, -1.0150372982025146, -1.0148801803588867, -1.014784812927246, -1.0147632360458374, -1.0147463083267212, -1.0146788358688354, -1.0144869089126587, -1.0143204927444458, -1.0141726732254028, -1.0141394138336182, -1.0141346454620361, -1.0141264200210571, -1.014094352722168, -1.0140576362609863, -1.0139515399932861, -1.0139431953430176, -1.013851523399353, -1.0138295888900757, -1.0136018991470337, -1.013499140739441, -1.0134358406066895, -1.013434886932373, -1.013309121131897, -1.013276219367981, -1.0130754709243774, -1.0129280090332031, -1.0129212141036987, -1.012866497039795, -1.0128535032272339, -1.0127891302108765, -1.0125020742416382, -1.0124791860580444, -1.0122137069702148, -1.012169361114502, -1.0120834112167358, -1.0120104551315308, -1.0118215084075928, -1.0117913484573364, -1.0117748975753784, -1.0116716623306274, -1.0115402936935425, -1.0115327835083008, -1.0114688873291016, -1.0114485025405884, -1.0114309787750244, -1.0113497972488403, -1.0113441944122314, -1.011324167251587, -1.011322021484375, -1.0113134384155273, -1.0112897157669067, -1.0112212896347046, -1.0111875534057617, -1.0111584663391113, -1.0111416578292847, -1.0111026763916016, -1.0110095739364624, -1.0109819173812866, -1.0109796524047852, -1.0109014511108398, -1.0105985403060913, -1.010588526725769, -1.010407567024231, -1.010406732559204, -1.0103446245193481, -1.0101187229156494, -1.010001301765442, -1.0096735954284668, -1.0096675157546997, -1.009579062461853, -1.0095666646957397, -1.009232759475708, -1.0092178583145142, -1.0092040300369263, -1.009128451347351, -1.0090423822402954, -1.008998990058899, -1.0089370012283325, -1.0089176893234253, -1.0086545944213867, -1.008641004562378, -1.008622646331787, -1.008579134941101, -1.0083520412445068, -1.0083255767822266, -1.0083234310150146, -1.0082409381866455, -1.008239984512329, -1.0081690549850464, -1.008126139640808, -1.0080907344818115, -1.008069634437561, -1.0080679655075073, -1.008067011833191, -1.0080474615097046, -1.0080320835113525, -1.0080317258834839, -1.0079941749572754, -1.0079678297042847, -1.0079463720321655, -1.0079221725463867, -1.0078662633895874, -1.0078322887420654, -1.0078272819519043, -1.0078266859054565, -1.007804036140442, -1.00775945186615, -1.007751703262329, -1.0077061653137207, -1.0076767206192017, -1.0075931549072266, -1.007436990737915, -1.0073689222335815, -1.0069937705993652, -1.0069775581359863, -1.0068849325180054, -1.0068172216415405, -1.0068070888519287, -1.0065487623214722, -1.0065300464630127, -1.006525993347168, -1.0064622163772583, -1.006434440612793, -1.0062592029571533, -1.0062296390533447, -1.0061988830566406, -1.006057620048523, -1.0060441493988037, -1.006018042564392, -1.0059934854507446, -1.0059130191802979, -1.0059020519256592, -1.0056673288345337, -1.005531668663025, -1.0054666996002197, -1.0053980350494385, -1.0053808689117432, -1.0052019357681274, -1.005199909210205, -1.0051681995391846, -1.0051610469818115, -1.0051301717758179, -1.005129337310791, -1.0050233602523804, -1.0049654245376587, -1.004770040512085, -1.0047128200531006, -1.0047035217285156, -1.0046441555023193, -1.0046025514602661, -1.004521131515503, -1.0043349266052246, -1.004320740699768, -1.0041800737380981, -1.0041203498840332, -1.0041087865829468, -1.004022240638733, -1.0039024353027344, -1.0038174390792847, -1.0038025379180908, -1.003686547279358, -1.0035361051559448, -1.0035327672958374, -1.0033997297286987, -1.00339937210083, -1.0032800436019897, -1.0032775402069092, -1.0032709836959839, -1.003058910369873, -1.0030180215835571, -1.0029900074005127, -1.0029776096343994, -1.002959132194519, -1.0029313564300537, -1.0028259754180908, -1.0028091669082642, -1.0028042793273926, -1.0027066469192505, -1.0026533603668213, -1.0026129484176636, -1.0025774240493774, -1.002541422843933, -1.0024704933166504, -1.0024445056915283, -1.0024031400680542, -1.0023889541625977, -1.0023308992385864, -1.0022218227386475, -1.0022028684616089, -1.0020949840545654, -1.002061367034912, -1.002036452293396, -1.0019097328186035, -1.0017998218536377, -1.0017776489257812, -1.00171959400177, -1.0016437768936157, -1.0016343593597412, -1.001631498336792, -1.0015510320663452, -1.0015214681625366, -1.0014739036560059, -1.001464605331421, -1.0014468431472778, -1.0013866424560547, -1.0012218952178955, -1.0011111497879028, -1.0009759664535522, -1.0008827447891235, -1.0008732080459595, -1.0008280277252197, -1.000815987586975, -1.000760793685913, -1.0007295608520508, -1.0007238388061523, -1.0006307363510132, -1.0006136894226074, -1.0006102323532104, -1.000542402267456, -1.0005154609680176, -1.0004401206970215, -1.0002557039260864, -1.0001612901687622, -1.0001461505889893, -1.0000431537628174, -1.0000206232070923, -0.9998904466629028, -0.9998753070831299, -0.9998518824577332, -0.9998289346694946, -0.9997855424880981, -0.9996362328529358, -0.9996110796928406, -0.9995701909065247, -0.9995270371437073, -0.9994435906410217, -0.9994356632232666, -0.9991387128829956, -0.9991275072097778, -0.9991056323051453, -0.9990896582603455, -0.9989288449287415, -0.9989180564880371, -0.9988889098167419, -0.9987944960594177, -0.9987650513648987, -0.9986903667449951, -0.9986888766288757, -0.9985783696174622, -0.9985505938529968, -0.9985036849975586, -0.9984328150749207, -0.9983821511268616, -0.9982919692993164, -0.9982721209526062, -0.9982556104660034, -0.9980741739273071, -0.9979663491249084, -0.9979360699653625, -0.9979294538497925, -0.9977132678031921, -0.9977087378501892, -0.9976533651351929, -0.997649073600769, -0.9976386427879333, -0.9976087212562561, -0.9975988864898682, -0.9975742101669312, -0.9975317120552063, -0.997458279132843, -0.9974477887153625, -0.9973273277282715, -0.9973245859146118, -0.997279942035675, -0.9972106218338013, -0.9971640110015869, -0.9971214532852173, -0.9971170425415039, -0.9970962405204773, -0.997088611125946, -0.9969652891159058, -0.996943473815918, -0.9967884421348572, -0.9966168999671936, -0.9964825510978699, -0.9964690208435059, -0.9963452219963074, -0.9962251782417297, -0.9960591197013855, -0.9960442185401917, -0.99604332447052, -0.9960108995437622, -0.9959505200386047, -0.9959368705749512, -0.9958972930908203, -0.995832622051239, -0.9958145022392273, -0.9958001971244812, -0.9957810640335083, -0.9956522583961487, -0.995586633682251, -0.9955689311027527, -0.9955499768257141, -0.9954798817634583, -0.9954516887664795, -0.9953533411026001, -0.995217502117157, -0.9951802492141724, -0.9951611757278442, -0.9951449036598206, -0.9951346516609192, -0.9950376152992249, -0.9949546456336975, -0.99493008852005, -0.9948076009750366, -0.9947879314422607, -0.9947624206542969, -0.9947056770324707, -0.9946929216384888, -0.9945828914642334, -0.9945253133773804, -0.9944201111793518, -0.9944065809249878, -0.9943162202835083, -0.9943101406097412, -0.9942840933799744, -0.9942805171012878, -0.9942614436149597, -0.9941892027854919, -0.994173526763916, -0.9941099882125854, -0.9940184950828552, -0.9939941763877869, -0.9939203262329102, -0.9939156770706177, -0.9938578605651855, -0.9938479065895081, -0.9938322901725769, -0.9936716556549072, -0.993626058101654, -0.9936243891716003, -0.9936072826385498, -0.9935588836669922, -0.9935416579246521, -0.9934594631195068, -0.9933385848999023, -0.9932661056518555, -0.9932640194892883, -0.9932495355606079, -0.9932140707969666, -0.9931567311286926, -0.9931028485298157, -0.9930800199508667, -0.9930788278579712, -0.9930751919746399, -0.9930577278137207, -0.9930558204650879, -0.9930153489112854, -0.9929184317588806, -0.9926823973655701, -0.9926093220710754, -0.992565929889679, -0.9925420880317688, -0.9925312399864197, -0.9925267696380615, -0.9924924969673157, -0.9924627542495728, -0.9922158122062683, -0.9921764135360718, -0.9920870661735535, -0.9919590950012207, -0.9918451905250549, -0.9918323159217834, -0.9918215870857239, -0.9917628169059753, -0.9917608499526978, -0.9916402101516724, -0.9915888905525208, -0.9914401769638062, -0.9914330244064331, -0.9913960099220276, -0.9913890361785889, -0.9912816286087036, -0.9912293553352356, -0.991215169429779, -0.9911828637123108, -0.9911562204360962, -0.9911314845085144, -0.9910778403282166, -0.9910746812820435, -0.9909958243370056, -0.9909698963165283, -0.9909230470657349, -0.990885317325592, -0.9908455014228821, -0.990839958190918, -0.990783154964447, -0.9906736016273499, -0.9906030297279358, -0.9905706644058228, -0.9905118942260742, -0.9904515743255615, -0.9903784394264221, -0.9902451038360596, -0.990206241607666, -0.9901891350746155, -0.990157425403595, -0.9901439547538757, -0.9901375770568848, -0.9901050925254822, -0.9901033639907837, -0.9900978803634644, -0.9900333881378174, -0.9899214506149292, -0.9899158477783203, -0.9898534417152405, -0.9898337721824646, -0.9897686243057251, -0.9897321462631226, -0.9896876215934753, -0.9896818995475769, -0.9895656108856201, -0.9895327687263489, -0.9895323514938354, -0.989525556564331, -0.9894532561302185, -0.989428699016571, -0.989392101764679, -0.9893656969070435, -0.9893396496772766, -0.9893203973770142, -0.9891844987869263, -0.9891676902770996, -0.9891034960746765, -0.9890998601913452, -0.9890887141227722, -0.9890650510787964, -0.9889864325523376, -0.9889099597930908, -0.9888840913772583, -0.988822340965271, -0.9887973666191101, -0.9887425303459167, -0.9886916279792786, -0.9885739684104919, -0.9885650277137756, -0.9884412884712219, -0.9884005784988403, -0.9883882999420166, -0.9883408546447754, -0.9883296489715576, -0.9882864356040955, -0.9882856607437134, -0.9882627725601196, -0.9882417321205139, -0.9881422519683838, -0.988120436668396, -0.9881100058555603, -0.9879249930381775, -0.9879100322723389, -0.9876432418823242, -0.9876021146774292, -0.9875784516334534, -0.9875510334968567, -0.9875508546829224, -0.9875491261482239, -0.9873838424682617, -0.9873834252357483, -0.9873130321502686, -0.9873034954071045, -0.9872905611991882, -0.9871510863304138, -0.9871470332145691, -0.9870690107345581, -0.986965537071228, -0.9869436025619507, -0.9868977069854736, -0.9868534207344055, -0.9868447184562683, -0.9867355823516846, -0.9866943955421448, -0.9866843819618225, -0.9866751432418823, -0.9865745306015015, -0.9864656925201416, -0.9864304661750793, -0.9864014983177185, -0.9863641858100891, -0.9862623810768127, -0.9862040877342224, -0.9860809445381165, -0.9860230088233948, -0.9859408736228943, -0.9859267473220825, -0.9858299493789673, -0.9858254790306091, -0.9856522679328918, -0.9856089353561401, -0.9856014847755432, -0.9855989813804626, -0.9855487942695618, -0.9853507280349731, -0.9852827191352844, -0.9852500557899475, -0.985206663608551, -0.9851603507995605, -0.9851227402687073, -0.9850783348083496, -0.9850701093673706, -0.9849974513053894, -0.9849854111671448, -0.9849790334701538, -0.9848570227622986, -0.9846972823143005, -0.9846673011779785, -0.98459392786026, -0.9845173358917236, -0.9844928979873657, -0.9844813346862793, -0.9843919277191162, -0.9843430519104004, -0.9843329191207886, -0.9841906428337097, -0.9841315746307373, -0.9840851426124573, -0.984071671962738, -0.983962893486023, -0.983778178691864, -0.9836899638175964, -0.9836766123771667, -0.9835862517356873, -0.9835507273674011, -0.9834770560264587, -0.9834715127944946, -0.9833739399909973, -0.9833589792251587, -0.9833558797836304, -0.9832871556282043, -0.9832764267921448, -0.9831172823905945, -0.9830736517906189, -0.9830098748207092, -0.9829757809638977, -0.9828287959098816, -0.9827945828437805, -0.9827452301979065, -0.9827319383621216, -0.9827051162719727, -0.9826856851577759, -0.9825659394264221, -0.9825631976127625, -0.9825576543807983, -0.9824084639549255, -0.9822730422019958, -0.9822679162025452, -0.9821368455886841, -0.9821134209632874, -0.9820420742034912, -0.9820330739021301, -0.9819684624671936, -0.9819155335426331, -0.9818845391273499, -0.9818524718284607, -0.9818161129951477, -0.9817891716957092, -0.981675922870636, -0.9816014766693115, -0.9815813899040222, -0.9814502596855164, -0.9814407229423523, -0.9813189506530762, -0.9812853932380676, -0.9812059998512268, -0.9811543822288513, -0.9811511039733887, -0.9811087846755981, -0.9810937643051147, -0.9810881018638611, -0.9810464978218079, -0.9810149073600769, -0.9809803366661072, -0.9809562563896179, -0.9807868003845215, -0.9806801080703735, -0.9804766178131104, -0.9804664850234985, -0.9804123044013977, -0.980361819267273, -0.9803063273429871, -0.9802674651145935, -0.9801808595657349, -0.9800829291343689, -0.9800828099250793, -0.980070173740387, -0.9799681305885315, -0.9799641966819763, -0.9799410700798035, -0.9799360632896423, -0.9799293875694275, -0.979881227016449, -0.9797705411911011, -0.9796141982078552, -0.9795935750007629, -0.9794987440109253, -0.9794952273368835, -0.9794068336486816, -0.9794020056724548, -0.9793915152549744, -0.9792739748954773, -0.9792705774307251, -0.9792587757110596, -0.9792126417160034, -0.9792100787162781, -0.9790306687355042, -0.9789509177207947, -0.9789419174194336, -0.9787643551826477, -0.9786984920501709, -0.9786407947540283, -0.9786158800125122, -0.9785715937614441, -0.9783936142921448, -0.9783210754394531, -0.9783115386962891, -0.9781707525253296, -0.9780763983726501, -0.9780598878860474, -0.9780417084693909, -0.9780009388923645, -0.9780007600784302, -0.9780004620552063, -0.9779845476150513, -0.9779290556907654, -0.9779210090637207, -0.9778853058815002, -0.9778677225112915, -0.9777784943580627, -0.9776312708854675, -0.9775767922401428, -0.9775670766830444, -0.9775592088699341, -0.9775571227073669, -0.9775072336196899, -0.9774604439735413, -0.9774589538574219, -0.9774290919303894, -0.97735196352005, -0.9773345589637756, -0.9772523045539856, -0.9772472977638245, -0.9772401452064514, -0.9772081971168518, -0.9771420359611511, -0.9770869016647339, -0.9770476818084717, -0.9770392775535583, -0.9769632816314697, -0.9769603610038757, -0.9769188165664673, -0.9769006371498108, -0.9768221378326416, -0.9767732620239258, -0.9767341613769531, -0.9766570329666138, -0.9766510128974915, -0.976626455783844, -0.9765235781669617, -0.9764251708984375, -0.976371705532074, -0.976300835609436, -0.9762631058692932, -0.9762595891952515, -0.9762583374977112, -0.9760754108428955, -0.9760533571243286, -0.9760526418685913, -0.975989580154419, -0.9759717583656311, -0.9759575724601746, -0.9759352207183838, -0.9758835434913635, -0.9757575988769531, -0.9757227301597595, -0.9756813049316406, -0.9756737351417542, -0.9756647944450378, -0.9755865335464478, -0.9755826592445374, -0.9755628705024719, -0.9755444526672363, -0.9755373001098633, -0.9754906892776489, -0.9753890633583069, -0.9752151966094971, -0.975197970867157, -0.9751942157745361, -0.9751865267753601, -0.9751486778259277, -0.9750745296478271, -0.9750252962112427, -0.9748978018760681, -0.9748290181159973, -0.9747557044029236, -0.9747107028961182, -0.974704384803772, -0.9746504426002502, -0.9746493101119995, -0.9746283292770386, -0.9745798110961914, -0.9744642376899719, -0.9743754863739014, -0.9743714332580566, -0.9743614196777344, -0.9743571877479553, -0.9742968082427979, -0.9742804765701294, -0.9742038249969482, -0.9741825461387634, -0.9741256833076477, -0.9740587472915649, -0.9739201068878174, -0.9738833904266357, -0.9738732576370239, -0.9737589955329895, -0.973751425743103, -0.9737187623977661, -0.9737165570259094, -0.9737157821655273, -0.9736570715904236, -0.9736201167106628, -0.9735217690467834, -0.9734866619110107, -0.9734538793563843, -0.9734477400779724, -0.9734436869621277, -0.9733580946922302, -0.9733408093452454, -0.9733296036720276, -0.9733268022537231, -0.9733049273490906, -0.973188042640686, -0.9731511473655701, -0.9731298685073853, -0.973118245601654, -0.9730306267738342, -0.972956120967865, -0.9729553461074829, -0.9729494452476501, -0.9728977680206299, -0.9728471636772156, -0.9728198647499084, -0.9727993607521057, -0.9727911353111267, -0.9727733135223389, -0.972734808921814, -0.9726095199584961, -0.9725843667984009, -0.9725420475006104, -0.9725408554077148, -0.9724932312965393, -0.9724656939506531, -0.9724291563034058, -0.9723679423332214, -0.972318172454834, -0.9723016619682312, -0.9722471833229065, -0.9722383618354797, -0.9721881151199341, -0.9721568822860718, -0.9721273183822632, -0.9720499515533447, -0.9720465540885925, -0.9720329642295837, -0.9719449281692505, -0.9718955159187317, -0.9718805551528931, -0.9718145728111267, -0.9716405272483826, -0.9715614914894104, -0.9715449213981628, -0.9715228080749512, -0.971467137336731, -0.9714283347129822, -0.9713751673698425, -0.9713237881660461, -0.9711762070655823, -0.9711589813232422, -0.9710890650749207, -0.9710556268692017, -0.970931351184845, -0.9709036946296692, -0.9708897471427917, -0.9708771109580994, -0.9708096981048584, -0.9706166386604309, -0.9705638885498047, -0.9705378413200378, -0.9705032110214233, -0.9704958200454712, -0.9704862236976624, -0.9704754948616028, -0.970445454120636, -0.9704434871673584, -0.9704269170761108, -0.9703954458236694, -0.970376193523407, -0.970363974571228, -0.9703023433685303, -0.9702849984169006, -0.9702094197273254, -0.9702075123786926, -0.9701889753341675, -0.9701287150382996, -0.9700146317481995, -0.970008909702301, -0.9698150753974915, -0.9697679877281189, -0.9696270823478699, -0.9696237444877625, -0.9695655107498169, -0.9695581793785095, -0.9695544242858887, -0.969491720199585, -0.969452977180481, -0.969369113445282, -0.9693425297737122, -0.9693003296852112, -0.9690752029418945, -0.9689022302627563, -0.9688066840171814, -0.9687283635139465, -0.9685850739479065, -0.968579888343811, -0.9685769081115723, -0.9684860706329346, -0.9684786200523376, -0.9684494733810425, -0.9683270454406738, -0.9682990312576294, -0.9682179689407349, -0.9680520296096802, -0.9680382609367371, -0.9679664373397827, -0.9679402709007263, -0.9679328203201294, -0.9678637385368347, -0.9677271246910095, -0.967725396156311, -0.9675857424736023, -0.9675636887550354, -0.9674956798553467, -0.9674519896507263, -0.9673911333084106, -0.9673293232917786, -0.9671497344970703, -0.9670658111572266, -0.966835081577301, -0.9668304920196533, -0.9668020009994507, -0.966697633266449, -0.9666610360145569, -0.9666571617126465, -0.9665999412536621, -0.9665465950965881, -0.9665374755859375, -0.9663312435150146, -0.9663174748420715, -0.9662856459617615, -0.9662278294563293, -0.9661430716514587, -0.9660957455635071, -0.96608966588974, -0.9660729169845581, -0.9660611748695374, -0.966036319732666, -0.9660302400588989, -0.9660132527351379, -0.9659648537635803, -0.9659445285797119, -0.9659228920936584, -0.9659097790718079, -0.9658961892127991, -0.9657465219497681, -0.96568763256073, -0.9656765460968018, -0.9656044840812683, -0.9655590653419495, -0.9655550122261047, -0.965444028377533, -0.9654074311256409, -0.9653452634811401, -0.9653059840202332, -0.9652846455574036, -0.9651618599891663, -0.9650821089744568, -0.9650192260742188, -0.9649874567985535, -0.9649313688278198, -0.9649052619934082, -0.9648756980895996, -0.9648478627204895, -0.9648379683494568, -0.9647751450538635, -0.964706301689148, -0.9646984934806824, -0.964667022228241, -0.9646447896957397, -0.964550793170929, -0.9643568992614746, -0.9643435478210449, -0.9643083214759827, -0.9642959237098694, -0.9642816781997681, -0.9642415642738342, -0.9641968607902527, -0.9641845226287842, -0.9640286564826965, -0.9639854431152344, -0.963952898979187, -0.9638524651527405, -0.9637883305549622, -0.963782548904419, -0.9637762904167175, -0.9637713432312012, -0.9636409878730774, -0.9635707139968872, -0.9635371565818787, -0.9633574485778809, -0.963208794593811, -0.9631717801094055, -0.9631567001342773, -0.9631062150001526, -0.9630728960037231, -0.963042140007019, -0.9630288481712341, -0.9629696011543274, -0.9629194736480713, -0.9628955721855164, -0.9628540277481079, -0.96282559633255, -0.9628164768218994, -0.9627671837806702, -0.9627620577812195, -0.9627353549003601, -0.9627033472061157, -0.9625812768936157, -0.9624601006507874, -0.9623124599456787, -0.9622520208358765, -0.9622446298599243, -0.9622315764427185, -0.9622018933296204, -0.962144136428833, -0.9620978236198425, -0.9619818329811096, -0.9619348049163818, -0.9619100689888, -0.9618294835090637, -0.961764931678772, -0.9615686535835266, -0.961538553237915, -0.9615238904953003, -0.961498498916626, -0.9612892270088196, -0.9612724781036377, -0.9612653255462646, -0.961068868637085, -0.9610222578048706, -0.9609746336936951, -0.9609720706939697, -0.9609681367874146, -0.9609499573707581, -0.9608848094940186, -0.9608784914016724, -0.9608725309371948, -0.9608083963394165, -0.960746705532074, -0.9607300162315369, -0.9606977105140686, -0.9604873061180115, -0.9604674577713013, -0.9602823853492737, -0.9602808952331543, -0.960223913192749, -0.9601840376853943, -0.960150957107544, -0.9601384997367859, -0.9601354598999023, -0.9600554704666138, -0.9599815607070923, -0.9599537253379822, -0.959844708442688, -0.9596654772758484, -0.9596569538116455, -0.9596298336982727, -0.9594812393188477, -0.9593872427940369, -0.9592958688735962, -0.9592456817626953, -0.9592049717903137, -0.9590889811515808, -0.9590617418289185, -0.9590282440185547, -0.9589716196060181, -0.9589545726776123, -0.958953320980072, -0.9589502811431885, -0.9589061737060547, -0.958837628364563, -0.9587993025779724, -0.9587804079055786, -0.9587692618370056, -0.9587130546569824, -0.9586949944496155, -0.9586088061332703, -0.9586023092269897, -0.9585576057434082, -0.9585546851158142, -0.958508312702179, -0.958410918712616, -0.9583771228790283, -0.9583542943000793, -0.9582676291465759, -0.9582341313362122, -0.9581767320632935, -0.9581706523895264, -0.958133339881897, -0.9581286311149597, -0.9578883051872253, -0.9578834176063538, -0.9578080177307129, -0.9577207565307617, -0.9577192068099976, -0.9576625823974609, -0.9576258659362793, -0.9576095938682556, -0.9575203657150269, -0.9573619365692139, -0.9573026299476624, -0.9572909474372864, -0.9571405053138733, -0.9570928812026978, -0.95702064037323, -0.9569573402404785, -0.9569540023803711, -0.9569488763809204, -0.9568981528282166, -0.9568244814872742, -0.9566622972488403, -0.9566317200660706, -0.95660400390625, -0.9565795063972473, -0.9565773010253906, -0.956451952457428, -0.9563589692115784, -0.9562632441520691, -0.9562391042709351, -0.9561329483985901, -0.9559759497642517, -0.9559033513069153, -0.955864667892456, -0.9558369517326355, -0.9557777643203735, -0.955754816532135, -0.9557093977928162, -0.9556564688682556, -0.9556310176849365, -0.9556108713150024, -0.9555731415748596, -0.9555226564407349, -0.9554855823516846, -0.9553537964820862, -0.9552923440933228, -0.9550986289978027, -0.9550636410713196, -0.9549400806427002, -0.9548627138137817, -0.9548283815383911, -0.9546588659286499, -0.954616367816925, -0.95456862449646, -0.9545323252677917, -0.9545283317565918, -0.9544092416763306, -0.9543309807777405, -0.9543073177337646, -0.9543019533157349, -0.9542757272720337, -0.95426344871521, -0.954257607460022, -0.9542552828788757, -0.9542078971862793, -0.9541778564453125, -0.9541732668876648, -0.9541417360305786, -0.9540795683860779, -0.9539666771888733, -0.9537335634231567, -0.9537289142608643, -0.9537128210067749, -0.9535865187644958, -0.9535384774208069, -0.9532335996627808, -0.9532238841056824, -0.9531847834587097, -0.9531570672988892, -0.953139066696167, -0.9531139731407166, -0.9529573917388916, -0.9528998136520386, -0.952899694442749, -0.9528316855430603, -0.9526329040527344, -0.9525225162506104, -0.9524943232536316, -0.9522796273231506, -0.9522622227668762, -0.9522027969360352, -0.9521620869636536, -0.952059805393219, -0.9520511627197266, -0.9520434141159058, -0.9519298672676086, -0.951880931854248, -0.9518347978591919, -0.9517521262168884, -0.9517419934272766, -0.9516936540603638, -0.9516905546188354, -0.9516688585281372, -0.9516408443450928, -0.9516125321388245, -0.951479434967041, -0.9514321684837341, -0.9513866901397705, -0.9513548016548157, -0.9513280391693115, -0.9512220025062561, -0.9511971473693848, -0.9511317014694214, -0.9510841369628906, -0.9510423541069031, -0.9509859681129456, -0.9509303569793701, -0.9508953094482422, -0.9507313966751099, -0.9507095813751221, -0.9506909251213074, -0.9506176710128784, -0.9506136178970337, -0.9505201578140259, -0.9505195617675781, -0.9505110383033752, -0.9504781365394592, -0.9504143595695496, -0.9503843784332275, -0.9503304362297058, -0.9502886533737183, -0.9502285718917847, -0.9502235054969788, -0.9499775767326355, -0.9499629139900208, -0.949927031993866, -0.9498805403709412, -0.9497539401054382, -0.9497115015983582, -0.9496967792510986, -0.9496235251426697, -0.949524998664856, -0.9495198726654053, -0.9494839906692505, -0.9494612812995911, -0.9493652582168579, -0.9492548108100891, -0.9490817785263062, -0.948968231678009, -0.9488646388053894, -0.9487356543540955, -0.9485786557197571, -0.9485020041465759, -0.9484738111495972, -0.9483391642570496, -0.9483356475830078, -0.948093593120575, -0.9480591416358948, -0.9480132460594177, -0.9479605555534363, -0.9478203654289246, -0.9477410316467285, -0.9476475715637207, -0.9475622177124023, -0.9473447203636169, -0.9473273158073425, -0.9473008513450623, -0.9470489621162415, -0.9469369053840637, -0.9469285011291504, -0.9469045400619507, -0.9468335509300232, -0.9468141198158264, -0.9467915892601013, -0.9466361403465271, -0.9466173052787781, -0.9466031789779663, -0.946580708026886, -0.94646155834198, -0.946368396282196, -0.9463244080543518, -0.9461915493011475, -0.9461877942085266, -0.9461721181869507, -0.9461084008216858, -0.945959210395813, -0.9459582567214966, -0.9458189010620117, -0.9457753896713257, -0.9457567930221558, -0.945615291595459, -0.9456135630607605, -0.9456060528755188, -0.9455856680870056, -0.9455609917640686, -0.9454147219657898, -0.9453482031822205, -0.945297360420227, -0.9452245831489563, -0.9451864957809448, -0.9451587200164795, -0.9451403617858887, -0.9451166987419128, -0.9449791312217712, -0.944972574710846, -0.9449554085731506, -0.9449405670166016, -0.9448862075805664, -0.9445906281471252, -0.9445395469665527, -0.9444815516471863, -0.9444227814674377, -0.9443996548652649, -0.9443284273147583, -0.9442856311798096, -0.9442728757858276, -0.9442514181137085, -0.944231390953064, -0.944187343120575, -0.9441676139831543, -0.9441511034965515, -0.9439713358879089, -0.9439362287521362, -0.9439159035682678, -0.9439154267311096, -0.9438441395759583, -0.9436238408088684, -0.9436126351356506, -0.9434497952461243, -0.9434067606925964, -0.9433488249778748, -0.9432394504547119, -0.9431579113006592, -0.9431175589561462, -0.943061351776123, -0.9428216814994812, -0.9427759647369385, -0.9427478313446045, -0.9427460432052612, -0.942726731300354, -0.9426340460777283, -0.9426193833351135, -0.9426135420799255, -0.9424928426742554, -0.9424810409545898, -0.9423819184303284, -0.9423142671585083, -0.9422584176063538, -0.9421247839927673, -0.9420757293701172, -0.9419069886207581, -0.9417544007301331, -0.9415761232376099, -0.9415496587753296, -0.9414731860160828, -0.9414528608322144, -0.9413214921951294, -0.941296398639679, -0.9409855604171753, -0.9407981038093567, -0.9407951831817627, -0.9406457543373108, -0.940567135810852, -0.9405282139778137, -0.9403252601623535, -0.9401836395263672, -0.9397767782211304, -0.939719557762146, -0.9396237134933472, -0.9395505785942078, -0.9393758773803711, -0.9390931129455566, -0.9390804171562195, -0.9390267133712769, -0.9389349222183228, -0.9389094114303589, -0.9388672709465027, -0.938805103302002, -0.9386478066444397, -0.9386242032051086, -0.938559889793396, -0.9384480118751526, -0.9384216666221619, -0.9383862614631653, -0.9382585883140564, -0.9381382465362549, -0.9380601644515991, -0.938055694103241, -0.9380131363868713, -0.937899649143219, -0.9378272891044617, -0.9375432729721069, -0.9375374913215637, -0.9374064803123474, -0.937362551689148, -0.9372701048851013, -0.9370494484901428, -0.9370262622833252, -0.9370012879371643, -0.9367563724517822, -0.936723530292511, -0.9366887211799622, -0.9366489052772522, -0.9366263747215271, -0.9366036057472229, -0.9365610480308533, -0.936551570892334, -0.9364450573921204, -0.9364133477210999, -0.9362894296646118, -0.9360827207565308, -0.9358450174331665, -0.935554563999176, -0.9351241588592529, -0.9351231455802917, -0.9350888729095459, -0.9348068833351135, -0.9347195029258728, -0.9347049593925476, -0.9341577291488647, -0.9341335892677307, -0.9340789914131165, -0.9337144494056702, -0.933661162853241, -0.9336127638816833, -0.9335311055183411, -0.933480978012085, -0.9333875179290771, -0.9333081841468811, -0.9331564903259277, -0.9331276416778564, -0.933118999004364, -0.9330134987831116, -0.9329400658607483, -0.932919442653656, -0.9328413009643555, -0.9328019022941589, -0.9327692985534668, -0.9326162934303284, -0.9326041340827942, -0.9325026273727417, -0.9323576092720032, -0.9322367906570435, -0.9321021437644958, -0.9319649338722229, -0.9319069385528564, -0.9317357540130615, -0.9316570162773132, -0.9315955638885498, -0.9315351247787476, -0.9314354658126831, -0.9312777519226074, -0.9312451481819153, -0.9311829805374146, -0.9310451149940491, -0.9310384392738342, -0.9309746026992798, -0.930947482585907, -0.9308937788009644, -0.9308627247810364, -0.9307304620742798, -0.9306327700614929, -0.9306316375732422, -0.9306144118309021, -0.9302166700363159, -0.93016117811203, -0.9300363063812256, -0.9299014806747437, -0.9298257231712341, -0.9297821521759033, -0.9297061562538147, -0.9296741485595703, -0.9296696186065674, -0.9295732975006104, -0.9295607805252075, -0.9295564293861389, -0.9295439720153809, -0.9295417666435242, -0.9290307760238647, -0.9289151430130005, -0.9288286566734314, -0.9287195205688477, -0.9286407828330994, -0.9284371733665466, -0.9284247159957886, -0.9283841252326965, -0.9283644556999207, -0.9282904863357544, -0.9282339215278625, -0.9282225370407104, -0.9282033443450928, -0.9281690120697021, -0.9281080961227417, -0.9280570149421692, -0.9280444979667664, -0.9280089139938354, -0.9278165102005005, -0.9275124073028564, -0.9275005459785461, -0.9274634122848511, -0.9273010492324829, -0.9272370338439941, -0.9271350502967834, -0.9269949793815613, -0.9267260432243347, -0.9267128109931946, -0.9263113737106323, -0.9262451529502869, -0.9258707165718079, -0.9258455038070679, -0.9258444309234619, -0.9258421063423157, -0.9250953197479248, -0.9248812198638916, -0.9247929453849792, -0.9247782230377197, -0.9246391654014587, -0.9241015315055847, -0.9240803122520447, -0.9240661263465881, -0.9240504503250122, -0.9239625334739685, -0.9239395260810852, -0.9239271283149719, -0.9239123463630676, -0.9236840605735779, -0.9236655831336975, -0.9235410690307617, -0.9233949184417725, -0.9227041602134705, -0.9225749373435974, -0.9225232601165771, -0.9224849939346313, -0.9222752451896667, -0.9220831394195557, -0.921776533126831, -0.9216213822364807, -0.9216029047966003, -0.9213117957115173, -0.9212163686752319, -0.9211421012878418, -0.9209617972373962, -0.9208723902702332, -0.9206926226615906, -0.920524537563324, -0.9200344681739807, -0.9200010299682617, -0.9199309349060059, -0.9195741415023804, -0.9194815754890442, -0.9194446206092834, -0.9189712405204773, -0.9189158082008362, -0.9186265468597412, -0.9185428619384766, -0.9184986352920532, -0.9182509779930115, -0.9178041219711304, -0.9178035259246826, -0.9178003668785095, -0.9177594780921936, -0.9177117943763733, -0.9176355004310608, -0.9175474047660828, -0.9174541234970093, -0.9170690774917603, -0.9168522953987122, -0.9167177677154541, -0.9166246056556702, -0.9164290428161621, -0.9161083102226257, -0.916046679019928, -0.9159637689590454, -0.9159431457519531, -0.9158689975738525, -0.9158576130867004, -0.9158018827438354, -0.9157328009605408, -0.9156564474105835, -0.9154491424560547, -0.9149191975593567, -0.9147683382034302, -0.9145368933677673, -0.9144372344017029, -0.9142792820930481, -0.9139394760131836, -0.913844645023346, -0.9138393402099609, -0.9137199521064758, -0.9137033224105835, -0.9136892557144165, -0.9133704900741577, -0.9133650064468384, -0.9133452773094177, -0.9131545424461365, -0.9129461646080017, -0.9128493666648865, -0.9120379686355591, -0.9119987487792969, -0.9112695455551147, -0.9110954999923706, -0.9107456803321838, -0.9105542302131653, -0.9105046987533569, -0.9103673696517944, -0.9100570678710938, -0.9100388288497925, -0.9098834991455078, -0.9096360206604004, -0.9093625545501709, -0.9093329906463623, -0.9092177748680115, -0.9089548587799072, -0.908667802810669, -0.9085801839828491, -0.9084615111351013, -0.908417820930481, -0.9082456827163696, -0.9072360992431641, -0.907140851020813, -0.9070752263069153, -0.9068781137466431, -0.9067841172218323, -0.9066394567489624, -0.9060680866241455, -0.9059966206550598, -0.9059918522834778, -0.9059432148933411, -0.9058747887611389, -0.905664324760437, -0.904579222202301, -0.9045144319534302, -0.904163658618927, -0.9040014743804932, -0.9039053320884705, -0.9037447571754456, -0.9036860466003418, -0.9022089838981628, -0.9017398953437805, -0.9016731381416321, -0.9015462398529053, -0.9010021090507507, -0.9009069204330444, -0.9004905223846436, -0.9003517031669617, -0.9000468850135803, -0.8998056054115295, -0.8997589945793152, -0.8996188044548035, -0.8994090557098389, -0.8991893529891968, -0.8988783955574036, -0.8988102674484253, -0.8983467817306519, -0.8978918194770813, -0.8978080153465271, -0.897368848323822, -0.8971653580665588, -0.896609365940094, -0.8965142369270325, -0.8961830735206604, -0.8959716558456421, -0.8958095908164978, -0.8957238793373108, -0.895624577999115, -0.8951343894004822, -0.8945088386535645, -0.8941655158996582, -0.8941284418106079, -0.8940322399139404, -0.8929755091667175, -0.8924757838249207, -0.8922221064567566, -0.8915649056434631, -0.8910656571388245, -0.8907012343406677, -0.8902255892753601, -0.890005886554718, -0.8897979855537415, -0.889503538608551, -0.8893266320228577, -0.8891856670379639, -0.888746976852417, -0.8883609175682068, -0.8882795572280884, -0.8876477479934692, -0.8871837258338928, -0.8846312165260315, -0.8844030499458313, -0.8839989304542542, -0.8832859396934509, -0.8825412392616272, -0.8810451626777649, -0.8802384734153748, -0.8797990679740906, -0.8794333338737488, -0.8793991208076477, -0.8790023326873779, -0.8786629438400269, -0.8763955235481262, -0.8754366040229797, -0.8732596635818481, -0.872776448726654, -0.8717342019081116, -0.8693220615386963, -0.8690300583839417, -0.8665704727172852, -0.8659868240356445, -0.8646947145462036, -0.8639543652534485, -0.8622610569000244, -0.8595988750457764, -0.8589591383934021, -0.8578089475631714, -0.8554510474205017]}

==> raw_results/mcdp_L_Former_ood.json <==
{"fpr": [0.0, 0.0, 0.0, 0.002, 0.002, 0.003, 0.003, 0.008, 0.008, 0.009, 0.009, 0.013, 0.013, 0.017, 0.017, 0.018, 0.018, 0.019, 0.019, 0.02, 0.02, 0.024, 0.024, 0.031, 0.031, 0.033, 0.033, 0.036, 0.036, 0.037, 0.037, 0.042, 0.042, 0.043, 0.043, 0.044, 0.044, 0.045, 0.045, 0.046, 0.046, 0.049, 0.049, 0.05, 0.05, 0.054, 0.054, 0.057, 0.057, 0.058, 0.058, 0.06, 0.06, 0.062, 0.062, 0.067, 0.067, 0.068, 0.068, 0.072, 0.072, 0.073, 0.073, 0.074, 0.074, 0.076, 0.076, 0.081, 0.081, 0.082, 0.082, 0.084, 0.084, 0.085, 0.085, 0.086, 0.086, 0.087, 0.087, 0.089, 0.089, 0.09, 0.09, 0.092, 0.092, 0.093, 0.093, 0.096, 0.096, 0.099, 0.099, 0.1, 0.1, 0.102, 0.102, 0.103, 0.103, 0.105, 0.105, 0.106, 0.106, 0.107, 0.107, 0.108, 0.108, 0.11, 0.11, 0.111, 0.111, 0.112, 0.112, 0.115, 0.115, 0.116, 0.116, 0.117, 0.117, 0.119, 0.119, 0.12, 0.12, 0.121, 0.121, 0.125, 0.125, 0.127, 0.127, 0.13, 0.13, 0.131, 0.131, 0.132, 0.132, 0.135, 0.135, 0.137, 0.137, 0.138, 0.138, 0.14, 0.14, 0.142, 0.142, 0.144, 0.144, 0.146, 0.146, 0.147, 0.147, 0.148, 0.148, 0.15, 0.15, 0.153, 0.153, 0.158, 0.158, 0.16, 0.16, 0.165, 0.165, 0.168, 0.168, 0.171, 0.171, 0.175, 0.175, 0.178, 0.178, 0.179, 0.179, 0.18, 0.18, 0.181, 0.181, 0.182, 0.182, 0.189, 0.189, 0.191, 0.191, 0.195, 0.195, 0.198, 0.198, 0.2, 0.2, 0.201, 0.201, 0.202, 0.202, 0.203, 0.203, 0.204, 0.204, 0.205, 0.205, 0.209, 0.209, 0.212, 0.212, 0.213, 0.213, 0.214, 0.214, 0.218, 0.218, 0.219, 0.219, 0.222, 0.222, 0.223, 0.223, 0.227, 0.227, 0.23, 0.23, 0.232, 0.232, 0.235, 0.235, 0.236, 0.236, 0.237, 0.237, 0.238, 0.238, 0.239, 0.239, 0.243, 0.243, 0.246, 0.246, 0.248, 0.248, 0.251, 0.251, 0.257, 0.257, 0.258, 0.258, 0.259, 0.259, 0.26, 0.26, 0.262, 0.262, 0.265, 0.265, 0.266, 0.266, 0.267, 0.267, 0.269, 0.269, 0.27, 0.27, 0.272, 0.272, 0.274, 0.274, 0.275, 0.275, 0.278, 0.278, 0.279, 0.279, 0.28, 0.28, 0.281, 0.281, 0.286, 0.286, 0.287, 0.287, 0.288, 0.288, 0.29, 0.29, 0.291, 0.291, 0.292, 0.292, 0.294, 0.294, 0.296, 0.296, 0.3, 0.3, 0.301, 0.301, 0.302, 0.302, 0.304, 0.304, 0.305, 0.305, 0.307, 0.307, 0.314, 0.314, 0.319, 0.319, 0.32, 0.32, 0.321, 0.321, 0.322, 0.322, 0.323, 0.323, 0.325, 0.325, 0.328, 0.328, 0.33, 0.33, 0.332, 0.332, 0.333, 0.333, 0.334, 0.334, 0.335, 0.335, 0.336, 0.336, 0.338, 0.338, 0.34, 0.34, 0.344, 0.344, 0.345, 0.345, 0.347, 0.347, 0.348, 0.348, 0.349, 0.349, 0.35, 0.35, 0.353, 0.353, 0.355, 0.355, 0.356, 0.356, 0.358, 0.358, 0.361, 0.361, 0.364, 0.364, 0.366, 0.366, 0.372, 0.372, 0.373, 0.373, 0.374, 0.374, 0.375, 0.375, 0.377, 0.377, 0.378, 0.378, 0.38, 0.38, 0.381, 0.381, 0.383, 0.383, 0.386, 0.386, 0.388, 0.388, 0.389, 0.389, 0.39, 0.39, 0.391, 0.391, 0.392, 0.392, 0.395, 0.395, 0.397, 0.397, 0.399, 0.399, 0.404, 0.404, 0.41, 0.41, 0.411, 0.411, 0.413, 0.413, 0.414, 0.414, 0.416, 0.416, 0.417, 0.417, 0.418, 0.418, 0.42, 0.42, 0.424, 0.424, 0.425, 0.425, 0.426, 0.426, 0.428, 0.428, 0.429, 0.429, 0.431, 0.431, 0.432, 0.432, 0.433, 0.433, 0.435, 0.435, 0.439, 0.439, 0.441, 0.441, 0.443, 0.443, 0.444, 0.444, 0.445, 0.445, 0.449, 0.449, 0.45, 0.45, 0.452, 0.452, 0.453, 0.453, 0.455, 0.455, 0.458, 0.458, 0.459, 0.459, 0.46, 0.46, 0.464, 0.464, 0.466, 0.466, 0.467, 0.467, 0.47, 0.47, 0.471, 0.471, 0.472, 0.472, 0.474, 0.474, 0.477, 0.477, 0.478, 0.478, 0.48, 0.48, 0.482, 0.482, 0.485, 0.485, 0.486, 0.486, 0.487, 0.487, 0.489, 0.489, 0.493, 0.493, 0.497, 0.497, 0.503, 0.503, 0.505, 0.505, 0.506, 0.507, 0.507, 0.522, 0.522, 0.523, 0.523, 0.524, 0.524, 0.525, 0.525, 0.526, 0.526, 0.527, 0.527, 0.528, 0.528, 0.529, 0.529, 0.53, 0.53, 0.531, 0.531, 0.534, 0.534, 0.535, 0.535, 0.536, 0.536, 0.537, 0.537, 0.538, 0.538, 0.539, 0.539, 0.542, 0.542, 0.543, 0.543, 0.545, 0.545, 0.547, 0.547, 0.548, 0.548, 0.551, 0.551, 0.555, 0.555, 0.556, 0.556, 0.56, 0.56, 0.561, 0.561, 0.563, 0.563, 0.564, 0.564, 0.565, 0.565, 0.567, 0.567, 0.572, 0.572, 0.573, 0.573, 0.574, 0.574, 0.575, 0.575, 0.577, 0.577, 0.578, 0.578, 0.581, 0.581, 0.584, 0.584, 0.586, 0.586, 0.588, 0.588, 0.589, 0.589, 0.59, 0.59, 0.592, 0.592, 0.593, 0.593, 0.595, 0.595, 0.599, 0.599, 0.6, 0.6, 0.605, 0.605, 0.606, 0.606, 0.608, 0.608, 0.61, 0.61, 0.611, 0.611, 0.614, 0.614, 0.616, 0.616, 0.619, 0.619, 0.621, 0.621, 0.622, 0.622, 0.625, 0.625, 0.626, 0.626, 0.629, 0.629, 0.63, 0.63, 0.632, 0.632, 0.635, 0.635, 0.637, 0.637, 0.64, 0.64, 0.643, 0.643, 0.644, 0.644, 0.646, 0.646, 0.649, 0.649, 0.65, 0.65, 0.651, 0.651, 0.652, 0.652, 0.653, 0.653, 0.654, 0.654, 0.655, 0.655, 0.656, 0.656, 0.66, 0.66, 0.661, 0.661, 0.664, 0.664, 0.665, 0.665, 0.666, 0.666, 0.668, 0.668, 0.672, 0.672, 0.673, 0.673, 0.675, 0.675, 0.676, 0.676, 0.679, 0.679, 0.68, 0.68, 0.681, 0.681, 0.683, 0.683, 0.684, 0.684, 0.686, 0.686, 0.689, 0.689, 0.695, 0.695, 0.7, 0.7, 0.703, 0.703, 0.706, 0.706, 0.707, 0.707, 0.708, 0.708, 0.71, 0.71, 0.713, 0.713, 0.714, 0.714, 0.716, 0.716, 0.717, 0.717, 0.719, 0.719, 0.723, 0.723, 0.725, 0.725, 0.726, 0.726, 0.727, 0.727, 0.728, 0.728, 0.729, 0.729, 0.732, 0.732, 0.733, 0.733, 0.735, 0.735, 0.736, 0.736, 0.741, 0.741, 0.742, 0.742, 0.746, 0.746, 0.748, 0.748, 0.75, 0.75, 0.751, 0.751, 0.752, 0.752, 0.753, 0.753, 0.757, 0.757, 0.758, 0.758, 0.759, 0.759, 0.763, 0.763, 0.765, 0.765, 0.766, 0.766, 0.767, 0.767, 0.769, 0.769, 0.77, 0.77, 0.772, 0.772, 0.774, 0.774, 0.775, 0.775, 0.777, 0.777, 0.781, 0.781, 0.782, 0.782, 0.783, 0.783, 0.786, 0.786, 0.788, 0.788, 0.79, 0.79, 0.791, 0.791, 0.792, 0.792, 0.796, 0.796, 0.797, 0.797, 0.798, 0.798, 0.799, 0.799, 0.8, 0.8, 0.802, 0.802, 0.803, 0.803, 0.804, 0.804, 0.806, 0.806, 0.809, 0.809, 0.814, 0.814, 0.815, 0.815, 0.816, 0.816, 0.817, 0.817, 0.818, 0.818, 0.821, 0.821, 0.824, 0.824, 0.826, 0.826, 0.827, 0.827, 0.829, 0.829, 0.83, 0.83, 0.833, 0.833, 0.834, 0.834, 0.835, 0.835, 0.841, 0.841, 0.842, 0.842, 0.844, 0.844, 0.845, 0.845, 0.847, 0.847, 0.848, 0.848, 0.85, 0.85, 0.854, 0.854, 0.856, 0.856, 0.858, 0.858, 0.859, 0.859, 0.864, 0.864, 0.866, 0.866, 0.868, 0.868, 0.869, 0.869, 0.872, 0.872, 0.873, 0.873, 0.875, 0.875, 0.879, 0.879, 0.881, 0.881, 0.882, 0.882, 0.883, 0.883, 0.884, 0.884, 0.893, 0.893, 0.894, 0.894, 0.895, 0.895, 0.897, 0.897, 0.898, 0.898, 0.905, 0.905, 0.906, 0.906, 0.909, 0.909, 0.91, 0.91, 0.911, 0.911, 0.914, 0.914, 0.915, 0.915, 0.92, 0.92, 0.921, 0.921, 0.922, 0.922, 0.923, 0.923, 0.925, 0.925, 0.926, 0.926, 0.927, 0.927, 0.928, 0.928, 0.93, 0.93, 0.933, 0.933, 0.936, 0.936, 0.937, 0.937, 0.94, 0.94, 0.941, 0.941, 0.944, 0.944, 0.946, 0.946, 0.947, 0.947, 0.948, 0.948, 0.951, 0.951, 0.952, 0.952, 0.953, 0.953, 0.954, 0.954, 0.956, 0.956, 0.957, 0.957, 0.958, 0.958, 0.959, 0.959, 0.964, 0.964, 0.966, 0.966, 0.973, 0.973, 0.975, 0.975, 0.976, 0.976, 0.977, 0.977, 0.978, 0.978, 0.979, 0.979, 0.98, 0.98, 0.982, 0.982, 0.983, 0.983, 0.984, 0.984, 0.988, 0.988, 0.989, 0.989, 0.991, 0.991, 0.993, 0.993, 0.994, 0.994, 0.995, 0.995, 0.996, 0.996, 0.997, 0.997, 0.998, 0.998, 1.0, 1.0], "tpr": [0.0, 0.001, 0.002, 0.002, 0.004, 0.004, 0.007, 0.007, 0.01, 0.01, 0.011, 0.011, 0.012, 0.012, 0.014, 0.014, 0.017, 0.017, 0.02, 0.02, 0.021, 0.021, 0.022, 0.022, 0.025, 0.025, 0.029, 0.029, 0.03, 0.03, 0.032, 0.032, 0.033, 0.033, 0.035, 0.035, 0.036, 0.036, 0.038, 0.038, 0.039, 0.039, 0.041, 0.041, 0.045, 0.045, 0.046, 0.046, 0.047, 0.047, 0.049, 0.049, 0.05, 0.05, 0.051, 0.051, 0.054, 0.054, 0.056, 0.056, 0.059, 0.059, 0.06, 0.06, 0.061, 0.061, 0.063, 0.063, 0.064, 0.064, 0.066, 0.066, 0.068, 0.068, 0.073, 0.073, 0.074, 0.074, 0.077, 0.077, 0.08, 0.08, 0.082, 0.082, 0.084, 0.084, 0.085, 0.085, 0.087, 0.087, 0.091, 0.091, 0.094, 0.094, 0.096, 0.096, 0.097, 0.097, 0.098, 0.098, 0.101, 0.101, 0.109, 0.109, 0.11, 0.11, 0.112, 0.112, 0.113, 0.113, 0.114, 0.114, 0.115, 0.115, 0.116, 0.116, 0.117, 0.117, 0.121, 0.121, 0.122, 0.122, 0.124, 0.124, 0.125, 0.125, 0.13, 0.13, 0.131, 0.131, 0.132, 0.132, 0.136, 0.136, 0.137, 0.137, 0.139, 0.139, 0.14, 0.14, 0.141, 0.141, 0.142, 0.142, 0.143, 0.143, 0.144, 0.144, 0.146, 0.146, 0.148, 0.148, 0.149, 0.149, 0.15, 0.15, 0.155, 0.155, 0.156, 0.156, 0.158, 0.158, 0.159, 0.159, 0.163, 0.163, 0.164, 0.164, 0.165, 0.165, 0.166, 0.166, 0.167, 0.167, 0.168, 0.168, 0.172, 0.172, 0.173, 0.173, 0.176, 0.176, 0.177, 0.177, 0.178, 0.178, 0.179, 0.179, 0.181, 0.181, 0.183, 0.183, 0.186, 0.186, 0.187, 0.187, 0.19, 0.19, 0.193, 0.193, 0.194, 0.194, 0.198, 0.198, 0.201, 0.201, 0.203, 0.203, 0.205, 0.205, 0.208, 0.208, 0.209, 0.209, 0.21, 0.21, 0.212, 0.212, 0.215, 0.215, 0.217, 0.217, 0.218, 0.218, 0.219, 0.219, 0.222, 0.222, 0.223, 0.223, 0.224, 0.224, 0.225, 0.225, 0.227, 0.227, 0.228, 0.228, 0.231, 0.231, 0.235, 0.235, 0.237, 0.237, 0.239, 0.239, 0.24, 0.24, 0.241, 0.241, 0.243, 0.243, 0.245, 0.245, 0.249, 0.249, 0.25, 0.25, 0.253, 0.253, 0.254, 0.254, 0.257, 0.257, 0.258, 0.258, 0.26, 0.26, 0.263, 0.263, 0.265, 0.265, 0.269, 0.269, 0.273, 0.273, 0.275, 0.275, 0.277, 0.277, 0.278, 0.278, 0.28, 0.28, 0.281, 0.281, 0.282, 0.282, 0.283, 0.283, 0.287, 0.287, 0.289, 0.289, 0.29, 0.29, 0.292, 0.292, 0.293, 0.293, 0.295, 0.295, 0.296, 0.296, 0.297, 0.297, 0.298, 0.298, 0.302, 0.302, 0.303, 0.303, 0.31, 0.31, 0.313, 0.313, 0.315, 0.315, 0.317, 0.317, 0.318, 0.318, 0.32, 0.32, 0.323, 0.323, 0.324, 0.324, 0.329, 0.329, 0.33, 0.33, 0.331, 0.331, 0.336, 0.336, 0.338, 0.338, 0.339, 0.339, 0.341, 0.341, 0.343, 0.343, 0.344, 0.344, 0.348, 0.348, 0.35, 0.35, 0.351, 0.351, 0.354, 0.354, 0.356, 0.356, 0.359, 0.359, 0.361, 0.361, 0.363, 0.363, 0.364, 0.364, 0.365, 0.365, 0.369, 0.369, 0.37, 0.37, 0.371, 0.371, 0.373, 0.373, 0.381, 0.381, 0.382, 0.382, 0.383, 0.383, 0.387, 0.387, 0.388, 0.388, 0.393, 0.393, 0.395, 0.395, 0.397, 0.397, 0.398, 0.398, 0.4, 0.4, 0.403, 0.403, 0.404, 0.404, 0.405, 0.405, 0.406, 0.406, 0.41, 0.41, 0.412, 0.412, 0.414, 0.414, 0.417, 0.417, 0.419, 0.419, 0.42, 0.42, 0.424, 0.424, 0.425, 0.425, 0.426, 0.426, 0.428, 0.428, 0.429, 0.429, 0.43, 0.43, 0.432, 0.432, 0.435, 0.435, 0.436, 0.436, 0.439, 0.439, 0.44, 0.44, 0.441, 0.441, 0.443, 0.443, 0.444, 0.444, 0.445, 0.445, 0.448, 0.448, 0.452, 0.452, 0.454, 0.454, 0.457, 0.457, 0.463, 0.463, 0.465, 0.465, 0.466, 0.466, 0.469, 0.469, 0.47, 0.47, 0.472, 0.472, 0.474, 0.474, 0.476, 0.476, 0.478, 0.478, 0.479, 0.479, 0.482, 0.482, 0.483, 0.483, 0.486, 0.486, 0.489, 0.489, 0.491, 0.491, 0.494, 0.494, 0.495, 0.495, 0.496, 0.496, 0.497, 0.497, 0.498, 0.498, 0.5, 0.5, 0.501, 0.502, 0.502, 0.503, 0.503, 0.504, 0.504, 0.508, 0.508, 0.51, 0.51, 0.511, 0.511, 0.514, 0.514, 0.515, 0.515, 0.516, 0.516, 0.518, 0.518, 0.519, 0.519, 0.522, 0.522, 0.525, 0.525, 0.526, 0.526, 0.528, 0.528, 0.53, 0.53, 0.532, 0.532, 0.535, 0.535, 0.536, 0.536, 0.538, 0.538, 0.539, 0.539, 0.541, 0.541, 0.543, 0.543, 0.546, 0.546, 0.547, 0.547, 0.549, 0.549, 0.55, 0.55, 0.552, 0.552, 0.554, 0.554, 0.555, 0.555, 0.557, 0.557, 0.558, 0.558, 0.559, 0.559, 0.561, 0.561, 0.563, 0.563, 0.564, 0.564, 0.565, 0.565, 0.566, 0.566, 0.573, 0.573, 0.574, 0.574, 0.578, 0.578, 0.579, 0.579, 0.581, 0.581, 0.582, 0.582, 0.584, 0.584, 0.585, 0.585, 0.587, 0.587, 0.588, 0.588, 0.589, 0.589, 0.59, 0.59, 0.594, 0.594, 0.595, 0.595, 0.598, 0.598, 0.599, 0.599, 0.601, 0.601, 0.603, 0.603, 0.606, 0.606, 0.61, 0.61, 0.611, 0.611, 0.613, 0.613, 0.621, 0.621, 0.625, 0.625, 0.627, 0.627, 0.629, 0.629, 0.63, 0.63, 0.631, 0.631, 0.633, 0.633, 0.634, 0.634, 0.635, 0.635, 0.636, 0.636, 0.637, 0.637, 0.638, 0.638, 0.639, 0.639, 0.64, 0.64, 0.641, 0.641, 0.643, 0.643, 0.645, 0.645, 0.646, 0.646, 0.648, 0.648, 0.651, 0.651, 0.654, 0.654, 0.656, 0.656, 0.659, 0.659, 0.66, 0.66, 0.662, 0.662, 0.663, 0.663, 0.664, 0.664, 0.665, 0.665, 0.667, 0.667, 0.668, 0.668, 0.669, 0.669, 0.671, 0.671, 0.673, 0.673, 0.676, 0.676, 0.677, 0.677, 0.678, 0.678, 0.679, 0.679, 0.68, 0.68, 0.681, 0.681, 0.682, 0.682, 0.683, 0.683, 0.686, 0.686, 0.687, 0.687, 0.692, 0.692, 0.693, 0.693, 0.695, 0.695, 0.697, 0.697, 0.701, 0.701, 0.702, 0.702, 0.703, 0.703, 0.705, 0.705, 0.708, 0.708, 0.709, 0.709, 0.71, 0.71, 0.712, 0.712, 0.713, 0.713, 0.715, 0.715, 0.718, 0.718, 0.719, 0.719, 0.72, 0.72, 0.721, 0.721, 0.723, 0.723, 0.725, 0.725, 0.726, 0.726, 0.727, 0.727, 0.728, 0.728, 0.729, 0.729, 0.73, 0.73, 0.731, 0.731, 0.732, 0.732, 0.733, 0.733, 0.734, 0.734, 0.74, 0.74, 0.742, 0.742, 0.744, 0.744, 0.746, 0.746, 0.749, 0.749, 0.75, 0.75, 0.751, 0.751, 0.752, 0.752, 0.753, 0.753, 0.754, 0.754, 0.756, 0.756, 0.757, 0.757, 0.759, 0.759, 0.76, 0.76, 0.762, 0.762, 0.763, 0.763, 0.768, 0.768, 0.771, 0.771, 0.774, 0.774, 0.782, 0.782, 0.784, 0.784, 0.785, 0.785, 0.787, 0.787, 0.788, 0.788, 0.789, 0.789, 0.79, 0.79, 0.792, 0.792, 0.793, 0.793, 0.795, 0.795, 0.799, 0.799, 0.804, 0.804, 0.805, 0.805, 0.807, 0.807, 0.808, 0.808, 0.812, 0.812, 0.813, 0.813, 0.815, 0.815, 0.816, 0.816, 0.818, 0.818, 0.821, 0.821, 0.824, 0.824, 0.828, 0.828, 0.83, 0.83, 0.834, 0.834, 0.836, 0.836, 0.839, 0.839, 0.843, 0.843, 0.85, 0.85, 0.851, 0.851, 0.858, 0.858, 0.859, 0.859, 0.86, 0.86, 0.861, 0.861, 0.863, 0.863, 0.864, 0.864, 0.868, 0.868, 0.871, 0.871, 0.872, 0.872, 0.873, 0.873, 0.874, 0.874, 0.876, 0.876, 0.878, 0.878, 0.884, 0.884, 0.885, 0.885, 0.886, 0.886, 0.887, 0.887, 0.89, 0.89, 0.891, 0.891, 0.892, 0.892, 0.894, 0.894, 0.895, 0.895, 0.897, 0.897, 0.898, 0.899, 0.902, 0.902, 0.906, 0.906, 0.907, 0.907, 0.91, 0.91, 0.914, 0.914, 0.922, 0.922, 0.923, 0.923, 0.924, 0.924, 0.925, 0.925, 0.926, 0.926, 0.928, 0.928, 0.938, 0.938, 0.939, 0.939, 0.94, 0.94, 0.942, 0.942, 0.943, 0.943, 0.945, 0.945, 0.946, 0.946, 0.949, 0.949, 0.95, 0.95, 0.952, 0.952, 0.956, 0.956, 0.959, 0.959, 0.96, 0.96, 0.962, 0.962, 0.964, 0.964, 0.968, 0.968, 0.969, 0.969, 0.97, 0.97, 0.972, 0.972, 0.973, 0.973, 0.976, 0.976, 0.977, 0.977, 0.979, 0.979, 0.98, 0.98, 0.982, 0.982, 0.984, 0.984, 0.985, 0.985, 0.988, 0.988, 0.99, 0.99, 0.991, 0.991, 0.993, 0.993, 0.994, 0.994, 0.995, 0.995, 0.996, 0.996, 0.997, 0.997, 1.0], "precision": [0.5, 0.49974987493746875, 0.4994994994994995, 0.4992488733099649, 0.499498997995992, 0.49974937343358394, 0.49949849548645936, 0.4997491219267436, 0.4994979919678715, 0.49974886991461576, 0.4994974874371859, 0.4997486173956762, 0.4994969818913481, 0.49974836436839454, 0.499496475327291, 0.49924433249370276, 0.4994959677419355, 0.49924357034795763, 0.49949545913218973, 0.49974760222110043, 0.4994949494949495, 0.49924204143506823, 0.4994944388270981, 0.49974709155285785, 0.49949392712550605, 0.49924050632911393, 0.4989868287740628, 0.49923973644196656, 0.49898580121703856, 0.4992389649923896, 0.49949238578680205, 0.49974606399187405, 0.5, 0.4997458057956279, 0.49949135300101727, 0.4997455470737914, 0.4994908350305499, 0.49923586347427407, 0.49949031600407745, 0.4992350841407445, 0.49948979591836734, 0.4997447677386422, 0.49948927477017363, 0.49923352069494126, 0.4994887525562372, 0.49923273657289, 0.49948822927328557, 0.49923195084485406, 0.4989754098360656, 0.49871860584315736, 0.498974358974359, 0.4987172909184197, 0.4989733059548255, 0.4987159732922445, 0.4984583761562179, 0.4987146529562982, 0.4984567901234568, 0.49871332990221307, 0.49897013388259526, 0.49871200412158684, 0.49896907216494846, 0.4992264053635895, 0.49948400412796695, 0.49974186886938565, 0.5, 0.5002583979328166, 0.500517063081696, 0.5002586652871185, 0.5, 0.4997410668047644, 0.49948186528497407, 0.4997407983411094, 0.5, 0.4997405293201868, 0.4994807892004154, 0.49974025974025976, 0.5, 0.500260010400416, 0.5005202913631633, 0.5007808433107757, 0.5005208333333333, 0.5002605523710266, 0.5005213764337852, 0.5002608242044861, 0.5005219206680585, 0.5002610966057441, 0.5, 0.4997386304234187, 0.5, 0.49973835688121404, 0.49947643979057593, 0.49921424829753797, 0.4989517819706499, 0.4992134242265338, 0.4994753410283316, 0.49921259842519683, 0.4989495798319328, 0.49921177088807145, 0.4989484752891693, 0.4992109416096791, 0.49894736842105264, 0.4986835176408636, 0.49841938883034775, 0.49868212967843967, 0.49841772151898733, 0.49868073878627966, 0.4989440337909187, 0.49920760697305866, 0.4989429175475687, 0.4986779481755685, 0.49894179894179896, 0.49867654843832715, 0.4989406779661017, 0.49867514573396926, 0.4984093319194062, 0.4986737400530504, 0.4989384288747346, 0.498672331386086, 0.4989373007438895, 0.49920255183413076, 0.49946808510638296, 0.49920170303352845, 0.4994675186368477, 0.49920085242408097, 0.4989339019189765, 0.49866666666666665, 0.4983991462113127, 0.4981313400961025, 0.49786324786324787, 0.4975948690539818, 0.49732620320855614, 0.4970572498662386, 0.49678800856531047, 0.4970540974825924, 0.49732047159699894, 0.4975871313672922, 0.4973175965665236, 0.49704777241009124, 0.49731471535982813, 0.4970445996775927, 0.49731182795698925, 0.4975793437331899, 0.49784714747039827, 0.4975767366720517, 0.4978448275862069, 0.4981132075471698, 0.49838187702265374, 0.49811117107393416, 0.49838012958963285, 0.49864937871420856, 0.4983783783783784, 0.49864791779340184, 0.49837662337662336, 0.49810503519220356, 0.4978331527627302, 0.4975609756097561, 0.4972885032537961, 0.49701573521432446, 0.496742671009772, 0.4964693101575231, 0.4967391304347826, 0.4964654703643284, 0.4961915125136017, 0.4959172563962983, 0.49564270152505446, 0.49591280653950953, 0.4956379498364231, 0.49536279323513366, 0.4950873362445415, 0.4953577280174768, 0.49562841530054647, 0.4953526517222526, 0.49562363238512036, 0.4953475643130816, 0.4950711938663746, 0.4947945205479452, 0.49451754385964913, 0.4947888096544158, 0.49451152579582874, 0.4942339373970346, 0.493956043956044, 0.49394939493949397, 0.4936708860759494, 0.493942731277533, 0.49421487603305786, 0.49448732083792724, 0.4947600661886376, 0.49503311258278143, 0.4947542794036444, 0.494475138121547, 0.4947484798231067, 0.4944690265486726, 0.49474266740453793, 0.4950166112956811, 0.4952908587257618, 0.4950110864745011, 0.4947310038824182, 0.49500554938956715, 0.49472515269294837, 0.495, 0.4947192884936076, 0.4949944382647386, 0.4952698942682248, 0.4955456570155902, 0.49526462395543175, 0.49498327759197325, 0.4947016174010039, 0.49497767857142855, 0.4946957007258515, 0.4949720670391061, 0.49524874231414195, 0.4955257270693512, 0.49580302182428654, 0.49608062709966405, 0.49635854341736696, 0.4966367713004484, 0.4963544587773416, 0.49663299663299665, 0.49635036496350365, 0.4966292134831461, 0.49690837549184935, 0.4966254218222722, 0.49634214969048956, 0.49605855855855857, 0.49577464788732395, 0.4954904171364149, 0.4952058657642414, 0.49548532731376976, 0.49520045172219085, 0.49491525423728816, 0.4951950254381006, 0.49490950226244346, 0.4946236559139785, 0.49490373725934317, 0.4951841359773371, 0.4954648526077097, 0.49574588769143507, 0.4960272417707151, 0.49630891538898353, 0.4965909090909091, 0.4968732234223991, 0.49715585893060293, 0.4968696642003415, 0.4971526195899772, 0.49686609686609684, 0.49714937286202965, 0.4968625213918996, 0.4971461187214612, 0.49685893774985723, 0.49657142857142855, 0.49628359062321326, 0.4965675057208238, 0.4968517458500286, 0.4965635738831615, 0.4962750716332378, 0.4959862385321101, 0.49569707401032703, 0.49598163030998854, 0.49626651349798967, 0.496551724137931, 0.4968372627947096, 0.4965477560414269, 0.4968336211859528, 0.4971198156682028, 0.4968299711815562, 0.49653979238754326, 0.49682631275245237, 0.49653579676674364, 0.49682264586943964, 0.49710982658959535, 0.4973973395026027, 0.49710648148148145, 0.4973943254198031, 0.49710312862108924, 0.4973913043478261, 0.4976798143851508, 0.4973882762623331, 0.49709639953542395, 0.49680418361417783, 0.4965116279069767, 0.49621873182082604, 0.4959254947613504, 0.49563191613278973, 0.4959207459207459, 0.49620991253644314, 0.4959159859976663, 0.49620548744892, 0.49649532710280375, 0.4967855055523086, 0.49707602339181284, 0.497366881217086, 0.4970725995316159, 0.4967779730521383, 0.49648300117233296, 0.4961876832844575, 0.49589201877934275, 0.49559600704638873, 0.49529964747356053, 0.49559082892416223, 0.49529411764705883, 0.4949970570924073, 0.49469964664310956, 0.49440188568061283, 0.4946933962264151, 0.49498525073746313, 0.4946871310507674, 0.4943886591848789, 0.4940898345153664, 0.4943820224719101, 0.49467455621301776, 0.49437537004144466, 0.4940758293838863, 0.4943687018375815, 0.49466192170818507, 0.49495548961424335, 0.49524940617577196, 0.494949494949495, 0.4946492271105826, 0.4943486020226056, 0.49404761904761907, 0.49434187016081, 0.49463647199046484, 0.49433512224209897, 0.49403341288782815, 0.4943283582089552, 0.494026284348865, 0.49372384937238495, 0.4934210526315789, 0.4931178934769599, 0.4934131736526946, 0.493708807669263, 0.4934052757793765, 0.4931013797240552, 0.492797118847539, 0.49309309309309307, 0.49278846153846156, 0.4924834636199639, 0.49217809867629364, 0.49247441300421435, 0.4927710843373494, 0.4924653405666064, 0.49215922798552475, 0.4924562462281231, 0.4921497584541063, 0.49244712990936557, 0.49274486094316805, 0.49304295220810646, 0.4933414043583535, 0.49364021804966685, 0.49393939393939396, 0.49363250454821106, 0.4933252427184466, 0.4936247723132969, 0.4933171324422843, 0.49361702127659574, 0.49330900243309, 0.4930006086427267, 0.49269183922046283, 0.49238269347958563, 0.4926829268292683, 0.49298352654057354, 0.4932844932844933, 0.49297495418448384, 0.4932762836185819, 0.4929663608562691, 0.49265605875153, 0.49295774647887325, 0.49325980392156865, 0.49294911097486205, 0.49325153374233127, 0.49294045426642114, 0.4926289926289926, 0.49231714812538413, 0.4920049200492005, 0.4916923076923077, 0.4919950738916256, 0.492298213185459, 0.4919852034525277, 0.49167180752621836, 0.49135802469135803, 0.49104385423100677, 0.49134734239802225, 0.49165120593692024, 0.49195544554455445, 0.491640866873065, 0.4913258983890954, 0.4916305021698698, 0.49193548387096775, 0.49224084419615144, 0.4919254658385093, 0.49223119950279676, 0.49191542288557216, 0.4915992532669571, 0.4919053549190536, 0.491588785046729, 0.4918952618453865, 0.49157829070492826, 0.4918851435705368, 0.4915677701436602, 0.491875, 0.49218261413383363, 0.4924906132665832, 0.49279899812147776, 0.4931077694235589, 0.4927899686520376, 0.49247176913425345, 0.49278091650973005, 0.49309045226130654, 0.49340037712130735, 0.4930817610062893, 0.4933920704845815, 0.49370277078085645, 0.4933837429111531, 0.4930643127364439, 0.4933753943217666, 0.4930555555555556, 0.49273531269741, 0.49241466498103664, 0.49209361163820364, 0.4917721518987342, 0.4914502849905003, 0.491128010139417, 0.49080532656943565, 0.49111675126903553, 0.4907936507936508, 0.49047013977128334, 0.4901462174189447, 0.4904580152671756, 0.4907702100572883, 0.49044585987261147, 0.49012109623964306, 0.4897959183673469, 0.4901084875558392, 0.4897828863346105, 0.4894568690095847, 0.4891304347826087, 0.4888035828534869, 0.4884763124199744, 0.48878923766816146, 0.48846153846153845, 0.48877485567671586, 0.4884467265725289, 0.4881181759794477, 0.4884318766066838, 0.48810289389067524, 0.48841698841698844, 0.48873148744365746, 0.4890463917525773, 0.48936170212765956, 0.4890322580645161, 0.48870238863783083, 0.48901808785529716, 0.48868778280542985, 0.4890038809831824, 0.4886731391585761, 0.4883419689119171, 0.48865845755022685, 0.4889753566796368, 0.48864373783257625, 0.488961038961039, 0.48927875243664715, 0.4889466840052016, 0.4892648015614834, 0.4895833333333333, 0.48990228013029313, 0.4895697522816167, 0.48988910632746246, 0.489556135770235, 0.48987589810581317, 0.4895424836601307, 0.4898626553302812, 0.49018324607329844, 0.4905042567125082, 0.4908256880733945, 0.4904918032786885, 0.49015748031496065, 0.489822718319107, 0.49014454664914586, 0.4904667981591059, 0.4901315789473684, 0.4897959183673469, 0.4901185770750988, 0.4897824653922215, 0.4894459102902375, 0.4897689768976898, 0.4900924702774108, 0.4897554527428949, 0.4894179894179894, 0.48974189278623426, 0.4900662251655629, 0.4897282968853545, 0.48938992042440316, 0.48905109489051096, 0.48871181938911024, 0.4883720930232558, 0.488031914893617, 0.48835662009314706, 0.48801597869507324, 0.4883411059293804, 0.4886666666666667, 0.4883255503669113, 0.4886515353805073, 0.48830995323981297, 0.48863636363636365, 0.4882943143812709, 0.4886211512717537, 0.48894842598794375, 0.4886058981233244, 0.48893360160965793, 0.489261744966443, 0.4895903290799194, 0.4899193548387097, 0.48957632817753866, 0.4899057873485868, 0.4895622895622896, 0.4898921832884097, 0.48954821308159135, 0.4898785425101215, 0.4902093180283592, 0.4905405405405405, 0.4908722109533469, 0.49052774018944517, 0.49085985104942453, 0.4905149051490515, 0.4901694915254237, 0.49050203527815467, 0.49015614392396467, 0.4898097826086957, 0.49014276002719237, 0.4897959183673469, 0.4901293396868618, 0.4904632152588556, 0.49011588275391954, 0.49045020463847205, 0.4907849829351536, 0.49043715846994534, 0.49077238550922764, 0.4911080711354309, 0.4914442162902122, 0.4917808219178082, 0.4914324880054832, 0.49108367626886146, 0.4907343857240906, 0.49107142857142855, 0.49072164948453606, 0.4903713892709766, 0.4907088781830695, 0.49104683195592286, 0.4913852515506547, 0.4917241379310345, 0.49206349206349204, 0.49171270718232046, 0.4920525224602626, 0.491701244813278, 0.4913494809688581, 0.4916897506925208, 0.49203049203049204, 0.49167822468793343, 0.49201943095072864, 0.49166666666666664, 0.49200833912439196, 0.49235048678720444, 0.49269311064718163, 0.4923398328690808, 0.49198606271777, 0.4916317991631799, 0.4919748778785764, 0.49162011173184356, 0.4912648497554158, 0.4916083916083916, 0.4912526242127362, 0.49159663865546216, 0.4912403644008409, 0.49158485273492286, 0.49122807017543857, 0.49087078651685395, 0.4905130007027407, 0.490154711673699, 0.4904996481351161, 0.4908450704225352, 0.4904862579281184, 0.4901269393511989, 0.49047282992237123, 0.490819209039548, 0.4911660777385159, 0.4915134370579915, 0.49115357395612175, 0.49079320113314445, 0.4911410347271439, 0.49148936170212765, 0.49112845990063875, 0.4914772727272727, 0.49111584932480457, 0.4907539118065434, 0.4903914590747331, 0.49002849002849, 0.4896650035637919, 0.4900142653352354, 0.49036402569593146, 0.49, 0.49035025017869904, 0.4899856938483548, 0.4896206156048676, 0.4892550143266476, 0.48960573476702507, 0.4899569583931133, 0.49030868628858576, 0.4899425287356322, 0.49029475197699496, 0.4906474820143885, 0.490280777537797, 0.49063400576368876, 0.49026676279740444, 0.4906204906204906, 0.4902527075812274, 0.49060693641618497, 0.4909616775126536, 0.4913169319826339, 0.49094858797972485, 0.49130434782608695, 0.4916606236403191, 0.49201741654571846, 0.4916485112563544, 0.49200581395348836, 0.49236363636363634, 0.49272197962154296, 0.49308084486525855, 0.4934402332361516, 0.49307075127644057, 0.49343065693430654, 0.493791088385683, 0.49415204678362573, 0.49451353328456477, 0.49487554904831627, 0.49523809523809526, 0.49486803519061584, 0.4944974321349963, 0.49412628487518356, 0.49448934606906686, 0.4948529411764706, 0.4952170713760118, 0.4948453608247423, 0.49447310243183495, 0.4948377581120944, 0.4952029520295203, 0.4948301329394387, 0.49445676274944567, 0.4948224852071006, 0.4944485566247224, 0.4948148148148148, 0.4951816160118606, 0.4948071216617211, 0.4951744617668894, 0.4947994056463596, 0.4944237918215613, 0.4947916666666667, 0.49441548771407295, 0.4947839046199702, 0.49515287099179717, 0.4955223880597015, 0.49514563106796117, 0.49551569506726456, 0.4951383694839192, 0.49550898203592814, 0.4958801498127341, 0.4955022488755622, 0.4951237809452363, 0.4954954954954955, 0.49511645379413977, 0.49548872180451126, 0.4958615500376223, 0.49623493975903615, 0.49660889223813115, 0.4962292609351433, 0.4958490566037736, 0.4954682779456193, 0.4958427815570673, 0.4962178517397882, 0.4958364875094625, 0.4954545454545455, 0.49583017437452614, 0.4954476479514416, 0.49506454062262717, 0.4946808510638298, 0.4950570342205323, 0.4946727549467275, 0.49428789032749426, 0.49390243902439024, 0.494279176201373, 0.4946564885496183, 0.4950343773873186, 0.49464831804281345, 0.49426166794185156, 0.4946401225114854, 0.4942528735632184, 0.4946319018404908, 0.4950115118956255, 0.49539170506912444, 0.4957724827056111, 0.49538461538461537, 0.49499615088529636, 0.4953775038520801, 0.49498843484965305, 0.49459876543209874, 0.49498069498069497, 0.4945904173106646, 0.49497293116782676, 0.49458204334365324, 0.4949651432997676, 0.4945736434108527, 0.49495733126454616, 0.4945652173913043, 0.494949494949495, 0.49455676516329705, 0.49494163424124515, 0.4945482866043614, 0.49493374902572096, 0.4953198127925117, 0.4957064793130367, 0.4953125, 0.49569976544175137, 0.49608763693270735, 0.49569303054032887, 0.49608150470219436, 0.4956862745098039, 0.49529042386185246, 0.4956794972505892, 0.4960691823899371, 0.4964594807238395, 0.49606299212598426, 0.49645390070921985, 0.4968454258675079, 0.4972375690607735, 0.4968404423380727, 0.4972332015810277, 0.497626582278481, 0.4972288202692003, 0.4968304278922345, 0.4972244250594766, 0.4976190476190476, 0.4980142970611596, 0.49761526232114467, 0.4972155926809865, 0.49761146496815284, 0.49800796812749004, 0.49760765550239233, 0.4972067039106145, 0.4968051118210863, 0.49640287769784175, 0.4968, 0.49639711769415534, 0.49599358974358976, 0.4955894145950281, 0.49518459069020865, 0.4947791164658635, 0.49437299035369775, 0.49396621078037006, 0.49355877616747185, 0.4939564867042707, 0.49435483870967745, 0.4947538337368846, 0.49434571890145396, 0.4939369442198868, 0.494336569579288, 0.4939271255060729, 0.49432739059967584, 0.49472830494728304, 0.49512987012987014, 0.49471974004874086, 0.4943089430894309, 0.49389747762408465, 0.49348534201954397, 0.4938875305623472, 0.4934747145187602, 0.4930612244897959, 0.49264705882352944, 0.49304987735077677, 0.49345335515548283, 0.49303849303849306, 0.4926229508196721, 0.49302707136997537, 0.493431855500821, 0.4938373048479869, 0.4934210526315789, 0.49300411522633747, 0.49341021416803954, 0.49381698268755153, 0.4933993399339934, 0.49380677126341865, 0.49421487603305786, 0.4946236559139785, 0.49420529801324503, 0.49378624689312345, 0.49336650082918737, 0.49377593360995853, 0.49335548172757476, 0.4937655860349127, 0.49417637271214643, 0.49375520399666945, 0.49333333333333335, 0.49291075896580483, 0.49248747913188645, 0.4928989139515455, 0.49331103678929766, 0.4928870292887029, 0.4932998324958124, 0.4928751047778709, 0.49328859060402686, 0.49370277078085645, 0.49411764705882355, 0.4945332211942809, 0.494949494949495, 0.4945240101095198, 0.49494097807757165, 0.49451476793248944, 0.49408783783783783, 0.4945054945054945, 0.4949238578680203, 0.4953429297205758, 0.4957627118644068, 0.4953350296861747, 0.49575551782682514, 0.49617672047578587, 0.4957482993197279, 0.49531914893617024, 0.4957410562180579, 0.49531116794543906, 0.49573378839590443, 0.4961571306575576, 0.49572649572649574, 0.49529512403763903, 0.4957191780821918, 0.4952870608397601, 0.4957118353344768, 0.49527896995708154, 0.4948453608247423, 0.4944110060189166, 0.4939759036144578, 0.49440137812230833, 0.49482758620689654, 0.4943917169974116, 0.4948186528497409, 0.49524632670700086, 0.49480968858131485, 0.49437229437229435, 0.49393414211438474, 0.4934952298352125, 0.4930555555555556, 0.4926151172893136, 0.49217391304347824, 0.4926022628372498, 0.4930313588850174, 0.4934612031386225, 0.4930191972076789, 0.49344978165938863, 0.4938811188811189, 0.49431321084864394, 0.4938704028021016, 0.49430324276950044, 0.493859649122807, 0.4942932396839333, 0.4947275922671353, 0.49428320140721194, 0.49383802816901406, 0.49427312775330395, 0.49382716049382713, 0.49338040600176525, 0.49381625441696114, 0.493368700265252, 0.49380530973451325, 0.4933569530558016, 0.49379432624113473, 0.49423247559893524, 0.4946714031971581, 0.4951111111111111, 0.49555160142348753, 0.4951024042742654, 0.4946524064171123, 0.4950936663693131, 0.4955357142857143, 0.49508489722966936, 0.49552772808586765, 0.495076096687556, 0.4946236559139785, 0.49506726457399103, 0.49461400359066426, 0.4941599281221923, 0.49460431654676257, 0.49504950495049505, 0.4945945945945946, 0.4950405770964833, 0.49458483754512633, 0.4941282746160795, 0.4945750452079566, 0.49502262443438916, 0.4954710144927536, 0.4959202175883953, 0.4954627949183303, 0.49591280653950953, 0.4954545454545455, 0.49499545040946313, 0.49453551912568305, 0.4949863263445761, 0.4954379562043796, 0.4958904109589041, 0.4963436928702011, 0.4958828911253431, 0.49542124542124544, 0.49587534372135655, 0.4963302752293578, 0.4967860422405877, 0.4963235294117647, 0.49586016559337626, 0.496316758747698, 0.49585253456221196, 0.496309963099631, 0.4967682363804247, 0.49630314232902034, 0.4958371877890842, 0.4962962962962963, 0.49675625579240035, 0.4962894248608534, 0.49675023212627667, 0.4962825278810409, 0.4958139534883721, 0.49534450651769085, 0.4958061509785648, 0.4962686567164179, 0.49673202614379086, 0.49626168224299066, 0.49579045837231056, 0.49625468164794007, 0.4957825679475164, 0.49530956848030017, 0.49577464788732395, 0.49530075187969924, 0.49482596425211667, 0.4952919020715631, 0.4948162111215834, 0.49528301886792453, 0.4948064211520302, 0.4943289224952741, 0.4938505203405866, 0.4943181818181818, 0.4938388625592417, 0.49335863377609107, 0.4928774928774929, 0.49334600760456276, 0.4938154138915319, 0.4942857142857143, 0.4938036224976168, 0.49427480916030536, 0.49379178605539636, 0.4933078393881453, 0.4937799043062201, 0.4932950191570881, 0.4937679769894535, 0.4932821497120921, 0.49375600384245916, 0.4932692307692308, 0.49278152069297404, 0.49229287090558765, 0.4927675988428158, 0.4922779922779923, 0.4927536231884058, 0.4922630560928433, 0.49177153920619554, 0.49224806201550386, 0.4917555771096023, 0.4912621359223301, 0.49076773566569487, 0.490272373540856, 0.4907497565725414, 0.4902534113060429, 0.49073170731707316, 0.490234375, 0.49071358748778104, 0.4911937377690802, 0.49167482859941236, 0.492156862745098, 0.492639842983317, 0.4931237721021611, 0.4936086529006883, 0.4940944881889764, 0.4945812807881773, 0.49506903353057197, 0.49555774925962487, 0.49604743083003955, 0.49653808110781406, 0.497029702970297, 0.4975222993062438, 0.49702380952380953, 0.4970178926441352, 0.4975124378109453, 0.49701195219123506, 0.4965104685942173, 0.49700598802395207, 0.4975024975024975, 0.497, 0.4974974974974975, 0.49799599198396793, 0.49849548645937813, 0.49899598393574296, 0.4994974874371859, 0.5, 0.499496475327291, 0.5, 0.5005045408678103, 0.501010101010101, 0.5015166835187057, 0.5010121457489879, 0.5015197568389058, 0.5020283975659229, 0.5025380710659898, 0.5030487804878049, 0.5025432349949135, 0.5030549898167006, 0.5035677879714577, 0.503061224489796, 0.5025536261491318, 0.5020449897750511, 0.5025588536335721, 0.5020491803278688, 0.5015384615384615, 0.502053388090349, 0.5015416238437821, 0.5010288065843621, 0.5005149330587023, 0.5010309278350515, 0.5015479876160991, 0.5020661157024794, 0.5015511892450879, 0.5010351966873706, 0.5005181347150259, 0.5010373443983402, 0.5015576323987538, 0.501039501039501, 0.5015608740894901, 0.5020833333333333, 0.5015641293013556, 0.5010438413361169, 0.5005224660397074, 0.5010460251046025, 0.5005235602094241, 0.5010482180293501, 0.5015739769150053, 0.5021008403361344, 0.501577287066246, 0.5010526315789474, 0.5015806111696522, 0.5021097046413502, 0.5015839493136219, 0.5010570824524313, 0.5015873015873016, 0.5010593220338984, 0.5005302226935313, 0.5010615711252654, 0.5005313496280552, 0.5, 0.5005324813631523, 0.5010660980810234, 0.5016008537886874, 0.5010683760683761, 0.5016042780748663, 0.5010706638115632, 0.5005359056806002, 0.5, 0.5005370569280344, 0.5010752688172043, 0.5005382131324004, 0.5010775862068966, 0.5016181229773463, 0.5021598272138229, 0.5027027027027027, 0.5021645021645021, 0.5016251354279523, 0.5021691973969631, 0.501628664495114, 0.5010869565217392, 0.500544069640914, 0.5, 0.4994547437295529, 0.49890829694323147, 0.4994535519125683, 0.4989059080962801, 0.49835706462212487, 0.49780701754385964, 0.4983534577387486, 0.4989010989010989, 0.49944994499449946, 0.4988986784140969, 0.49834619625137816, 0.4988962472406181, 0.4994475138121547, 0.49889380530973454, 0.4983388704318937, 0.4977827050997783, 0.4972253052164262, 0.49777777777777776, 0.4972191323692992, 0.49665924276169265, 0.496098104793757, 0.4966517857142857, 0.4972067039106145, 0.4966442953020134, 0.49720044792833146, 0.4966367713004484, 0.49719416386083054, 0.49775280898876406, 0.4983127109111361, 0.4988738738738739, 0.4983089064261556, 0.49774266365688485, 0.49830508474576274, 0.497737556561086, 0.4983012457531144, 0.4977324263038549, 0.4982973893303065, 0.49886363636363634, 0.49829351535836175, 0.4977220956719818, 0.49714937286202965, 0.4977168949771689, 0.4982857142857143, 0.4977116704805492, 0.49828178694158076, 0.4988532110091743, 0.49942594718714123, 0.5, 0.4994246260069045, 0.4988479262672811, 0.4982698961937716, 0.49884526558891457, 0.49942196531791905, 0.4988425925925926, 0.4982618771726535, 0.4988399071925754, 0.49825783972125437, 0.49883720930232556, 0.49825378346915017, 0.4988344988344988, 0.49941656942823803, 0.49883177570093457, 0.4982456140350877, 0.49882903981264637, 0.49824150058616645, 0.4988262910798122, 0.4994124559341951, 0.4988235294117647, 0.4994110718492344, 0.4988207547169811, 0.4982290436835891, 0.49763593380614657, 0.4970414201183432, 0.4976303317535545, 0.4970344009489917, 0.497624703087886, 0.4982164090368609, 0.4988095238095238, 0.499404052443385, 0.4988066825775656, 0.4982078853046595, 0.4988038277511962, 0.4994011976047904, 0.4988009592326139, 0.49819927971188477, 0.49759615384615385, 0.4981949458483754, 0.4975903614457831, 0.4969843184559711, 0.4975845410628019, 0.4969770253929867, 0.4963680387409201, 0.49696969696969695, 0.4975728155339806, 0.49696233292831105, 0.49635036496350365, 0.49573690621193667, 0.4951219512195122, 0.49572649572649574, 0.49511002444987773, 0.49571603427172584, 0.4963235294117647, 0.49570552147239266, 0.4963144963144963, 0.4956949569495695, 0.4963054187192118, 0.4969173859432799, 0.49753086419753084, 0.49814585908529047, 0.49876237623762376, 0.4993804213135068, 0.4987593052109181, 0.49813664596273294, 0.4975124378109453, 0.49813200498132004, 0.49875311720698257, 0.4993757802746567, 0.5, 0.5006257822277848, 0.5, 0.4993726474278545, 0.5, 0.5006289308176101, 0.5, 0.5006305170239597, 0.5012626262626263, 0.5006321112515802, 0.5, 0.5006337135614702, 0.501269035532995, 0.5019059720457433, 0.5012722646310432, 0.5006369426751592, 0.5012755102040817, 0.5006385696040868, 0.5, 0.499359795134443, 0.4987179487179487, 0.4980744544287548, 0.4987146529562982, 0.4980694980694981, 0.49871134020618557, 0.49806451612903224, 0.4974160206718346, 0.49676584734799484, 0.4961139896373057, 0.496757457846952, 0.4961038961038961, 0.4967490247074122, 0.4973958333333333, 0.49674054758800523, 0.49738903394255873, 0.4980392156862745, 0.4986910994764398, 0.4980340760157274, 0.4973753280839895, 0.4967148488830486, 0.49605263157894736, 0.49538866930171277, 0.4947229551451187, 0.4940554821664465, 0.4933862433862434, 0.49403973509933774, 0.4946949602122016, 0.4940239043824701, 0.4933510638297872, 0.4940079893475366, 0.49333333333333335, 0.4939919893190921, 0.4946524064171123, 0.4939759036144578, 0.49463806970509383, 0.49395973154362416, 0.4932795698924731, 0.49259757738896365, 0.4919137466307278, 0.4925775978407557, 0.49324324324324326, 0.4925575101488498, 0.4932249322493225, 0.4925373134328358, 0.49320652173913043, 0.4925170068027211, 0.49182561307901906, 0.4924965893587995, 0.4918032786885246, 0.4911080711354309, 0.4917808219178082, 0.4924554183813443, 0.49313186813186816, 0.4938101788170564, 0.49449035812672176, 0.49517241379310345, 0.494475138121547, 0.49377593360995853, 0.4930747922437673, 0.49375866851595007, 0.49444444444444446, 0.4937413073713491, 0.49303621169916434, 0.49372384937238495, 0.49441340782122906, 0.4951048951048951, 0.4943977591036415, 0.49368863955119213, 0.49297752808988765, 0.4936708860759494, 0.4943661971830986, 0.49506346967559944, 0.4943502824858757, 0.49504950495049505, 0.49575070821529743, 0.4950354609929078, 0.4943181818181818, 0.4950213371266003, 0.4943019943019943, 0.49358059914407987, 0.4928571428571429, 0.49213161659513593, 0.49283667621776506, 0.4935437589670014, 0.492816091954023, 0.4935251798561151, 0.4942363112391931, 0.494949494949495, 0.49421965317919075, 0.4934876989869754, 0.49420289855072463, 0.4934687953555878, 0.49273255813953487, 0.49344978165938863, 0.49271137026239065, 0.49343065693430654, 0.4926900584795322, 0.49194729136163984, 0.49266862170087977, 0.4933920704845815, 0.49264705882352944, 0.49189985272459497, 0.4911504424778761, 0.49039881831610044, 0.4896449704142012, 0.49037037037037035, 0.4896142433234421, 0.4903417533432392, 0.49107142857142855, 0.4918032786885246, 0.4925373134328358, 0.49177877428998507, 0.49251497005988026, 0.49325337331334335, 0.4924924924924925, 0.4917293233082707, 0.49096385542168675, 0.49019607843137253, 0.48942598187311176, 0.49016641452344933, 0.4909090909090909, 0.49013657056145676, 0.4908814589665654, 0.4901065449010654, 0.4893292682926829, 0.48854961832061067, 0.4892966360856269, 0.4885145482388974, 0.48773006134969327, 0.48847926267281105, 0.4876923076923077, 0.4884437596302003, 0.4876543209876543, 0.4868624420401855, 0.48761609907120745, 0.4883720930232558, 0.48757763975155277, 0.4867807153965785, 0.48753894080996885, 0.48829953198127923, 0.4875, 0.486697965571205, 0.48589341692789967, 0.48665620094191525, 0.48742138364779874, 0.4881889763779528, 0.48738170347003157, 0.48657187993680884, 0.48575949367088606, 0.4849445324881141, 0.48412698412698413, 0.48330683624801274, 0.482484076433121, 0.48325358851674644, 0.4840255591054313, 0.4832, 0.483974358974359, 0.48314606741573035, 0.48231511254019294, 0.48148148148148145, 0.4806451612903226, 0.481421647819063, 0.48058252427184467, 0.4813614262560778, 0.4805194805194805, 0.4813008130081301, 0.4804560260586319, 0.4812398042414356, 0.4820261437908497, 0.4828150572831424, 0.48360655737704916, 0.48440065681444994, 0.48355263157894735, 0.4827018121911038, 0.4834983498349835, 0.484297520661157, 0.48509933774834435, 0.4859038142620232, 0.4867109634551495, 0.4875207986688852, 0.48833333333333334, 0.48747913188647746, 0.4882943143812709, 0.48911222780569513, 0.48825503355704697, 0.48739495798319327, 0.4882154882154882, 0.4873524451939292, 0.48817567567567566, 0.4890016920473773, 0.488135593220339, 0.4872665534804754, 0.4880952380952381, 0.48722316865417375, 0.4863481228668942, 0.48547008547008547, 0.4845890410958904, 0.4854202401372213, 0.4845360824742268, 0.4853700516351119, 0.4862068965517241, 0.48704663212435234, 0.48788927335640137, 0.48700173310225303, 0.4878472222222222, 0.48869565217391303, 0.4878048780487805, 0.4886561954624782, 0.48951048951048953, 0.4886164623467601, 0.48771929824561405, 0.48857644991212656, 0.4876760563380282, 0.48853615520282184, 0.4876325088339223, 0.48672566371681414, 0.4875886524822695, 0.48845470692717585, 0.4875444839857651, 0.48663101604278075, 0.4875, 0.4865831842576029, 0.48566308243727596, 0.48473967684021546, 0.48381294964028776, 0.4846846846846847, 0.48375451263537905, 0.48282097649186256, 0.48188405797101447, 0.4809437386569873, 0.4818181818181818, 0.48269581056466304, 0.4835766423357664, 0.4844606946983547, 0.48534798534798534, 0.48440366972477067, 0.4834558823529412, 0.4843462246777164, 0.4833948339483395, 0.4824399260628466, 0.48148148148148145, 0.48237476808905383, 0.48141263940520446, 0.48044692737430167, 0.48134328358208955, 0.4803738317757009, 0.4812734082397004, 0.4821763602251407, 0.4830827067669173, 0.4821092278719397, 0.4811320754716981, 0.48015122873345933, 0.4810606060606061, 0.48007590132827327, 0.48098859315589354, 0.4819047619047619, 0.48091603053435117, 0.47992351816443596, 0.4789272030651341, 0.4798464491362764, 0.4807692307692308, 0.4797687861271676, 0.4806949806949807, 0.4796905222437137, 0.4786821705426357, 0.47766990291262135, 0.4766536964980545, 0.4775828460038986, 0.478515625, 0.4774951076320939, 0.4764705882352941, 0.4774066797642436, 0.4763779527559055, 0.47534516765285995, 0.4762845849802372, 0.4752475247524752, 0.47619047619047616, 0.47713717693836977, 0.47808764940239046, 0.47704590818363274, 0.478, 0.4789579158316633, 0.4779116465863454, 0.4768611670020121, 0.4778225806451613, 0.4767676767676768, 0.4757085020242915, 0.4766734279918864, 0.47560975609756095, 0.4745417515274949, 0.47346938775510206, 0.4723926380368098, 0.4733606557377049, 0.4722792607802875, 0.4711934156378601, 0.47010309278350515, 0.47107438016528924, 0.4720496894409938, 0.4730290456431535, 0.47401247401247404, 0.475, 0.4759916492693111, 0.47489539748953974, 0.4758909853249476, 0.47689075630252103, 0.47789473684210526, 0.4767932489451477, 0.47568710359408034, 0.4766949152542373, 0.47770700636942676, 0.4765957446808511, 0.47761194029850745, 0.47863247863247865, 0.4796573875802998, 0.47854077253218885, 0.47956989247311826, 0.48060344827586204, 0.4816414686825054, 0.48268398268398266, 0.48156182212581344, 0.4826086956521739, 0.48148148148148145, 0.48034934497816595, 0.47921225382932164, 0.48026315789473684, 0.47912087912087914, 0.4801762114537445, 0.47902869757174393, 0.48008849557522126, 0.4789356984478936, 0.4777777777777778, 0.47884187082405344, 0.4799107142857143, 0.4809843400447427, 0.4798206278026906, 0.4786516853932584, 0.4774774774774775, 0.4785553047404063, 0.4796380090497738, 0.47845804988662133, 0.4772727272727273, 0.4783599088838269, 0.4794520547945205, 0.4805491990846682, 0.4793577981651376, 0.4804597701149425, 0.4815668202764977, 0.48267898383371827, 0.4837962962962963, 0.48259860788863107, 0.48372093023255813, 0.4825174825174825, 0.48130841121495327, 0.48009367681498827, 0.4812206572769953, 0.4823529411764706, 0.4834905660377358, 0.48226950354609927, 0.48104265402843605, 0.4821852731591449, 0.48095238095238096, 0.4797136038186158, 0.48086124401913877, 0.48201438848920863, 0.4831730769230769, 0.4843373493975904, 0.4830917874396135, 0.48184019370460046, 0.48058252427184467, 0.48175182481751827, 0.48048780487804876, 0.4792176039119804, 0.47794117647058826, 0.47665847665847666, 0.47783251231527096, 0.4765432098765432, 0.4777227722772277, 0.47890818858560796, 0.48009950248756217, 0.47880299251870323, 0.4775, 0.47619047619047616, 0.47738693467336685, 0.47858942065491183, 0.4797979797979798, 0.4810126582278481, 0.4796954314720812, 0.47837150127226463, 0.4770408163265306, 0.4782608695652174, 0.47692307692307695, 0.4781491002570694, 0.47680412371134023, 0.4754521963824289, 0.4740932642487047, 0.4753246753246753, 0.4739583333333333, 0.4725848563968668, 0.4738219895287958, 0.47244094488188976, 0.4710526315789474, 0.47229551451187335, 0.4708994708994709, 0.47214854111405835, 0.4734042553191489, 0.472, 0.4732620320855615, 0.4745308310991957, 0.47580645161290325, 0.4743935309973046, 0.4756756756756757, 0.47696476964769646, 0.4782608695652174, 0.47956403269754766, 0.4781420765027322, 0.4767123287671233, 0.47527472527472525, 0.4765840220385675, 0.47790055248618785, 0.47645429362880887, 0.4777777777777778, 0.479108635097493, 0.48044692737430167, 0.48179271708683474, 0.48314606741573035, 0.48450704225352115, 0.4858757062146893, 0.48441926345609065, 0.48295454545454547, 0.48148148148148145, 0.48, 0.4813753581661891, 0.47988505747126436, 0.4812680115273775, 0.4797687861271676, 0.4811594202898551, 0.4796511627906977, 0.48104956268221577, 0.47953216374269003, 0.4809384164222874, 0.4823529411764706, 0.4837758112094395, 0.4822485207100592, 0.4836795252225519, 0.4851190476190476, 0.48656716417910445, 0.4880239520958084, 0.4864864864864865, 0.48493975903614456, 0.48338368580060426, 0.4818181818181818, 0.48328267477203646, 0.4847560975609756, 0.48623853211009177, 0.48466257668711654, 0.48615384615384616, 0.4876543209876543, 0.4891640866873065, 0.48757763975155277, 0.48598130841121495, 0.4875, 0.4890282131661442, 0.49056603773584906, 0.4921135646687697, 0.4936708860759494, 0.49206349206349204, 0.49363057324840764, 0.4952076677316294, 0.4935897435897436, 0.4919614147909968, 0.49032258064516127, 0.4886731391585761, 0.487012987012987, 0.48859934853420195, 0.49019607843137253, 0.4918032786885246, 0.4934210526315789, 0.49504950495049505, 0.49337748344370863, 0.4950166112956811, 0.49666666666666665, 0.4983277591973244, 0.4966442953020134, 0.4983164983164983, 0.5, 0.49830508474576274, 0.4965986394557823, 0.49829351535836175, 0.4965753424657534, 0.4948453608247423, 0.496551724137931, 0.49480968858131485, 0.4965277777777778, 0.49825783972125437, 0.4965034965034965, 0.4982456140350877, 0.5, 0.49823321554770317, 0.5, 0.501779359430605, 0.5, 0.5017921146953405, 0.5035971223021583, 0.5018050541516246, 0.5036231884057971, 0.5018181818181818, 0.5, 0.5018315018315018, 0.5036764705882353, 0.5018450184501845, 0.5037037037037037, 0.5055762081784386, 0.5074626865671642, 0.5056179775280899, 0.5037593984962406, 0.5018867924528302, 0.5, 0.5019011406844106, 0.5, 0.5019157088122606, 0.5, 0.5019305019305019, 0.5038759689922481, 0.5058365758754864, 0.50390625, 0.5019607843137255, 0.5, 0.4980237154150198, 0.49603174603174605, 0.49800796812749004, 0.5, 0.4979919678714859, 0.5, 0.5020242914979757, 0.5040650406504065, 0.5061224489795918, 0.5040983606557377, 0.5020576131687243, 0.5041322314049587, 0.5020746887966805, 0.5041666666666667, 0.502092050209205, 0.5, 0.4978902953586498, 0.4957627118644068, 0.4978723404255319, 0.5, 0.4978540772532189, 0.5, 0.49783549783549785, 0.5, 0.4978165938864629, 0.5, 0.5022026431718062, 0.504424778761062, 0.5022222222222222, 0.5044642857142857, 0.5022421524663677, 0.5045045045045045, 0.502262443438914, 0.5, 0.502283105022831, 0.5045871559633027, 0.5023041474654378, 0.5046296296296297, 0.5023255813953489, 0.5, 0.49765258215962443, 0.49528301886792453, 0.4928909952606635, 0.49047619047619045, 0.4880382775119617, 0.4855769230769231, 0.48792270531400966, 0.4854368932038835, 0.48292682926829267, 0.4803921568627451, 0.4827586206896552, 0.4801980198019802, 0.48258706467661694, 0.485, 0.4824120603015075, 0.48484848484848486, 0.48223350253807107, 0.47959183673469385, 0.48205128205128206, 0.4845360824742268, 0.48186528497409326, 0.4791666666666667, 0.47643979057591623, 0.4789473684210526, 0.47619047619047616, 0.4734042553191489, 0.47058823529411764, 0.46774193548387094, 0.4702702702702703, 0.47282608695652173, 0.47540983606557374, 0.4725274725274725, 0.4696132596685083, 0.4722222222222222, 0.4748603351955307, 0.47752808988764045, 0.4745762711864407, 0.4772727272727273, 0.4742857142857143, 0.47126436781609193, 0.47398843930635837, 0.47674418604651164, 0.47368421052631576, 0.47058823529411764, 0.47337278106508873, 0.47023809523809523, 0.46706586826347307, 0.463855421686747, 0.4666666666666667, 0.4695121951219512, 0.4662576687116564, 0.46296296296296297, 0.45962732919254656, 0.4625, 0.4591194968553459, 0.4620253164556962, 0.4585987261146497, 0.4551282051282051, 0.45161290322580644, 0.44805194805194803, 0.4444444444444444, 0.4473684210526316, 0.44370860927152317, 0.44, 0.4429530201342282, 0.44594594594594594, 0.4421768707482993, 0.4383561643835616, 0.4413793103448276, 0.4375, 0.4405594405594406, 0.44366197183098594, 0.44680851063829785, 0.45, 0.45323741007194246, 0.4492753623188406, 0.44525547445255476, 0.4485294117647059, 0.45185185185185184, 0.44776119402985076, 0.45112781954887216, 0.44696969696969696, 0.45038167938931295, 0.4461538461538462, 0.4418604651162791, 0.4375, 0.4409448818897638, 0.4444444444444444, 0.448, 0.45161290322580644, 0.44715447154471544, 0.4426229508196721, 0.4462809917355372, 0.44166666666666665, 0.4369747899159664, 0.4322033898305085, 0.4358974358974359, 0.4396551724137931, 0.4434782608695652, 0.4473684210526316, 0.45132743362831856, 0.44642857142857145, 0.45045045045045046, 0.45454545454545453, 0.44954128440366975, 0.4537037037037037, 0.45794392523364486, 0.4528301886792453, 0.44761904761904764, 0.4519230769230769, 0.44660194174757284, 0.45098039215686275, 0.45544554455445546, 0.46, 0.45454545454545453, 0.45918367346938777, 0.4639175257731959, 0.46875, 0.47368421052631576, 0.46808510638297873, 0.46236559139784944, 0.45652173913043476, 0.45054945054945056, 0.45555555555555555, 0.449438202247191, 0.4431818181818182, 0.4482758620689655, 0.45348837209302323, 0.4588235294117647, 0.4523809523809524, 0.4578313253012048, 0.45121951219512196, 0.4444444444444444, 0.45, 0.4430379746835443, 0.44871794871794873, 0.44155844155844154, 0.4342105263157895, 0.44, 0.43243243243243246, 0.4383561643835616, 0.4444444444444444, 0.4507042253521127, 0.45714285714285713, 0.463768115942029, 0.45588235294117646, 0.44776119402985076, 0.45454545454545453, 0.4461538461538462, 0.453125, 0.4603174603174603, 0.46774193548387094, 0.45901639344262296, 0.45, 0.4406779661016949, 0.43103448275862066, 0.43859649122807015, 0.44642857142857145, 0.43636363636363634, 0.42592592592592593, 0.41509433962264153, 0.4230769230769231, 0.43137254901960786, 0.44, 0.4489795918367347, 0.4583333333333333, 0.46808510638297873, 0.4782608695652174, 0.4666666666666667, 0.4772727272727273, 0.4883720930232558, 0.5, 0.5121951219512195, 0.5, 0.5128205128205128, 0.5, 0.4864864864864865, 0.4722222222222222, 0.4857142857142857, 0.47058823529411764, 0.45454545454545453, 0.4375, 0.45161290322580644, 0.43333333333333335, 0.41379310344827586, 0.42857142857142855, 0.4444444444444444, 0.46153846153846156, 0.48, 0.4583333333333333, 0.4782608695652174, 0.5, 0.5238095238095238, 0.55, 0.5263157894736842, 0.5555555555555556, 0.5294117647058824, 0.5, 0.4666666666666667, 0.5, 0.5384615384615384, 0.5833333333333334, 0.6363636363636364, 0.7, 0.6666666666666666, 0.625, 0.5714285714285714, 0.6666666666666666, 0.6, 0.5, 0.6666666666666666, 1.0, 1.0, 1.0], "recall": [1.0, 0.999, 0.998, 0.997, 0.997, 0.997, 0.996, 0.996, 0.995, 0.995, 0.994, 0.994, 0.993, 0.993, 0.992, 0.991, 0.991, 0.99, 0.99, 0.99, 0.989, 0.988, 0.988, 0.988, 0.987, 0.986, 0.985, 0.985, 0.984, 0.984, 0.984, 0.984, 0.984, 0.983, 0.982, 0.982, 0.981, 0.98, 0.98, 0.979, 0.979, 0.979, 0.978, 0.977, 0.977, 0.976, 0.976, 0.975, 0.974, 0.973, 0.973, 0.972, 0.972, 0.971, 0.97, 0.97, 0.969, 0.969, 0.969, 0.968, 0.968, 0.968, 0.968, 0.968, 0.968, 0.968, 0.968, 0.967, 0.966, 0.965, 0.964, 0.964, 0.964, 0.963, 0.962, 0.962, 0.962, 0.962, 0.962, 0.962, 0.961, 0.96, 0.96, 0.959, 0.959, 0.958, 0.957, 0.956, 0.956, 0.955, 0.954, 0.953, 0.952, 0.952, 0.952, 0.951, 0.95, 0.95, 0.949, 0.949, 0.948, 0.947, 0.946, 0.946, 0.945, 0.945, 0.945, 0.945, 0.944, 0.943, 0.943, 0.942, 0.942, 0.941, 0.94, 0.94, 0.94, 0.939, 0.939, 0.939, 0.939, 0.938, 0.938, 0.937, 0.936, 0.935, 0.934, 0.933, 0.932, 0.931, 0.93, 0.929, 0.928, 0.928, 0.928, 0.928, 0.927, 0.926, 0.926, 0.925, 0.925, 0.925, 0.925, 0.924, 0.924, 0.924, 0.924, 0.923, 0.923, 0.923, 0.922, 0.922, 0.921, 0.92, 0.919, 0.918, 0.917, 0.916, 0.915, 0.914, 0.914, 0.913, 0.912, 0.911, 0.91, 0.91, 0.909, 0.908, 0.907, 0.907, 0.907, 0.906, 0.906, 0.905, 0.904, 0.903, 0.902, 0.902, 0.901, 0.9, 0.899, 0.898, 0.897, 0.897, 0.897, 0.897, 0.897, 0.897, 0.896, 0.895, 0.895, 0.894, 0.894, 0.894, 0.894, 0.893, 0.892, 0.892, 0.891, 0.891, 0.89, 0.89, 0.89, 0.89, 0.889, 0.888, 0.887, 0.887, 0.886, 0.886, 0.886, 0.886, 0.886, 0.886, 0.886, 0.886, 0.885, 0.885, 0.884, 0.884, 0.884, 0.883, 0.882, 0.881, 0.88, 0.879, 0.878, 0.878, 0.877, 0.876, 0.876, 0.875, 0.874, 0.874, 0.874, 0.874, 0.874, 0.874, 0.874, 0.874, 0.874, 0.874, 0.873, 0.873, 0.872, 0.872, 0.871, 0.871, 0.87, 0.869, 0.868, 0.868, 0.868, 0.867, 0.866, 0.865, 0.864, 0.864, 0.864, 0.864, 0.864, 0.863, 0.863, 0.863, 0.862, 0.861, 0.861, 0.86, 0.86, 0.86, 0.86, 0.859, 0.859, 0.858, 0.858, 0.858, 0.857, 0.856, 0.855, 0.854, 0.853, 0.852, 0.851, 0.851, 0.851, 0.85, 0.85, 0.85, 0.85, 0.85, 0.85, 0.849, 0.848, 0.847, 0.846, 0.845, 0.844, 0.843, 0.843, 0.842, 0.841, 0.84, 0.839, 0.839, 0.839, 0.838, 0.837, 0.836, 0.836, 0.836, 0.835, 0.834, 0.834, 0.834, 0.834, 0.834, 0.833, 0.832, 0.831, 0.83, 0.83, 0.83, 0.829, 0.828, 0.828, 0.827, 0.826, 0.825, 0.824, 0.824, 0.824, 0.823, 0.822, 0.821, 0.821, 0.82, 0.819, 0.818, 0.818, 0.818, 0.817, 0.816, 0.816, 0.815, 0.815, 0.815, 0.815, 0.815, 0.815, 0.815, 0.814, 0.813, 0.813, 0.812, 0.812, 0.811, 0.81, 0.809, 0.808, 0.808, 0.808, 0.808, 0.807, 0.807, 0.806, 0.805, 0.805, 0.805, 0.804, 0.804, 0.803, 0.802, 0.801, 0.8, 0.799, 0.799, 0.799, 0.798, 0.797, 0.796, 0.795, 0.795, 0.795, 0.795, 0.794, 0.793, 0.793, 0.793, 0.793, 0.792, 0.792, 0.791, 0.79, 0.79, 0.789, 0.789, 0.788, 0.788, 0.787, 0.787, 0.787, 0.787, 0.787, 0.787, 0.786, 0.785, 0.785, 0.785, 0.785, 0.784, 0.784, 0.784, 0.783, 0.782, 0.782, 0.781, 0.78, 0.779, 0.778, 0.777, 0.776, 0.775, 0.774, 0.774, 0.773, 0.772, 0.771, 0.771, 0.771, 0.77, 0.769, 0.768, 0.768, 0.767, 0.766, 0.765, 0.764, 0.763, 0.763, 0.762, 0.762, 0.761, 0.76, 0.76, 0.759, 0.759, 0.759, 0.759, 0.759, 0.758, 0.757, 0.757, 0.756, 0.756, 0.755, 0.754, 0.754, 0.754, 0.753, 0.753, 0.753, 0.752, 0.752, 0.752, 0.752, 0.751, 0.751, 0.75, 0.75, 0.749, 0.749, 0.749, 0.749, 0.749, 0.748, 0.747, 0.746, 0.746, 0.746, 0.745, 0.744, 0.744, 0.743, 0.742, 0.742, 0.742, 0.741, 0.74, 0.74, 0.74, 0.739, 0.738, 0.737, 0.736, 0.735, 0.734, 0.734, 0.733, 0.733, 0.733, 0.732, 0.732, 0.731, 0.731, 0.73, 0.73, 0.73, 0.729, 0.729, 0.729, 0.729, 0.729, 0.728, 0.728, 0.727, 0.727, 0.726, 0.726, 0.726, 0.726, 0.726, 0.725, 0.725, 0.724, 0.723, 0.723, 0.722, 0.721, 0.721, 0.72, 0.72, 0.72, 0.719, 0.719, 0.719, 0.718, 0.718, 0.718, 0.718, 0.718, 0.717, 0.716, 0.715, 0.715, 0.714, 0.713, 0.713, 0.713, 0.713, 0.713, 0.713, 0.712, 0.712, 0.711, 0.71, 0.71, 0.71, 0.709, 0.709, 0.708, 0.708, 0.708, 0.708, 0.707, 0.706, 0.705, 0.705, 0.704, 0.703, 0.703, 0.702, 0.702, 0.701, 0.701, 0.7, 0.699, 0.698, 0.697, 0.697, 0.697, 0.696, 0.695, 0.695, 0.695, 0.695, 0.695, 0.694, 0.693, 0.693, 0.693, 0.692, 0.692, 0.691, 0.69, 0.689, 0.688, 0.687, 0.687, 0.687, 0.686, 0.686, 0.685, 0.684, 0.683, 0.683, 0.683, 0.683, 0.682, 0.682, 0.682, 0.681, 0.681, 0.68, 0.68, 0.679, 0.679, 0.679, 0.679, 0.678, 0.678, 0.678, 0.678, 0.677, 0.677, 0.677, 0.677, 0.677, 0.677, 0.676, 0.676, 0.676, 0.676, 0.676, 0.676, 0.676, 0.675, 0.674, 0.673, 0.673, 0.673, 0.673, 0.672, 0.671, 0.671, 0.671, 0.67, 0.669, 0.669, 0.668, 0.668, 0.668, 0.667, 0.667, 0.666, 0.665, 0.665, 0.664, 0.664, 0.664, 0.664, 0.663, 0.663, 0.662, 0.662, 0.662, 0.661, 0.66, 0.66, 0.659, 0.659, 0.659, 0.659, 0.659, 0.658, 0.657, 0.656, 0.656, 0.656, 0.655, 0.654, 0.654, 0.653, 0.652, 0.651, 0.651, 0.65, 0.649, 0.648, 0.648, 0.648, 0.648, 0.647, 0.646, 0.646, 0.645, 0.645, 0.645, 0.645, 0.645, 0.644, 0.643, 0.643, 0.642, 0.641, 0.641, 0.64, 0.64, 0.639, 0.639, 0.638, 0.638, 0.637, 0.637, 0.636, 0.636, 0.635, 0.635, 0.635, 0.635, 0.634, 0.634, 0.634, 0.633, 0.633, 0.632, 0.631, 0.631, 0.631, 0.631, 0.63, 0.63, 0.63, 0.63, 0.629, 0.629, 0.629, 0.628, 0.627, 0.627, 0.627, 0.627, 0.626, 0.625, 0.625, 0.625, 0.624, 0.623, 0.622, 0.621, 0.621, 0.62, 0.619, 0.618, 0.617, 0.616, 0.615, 0.614, 0.613, 0.613, 0.613, 0.613, 0.612, 0.611, 0.611, 0.61, 0.61, 0.61, 0.61, 0.609, 0.608, 0.607, 0.606, 0.606, 0.605, 0.604, 0.603, 0.603, 0.603, 0.602, 0.601, 0.601, 0.601, 0.601, 0.6, 0.599, 0.599, 0.599, 0.598, 0.598, 0.598, 0.598, 0.597, 0.596, 0.595, 0.595, 0.594, 0.594, 0.594, 0.593, 0.592, 0.591, 0.59, 0.59, 0.59, 0.589, 0.589, 0.588, 0.588, 0.588, 0.588, 0.588, 0.588, 0.587, 0.587, 0.586, 0.585, 0.585, 0.585, 0.585, 0.585, 0.584, 0.584, 0.584, 0.583, 0.582, 0.582, 0.581, 0.581, 0.581, 0.58, 0.579, 0.579, 0.578, 0.578, 0.577, 0.576, 0.575, 0.574, 0.574, 0.574, 0.573, 0.573, 0.573, 0.572, 0.571, 0.57, 0.569, 0.568, 0.567, 0.566, 0.566, 0.566, 0.566, 0.565, 0.565, 0.565, 0.565, 0.564, 0.564, 0.563, 0.563, 0.563, 0.562, 0.561, 0.561, 0.56, 0.559, 0.559, 0.558, 0.558, 0.557, 0.557, 0.557, 0.557, 0.557, 0.557, 0.556, 0.555, 0.555, 0.555, 0.554, 0.554, 0.553, 0.552, 0.552, 0.551, 0.55, 0.55, 0.55, 0.549, 0.549, 0.548, 0.547, 0.547, 0.547, 0.547, 0.547, 0.546, 0.546, 0.545, 0.544, 0.543, 0.543, 0.543, 0.543, 0.543, 0.542, 0.541, 0.541, 0.541, 0.541, 0.54, 0.539, 0.539, 0.538, 0.538, 0.538, 0.537, 0.536, 0.536, 0.536, 0.535, 0.535, 0.534, 0.533, 0.532, 0.532, 0.532, 0.532, 0.531, 0.53, 0.53, 0.529, 0.528, 0.528, 0.527, 0.526, 0.526, 0.525, 0.525, 0.524, 0.523, 0.522, 0.522, 0.521, 0.52, 0.519, 0.519, 0.519, 0.519, 0.518, 0.518, 0.517, 0.516, 0.516, 0.515, 0.515, 0.514, 0.514, 0.513, 0.512, 0.511, 0.511, 0.51, 0.51, 0.509, 0.508, 0.508, 0.507, 0.506, 0.505, 0.504, 0.504, 0.503, 0.503, 0.502, 0.502, 0.502, 0.502, 0.502, 0.502, 0.502, 0.502, 0.502, 0.502, 0.502, 0.502, 0.502, 0.502, 0.502, 0.502, 0.501, 0.5, 0.5, 0.499, 0.498, 0.498, 0.498, 0.497, 0.497, 0.497, 0.497, 0.497, 0.497, 0.497, 0.496, 0.496, 0.496, 0.496, 0.496, 0.495, 0.495, 0.495, 0.495, 0.495, 0.494, 0.494, 0.494, 0.493, 0.492, 0.491, 0.491, 0.49, 0.489, 0.489, 0.488, 0.487, 0.486, 0.486, 0.486, 0.486, 0.485, 0.484, 0.483, 0.483, 0.483, 0.482, 0.482, 0.482, 0.481, 0.48, 0.479, 0.479, 0.478, 0.478, 0.478, 0.478, 0.477, 0.476, 0.476, 0.476, 0.475, 0.474, 0.474, 0.473, 0.472, 0.472, 0.471, 0.47, 0.47, 0.47, 0.47, 0.469, 0.469, 0.468, 0.467, 0.466, 0.466, 0.466, 0.465, 0.465, 0.465, 0.465, 0.465, 0.464, 0.463, 0.463, 0.462, 0.461, 0.46, 0.459, 0.458, 0.457, 0.457, 0.456, 0.455, 0.454, 0.454, 0.454, 0.454, 0.453, 0.452, 0.452, 0.452, 0.451, 0.45, 0.449, 0.448, 0.448, 0.447, 0.446, 0.445, 0.445, 0.445, 0.444, 0.444, 0.443, 0.443, 0.443, 0.443, 0.443, 0.442, 0.441, 0.441, 0.44, 0.44, 0.439, 0.439, 0.439, 0.438, 0.437, 0.436, 0.436, 0.436, 0.435, 0.435, 0.435, 0.435, 0.435, 0.434, 0.433, 0.432, 0.432, 0.432, 0.431, 0.43, 0.43, 0.429, 0.429, 0.428, 0.428, 0.428, 0.427, 0.426, 0.426, 0.425, 0.425, 0.425, 0.424, 0.424, 0.423, 0.422, 0.421, 0.42, 0.42, 0.419, 0.419, 0.419, 0.419, 0.419, 0.418, 0.417, 0.417, 0.417, 0.416, 0.415, 0.414, 0.414, 0.413, 0.412, 0.412, 0.411, 0.41, 0.41, 0.41, 0.409, 0.408, 0.407, 0.406, 0.406, 0.405, 0.405, 0.405, 0.404, 0.404, 0.403, 0.403, 0.403, 0.403, 0.403, 0.403, 0.403, 0.402, 0.401, 0.4, 0.4, 0.4, 0.4, 0.4, 0.4, 0.399, 0.398, 0.398, 0.398, 0.397, 0.397, 0.397, 0.396, 0.395, 0.395, 0.395, 0.395, 0.394, 0.393, 0.393, 0.392, 0.391, 0.39, 0.389, 0.388, 0.388, 0.387, 0.387, 0.386, 0.385, 0.384, 0.383, 0.383, 0.382, 0.382, 0.382, 0.381, 0.381, 0.381, 0.381, 0.38, 0.379, 0.378, 0.377, 0.376, 0.375, 0.374, 0.373, 0.373, 0.373, 0.372, 0.371, 0.371, 0.37, 0.37, 0.37, 0.369, 0.369, 0.368, 0.367, 0.366, 0.365, 0.365, 0.365, 0.364, 0.364, 0.363, 0.363, 0.362, 0.361, 0.361, 0.36, 0.359, 0.359, 0.359, 0.359, 0.359, 0.359, 0.359, 0.358, 0.357, 0.356, 0.356, 0.356, 0.355, 0.354, 0.354, 0.354, 0.354, 0.353, 0.352, 0.351, 0.351, 0.351, 0.351, 0.35, 0.35, 0.35, 0.349, 0.348, 0.348, 0.347, 0.346, 0.345, 0.344, 0.344, 0.344, 0.343, 0.343, 0.343, 0.343, 0.342, 0.341, 0.341, 0.34, 0.339, 0.339, 0.338, 0.338, 0.337, 0.336, 0.336, 0.336, 0.335, 0.334, 0.333, 0.332, 0.331, 0.331, 0.33, 0.33, 0.33, 0.33, 0.33, 0.329, 0.329, 0.329, 0.328, 0.327, 0.326, 0.325, 0.324, 0.324, 0.324, 0.323, 0.323, 0.322, 0.321, 0.32, 0.32, 0.319, 0.318, 0.318, 0.317, 0.317, 0.316, 0.315, 0.315, 0.315, 0.314, 0.313, 0.313, 0.313, 0.312, 0.311, 0.31, 0.31, 0.31, 0.31, 0.309, 0.308, 0.307, 0.306, 0.305, 0.304, 0.303, 0.303, 0.303, 0.302, 0.302, 0.301, 0.3, 0.299, 0.298, 0.298, 0.297, 0.297, 0.296, 0.296, 0.295, 0.295, 0.295, 0.295, 0.295, 0.295, 0.294, 0.293, 0.293, 0.293, 0.293, 0.293, 0.293, 0.293, 0.293, 0.292, 0.292, 0.292, 0.291, 0.29, 0.29, 0.289, 0.289, 0.289, 0.288, 0.287, 0.287, 0.286, 0.285, 0.284, 0.283, 0.283, 0.282, 0.282, 0.282, 0.282, 0.282, 0.281, 0.281, 0.281, 0.28, 0.28, 0.28, 0.279, 0.278, 0.278, 0.277, 0.277, 0.276, 0.275, 0.275, 0.275, 0.274, 0.273, 0.273, 0.272, 0.271, 0.27, 0.269, 0.269, 0.268, 0.267, 0.266, 0.265, 0.265, 0.265, 0.265, 0.265, 0.265, 0.264, 0.263, 0.263, 0.262, 0.261, 0.26, 0.26, 0.259, 0.258, 0.258, 0.257, 0.257, 0.257, 0.257, 0.256, 0.255, 0.254, 0.254, 0.253, 0.253, 0.253, 0.252, 0.251, 0.25, 0.25, 0.25, 0.249, 0.249, 0.248, 0.247, 0.246, 0.245, 0.245, 0.245, 0.244, 0.243, 0.243, 0.242, 0.241, 0.241, 0.24, 0.24, 0.24, 0.24, 0.239, 0.239, 0.239, 0.238, 0.237, 0.237, 0.236, 0.235, 0.235, 0.234, 0.233, 0.232, 0.231, 0.231, 0.23, 0.229, 0.228, 0.228, 0.228, 0.228, 0.228, 0.228, 0.228, 0.227, 0.227, 0.227, 0.227, 0.226, 0.225, 0.225, 0.225, 0.224, 0.224, 0.224, 0.224, 0.223, 0.223, 0.223, 0.223, 0.223, 0.222, 0.222, 0.221, 0.22, 0.219, 0.219, 0.218, 0.218, 0.217, 0.217, 0.216, 0.215, 0.215, 0.215, 0.215, 0.214, 0.213, 0.212, 0.212, 0.212, 0.211, 0.21, 0.21, 0.21, 0.21, 0.209, 0.209, 0.209, 0.209, 0.209, 0.208, 0.208, 0.207, 0.206, 0.205, 0.205, 0.205, 0.205, 0.204, 0.203, 0.203, 0.202, 0.201, 0.201, 0.201, 0.201, 0.201, 0.2, 0.199, 0.198, 0.198, 0.197, 0.196, 0.195, 0.194, 0.194, 0.193, 0.193, 0.193, 0.193, 0.192, 0.191, 0.19, 0.19, 0.19, 0.19, 0.19, 0.189, 0.188, 0.187, 0.187, 0.186, 0.186, 0.185, 0.184, 0.183, 0.183, 0.182, 0.181, 0.181, 0.18, 0.179, 0.179, 0.178, 0.178, 0.178, 0.177, 0.177, 0.177, 0.177, 0.176, 0.176, 0.176, 0.176, 0.176, 0.175, 0.174, 0.173, 0.173, 0.173, 0.172, 0.172, 0.172, 0.172, 0.172, 0.172, 0.172, 0.172, 0.171, 0.17, 0.169, 0.168, 0.168, 0.167, 0.167, 0.166, 0.166, 0.165, 0.165, 0.164, 0.164, 0.164, 0.164, 0.163, 0.163, 0.163, 0.163, 0.163, 0.162, 0.161, 0.16, 0.159, 0.159, 0.159, 0.159, 0.158, 0.158, 0.158, 0.158, 0.157, 0.156, 0.156, 0.156, 0.156, 0.156, 0.156, 0.155, 0.155, 0.155, 0.154, 0.153, 0.152, 0.151, 0.15, 0.15, 0.15, 0.15, 0.15, 0.15, 0.149, 0.149, 0.149, 0.149, 0.148, 0.148, 0.148, 0.147, 0.146, 0.146, 0.145, 0.144, 0.144, 0.143, 0.143, 0.143, 0.142, 0.142, 0.142, 0.141, 0.141, 0.141, 0.14, 0.14, 0.14, 0.139, 0.139, 0.138, 0.137, 0.137, 0.137, 0.136, 0.136, 0.136, 0.136, 0.135, 0.134, 0.133, 0.132, 0.132, 0.131, 0.131, 0.13, 0.13, 0.13, 0.13, 0.129, 0.128, 0.127, 0.126, 0.125, 0.125, 0.125, 0.124, 0.124, 0.124, 0.124, 0.124, 0.123, 0.122, 0.122, 0.121, 0.121, 0.12, 0.119, 0.118, 0.117, 0.117, 0.117, 0.116, 0.116, 0.115, 0.115, 0.114, 0.114, 0.114, 0.114, 0.113, 0.113, 0.112, 0.112, 0.111, 0.11, 0.11, 0.11, 0.109, 0.109, 0.108, 0.107, 0.106, 0.105, 0.104, 0.103, 0.102, 0.101, 0.101, 0.1, 0.099, 0.098, 0.098, 0.097, 0.097, 0.097, 0.096, 0.096, 0.095, 0.094, 0.094, 0.094, 0.093, 0.092, 0.091, 0.091, 0.09, 0.089, 0.088, 0.087, 0.087, 0.087, 0.087, 0.086, 0.085, 0.085, 0.085, 0.085, 0.084, 0.084, 0.083, 0.082, 0.082, 0.082, 0.081, 0.08, 0.08, 0.079, 0.078, 0.077, 0.077, 0.077, 0.076, 0.075, 0.074, 0.074, 0.073, 0.073, 0.072, 0.071, 0.07, 0.069, 0.068, 0.068, 0.067, 0.066, 0.066, 0.066, 0.065, 0.064, 0.064, 0.063, 0.063, 0.063, 0.063, 0.063, 0.063, 0.062, 0.061, 0.061, 0.061, 0.06, 0.06, 0.059, 0.059, 0.058, 0.057, 0.056, 0.056, 0.056, 0.056, 0.056, 0.055, 0.054, 0.054, 0.053, 0.052, 0.051, 0.051, 0.051, 0.051, 0.051, 0.051, 0.05, 0.05, 0.05, 0.049, 0.049, 0.049, 0.048, 0.047, 0.047, 0.046, 0.046, 0.046, 0.046, 0.045, 0.045, 0.045, 0.045, 0.045, 0.044, 0.043, 0.042, 0.041, 0.041, 0.04, 0.039, 0.039, 0.039, 0.039, 0.038, 0.038, 0.037, 0.036, 0.036, 0.035, 0.035, 0.034, 0.033, 0.033, 0.032, 0.032, 0.032, 0.032, 0.032, 0.032, 0.031, 0.03, 0.03, 0.029, 0.029, 0.029, 0.029, 0.028, 0.027, 0.026, 0.025, 0.025, 0.025, 0.024, 0.023, 0.022, 0.022, 0.022, 0.022, 0.022, 0.022, 0.022, 0.022, 0.021, 0.021, 0.021, 0.021, 0.021, 0.02, 0.02, 0.019, 0.018, 0.017, 0.017, 0.016, 0.015, 0.014, 0.014, 0.013, 0.012, 0.012, 0.012, 0.012, 0.012, 0.011, 0.011, 0.011, 0.011, 0.011, 0.01, 0.01, 0.009, 0.008, 0.007, 0.007, 0.007, 0.007, 0.007, 0.007, 0.006, 0.005, 0.004, 0.004, 0.003, 0.002, 0.002, 0.002, 0.001, 0.0], "thresholds": [-2.2286040782928467, -2.186157464981079, -2.18591570854187, -2.174205780029297, -2.167949914932251, -2.164813995361328, -2.1620750427246094, -2.1593196392059326, -2.1555755138397217, -2.1492702960968018, -2.146117687225342, -2.1343207359313965, -2.130129814147949, -2.12196946144104, -2.1219265460968018, -2.1198110580444336, -2.116365671157837, -2.113621473312378, -2.1098361015319824, -2.1085901260375977, -2.106827735900879, -2.106022834777832, -2.102895736694336, -2.1007211208343506, -2.1000804901123047, -2.0974154472351074, -2.097310781478882, -2.09609317779541, -2.0953636169433594, -2.094308376312256, -2.093787670135498, -2.0931153297424316, -2.092613697052002, -2.0925467014312744, -2.091416835784912, -2.0911598205566406, -2.090078592300415, -2.0892162322998047, -2.0892040729522705, -2.0889763832092285, -2.088975191116333, -2.088442087173462, -2.088399887084961, -2.088054656982422, -2.0877745151519775, -2.0876495838165283, -2.0872232913970947, -2.0871145725250244, -2.0852084159851074, -2.0850296020507812, -2.0847020149230957, -2.0845909118652344, -2.083009719848633, -2.082202196121216, -2.0813214778900146, -2.0806570053100586, -2.080137014389038, -2.079753875732422, -2.0796730518341064, -2.0780506134033203, -2.0768463611602783, -2.0760600566864014, -2.0756704807281494, -2.0752170085906982, -2.0748887062072754, -2.0744152069091797, -2.074310541152954, -2.0735690593719482, -2.073491334915161, -2.0729875564575195, -2.0727100372314453, -2.0724070072174072, -2.071969985961914, -2.0712594985961914, -2.069735050201416, -2.068326473236084, -2.068087100982666, -2.0678179264068604, -2.067462921142578, -2.067445993423462, -2.066124200820923, -2.0652883052825928, -2.064814567565918, -2.0645735263824463, -2.064333915710449, -2.0642495155334473, -2.063927412033081, -2.0631837844848633, -2.0627942085266113, -2.0626306533813477, -2.0621280670166016, -2.0620791912078857, -2.061650514602661, -2.06135630607605, -2.061239004135132, -2.060905694961548, -2.0603225231170654, -2.0599710941314697, -2.059623956680298, -2.059504270553589, -2.0585803985595703, -2.058270215988159, -2.057997226715088, -2.057821750640869, -2.057481288909912, -2.057433605194092, -2.0570895671844482, -2.057023048400879, -2.056797742843628, -2.0566060543060303, -2.056084156036377, -2.0558552742004395, -2.0553128719329834, -2.0549073219299316, -2.0548741817474365, -2.0548243522644043, -2.0540943145751953, -2.053402900695801, -2.052234172821045, -2.051964282989502, -2.051844358444214, -2.051581382751465, -2.0510306358337402, -2.0509278774261475, -2.0503220558166504, -2.050250768661499, -2.0501914024353027, -2.0500965118408203, -2.0499703884124756, -2.0494956970214844, -2.0493569374084473, -2.0490856170654297, -2.048967123031616, -2.048598051071167, -2.0482470989227295, -2.04819393157959, -2.0475640296936035, -2.0473625659942627, -2.047276020050049, -2.047207832336426, -2.0470480918884277, -2.04650616645813, -2.0464706420898438, -2.045952081680298, -2.0453436374664307, -2.0452702045440674, -2.0450212955474854, -2.044996738433838, -2.0447354316711426, -2.044677257537842, -2.044180154800415, -2.0439534187316895, -2.042975425720215, -2.0429751873016357, -2.0429201126098633, -2.042530059814453, -2.042517900466919, -2.042466163635254, -2.042276620864868, -2.0421435832977295, -2.0419061183929443, -2.0415854454040527, -2.041508436203003, -2.0413496494293213, -2.0413410663604736, -2.0409886837005615, -2.0409157276153564, -2.040722131729126, -2.0400829315185547, -2.039652109146118, -2.039125680923462, -2.039083242416382, -2.039078950881958, -2.038996458053589, -2.0389769077301025, -2.037858247756958, -2.0373899936676025, -2.03728985786438, -2.0371994972229004, -2.037187337875366, -2.0369975566864014, -2.0369911193847656, -2.0368435382843018, -2.0367002487182617, -2.0365846157073975, -2.0364904403686523, -2.036186933517456, -2.0358989238739014, -2.0358850955963135, -2.0357072353363037, -2.035700798034668, -2.03559947013855, -2.035526990890503, -2.03543758392334, -2.0352516174316406, -2.0352048873901367, -2.035133123397827, -2.0346291065216064, -2.0341134071350098, -2.0336391925811768, -2.0335888862609863, -2.0334012508392334, -2.033348321914673, -2.0331099033355713, -2.032907485961914, -2.0327813625335693, -2.0326180458068848, -2.032459259033203, -2.0322747230529785, -2.0320277214050293, -2.0319302082061768, -2.0318195819854736, -2.0316579341888428, -2.031151533126831, -2.031057119369507, -2.0310070514678955, -2.0309770107269287, -2.0308642387390137, -2.030682325363159, -2.0304036140441895, -2.030224323272705, -2.03019380569458, -2.0300116539001465, -2.0299055576324463, -2.0296378135681152, -2.029568910598755, -2.029463052749634, -2.029336452484131, -2.028972625732422, -2.028449058532715, -2.028409957885742, -2.0283169746398926, -2.0280344486236572, -2.028017997741699, -2.028005838394165, -2.0278711318969727, -2.0278689861297607, -2.027576208114624, -2.027339458465576, -2.0272886753082275, -2.0272231101989746, -2.027132034301758, -2.0265676975250244, -2.0261993408203125, -2.026127576828003, -2.0257062911987305, -2.025692939758301, -2.0256357192993164, -2.0253968238830566, -2.025193214416504, -2.0248095989227295, -2.0238704681396484, -2.023724317550659, -2.0236973762512207, -2.02364182472229, -2.023200035095215, -2.023176908493042, -2.022700548171997, -2.0223515033721924, -2.022228240966797, -2.0216546058654785, -2.021615743637085, -2.0213193893432617, -2.0212514400482178, -2.0211291313171387, -2.021110773086548, -2.020392417907715, -2.0201191902160645, -2.0200278759002686, -2.019871711730957, -2.0198402404785156, -2.019812822341919, -2.0197842121124268, -2.019545078277588, -2.0191147327423096, -2.0190749168395996, -2.0189461708068848, -2.018737554550171, -2.018730878829956, -2.0186524391174316, -2.018381118774414, -2.0178961753845215, -2.017543315887451, -2.017522096633911, -2.0172979831695557, -2.0171689987182617, -2.0168344974517822, -2.016425132751465, -2.0163979530334473, -2.0163331031799316, -2.016261339187622, -2.0161361694335938, -2.0160956382751465, -2.0159034729003906, -2.015636682510376, -2.0152227878570557, -2.0150022506713867, -2.0149595737457275, -2.0149283409118652, -2.0148983001708984, -2.014770746231079, -2.014024496078491, -2.013965368270874, -2.0137574672698975, -2.0136492252349854, -2.013590097427368, -2.0135304927825928, -2.0135152339935303, -2.0133957862854004, -2.013385057449341, -2.013237714767456, -2.01318359375, -2.013057231903076, -2.0130302906036377, -2.0129904747009277, -2.0129330158233643, -2.0126543045043945, -2.012406826019287, -2.0123801231384277, -2.012310743331909, -2.012173652648926, -2.0121493339538574, -2.011803150177002, -2.0117294788360596, -2.0113799571990967, -2.0111501216888428, -2.011005163192749, -2.0108444690704346, -2.010786294937134, -2.0107345581054688, -2.0105435848236084, -2.0104165077209473, -2.0100347995758057, -2.0098814964294434, -2.0096428394317627, -2.009256601333618, -2.009195566177368, -2.0089023113250732, -2.008781671524048, -2.008733034133911, -2.0086679458618164, -2.0086488723754883, -2.008618116378784, -2.0084099769592285, -2.008406162261963, -2.0080080032348633, -2.0077974796295166, -2.007770538330078, -2.0076687335968018, -2.007633686065674, -2.007347345352173, -2.007179021835327, -2.007148265838623, -2.0071358680725098, -2.0070652961730957, -2.0069010257720947, -2.0068931579589844, -2.006762742996216, -2.006748914718628, -2.006556749343872, -2.0065324306488037, -2.0064971446990967, -2.0061748027801514, -2.0058534145355225, -2.005711317062378, -2.005674362182617, -2.0051701068878174, -2.0051605701446533, -2.0051510334014893, -2.004985809326172, -2.0047149658203125, -2.0045204162597656, -2.0044503211975098, -2.004183530807495, -2.004163980484009, -2.004080057144165, -2.0040760040283203, -2.0038437843322754, -2.003774404525757, -2.0032505989074707, -2.0030882358551025, -2.003019332885742, -2.002877950668335, -2.002697706222534, -2.0026609897613525, -2.002614974975586, -2.0025582313537598, -2.002514600753784, -2.002427101135254, -2.0021371841430664, -2.001864433288574, -2.001814603805542, -2.001150131225586, -2.000566005706787, -2.0005264282226562, -2.000469207763672, -2.000404119491577, -2.000401496887207, -2.000343084335327, -2.0003304481506348, -2.000276803970337, -2.0002517700195312, -1.9999678134918213, -1.9998748302459717, -1.9996485710144043, -1.999443531036377, -1.9992083311080933, -1.9984968900680542, -1.9983930587768555, -1.9983375072479248, -1.9982779026031494, -1.9982094764709473, -1.9981929063796997, -1.9981859922409058, -1.9981043338775635, -1.9978108406066895, -1.997728705406189, -1.9977059364318848, -1.997641682624817, -1.9971283674240112, -1.996894121170044, -1.996688723564148, -1.9966591596603394, -1.9960763454437256, -1.9958593845367432, -1.995673656463623, -1.9953892230987549, -1.9952197074890137, -1.9951108694076538, -1.9949194192886353, -1.9947706460952759, -1.9946072101593018, -1.9944654703140259, -1.9942044019699097, -1.9938963651657104, -1.9938942193984985, -1.9937288761138916, -1.9936113357543945, -1.9935853481292725, -1.9935718774795532, -1.9933425188064575, -1.993215799331665, -1.99300217628479, -1.9928669929504395, -1.992796540260315, -1.9927830696105957, -1.9927386045455933, -1.9926986694335938, -1.9926033020019531, -1.9924954175949097, -1.992443561553955, -1.9924379587173462, -1.9924051761627197, -1.9922535419464111, -1.9917675256729126, -1.9916608333587646, -1.9915815591812134, -1.9914474487304688, -1.9914236068725586, -1.9912477731704712, -1.9910956621170044, -1.9910274744033813, -1.9910166263580322, -1.9908193349838257, -1.990604043006897, -1.9903184175491333, -1.9901626110076904, -1.9901537895202637, -1.9899414777755737, -1.9898558855056763, -1.9898462295532227, -1.9897171258926392, -1.9896605014801025, -1.9895302057266235, -1.9895187616348267, -1.9894877672195435, -1.9893174171447754, -1.9892345666885376, -1.9889901876449585, -1.988877296447754, -1.9884881973266602, -1.9884049892425537, -1.988304853439331, -1.9882138967514038, -1.9880452156066895, -1.9879957437515259, -1.9879151582717896, -1.9877114295959473, -1.9874718189239502, -1.9874330759048462, -1.9874091148376465, -1.9873692989349365, -1.986552119255066, -1.9864180088043213, -1.9863781929016113, -1.9858973026275635, -1.9858509302139282, -1.9858365058898926, -1.985783576965332, -1.9856507778167725, -1.9856212139129639, -1.9855782985687256, -1.9854296445846558, -1.9853591918945312, -1.9852303266525269, -1.9852240085601807, -1.9849622249603271, -1.9846267700195312, -1.984392523765564, -1.9843510389328003, -1.9841957092285156, -1.9841675758361816, -1.9841314554214478, -1.9841201305389404, -1.9838298559188843, -1.9837181568145752, -1.9836359024047852, -1.9834487438201904, -1.983438491821289, -1.9833111763000488, -1.983222246170044, -1.9827452898025513, -1.9827415943145752, -1.9826762676239014, -1.982665777206421, -1.9826245307922363, -1.9825520515441895, -1.9825096130371094, -1.982463002204895, -1.9823548793792725, -1.9819127321243286, -1.981878399848938, -1.9818769693374634, -1.9815325736999512, -1.981152057647705, -1.9810678958892822, -1.980985403060913, -1.980948567390442, -1.9808653593063354, -1.9806773662567139, -1.9804699420928955, -1.9801839590072632, -1.9801234006881714, -1.9801150560379028, -1.9800182580947876, -1.9799538850784302, -1.9798420667648315, -1.9798312187194824, -1.9797585010528564, -1.9797359704971313, -1.979496717453003, -1.9794602394104004, -1.9794285297393799, -1.9793763160705566, -1.9792568683624268, -1.9792407751083374, -1.9792205095291138, -1.9791154861450195, -1.97903311252594, -1.9789233207702637, -1.9781016111373901, -1.9779689311981201, -1.9779679775238037, -1.9779621362686157, -1.9779376983642578, -1.977927803993225, -1.977914810180664, -1.9778590202331543, -1.97783362865448, -1.9777730703353882, -1.9775300025939941, -1.977256417274475, -1.977078914642334, -1.977012038230896, -1.9770119190216064, -1.976941466331482, -1.9769253730773926, -1.9768656492233276, -1.9768341779708862, -1.9767647981643677, -1.976731777191162, -1.9766457080841064, -1.9763566255569458, -1.9763532876968384, -1.9761265516281128, -1.976016640663147, -1.9756187200546265, -1.9755041599273682, -1.975184440612793, -1.9751665592193604, -1.9750802516937256, -1.974972128868103, -1.9749031066894531, -1.9748623371124268, -1.974818229675293, -1.9747834205627441, -1.9746302366256714, -1.9745709896087646, -1.9745292663574219, -1.9745084047317505, -1.974347710609436, -1.974147081375122, -1.9740222692489624, -1.9739906787872314, -1.973913311958313, -1.9737827777862549, -1.9736980199813843, -1.9735991954803467, -1.9735865592956543, -1.9733821153640747, -1.9732831716537476, -1.9730275869369507, -1.97299325466156, -1.9728838205337524, -1.972566843032837, -1.9725100994110107, -1.9724903106689453, -1.9723936319351196, -1.9723725318908691, -1.9723478555679321, -1.9720953702926636, -1.9720385074615479, -1.972032904624939, -1.9720220565795898, -1.9717538356781006, -1.971319317817688, -1.9712574481964111, -1.9712433815002441, -1.9712393283843994, -1.97107994556427, -1.9710512161254883, -1.971038818359375, -1.9708842039108276, -1.9708672761917114, -1.9708542823791504, -1.9707539081573486, -1.9705677032470703, -1.970551609992981, -1.9704052209854126, -1.9703192710876465, -1.9702824354171753, -1.970230221748352, -1.97014582157135, -1.970130205154419, -1.9699807167053223, -1.9699314832687378, -1.969785451889038, -1.9697775840759277, -1.9695302248001099, -1.9694870710372925, -1.969409465789795, -1.9691944122314453, -1.9690839052200317, -1.9688351154327393, -1.9688209295272827, -1.968732237815857, -1.9687031507492065, -1.9686778783798218, -1.9685828685760498, -1.968534231185913, -1.9685341119766235, -1.968515396118164, -1.9684579372406006, -1.9682334661483765, -1.9682105779647827, -1.9681391716003418, -1.968101143836975, -1.9680519104003906, -1.9679813385009766, -1.9679622650146484, -1.9679561853408813, -1.9677966833114624, -1.9677555561065674, -1.9676661491394043, -1.9676333665847778, -1.9675121307373047, -1.967448115348816, -1.9674049615859985, -1.9673360586166382, -1.9672443866729736, -1.96700918674469, -1.966975212097168, -1.9669311046600342, -1.9668006896972656, -1.9665533304214478, -1.966414213180542, -1.9660086631774902, -1.9657886028289795, -1.9657026529312134, -1.9655979871749878, -1.9655218124389648, -1.965516209602356, -1.9654055833816528, -1.9653363227844238, -1.96511971950531, -1.9648219347000122, -1.9648196697235107, -1.9647032022476196, -1.964682698249817, -1.9646152257919312, -1.9642215967178345, -1.9641960859298706, -1.9641774892807007, -1.9641666412353516, -1.9639604091644287, -1.963907241821289, -1.963847041130066, -1.963621973991394, -1.9636033773422241, -1.9635355472564697, -1.9635303020477295, -1.9635108709335327, -1.9634803533554077, -1.9634380340576172, -1.963387370109558, -1.9633231163024902, -1.9632409811019897, -1.9631686210632324, -1.9630955457687378, -1.963009238243103, -1.962993860244751, -1.9629610776901245, -1.9629372358322144, -1.9629318714141846, -1.9629089832305908, -1.9628323316574097, -1.9627814292907715, -1.9627519845962524, -1.9627320766448975, -1.962589979171753, -1.9625190496444702, -1.9625054597854614, -1.9624435901641846, -1.962209701538086, -1.9621632099151611, -1.962001919746399, -1.9617483615875244, -1.9617416858673096, -1.9616596698760986, -1.9615824222564697, -1.9613679647445679, -1.9613611698150635, -1.961199164390564, -1.9611965417861938, -1.9610928297042847, -1.9610806703567505, -1.961001992225647, -1.960982084274292, -1.9607725143432617, -1.9607529640197754, -1.9606966972351074, -1.96062171459198, -1.9604374170303345, -1.9602853059768677, -1.9601815938949585, -1.9601716995239258, -1.960077166557312, -1.9599401950836182, -1.9598362445831299, -1.9596918821334839, -1.9595611095428467, -1.9595518112182617, -1.9594600200653076, -1.9594438076019287, -1.9593983888626099, -1.959060788154602, -1.9590606689453125, -1.9590294361114502, -1.9587422609329224, -1.9586101770401, -1.9585705995559692, -1.9585602283477783, -1.9585113525390625, -1.9584739208221436, -1.9584312438964844, -1.9583666324615479, -1.9583169221878052, -1.9582732915878296, -1.957929253578186, -1.9578969478607178, -1.9578208923339844, -1.957808017730713, -1.9575388431549072, -1.9574737548828125, -1.957472562789917, -1.957464337348938, -1.9574223756790161, -1.957418441772461, -1.9573665857315063, -1.957312822341919, -1.9572736024856567, -1.9572328329086304, -1.9571110010147095, -1.9570642709732056, -1.9570428133010864, -1.956978678703308, -1.9567079544067383, -1.9566551446914673, -1.9566370248794556, -1.9564958810806274, -1.9563732147216797, -1.956146001815796, -1.9560160636901855, -1.9559669494628906, -1.9559513330459595, -1.9558576345443726, -1.955795168876648, -1.9557870626449585, -1.9557057619094849, -1.955487608909607, -1.9553778171539307, -1.9550427198410034, -1.9549833536148071, -1.9549694061279297, -1.9547808170318604, -1.9546607732772827, -1.9546492099761963, -1.9546383619308472, -1.9546035528182983, -1.9545737504959106, -1.9543863534927368, -1.9542715549468994, -1.9541305303573608, -1.9540224075317383, -1.9538930654525757, -1.9538359642028809, -1.9538252353668213, -1.9534687995910645, -1.9533143043518066, -1.953144907951355, -1.953128695487976, -1.9530726671218872, -1.9530420303344727, -1.9529463052749634, -1.9528889656066895, -1.9526472091674805, -1.9526333808898926, -1.9524630308151245, -1.9524325132369995, -1.952298641204834, -1.9522067308425903, -1.9521490335464478, -1.9521421194076538, -1.9519834518432617, -1.9519789218902588, -1.9519190788269043, -1.9518002271652222, -1.951781153678894, -1.9516055583953857, -1.9512838125228882, -1.9512056112289429, -1.9511739015579224, -1.9511452913284302, -1.9511221647262573, -1.9510947465896606, -1.9510895013809204, -1.9510101079940796, -1.9509512186050415, -1.950941801071167, -1.950791835784912, -1.9506173133850098, -1.950451135635376, -1.9503967761993408, -1.9503132104873657, -1.9502712488174438, -1.9500011205673218, -1.9499669075012207, -1.9499591588974, -1.949944257736206, -1.9498646259307861, -1.9498218297958374, -1.949726939201355, -1.949722170829773, -1.9495497941970825, -1.949451208114624, -1.9490336179733276, -1.9488433599472046, -1.9486010074615479, -1.948595404624939, -1.9485409259796143, -1.9484719038009644, -1.9484407901763916, -1.9482911825180054, -1.9480656385421753, -1.9479869604110718, -1.9479408264160156, -1.9477695226669312, -1.9476960897445679, -1.9475756883621216, -1.9473583698272705, -1.9469923973083496, -1.946819543838501, -1.946667194366455, -1.9465762376785278, -1.9465595483779907, -1.9465105533599854, -1.9463611841201782, -1.946327567100525, -1.946291208267212, -1.9462907314300537, -1.9462169408798218, -1.9458472728729248, -1.9457565546035767, -1.9457075595855713, -1.9457024335861206, -1.9456862211227417, -1.9456614255905151, -1.9455907344818115, -1.945371389389038, -1.945241093635559, -1.9450404644012451, -1.9449307918548584, -1.9447664022445679, -1.9445760250091553, -1.9445210695266724, -1.944513201713562, -1.944507360458374, -1.944474220275879, -1.944403886795044, -1.9443190097808838, -1.944264531135559, -1.9441734552383423, -1.9441416263580322, -1.9441039562225342, -1.9440410137176514, -1.9440076351165771, -1.943933367729187, -1.9435397386550903, -1.9435009956359863, -1.9434394836425781, -1.9433841705322266, -1.9432330131530762, -1.9431840181350708, -1.9430934190750122, -1.9430633783340454, -1.942970633506775, -1.9429682493209839, -1.942920446395874, -1.9428904056549072, -1.9428298473358154, -1.9428164958953857, -1.9428147077560425, -1.9427977800369263, -1.9426838159561157, -1.942495584487915, -1.9423649311065674, -1.9423326253890991, -1.9422733783721924, -1.9422721862792969, -1.9422491788864136, -1.9422338008880615, -1.9420965909957886, -1.9420850276947021, -1.9418730735778809, -1.9418566226959229, -1.941672444343567, -1.941496729850769, -1.9413937330245972, -1.9413765668869019, -1.9409719705581665, -1.9409531354904175, -1.940872073173523, -1.94081711769104, -1.9407103061676025, -1.9406003952026367, -1.9405977725982666, -1.9404926300048828, -1.940354347229004, -1.9401856660842896, -1.9397532939910889, -1.9397159814834595, -1.939698338508606, -1.9396247863769531, -1.9396083354949951, -1.9395941495895386, -1.9392240047454834, -1.9391034841537476, -1.9390980005264282, -1.9390904903411865, -1.9390512704849243, -1.9390511512756348, -1.9390398263931274, -1.9389351606369019, -1.9389300346374512, -1.9389195442199707, -1.9389179944992065, -1.9389005899429321, -1.9388067722320557, -1.938745141029358, -1.938635230064392, -1.9385546445846558, -1.9383600950241089, -1.9382139444351196, -1.9380998611450195, -1.9380611181259155, -1.9380390644073486, -1.9380288124084473, -1.9379496574401855, -1.937828540802002, -1.937605857849121, -1.937605619430542, -1.9374748468399048, -1.9374645948410034, -1.9373606443405151, -1.9370187520980835, -1.9370074272155762, -1.93696928024292, -1.936964511871338, -1.9368321895599365, -1.9367127418518066, -1.9365817308425903, -1.936462163925171, -1.9360038042068481, -1.9355980157852173, -1.935374140739441, -1.935356616973877, -1.935245394706726, -1.935113549232483, -1.9346436262130737, -1.9346375465393066, -1.9345886707305908, -1.9344521760940552, -1.9344441890716553, -1.9341835975646973, -1.9340952634811401, -1.9340671300888062, -1.933892011642456, -1.933839201927185, -1.9336943626403809, -1.9336239099502563, -1.9334888458251953, -1.9333857297897339, -1.9333853721618652, -1.933373212814331, -1.9333162307739258, -1.9331573247909546, -1.9331490993499756, -1.9330440759658813, -1.9330312013626099, -1.9330238103866577, -1.932424783706665, -1.9324164390563965, -1.9323676824569702, -1.9322912693023682, -1.9322586059570312, -1.93198823928833, -1.9317035675048828, -1.9315440654754639, -1.9314860105514526, -1.931204915046692, -1.9311860799789429, -1.9311226606369019, -1.9308042526245117, -1.9307781457901, -1.9307252168655396, -1.9305280447006226, -1.9304509162902832, -1.930391788482666, -1.9303795099258423, -1.9303390979766846, -1.93016517162323, -1.9300605058670044, -1.9300369024276733, -1.9300258159637451, -1.9299899339675903, -1.9299885034561157, -1.9299005270004272, -1.929869294166565, -1.9297882318496704, -1.9296375513076782, -1.9296250343322754, -1.929590106010437, -1.9295694828033447, -1.9295512437820435, -1.9295501708984375, -1.9294941425323486, -1.9294664859771729, -1.929387092590332, -1.9293767213821411, -1.9292469024658203, -1.9291722774505615, -1.92913818359375, -1.9290615320205688, -1.9289528131484985, -1.9289172887802124, -1.928883671760559, -1.9287948608398438, -1.9287521839141846, -1.9287220239639282, -1.9286270141601562, -1.9284658432006836, -1.9284497499465942, -1.9283374547958374, -1.9283239841461182, -1.9280309677124023, -1.9278430938720703, -1.927808403968811, -1.9277565479278564, -1.927665114402771, -1.9276237487792969, -1.9274706840515137, -1.9274654388427734, -1.9274495840072632, -1.9272676706314087, -1.9272077083587646, -1.927014708518982, -1.9266786575317383, -1.9265036582946777, -1.9263876676559448, -1.926382303237915, -1.9263643026351929, -1.9260380268096924, -1.9259170293807983, -1.925799012184143, -1.9257887601852417, -1.9257689714431763, -1.9256759881973267, -1.925644874572754, -1.9255236387252808, -1.9254354238510132, -1.9253283739089966, -1.9251786470413208, -1.925152063369751, -1.9248900413513184, -1.9248712062835693, -1.9246786832809448, -1.9246337413787842, -1.924479603767395, -1.9244409799575806, -1.9244283437728882, -1.9241551160812378, -1.9240195751190186, -1.9240089654922485, -1.9239554405212402, -1.9238818883895874, -1.9237934350967407, -1.9237717390060425, -1.9236290454864502, -1.9236148595809937, -1.9233431816101074, -1.9232197999954224, -1.9228568077087402, -1.9227185249328613, -1.9226391315460205, -1.9226220846176147, -1.922503113746643, -1.9222570657730103, -1.9222301244735718, -1.9222010374069214, -1.9220023155212402, -1.9219483137130737, -1.9219108819961548, -1.9218181371688843, -1.921813726425171, -1.9217495918273926, -1.921718955039978, -1.921573281288147, -1.9215651750564575, -1.9215534925460815, -1.9215506315231323, -1.9215062856674194, -1.9214677810668945, -1.9214212894439697, -1.921379804611206, -1.9213216304779053, -1.920862078666687, -1.9208160638809204, -1.920740008354187, -1.9205795526504517, -1.92034912109375, -1.9203088283538818, -1.9201996326446533, -1.9200036525726318, -1.9199942350387573, -1.9196151494979858, -1.9195880889892578, -1.9195679426193237, -1.9195314645767212, -1.9193921089172363, -1.9193333387374878, -1.919326663017273, -1.919137954711914, -1.9191153049468994, -1.9189821481704712, -1.9189019203186035, -1.9187536239624023, -1.9187304973602295, -1.9185518026351929, -1.9184596538543701, -1.9182498455047607, -1.9182257652282715, -1.917871356010437, -1.9178208112716675, -1.917752742767334, -1.9176405668258667, -1.9176064729690552, -1.9175658226013184, -1.9175634384155273, -1.9174787998199463, -1.9173990488052368, -1.9173798561096191, -1.9173463582992554, -1.9169809818267822, -1.9165786504745483, -1.9165593385696411, -1.9165488481521606, -1.9165425300598145, -1.9164018630981445, -1.9163763523101807, -1.9163647890090942, -1.9162120819091797, -1.9160877466201782, -1.9160006046295166, -1.9158673286437988, -1.9158040285110474, -1.9157198667526245, -1.9156808853149414, -1.915533423423767, -1.9155240058898926, -1.915493130683899, -1.9151335954666138, -1.9150574207305908, -1.914949655532837, -1.9149196147918701, -1.914857029914856, -1.9148468971252441, -1.9148128032684326, -1.9147614240646362, -1.9145852327346802, -1.9145838022232056, -1.9145511388778687, -1.9144996404647827, -1.9144904613494873, -1.914400339126587, -1.9143460988998413, -1.9142777919769287, -1.9142706394195557, -1.9140973091125488, -1.9140658378601074, -1.9139612913131714, -1.9139094352722168, -1.91388738155365, -1.9138811826705933, -1.9131715297698975, -1.913151741027832, -1.9130535125732422, -1.9129161834716797, -1.9124735593795776, -1.912367343902588, -1.9121289253234863, -1.912068247795105, -1.9119070768356323, -1.9117180109024048, -1.9117107391357422, -1.911630392074585, -1.9115251302719116, -1.9110503196716309, -1.9109909534454346, -1.9109877347946167, -1.9109491109848022, -1.9108226299285889, -1.91060209274292, -1.9105628728866577, -1.9105439186096191, -1.910499095916748, -1.9101364612579346, -1.9100242853164673, -1.9097702503204346, -1.9097346067428589, -1.9097107648849487, -1.909651756286621, -1.9095526933670044, -1.9095442295074463, -1.9095301628112793, -1.90938401222229, -1.9093574285507202, -1.9093017578125, -1.9090285301208496, -1.9090107679367065, -1.9088584184646606, -1.9088473320007324, -1.9088433980941772, -1.9088293313980103, -1.9082986116409302, -1.9081872701644897, -1.908050775527954, -1.9080402851104736, -1.9080162048339844, -1.9080109596252441, -1.9078572988510132, -1.907810926437378, -1.90777587890625, -1.9076603651046753, -1.9075679779052734, -1.9075233936309814, -1.9074593782424927, -1.9074065685272217, -1.907302737236023, -1.9070934057235718, -1.9068089723587036, -1.9066935777664185, -1.9066749811172485, -1.9066306352615356, -1.906595230102539, -1.906497836112976, -1.9063384532928467, -1.9062457084655762, -1.9062007665634155, -1.9060933589935303, -1.9060821533203125, -1.9060701131820679, -1.905932903289795, -1.9058945178985596, -1.905816912651062, -1.9058088064193726, -1.90579354763031, -1.9057284593582153, -1.905648112297058, -1.9055790901184082, -1.9052765369415283, -1.9052294492721558, -1.9051790237426758, -1.9050772190093994, -1.9048881530761719, -1.9048844575881958, -1.9044578075408936, -1.904386281967163, -1.9043490886688232, -1.9043424129486084, -1.9043303728103638, -1.9042309522628784, -1.904184103012085, -1.9039974212646484, -1.9035807847976685, -1.9034247398376465, -1.9033793210983276, -1.9031331539154053, -1.9031319618225098, -1.902966856956482, -1.9029620885849, -1.9028754234313965, -1.9028655290603638, -1.9027690887451172, -1.9027044773101807, -1.902665376663208, -1.9026379585266113, -1.902582049369812, -1.9025205373764038, -1.9023574590682983, -1.9022958278656006, -1.9019176959991455, -1.9018036127090454, -1.90177321434021, -1.901753544807434, -1.901576280593872, -1.901548147201538, -1.9013665914535522, -1.9011168479919434, -1.9005749225616455, -1.9004099369049072, -1.9002453088760376, -1.9001706838607788, -1.9001580476760864, -1.9001359939575195, -1.900073766708374, -1.8999258279800415, -1.8998514413833618, -1.8998500108718872, -1.899735927581787, -1.899506688117981, -1.8994933366775513, -1.8993542194366455, -1.8993383646011353, -1.899262547492981, -1.899194359779358, -1.899046540260315, -1.8989887237548828, -1.8988876342773438, -1.8987138271331787, -1.8986624479293823, -1.8981198072433472, -1.8980385065078735, -1.8980000019073486, -1.8978657722473145, -1.8978506326675415, -1.8977490663528442, -1.89739191532135, -1.8970849514007568, -1.8970746994018555, -1.8969169855117798, -1.8968353271484375, -1.8967571258544922, -1.896672248840332, -1.8965158462524414, -1.8964548110961914, -1.8963452577590942, -1.8962488174438477, -1.895948052406311, -1.8957427740097046, -1.8955119848251343, -1.8953924179077148, -1.8952683210372925, -1.8950127363204956, -1.8949629068374634, -1.894850254058838, -1.894391417503357, -1.8941781520843506, -1.8940919637680054, -1.8938934803009033, -1.8937581777572632, -1.8937329053878784, -1.8935375213623047, -1.8933759927749634, -1.8931750059127808, -1.8929694890975952, -1.8929667472839355, -1.8928643465042114, -1.8927805423736572, -1.892225742340088, -1.8921713829040527, -1.8921136856079102, -1.8919017314910889, -1.8918790817260742, -1.8916963338851929, -1.8914334774017334, -1.8912850618362427, -1.891241192817688, -1.8911024332046509, -1.8909655809402466, -1.8908573389053345, -1.8907872438430786, -1.8907653093338013, -1.8907134532928467, -1.8905999660491943, -1.8905186653137207, -1.8905171155929565, -1.8905103206634521, -1.890079140663147, -1.8900578022003174, -1.8899688720703125, -1.8896911144256592, -1.8896896839141846, -1.8896865844726562, -1.8895337581634521, -1.8893930912017822, -1.889257550239563, -1.8891379833221436, -1.8889946937561035, -1.8889873027801514, -1.8882688283920288, -1.8881787061691284, -1.88798987865448, -1.887726902961731, -1.8876005411148071, -1.8874480724334717, -1.8872228860855103, -1.887001633644104, -1.8868592977523804, -1.8868491649627686, -1.8867734670639038, -1.8863061666488647, -1.886282205581665, -1.885911226272583, -1.8859071731567383, -1.8858027458190918, -1.885480284690857, -1.8854796886444092, -1.8853542804718018, -1.8851063251495361, -1.8848903179168701, -1.884863257408142, -1.8848044872283936, -1.8848012685775757, -1.8847699165344238, -1.8847564458847046, -1.8846404552459717, -1.8844996690750122, -1.8843621015548706, -1.8842389583587646, -1.883489727973938, -1.8834863901138306, -1.8834471702575684, -1.883439064025879, -1.8831110000610352, -1.882790207862854, -1.8827632665634155, -1.8827208280563354, -1.88258957862854, -1.8821067810058594, -1.8819502592086792, -1.8817932605743408, -1.881300926208496, -1.881295919418335, -1.8812755346298218, -1.881169080734253, -1.8811007738113403, -1.8809759616851807, -1.8807737827301025, -1.8806427717208862, -1.8805848360061646, -1.8805304765701294, -1.8800140619277954, -1.8798768520355225, -1.879629373550415, -1.8795965909957886, -1.8793443441390991, -1.8791780471801758, -1.879055142402649, -1.8788970708847046, -1.8788520097732544, -1.878848910331726, -1.8786427974700928, -1.8784452676773071, -1.8783574104309082, -1.8783466815948486, -1.878192663192749, -1.8780698776245117, -1.8779280185699463, -1.8778681755065918, -1.8778458833694458, -1.877738118171692, -1.8777284622192383, -1.8776094913482666, -1.8775612115859985, -1.8774300813674927, -1.8773642778396606, -1.8772742748260498, -1.8772673606872559, -1.8772426843643188, -1.877171277999878, -1.8770413398742676, -1.8769786357879639, -1.876905918121338, -1.87685227394104, -1.87681245803833, -1.8767917156219482, -1.8767449855804443, -1.8765770196914673, -1.8764426708221436, -1.8763673305511475, -1.8763021230697632, -1.876240611076355, -1.876232624053955, -1.8759307861328125, -1.8759227991104126, -1.875731110572815, -1.8756543397903442, -1.8755193948745728, -1.8752003908157349, -1.875120997428894, -1.8749748468399048, -1.8747034072875977, -1.8746505975723267, -1.8746346235275269, -1.8745269775390625, -1.874495029449463, -1.8744733333587646, -1.8744088411331177, -1.8739182949066162, -1.8738138675689697, -1.8737070560455322, -1.8736146688461304, -1.8733805418014526, -1.873348593711853, -1.8731861114501953, -1.872855305671692, -1.8726383447647095, -1.872434139251709, -1.8720073699951172, -1.8717368841171265, -1.8717271089553833, -1.8716778755187988, -1.8715629577636719, -1.8712774515151978, -1.8712388277053833, -1.8710099458694458, -1.870988130569458, -1.8709386587142944, -1.8708306550979614, -1.8708122968673706, -1.8704169988632202, -1.8702855110168457, -1.8701074123382568, -1.870043396949768, -1.869999647140503, -1.8698331117630005, -1.8693928718566895, -1.8693205118179321, -1.869193434715271, -1.8690589666366577, -1.8686439990997314, -1.868496060371399, -1.8672540187835693, -1.8672387599945068, -1.8669712543487549, -1.866746187210083, -1.8665308952331543, -1.8664004802703857, -1.8663684129714966, -1.866365671157837, -1.866342306137085, -1.8662453889846802, -1.8661977052688599, -1.8661967515945435, -1.8661266565322876, -1.8659119606018066, -1.865630030632019, -1.8654652833938599, -1.8654547929763794, -1.8652608394622803, -1.864970326423645, -1.864434838294983, -1.8643698692321777, -1.8643336296081543, -1.864207148551941, -1.8641588687896729, -1.8641151189804077, -1.8640562295913696, -1.8638603687286377, -1.8637422323226929, -1.8636969327926636, -1.8635865449905396, -1.8635122776031494, -1.8633540868759155, -1.8631565570831299, -1.8631056547164917, -1.8630765676498413, -1.8623571395874023, -1.8622952699661255, -1.8622525930404663, -1.8622443675994873, -1.8622159957885742, -1.8621070384979248, -1.861889123916626, -1.8618779182434082, -1.8616995811462402, -1.8616796731948853, -1.861483097076416, -1.8611845970153809, -1.8611255884170532, -1.8609521389007568, -1.8608012199401855, -1.860605001449585, -1.8602544069290161, -1.8601957559585571, -1.8600776195526123, -1.859432578086853, -1.859430193901062, -1.8592554330825806, -1.8590046167373657, -1.8588496446609497, -1.858586072921753, -1.8583827018737793, -1.8581143617630005, -1.8579031229019165, -1.8578925132751465, -1.8574787378311157, -1.8572957515716553, -1.857222080230713, -1.8568947315216064, -1.8568586111068726, -1.8567683696746826, -1.8567405939102173, -1.856701135635376, -1.8566234111785889, -1.8564317226409912, -1.8562994003295898, -1.856086254119873, -1.8556245565414429, -1.855515480041504, -1.8549672365188599, -1.854640245437622, -1.8545104265213013, -1.8542120456695557, -1.8537784814834595, -1.8536005020141602, -1.853290319442749, -1.8532171249389648, -1.853143572807312, -1.8531423807144165, -1.852707028388977, -1.8525384664535522, -1.8522549867630005, -1.8522074222564697, -1.8519362211227417, -1.8516383171081543, -1.8511990308761597, -1.8511958122253418, -1.851083517074585, -1.8509011268615723, -1.8508762121200562, -1.8507168292999268, -1.8506656885147095, -1.850385069847107, -1.850353479385376, -1.850111722946167, -1.850083589553833, -1.849975824356079, -1.8499290943145752, -1.8497345447540283, -1.8492810726165771, -1.8490720987319946, -1.8490103483200073, -1.8484957218170166, -1.8483812808990479, -1.848227620124817, -1.848013997077942, -1.8478630781173706, -1.8476823568344116, -1.847366213798523, -1.8472144603729248, -1.846794843673706, -1.8464479446411133, -1.846377968788147, -1.8462958335876465, -1.8462845087051392, -1.846280574798584, -1.846042275428772, -1.8457896709442139, -1.8457385301589966, -1.8454606533050537, -1.8447693586349487, -1.844222068786621, -1.8438926935195923, -1.8438758850097656, -1.8434480428695679, -1.8428460359573364, -1.842698335647583, -1.8426753282546997, -1.8424739837646484, -1.8423420190811157, -1.8422443866729736, -1.8421471118927002, -1.8419893980026245, -1.8417375087738037, -1.841604232788086, -1.8406413793563843, -1.8404902219772339, -1.840234637260437, -1.8401910066604614, -1.840087652206421, -1.8396471738815308, -1.8394144773483276, -1.8394019603729248, -1.8393821716308594, -1.838688850402832, -1.8385807275772095, -1.838568925857544, -1.8380249738693237, -1.8379504680633545, -1.837890863418579, -1.8378807306289673, -1.8377076387405396, -1.8374338150024414, -1.8373641967773438, -1.8372611999511719, -1.837145447731018, -1.8363420963287354, -1.836011290550232, -1.8360038995742798, -1.836000680923462, -1.835051417350769, -1.8348692655563354, -1.8344861268997192, -1.8344523906707764, -1.8337210416793823, -1.8336074352264404, -1.8335157632827759, -1.8328946828842163, -1.8328015804290771, -1.8327696323394775, -1.8324503898620605, -1.8324447870254517, -1.8322571516036987, -1.8321704864501953, -1.83202064037323, -1.8318965435028076, -1.831186056137085, -1.8311678171157837, -1.8310867547988892, -1.8305447101593018, -1.8304626941680908, -1.8297407627105713, -1.8293911218643188, -1.8292382955551147, -1.8291897773742676, -1.8291550874710083, -1.8291542530059814, -1.8291066884994507, -1.8290561437606812, -1.8289544582366943, -1.8287854194641113, -1.8285287618637085, -1.8285179138183594, -1.8281147480010986, -1.8280785083770752, -1.8277333974838257, -1.8274197578430176, -1.827048897743225, -1.8270152807235718, -1.8269414901733398, -1.8268731832504272, -1.8266186714172363, -1.8265941143035889, -1.8261147737503052, -1.8260674476623535, -1.8260356187820435, -1.8257508277893066, -1.8256001472473145, -1.825549602508545, -1.8253637552261353, -1.825161099433899, -1.8248895406723022, -1.8247040510177612, -1.8246968984603882, -1.824683427810669, -1.8246344327926636, -1.8244690895080566, -1.8236639499664307, -1.8234902620315552, -1.8234150409698486, -1.8231064081192017, -1.8229557275772095, -1.822931170463562, -1.8228464126586914, -1.8225528001785278, -1.822344422340393, -1.822322964668274, -1.8218553066253662, -1.821083426475525, -1.8207675218582153, -1.8204957246780396, -1.8203579187393188, -1.8203455209732056, -1.8201369047164917, -1.8199023008346558, -1.8198786973953247, -1.819507360458374, -1.8193576335906982, -1.8186677694320679, -1.8185062408447266, -1.8183282613754272, -1.8182041645050049, -1.8177016973495483, -1.8176414966583252, -1.8168174028396606, -1.8162956237792969, -1.8162137269973755, -1.8161218166351318, -1.8160980939865112, -1.8160761594772339, -1.8158656358718872, -1.8156895637512207, -1.8155041933059692, -1.8149067163467407, -1.8147962093353271, -1.8140034675598145, -1.8131932020187378, -1.8131322860717773, -1.8128851652145386, -1.8125606775283813, -1.8125485181808472, -1.8120341300964355, -1.811943769454956, -1.8117157220840454, -1.8117014169692993, -1.8116145133972168, -1.811386227607727, -1.8106392621994019, -1.8102225065231323, -1.8102115392684937, -1.810098648071289, -1.8099560737609863, -1.8093209266662598, -1.8089429140090942, -1.808762550354004, -1.808754563331604, -1.8083889484405518, -1.807921051979065, -1.8078477382659912, -1.8074668645858765, -1.807371973991394, -1.8073229789733887, -1.807261347770691, -1.8071976900100708, -1.8069169521331787, -1.8067855834960938, -1.8058936595916748, -1.8046445846557617, -1.803782343864441, -1.8017373085021973, -1.8017302751541138, -1.8014627695083618, -1.801182508468628, -1.8011144399642944, -1.8007850646972656, -1.8007596731185913, -1.8006430864334106, -1.8001492023468018, -1.79938542842865, -1.7989130020141602, -1.7983617782592773, -1.795880913734436, -1.7955052852630615, -1.7947078943252563, -1.794632911682129, -1.7945826053619385, -1.7943860292434692, -1.7942321300506592, -1.7935006618499756, -1.7932863235473633, -1.7924915552139282, -1.7914879322052002, -1.7910549640655518, -1.789578914642334, -1.7880611419677734, -1.7877157926559448, -1.7873659133911133, -1.7865898609161377, -1.7864912748336792, -1.7864803075790405, -1.7855483293533325, -1.7854217290878296, -1.7853007316589355, -1.7840794324874878, -1.7835015058517456, -1.7816001176834106, -1.7804886102676392, -1.7797775268554688, -1.7797521352767944, -1.7792553901672363, -1.7791049480438232, -1.7779189348220825, -1.7777031660079956, -1.7775200605392456, -1.7774925231933594, -1.7752150297164917, -1.7736854553222656, -1.7732340097427368, -1.7728190422058105, -1.7721810340881348, -1.7717639207839966, -1.7715439796447754, -1.771291971206665, -1.7711737155914307, -1.7711504697799683, -1.7703163623809814, -1.7700530290603638, -1.768886923789978, -1.7681375741958618, -1.767802119255066, -1.766891598701477, -1.7660393714904785, -1.7660274505615234, -1.7658621072769165, -1.764938473701477, -1.7644522190093994, -1.7643601894378662, -1.763020396232605, -1.762221097946167, -1.7609912157058716, -1.7605172395706177, -1.7588262557983398, -1.7573093175888062, -1.7564256191253662, -1.754400372505188, -1.7543798685073853, -1.7522251605987549, -1.7508140802383423, -1.7503916025161743, -1.750277042388916, -1.7484886646270752, -1.7460631132125854, -1.7448686361312866, -1.7443065643310547, -1.7430403232574463, -1.7405198812484741, -1.740363597869873, -1.7395447492599487, -1.7374076843261719, -1.7362849712371826, -1.7314525842666626, -1.7276591062545776, -1.7187846899032593, -1.7187395095825195, -1.7169620990753174, -1.7146315574645996, -1.7139763832092285, -1.7084463834762573, -1.706485390663147, -1.7017197608947754, -1.699262022972107, -1.69869065284729, -1.6985052824020386, -1.69275963306427, -1.6634936332702637, -1.64054274559021, -1.6142373085021973]}

==> raw_results/ours_LC_ood.json <==
{"fpr": [0.0, 0.001, 0.009, 0.009, 0.011, 0.011, 0.012, 0.012, 0.013, 0.013, 0.014, 0.014, 0.015, 0.015, 0.017, 0.017, 0.018, 0.018, 0.019, 0.019, 0.02, 0.02, 0.021, 0.021, 0.022, 0.022, 0.023, 0.023, 0.024, 0.024, 0.026, 0.026, 0.027, 0.027, 0.028, 0.028, 0.029, 0.029, 0.03, 0.03, 0.031, 0.031, 0.032, 0.032, 0.034, 0.034, 0.035, 0.035, 0.036, 0.036, 0.037, 0.037, 0.038, 0.038, 0.039, 0.039, 0.04, 0.04, 0.041, 0.041, 0.043, 0.043, 0.044, 0.044, 0.045, 0.045, 0.047, 0.047, 0.048, 0.048, 0.049, 0.049, 0.05, 0.05, 0.054, 0.054, 0.055, 0.055, 0.056, 0.056, 0.057, 0.057, 0.058, 0.058, 0.059, 0.059, 0.06, 0.06, 0.061, 0.061, 0.063, 0.063, 0.064, 0.064, 0.065, 0.065, 0.066, 0.066, 0.067, 0.067, 0.068, 0.068, 0.069, 0.069, 0.07, 0.07, 0.071, 0.071, 0.074, 0.074, 0.075, 0.075, 0.076, 0.076, 0.077, 0.077, 0.079, 0.079, 0.081, 0.081, 0.082, 0.082, 0.083, 0.083, 0.084, 0.084, 0.085, 0.085, 0.086, 0.086, 0.088, 0.088, 0.089, 0.089, 0.09, 0.09, 0.092, 0.092, 0.093, 0.093, 0.094, 0.094, 0.095, 0.095, 0.096, 0.096, 0.099, 0.099, 0.101, 0.101, 0.106, 0.106, 0.109, 0.109, 0.11, 0.11, 0.111, 0.111, 0.112, 0.112, 0.113, 0.113, 0.114, 0.114, 0.115, 0.115, 0.119, 0.119, 0.119, 0.122, 0.122, 0.125, 0.125, 0.126, 0.126, 0.127, 0.127, 0.128, 0.128, 0.13, 0.13, 0.131, 0.131, 0.132, 0.132, 0.133, 0.133, 0.136, 0.136, 0.139, 0.139, 0.141, 0.141, 0.143, 0.143, 0.144, 0.144, 0.145, 0.145, 0.149, 0.149, 0.151, 0.151, 0.153, 0.153, 0.154, 0.154, 0.155, 0.155, 0.156, 0.156, 0.157, 0.157, 0.158, 0.158, 0.161, 0.161, 0.162, 0.162, 0.164, 0.164, 0.165, 0.165, 0.166, 0.166, 0.167, 0.167, 0.168, 0.168, 0.169, 0.17, 0.17, 0.172, 0.172, 0.173, 0.173, 0.175, 0.175, 0.176, 0.176, 0.177, 0.177, 0.182, 0.182, 0.183, 0.183, 0.184, 0.184, 0.185, 0.185, 0.187, 0.187, 0.189, 0.189, 0.19, 0.19, 0.194, 0.194, 0.195, 0.195, 0.196, 0.196, 0.198, 0.198, 0.2, 0.2, 0.201, 0.201, 0.203, 0.203, 0.204, 0.204, 0.206, 0.206, 0.209, 0.209, 0.21, 0.21, 0.211, 0.211, 0.214, 0.214, 0.215, 0.215, 0.216, 0.216, 0.218, 0.218, 0.219, 0.219, 0.22, 0.22, 0.221, 0.221, 0.222, 0.222, 0.227, 0.227, 0.228, 0.228, 0.23, 0.23, 0.231, 0.231, 0.233, 0.233, 0.234, 0.234, 0.237, 0.237, 0.247, 0.247, 0.248, 0.248, 0.25, 0.25, 0.251, 0.251, 0.252, 0.252, 0.258, 0.258, 0.259, 0.259, 0.261, 0.261, 0.262, 0.262, 0.266, 0.266, 0.267, 0.267, 0.268, 0.268, 0.271, 0.271, 0.274, 0.274, 0.275, 0.275, 0.276, 0.276, 0.279, 0.279, 0.28, 0.28, 0.282, 0.282, 0.283, 0.283, 0.285, 0.285, 0.287, 0.287, 0.296, 0.296, 0.298, 0.298, 0.299, 0.299, 0.302, 0.302, 0.303, 0.303, 0.306, 0.306, 0.309, 0.309, 0.31, 0.31, 0.315, 0.315, 0.319, 0.319, 0.324, 0.324, 0.327, 0.327, 0.328, 0.328, 0.33, 0.33, 0.331, 0.331, 0.333, 0.333, 0.335, 0.335, 0.34, 0.34, 0.344, 0.344, 0.345, 0.345, 0.346, 0.346, 0.348, 0.348, 0.35, 0.35, 0.351, 0.351, 0.352, 0.352, 0.353, 0.353, 0.354, 0.354, 0.355, 0.355, 0.357, 0.357, 0.36, 0.36, 0.361, 0.361, 0.365, 0.365, 0.366, 0.366, 0.367, 0.367, 0.369, 0.369, 0.374, 0.374, 0.376, 0.376, 0.378, 0.378, 0.38, 0.38, 0.381, 0.381, 0.383, 0.383, 0.384, 0.384, 0.385, 0.385, 0.389, 0.389, 0.402, 0.402, 0.405, 0.405, 0.41, 0.41, 0.412, 0.412, 0.416, 0.416, 0.417, 0.417, 0.418, 0.418, 0.426, 0.426, 0.427, 0.427, 0.428, 0.428, 0.429, 0.429, 0.43, 0.43, 0.433, 0.433, 0.434, 0.434, 0.435, 0.435, 0.437, 0.437, 0.447, 0.447, 0.452, 0.452, 0.455, 0.455, 0.456, 0.456, 0.459, 0.459, 0.466, 0.466, 0.468, 0.468, 0.473, 0.473, 0.481, 0.481, 0.487, 0.487, 0.489, 0.489, 0.492, 0.492, 0.493, 0.493, 0.494, 0.494, 0.496, 0.496, 0.498, 0.498, 0.499, 0.499, 0.5, 0.5, 0.502, 0.502, 0.505, 0.505, 0.506, 0.506, 0.509, 0.509, 0.514, 0.514, 0.517, 0.517, 0.52, 0.52, 0.522, 0.522, 0.523, 0.523, 0.528, 0.528, 0.53, 0.53, 0.533, 0.533, 0.536, 0.536, 0.538, 0.538, 0.539, 0.539, 0.543, 0.543, 0.544, 0.544, 0.547, 0.547, 0.556, 0.556, 0.56, 0.56, 0.563, 0.563, 0.564, 0.564, 0.565, 0.565, 0.571, 0.571, 0.576, 0.576, 0.577, 0.577, 0.578, 0.578, 0.585, 0.585, 0.589, 0.589, 0.59, 0.59, 0.592, 0.592, 0.596, 0.596, 0.597, 0.597, 0.599, 0.599, 0.604, 0.604, 0.605, 0.605, 0.606, 0.606, 0.608, 0.608, 0.614, 0.614, 0.617, 0.617, 0.619, 0.619, 0.63, 0.63, 0.631, 0.631, 0.633, 0.633, 0.635, 0.635, 0.637, 0.637, 0.639, 0.639, 0.643, 0.643, 0.648, 0.648, 0.654, 0.654, 0.657, 0.657, 0.659, 0.659, 0.66, 0.66, 0.666, 0.666, 0.672, 0.672, 0.673, 0.673, 0.675, 0.675, 0.676, 0.676, 0.678, 0.678, 0.681, 0.681, 0.683, 0.683, 0.687, 0.687, 0.688, 0.688, 0.689, 0.689, 0.691, 0.691, 0.693, 0.693, 0.697, 0.697, 0.698, 0.698, 0.699, 0.699, 0.7, 0.7, 0.702, 0.702, 0.707, 0.707, 0.711, 0.711, 0.72, 0.72, 0.722, 0.722, 0.723, 0.723, 0.724, 0.724, 0.725, 0.725, 0.726, 0.726, 0.727, 0.727, 0.729, 0.729, 0.731, 0.731, 0.732, 0.732, 0.733, 0.733, 0.735, 0.735, 0.739, 0.739, 0.74, 0.74, 0.742, 0.742, 0.746, 0.746, 0.749, 0.749, 0.755, 0.755, 0.757, 0.757, 0.761, 0.761, 0.765, 0.765, 0.77, 0.77, 0.778, 0.778, 0.779, 0.779, 0.784, 0.784, 0.787, 0.787, 0.788, 0.788, 0.79, 0.79, 0.8, 0.8, 0.803, 0.803, 0.813, 0.813, 0.815, 0.815, 0.821, 0.821, 0.826, 0.826, 0.837, 0.837, 0.846, 0.846, 0.847, 0.847, 0.85, 0.85, 0.874, 0.874, 0.885, 0.885, 0.901, 0.901, 0.909, 0.909, 1.0], "tpr": [0.0, 0.0, 0.0, 0.002, 0.002, 0.005, 0.005, 0.01, 0.01, 0.024, 0.024, 0.032, 0.032, 0.041, 0.041, 0.073, 0.073, 0.084, 0.084, 0.11, 0.11, 0.139, 0.139, 0.146, 0.146, 0.159, 0.159, 0.169, 0.169, 0.179, 0.179, 0.183, 0.183, 0.187, 0.187, 0.191, 0.191, 0.196, 0.196, 0.206, 0.206, 0.216, 0.216, 0.217, 0.217, 0.218, 0.218, 0.23, 0.23, 0.232, 0.232, 0.233, 0.233, 0.239, 0.239, 0.242, 0.242, 0.243, 0.243, 0.244, 0.244, 0.25, 0.25, 0.26, 0.26, 0.261, 0.261, 0.262, 0.262, 0.263, 0.263, 0.272, 0.272, 0.274, 0.274, 0.279, 0.279, 0.285, 0.285, 0.311, 0.311, 0.315, 0.315, 0.316, 0.316, 0.323, 0.323, 0.328, 0.328, 0.331, 0.331, 0.334, 0.334, 0.337, 0.337, 0.345, 0.345, 0.351, 0.351, 0.355, 0.355, 0.36, 0.36, 0.371, 0.371, 0.375, 0.375, 0.376, 0.376, 0.378, 0.378, 0.389, 0.389, 0.397, 0.397, 0.4, 0.4, 0.402, 0.402, 0.403, 0.403, 0.405, 0.405, 0.408, 0.408, 0.413, 0.413, 0.417, 0.417, 0.421, 0.421, 0.422, 0.422, 0.424, 0.424, 0.426, 0.426, 0.432, 0.432, 0.434, 0.434, 0.437, 0.437, 0.443, 0.443, 0.455, 0.455, 0.459, 0.459, 0.462, 0.462, 0.463, 0.463, 0.464, 0.464, 0.465, 0.465, 0.466, 0.466, 0.469, 0.469, 0.471, 0.471, 0.482, 0.482, 0.483, 0.483, 0.485, 0.49, 0.49, 0.491, 0.491, 0.498, 0.498, 0.5, 0.5, 0.502, 0.502, 0.503, 0.503, 0.505, 0.505, 0.507, 0.507, 0.51, 0.51, 0.513, 0.513, 0.515, 0.515, 0.519, 0.519, 0.521, 0.521, 0.524, 0.524, 0.529, 0.529, 0.53, 0.53, 0.532, 0.532, 0.535, 0.535, 0.539, 0.539, 0.542, 0.542, 0.545, 0.545, 0.546, 0.546, 0.547, 0.547, 0.551, 0.551, 0.554, 0.554, 0.557, 0.557, 0.559, 0.559, 0.563, 0.563, 0.564, 0.564, 0.568, 0.568, 0.57, 0.571, 0.571, 0.572, 0.572, 0.577, 0.577, 0.58, 0.58, 0.581, 0.581, 0.582, 0.582, 0.584, 0.584, 0.587, 0.587, 0.588, 0.588, 0.595, 0.595, 0.596, 0.596, 0.599, 0.599, 0.602, 0.602, 0.605, 0.605, 0.607, 0.607, 0.609, 0.609, 0.61, 0.61, 0.612, 0.612, 0.614, 0.614, 0.616, 0.616, 0.618, 0.618, 0.619, 0.619, 0.62, 0.62, 0.623, 0.623, 0.624, 0.624, 0.63, 0.63, 0.631, 0.631, 0.632, 0.632, 0.636, 0.636, 0.64, 0.64, 0.643, 0.643, 0.644, 0.644, 0.645, 0.645, 0.646, 0.646, 0.647, 0.647, 0.652, 0.652, 0.653, 0.653, 0.654, 0.654, 0.656, 0.656, 0.658, 0.658, 0.659, 0.659, 0.662, 0.662, 0.666, 0.666, 0.668, 0.668, 0.67, 0.67, 0.671, 0.671, 0.673, 0.673, 0.675, 0.675, 0.676, 0.676, 0.679, 0.679, 0.682, 0.682, 0.685, 0.685, 0.686, 0.686, 0.687, 0.687, 0.688, 0.688, 0.689, 0.689, 0.691, 0.691, 0.692, 0.692, 0.693, 0.693, 0.694, 0.694, 0.695, 0.695, 0.696, 0.696, 0.699, 0.699, 0.7, 0.7, 0.701, 0.701, 0.702, 0.702, 0.705, 0.705, 0.706, 0.706, 0.708, 0.708, 0.71, 0.71, 0.711, 0.711, 0.713, 0.713, 0.714, 0.714, 0.719, 0.719, 0.72, 0.72, 0.722, 0.722, 0.725, 0.725, 0.727, 0.727, 0.731, 0.731, 0.733, 0.733, 0.734, 0.734, 0.735, 0.735, 0.736, 0.736, 0.738, 0.738, 0.741, 0.741, 0.743, 0.743, 0.744, 0.744, 0.745, 0.745, 0.746, 0.746, 0.748, 0.748, 0.749, 0.749, 0.75, 0.75, 0.751, 0.751, 0.752, 0.752, 0.754, 0.754, 0.756, 0.756, 0.758, 0.758, 0.76, 0.76, 0.761, 0.761, 0.762, 0.762, 0.766, 0.766, 0.767, 0.767, 0.768, 0.768, 0.769, 0.769, 0.771, 0.771, 0.772, 0.772, 0.774, 0.774, 0.775, 0.775, 0.777, 0.777, 0.778, 0.778, 0.779, 0.779, 0.781, 0.781, 0.782, 0.782, 0.783, 0.783, 0.785, 0.785, 0.788, 0.788, 0.789, 0.789, 0.79, 0.79, 0.791, 0.791, 0.792, 0.792, 0.793, 0.793, 0.795, 0.795, 0.797, 0.797, 0.798, 0.798, 0.799, 0.799, 0.8, 0.8, 0.801, 0.801, 0.802, 0.802, 0.803, 0.803, 0.804, 0.804, 0.805, 0.805, 0.806, 0.806, 0.81, 0.81, 0.812, 0.812, 0.813, 0.813, 0.815, 0.815, 0.816, 0.816, 0.817, 0.817, 0.818, 0.818, 0.819, 0.819, 0.82, 0.82, 0.821, 0.821, 0.823, 0.823, 0.826, 0.826, 0.827, 0.827, 0.828, 0.828, 0.829, 0.829, 0.831, 0.831, 0.833, 0.833, 0.834, 0.834, 0.835, 0.835, 0.836, 0.836, 0.837, 0.837, 0.839, 0.839, 0.84, 0.84, 0.841, 0.841, 0.842, 0.842, 0.844, 0.844, 0.845, 0.845, 0.847, 0.847, 0.848, 0.848, 0.849, 0.849, 0.85, 0.85, 0.851, 0.851, 0.852, 0.852, 0.855, 0.855, 0.856, 0.856, 0.859, 0.859, 0.86, 0.86, 0.861, 0.861, 0.864, 0.864, 0.865, 0.865, 0.867, 0.867, 0.869, 0.869, 0.87, 0.87, 0.872, 0.872, 0.873, 0.873, 0.874, 0.874, 0.875, 0.875, 0.879, 0.879, 0.88, 0.88, 0.882, 0.882, 0.884, 0.884, 0.885, 0.885, 0.889, 0.889, 0.894, 0.894, 0.895, 0.895, 0.896, 0.896, 0.897, 0.897, 0.899, 0.899, 0.901, 0.901, 0.904, 0.904, 0.905, 0.905, 0.908, 0.908, 0.91, 0.91, 0.911, 0.911, 0.913, 0.913, 0.914, 0.914, 0.916, 0.916, 0.917, 0.917, 0.919, 0.919, 0.921, 0.921, 0.923, 0.923, 0.924, 0.924, 0.925, 0.925, 0.927, 0.927, 0.928, 0.928, 0.932, 0.932, 0.933, 0.933, 0.934, 0.934, 0.936, 0.936, 0.937, 0.937, 0.938, 0.938, 0.939, 0.939, 0.941, 0.941, 0.942, 0.942, 0.943, 0.943, 0.944, 0.944, 0.945, 0.945, 0.946, 0.946, 0.947, 0.947, 0.948, 0.948, 0.949, 0.949, 0.95, 0.95, 0.951, 0.951, 0.954, 0.954, 0.961, 0.961, 0.962, 0.962, 0.966, 0.966, 0.968, 0.968, 0.969, 0.969, 0.97, 0.97, 0.971, 0.971, 0.972, 0.972, 0.974, 0.974, 0.975, 0.975, 0.976, 0.976, 0.978, 0.978, 0.979, 0.979, 0.981, 0.981, 0.982, 0.982, 0.983, 0.983, 0.984, 0.984, 0.985, 0.985, 0.987, 0.987, 0.988, 0.988, 0.989, 0.989, 0.991, 0.991, 0.993, 0.993, 0.994, 0.994, 0.995, 0.995, 0.996, 0.996, 0.997, 0.997, 0.998, 0.998, 0.999, 0.999, 1.0, 1.0], "precision": [0.5238344683080147, 0.5235849056603774, 0.523859465128474, 0.5241343126967472, 0.5244094488188976, 0.5246848739495799, 0.5249605885444035, 0.5252365930599369, 0.5255128879537085, 0.5257894736842105, 0.5255397577672459, 0.5258166491043204, 0.5260938323668951, 0.5263713080168776, 0.5266490765171504, 0.5269271383315733, 0.5272054939249868, 0.5274841437632135, 0.5277630883130618, 0.5280423280423281, 0.5283218634197988, 0.5286016949152542, 0.5288818229994701, 0.5291622481442205, 0.5294429708222812, 0.529723991507431, 0.5300053106744557, 0.5297555791710946, 0.5300372142477405, 0.5303191489361702, 0.5306013837147419, 0.5308839190628328, 0.5311667554608418, 0.5314498933901919, 0.5317333333333333, 0.532017075773746, 0.5323011211959423, 0.5325854700854701, 0.532870122928915, 0.532620320855615, 0.5329052969502408, 0.5331905781584583, 0.533476164970541, 0.5337620578778135, 0.5340482573726542, 0.5343347639484979, 0.534621578099839, 0.5349087003222341, 0.5351961311123052, 0.535483870967742, 0.535771920387305, 0.5360602798708288, 0.5363489499192245, 0.5366379310344828, 0.5369272237196766, 0.5372168284789643, 0.5375067458175931, 0.5377969762419006, 0.5380875202593193, 0.5383783783783784, 0.5386695511087074, 0.538961038961039, 0.5392528424472117, 0.5395449620801733, 0.5392953929539296, 0.539587852494577, 0.539880629408573, 0.5401737242128122, 0.5399239543726235, 0.5402173913043479, 0.5399673735725938, 0.5402611534276387, 0.5405552531301034, 0.5408496732026143, 0.5411444141689373, 0.5414394765539804, 0.5417348608837971, 0.5420305676855895, 0.5423265974877116, 0.5426229508196722, 0.5423728813559322, 0.5421225382932167, 0.5424192665571976, 0.5427163198247535, 0.5430136986301369, 0.5433114035087719, 0.5436094349972572, 0.5439077936333699, 0.5442064799560681, 0.5445054945054945, 0.5448048378229796, 0.5451045104510451, 0.5454045129334067, 0.5451541850220264, 0.5449035812672176, 0.5452039691289967, 0.5455046883618312, 0.5458057395143487, 0.5461071231363888, 0.5464088397790056, 0.5461580983969043, 0.5464601769911505, 0.5467625899280576, 0.5470653377630121, 0.5473684210526316, 0.5476718403547672, 0.547975596228508, 0.5477247502774695, 0.5480288728484175, 0.5483333333333333, 0.548082267926626, 0.5478309232480534, 0.5481357818586533, 0.5484409799554566, 0.5487465181058496, 0.5490523968784838, 0.5493586168432795, 0.5496651785714286, 0.5499720826353992, 0.5502793296089385, 0.5505869200670765, 0.5508948545861297, 0.5506435366536094, 0.5509518477043673, 0.5512605042016807, 0.5515695067264574, 0.5513180033651149, 0.5516273849607183, 0.5519371139809096, 0.552247191011236, 0.552557616638561, 0.5528683914510686, 0.5531795160382668, 0.553490990990991, 0.5538028169014084, 0.5541149943630215, 0.5544275239706712, 0.554176072234763, 0.554488989271598, 0.5548022598870056, 0.5545505935556811, 0.5548642533936652, 0.55461233729485, 0.5543601359003397, 0.5546742209631728, 0.5549886621315193, 0.5553034600113443, 0.5550510783200908, 0.555366269165247, 0.5556818181818182, 0.5559977259806709, 0.5563139931740614, 0.5566306203756403, 0.556378132118451, 0.5561253561253561, 0.556442417331813, 0.5561893896177981, 0.5565068493150684, 0.5568246716162193, 0.5571428571428572, 0.5574614065180102, 0.5577803203661327, 0.5580995993131082, 0.5584192439862543, 0.5587392550143266, 0.5584862385321101, 0.5588066551921974, 0.5591274397244547, 0.55944859276278, 0.5597701149425287, 0.5600920069005175, 0.5598388952819332, 0.5595854922279793, 0.5599078341013825, 0.5602305475504322, 0.5605536332179931, 0.5608770917484132, 0.5606235565819861, 0.560947429231658, 0.5612716763005781, 0.5615962984384038, 0.5619212962962963, 0.561667631731326, 0.5619930475086906, 0.5623188405797102, 0.5620649651972158, 0.5623911781775972, 0.5627177700348432, 0.5630447414294015, 0.5633720930232559, 0.5636998254799301, 0.5640279394644936, 0.5637740244612697, 0.5641025641025641, 0.5644314868804665, 0.5647607934655776, 0.5645067133683596, 0.5642523364485982, 0.5645821157218002, 0.5649122807017544, 0.5652428320655354, 0.5655737704918032, 0.5653192735793791, 0.5650644783118406, 0.5648093841642229, 0.5645539906103286, 0.5648854961832062, 0.5652173913043478, 0.5649617871840094, 0.5652941176470588, 0.5650382577987051, 0.5647820965842167, 0.5645256334708308, 0.5642688679245284, 0.5640117994100295, 0.5637544273907911, 0.5634967513290018, 0.5638297872340425, 0.5641632170313424, 0.5644970414201184, 0.5648312611012434, 0.5645734597156398, 0.5643153526970954, 0.5640569395017794, 0.5643916913946587, 0.5647268408551069, 0.5644682115270351, 0.5648038049940547, 0.5645449137418204, 0.5648809523809524, 0.5646217986896962, 0.564958283671037, 0.5652951699463328, 0.565035799522673, 0.5653731343283582, 0.5657108721624851, 0.5654512851165571, 0.5657894736842105, 0.5655296229802513, 0.5658682634730539, 0.5656081485919713, 0.565947242206235, 0.5656868626274745, 0.5660264105642256, 0.5657657657657658, 0.5661057692307693, 0.565844858689116, 0.5661853188929001, 0.5665261890427453, 0.5662650602409639, 0.566003616636528, 0.5663449939686369, 0.5666867833433916, 0.5670289855072463, 0.5673716012084592, 0.567714631197098, 0.5680580762250453, 0.5684019370460048, 0.5687462144155058, 0.5690909090909091, 0.5688295936931473, 0.5691747572815534, 0.5695203400121432, 0.5698663426488457, 0.5702127659574469, 0.5699513381995134, 0.5702982349360926, 0.5706455542021924, 0.570993296770262, 0.5713414634146341, 0.5716900549115315, 0.5714285714285714, 0.5717776420281002, 0.5721271393643031, 0.5718654434250765, 0.5716034271725826, 0.5719534598897734, 0.5716911764705882, 0.572041692213366, 0.5717791411042945, 0.5721301411909147, 0.5718673218673219, 0.5716041794714198, 0.5713407134071341, 0.571076923076923, 0.5714285714285714, 0.5717806531115218, 0.5721331689272503, 0.5724861196792104, 0.5722222222222222, 0.5725756639901174, 0.572929542645241, 0.5726654298082869, 0.5724009900990099, 0.5727554179566563, 0.5731102850061958, 0.5728456292622442, 0.5732009925558312, 0.5729360645561763, 0.5732919254658385, 0.5730267246737104, 0.5727611940298507, 0.5731176104542626, 0.5734744707347447, 0.5738317757009346, 0.5741895261845387, 0.5739238927011853, 0.5736579275905118, 0.5740162398500936, 0.574375, 0.574108818011257, 0.5738423028785983, 0.5742016280525987, 0.5745614035087719, 0.5749216300940438, 0.5746549560853199, 0.5750156936597615, 0.5753768844221105, 0.5751099937146449, 0.5748427672955975, 0.5752045311516677, 0.5749370277078085, 0.575299306868305, 0.5756620428751577, 0.5753943217665615, 0.5751262626262627, 0.5754895767530006, 0.5752212389380531, 0.5755850727387729, 0.5759493670886076, 0.5763141228625712, 0.5766793409378961, 0.5770450221940393, 0.5774111675126904, 0.5771428571428572, 0.576874205844981, 0.5772409408773045, 0.5776081424936387, 0.5779758115849777, 0.578343949044586, 0.5787125557680051, 0.5790816326530612, 0.5788130185067007, 0.578544061302682, 0.5782747603833865, 0.5786445012787724, 0.5783749200255918, 0.5787451984635084, 0.5791159513132608, 0.5788461538461539, 0.5785760102629891, 0.5783055198973043, 0.5786769428387926, 0.5790488431876607, 0.5794212218649518, 0.5791505791505791, 0.578879587894398, 0.5792525773195877, 0.5796260477111541, 0.58, 0.5803744351194319, 0.5807493540051679, 0.5811247575953459, 0.5808538163001293, 0.5805825242718446, 0.5809585492227979, 0.5813350615683733, 0.5817120622568094, 0.582089552238806, 0.5824675324675325, 0.5821962313190383, 0.5825747724317295, 0.58295380611581, 0.5833333333333334, 0.5837133550488599, 0.5834419817470665, 0.58382257012394, 0.5842036553524804, 0.5839320705421294, 0.5843137254901961, 0.5846958796599084, 0.5844240837696335, 0.5841519318925998, 0.5838794233289646, 0.5836065573770491, 0.5833333333333334, 0.5837163493105713, 0.5840998685939554, 0.5838264299802761, 0.5835526315789473, 0.5832784726793944, 0.5830039525691699, 0.5833882663150955, 0.5837730870712401, 0.5834983498349835, 0.583883751651255, 0.5836087243886319, 0.5833333333333334, 0.5837193911317009, 0.5841059602649007, 0.584493041749503, 0.5848806366047745, 0.5852687458526875, 0.5856573705179283, 0.586046511627907, 0.586436170212766, 0.5868263473053892, 0.5872170439414115, 0.5876082611592272, 0.5873333333333334, 0.5870580386924616, 0.5874499332443258, 0.5878423513694054, 0.5875668449197861, 0.5879598662207358, 0.5883534136546185, 0.5887474882786337, 0.5884718498659517, 0.5881958417169685, 0.5879194630872483, 0.587642713230356, 0.5880376344086021, 0.5884330867518494, 0.5888290713324361, 0.5892255892255892, 0.589622641509434, 0.5900202292650034, 0.5897435897435898, 0.5901417960837272, 0.5905405405405405, 0.59026369168357, 0.5906630581867388, 0.5903859174001355, 0.5907859078590786, 0.5905084745762712, 0.5902306648575305, 0.5906313645621182, 0.5910326086956522, 0.5914343983684568, 0.5918367346938775, 0.5922396187882913, 0.5919618528610354, 0.5923653715064758, 0.5927694406548432, 0.5924914675767918, 0.5922131147540983, 0.592617908407382, 0.5923392612859097, 0.5920602327173169, 0.5924657534246576, 0.592871830020562, 0.593278463648834, 0.5936856554564173, 0.5934065934065934, 0.5938144329896907, 0.594222833562586, 0.5939435650378527, 0.59366391184573, 0.5933838731909028, 0.5937931034482758, 0.5935127674258109, 0.5939226519337016, 0.5943331029716655, 0.5947441217150761, 0.5951557093425606, 0.5948753462603878, 0.5952875952875953, 0.5957004160887656, 0.5961138098542679, 0.5965277777777778, 0.5969423210562891, 0.5973574408901252, 0.5977731384829506, 0.5974930362116991, 0.597212543554007, 0.596931659693166, 0.5973482205163991, 0.5970670391061452, 0.5974842767295597, 0.5972027972027972, 0.5969209237228832, 0.5966386554621849, 0.5970567624386826, 0.5974754558204769, 0.5978947368421053, 0.598314606741573, 0.5987350667603655, 0.5984528832630098, 0.5988740323715693, 0.5992957746478873, 0.5997181113460183, 0.6001410437235543, 0.6005645730416372, 0.6009887005649718, 0.6007067137809188, 0.6011315417256011, 0.6008492569002123, 0.6012747875354107, 0.6009922041105599, 0.601418439716312, 0.6018452803406671, 0.6022727272727273, 0.6019900497512438, 0.6024182076813656, 0.602846975088968, 0.6032763532763533, 0.6037063435495367, 0.6031406138472519, 0.6035714285714285, 0.6040028591851322, 0.6044349070100143, 0.6048675733715104, 0.6053008595988538, 0.6057347670250897, 0.6061692969870875, 0.6066044508255564, 0.6070402298850575, 0.6067577282530554, 0.6071942446043166, 0.6076313894888409, 0.6080691642651297, 0.6077865897620764, 0.6075036075036075, 0.607942238267148, 0.6076589595375722, 0.6080983369486623, 0.6085383502170767, 0.6089790007241129, 0.6094202898550725, 0.6091370558375635, 0.6095791001451378, 0.6092955700798838, 0.6097383720930233, 0.6101818181818182, 0.6098981077147017, 0.6096139839766934, 0.6100583090379009, 0.6105032822757112, 0.6109489051094891, 0.6106647187728269, 0.6111111111111112, 0.6115581565471836, 0.6120058565153733, 0.6117216117216118, 0.6121700879765396, 0.6126192223037418, 0.6123348017621145, 0.6127847171197649, 0.6132352941176471, 0.6136865342163356, 0.614138438880707, 0.6145910095799558, 0.6143067846607669, 0.614760147601476, 0.6144756277695717, 0.614190687361419, 0.6146449704142012, 0.615099925980755, 0.6148148148148148, 0.614529280948851, 0.6149851632047477, 0.615441722345954, 0.6158989598811293, 0.6156133828996283, 0.6160714285714286, 0.616530156366344, 0.61698956780924, 0.6167039522744221, 0.6171641791044776, 0.6176250933532487, 0.6180866965620329, 0.6185489902767389, 0.6190119760479041, 0.6187265917602996, 0.6191904047976012, 0.6196549137284321, 0.6201201201201201, 0.6198347107438017, 0.6195488721804512, 0.6192626034612491, 0.6197289156626506, 0.6194423511680482, 0.6191553544494721, 0.6196226415094339, 0.6200906344410876, 0.6205593348450491, 0.6202723146747352, 0.6207418622255867, 0.6212121212121212, 0.6209249431387415, 0.6213960546282246, 0.6211085801063022, 0.621580547112462, 0.6212927756653992, 0.621765601217656, 0.6222391469916222, 0.6219512195121951, 0.6224256292906178, 0.6229007633587786, 0.6226126814362108, 0.6230886850152905, 0.6228003060443764, 0.622511485451761, 0.6229885057471264, 0.6226993865030674, 0.6231772831926324, 0.6236559139784946, 0.6241352805534205, 0.6238461538461538, 0.6235565819861432, 0.6240369799691834, 0.6245181187355435, 0.6242283950617284, 0.623938223938224, 0.6236476043276662, 0.6233565351894819, 0.6238390092879257, 0.6243222308288149, 0.6248062015503876, 0.6252909231962762, 0.6257763975155279, 0.6262626262626263, 0.6259720062208398, 0.6264591439688716, 0.6269470404984424, 0.627435697583788, 0.6279251170046802, 0.6284153005464481, 0.62890625, 0.6293979671618452, 0.6298904538341158, 0.6296006264682851, 0.6300940438871473, 0.6305882352941177, 0.631083202511774, 0.631578947368421, 0.6320754716981132, 0.6317859952793077, 0.6322834645669292, 0.6327817178881009, 0.6324921135646687, 0.632991318074191, 0.6334913112164297, 0.6339920948616601, 0.634493670886076, 0.6349960411718132, 0.6354992076069731, 0.6360031720856463, 0.6357142857142857, 0.636219221604448, 0.636724960254372, 0.6372315035799523, 0.6369426751592356, 0.6374501992031872, 0.6371610845295056, 0.6376695929768555, 0.6381789137380192, 0.6386890487609912, 0.6384, 0.6389111289031225, 0.6394230769230769, 0.6399358460304732, 0.6404494382022472, 0.6409638554216868, 0.6406752411575563, 0.6411906677393403, 0.6417069243156199, 0.6422240128928284, 0.6427419354838709, 0.6432606941081518, 0.6437802907915994, 0.6443007275666937, 0.6448220064724919, 0.6453441295546559, 0.6458670988654781, 0.6455798864557989, 0.6452922077922078, 0.6458164094232332, 0.6463414634146342, 0.646053702196908, 0.6457654723127035, 0.6462917685411573, 0.6460032626427407, 0.6465306122448979, 0.6462418300653595, 0.6467702371218316, 0.6472995090016367, 0.6478296478296478, 0.6475409836065574, 0.6480721903199343, 0.6477832512315271, 0.6483155299917831, 0.6480263157894737, 0.648559670781893, 0.6482701812191104, 0.6479802143446002, 0.6476897689768977, 0.64822460776218, 0.6479338842975206, 0.6476426799007444, 0.6481788079470199, 0.6487158243579122, 0.6492537313432836, 0.649792531120332, 0.6503322259136213, 0.6508728179551122, 0.651414309484193, 0.6519567027477102, 0.6516666666666666, 0.6522101751459549, 0.6519198664440734, 0.6524644945697577, 0.6521739130434783, 0.6518828451882845, 0.652428810720268, 0.6529756915339481, 0.6535234899328859, 0.6540722082283795, 0.653781512605042, 0.6543313708999159, 0.6548821548821548, 0.6545914069081719, 0.6551433389544689, 0.6556962025316456, 0.65625, 0.6568047337278107, 0.6573604060913706, 0.6570702794242168, 0.6567796610169492, 0.6573367260390162, 0.6578947368421053, 0.6584536958368734, 0.6581632653061225, 0.6587234042553192, 0.6592844974446337, 0.659846547314578, 0.6604095563139932, 0.6609735269000854, 0.6615384615384615, 0.6621043627031651, 0.6626712328767124, 0.6632390745501285, 0.6638078902229846, 0.6643776824034334, 0.6649484536082474, 0.6655202063628547, 0.6652323580034424, 0.664944013781223, 0.6655172413793103, 0.6660914581535806, 0.6666666666666666, 0.6672428694900605, 0.666955017301038, 0.6675324675324675, 0.6672443674176777, 0.6669557675628794, 0.6675347222222222, 0.6672458731537794, 0.6678260869565218, 0.6684073107049608, 0.6681184668989547, 0.6687009590235397, 0.6684118673647469, 0.6689956331877729, 0.6695804195804196, 0.6692913385826772, 0.6690017513134852, 0.6687116564417178, 0.6684210526315789, 0.66900790166813, 0.6695957820738138, 0.6693051890941073, 0.6698943661971831, 0.6704845814977973, 0.6701940035273368, 0.6707855251544572, 0.6713780918727915, 0.671971706454465, 0.672566371681416, 0.6731620903454384, 0.6728723404255319, 0.6725820763087844, 0.6731793960923623, 0.6737777777777778, 0.6734875444839857, 0.6731967943009796, 0.6737967914438503, 0.6735057983942908, 0.6732142857142858, 0.6738159070598749, 0.6735241502683363, 0.6732318710832588, 0.6738351254480287, 0.6744394618834081, 0.6750448833034112, 0.6756513926325247, 0.6753597122302158, 0.675967596759676, 0.6756756756756757, 0.6762849413886384, 0.6768953068592057, 0.6775067750677507, 0.6772151898734177, 0.6778280542986426, 0.6784420289855072, 0.6781504986400725, 0.6787658802177858, 0.6784741144414169, 0.6781818181818182, 0.6787989080982711, 0.6785063752276868, 0.6791248860528715, 0.6788321167883211, 0.6794520547945205, 0.6791590493601463, 0.6797804208600183, 0.6794871794871795, 0.6791934005499541, 0.6798165137614679, 0.6804407713498623, 0.6801470588235294, 0.6798528058877645, 0.6795580110497238, 0.680184331797235, 0.6808118081180812, 0.6805170821791321, 0.6802218114602587, 0.6808510638297872, 0.6805555555555556, 0.6811862835959221, 0.6808905380333952, 0.6815227483751161, 0.6821561338289963, 0.6827906976744186, 0.6834264432029795, 0.6831314072693383, 0.683768656716418, 0.6844070961718021, 0.6850467289719626, 0.6856875584658559, 0.6863295880149812, 0.6860356138706654, 0.6857410881801126, 0.6863849765258216, 0.6870300751879699, 0.6867356538099718, 0.6864406779661016, 0.6861451460885957, 0.6858490566037736, 0.6864966949952785, 0.6871455576559546, 0.6868495742667928, 0.6865530303030303, 0.6872037914691943, 0.6869070208728653, 0.6866096866096866, 0.6863117870722434, 0.686964795432921, 0.6876190476190476, 0.6873212583412774, 0.6870229007633588, 0.6876790830945558, 0.6873804971319312, 0.6880382775119617, 0.6886973180076629, 0.6893576222435283, 0.6890595009596929, 0.6887608069164265, 0.6884615384615385, 0.6881616939364774, 0.6878612716763006, 0.6885245901639344, 0.6891891891891891, 0.6898550724637681, 0.690522243713733, 0.691190706679574, 0.6908914728682171, 0.6915615906886518, 0.6922330097087379, 0.6929057337220602, 0.693579766536965, 0.6932814021421616, 0.6929824561403509, 0.6936585365853658, 0.6943359375, 0.6950146627565983, 0.6956947162426614, 0.6963761018609207, 0.696078431372549, 0.6967615309126595, 0.6964636542239686, 0.696165191740413, 0.6968503937007874, 0.6975369458128079, 0.6982248520710059, 0.6979269496544916, 0.6976284584980237, 0.6983184965380811, 0.699009900990099, 0.6997026759167493, 0.6994047619047619, 0.7000993048659384, 0.6998011928429424, 0.699502487562189, 0.6992031872509961, 0.6999002991026919, 0.7005988023952096, 0.7012987012987013, 0.701, 0.7017017017017017, 0.7014028056112225, 0.7021063189568706, 0.7028112449799196, 0.7025125628140704, 0.7032193158953722, 0.7039274924471299, 0.7046370967741935, 0.7053481331987891, 0.706060606060606, 0.7067745197168858, 0.7074898785425101, 0.7082066869300911, 0.7089249492900609, 0.7086294416243655, 0.7083333333333334, 0.7080366225839267, 0.7087576374745418, 0.709480122324159, 0.7091836734693877, 0.7099080694586313, 0.7106339468302658, 0.7103377686796315, 0.7110655737704918, 0.7107692307692308, 0.7114989733059548, 0.7122302158273381, 0.7119341563786008, 0.7126673532440783, 0.7123711340206186, 0.7131062951496389, 0.7138429752066116, 0.7145811789038262, 0.7142857142857143, 0.7139896373056995, 0.7147302904564315, 0.7144340602284528, 0.7151767151767152, 0.7148803329864725, 0.715625, 0.7163712200208551, 0.7171189979123174, 0.7168234064785789, 0.7175732217573222, 0.7183246073298429, 0.7190775681341719, 0.7187827911857293, 0.7195378151260504, 0.7192429022082019, 0.7189473684210527, 0.7186512118018967, 0.7194092827004219, 0.7191129883843717, 0.718816067653277, 0.7185185185185186, 0.7192796610169492, 0.7200424178154825, 0.7208067940552016, 0.7215727948990436, 0.7212765957446808, 0.7209797657082002, 0.720682302771855, 0.7214514407684098, 0.7211538461538461, 0.7219251336898396, 0.7226980728051392, 0.722400857449089, 0.7221030042918455, 0.7228786251342643, 0.7225806451612903, 0.7222820236813778, 0.7230603448275862, 0.7238403451995685, 0.724622030237581, 0.7254054054054054, 0.7261904761904762, 0.7269772481040087, 0.7266811279826464, 0.7274701411509229, 0.7271739130434782, 0.7268770402611534, 0.7276688453159041, 0.7273718647764449, 0.7270742358078602, 0.7278688524590164, 0.7286652078774617, 0.7283680175246441, 0.7280701754385965, 0.7277716794731065, 0.7274725274725274, 0.7282728272827282, 0.7279735682819384, 0.7276736493936052, 0.7273730684326711, 0.7281767955801105, 0.7289823008849557, 0.7297895902547066, 0.7305986696230599, 0.7314095449500555, 0.7322222222222222, 0.7330367074527252, 0.7338530066815144, 0.7346711259754738, 0.7354910714285714, 0.735195530726257, 0.7360178970917226, 0.7368421052631579, 0.7376681614349776, 0.7373737373737373, 0.7370786516853932, 0.7379077615298087, 0.7376126126126126, 0.7373167981961668, 0.7381489841986456, 0.7389830508474576, 0.7386877828054299, 0.739524348810872, 0.7392290249433107, 0.7400681044267877, 0.740909090909091, 0.7406143344709898, 0.7403189066059226, 0.7400228050171037, 0.7397260273972602, 0.7394285714285714, 0.7402745995423341, 0.7399770904925544, 0.7408256880733946, 0.7416762342135477, 0.7425287356321839, 0.7433831990794016, 0.7442396313364056, 0.7439446366782007, 0.7448036951501155, 0.7445086705202312, 0.7453703703703703, 0.7450753186558516, 0.7459396751740139, 0.7456445993031359, 0.7453488372093023, 0.7450523864959255, 0.745920745920746, 0.7456242707117853, 0.7453271028037384, 0.7450292397660818, 0.7447306791569087, 0.7456037514654161, 0.7464788732394366, 0.7461809635722679, 0.7458823529411764, 0.7455830388692579, 0.7452830188679245, 0.7461629279811098, 0.7458628841607565, 0.7467455621301775, 0.7464454976303317, 0.7473309608540926, 0.7482185273159145, 0.7491082045184304, 0.7488095238095238, 0.7485101311084624, 0.7482100238663485, 0.7479091995221028, 0.7476076555023924, 0.7473053892215569, 0.7482014388489209, 0.7478991596638656, 0.7487980769230769, 0.7484957882069796, 0.7481927710843373, 0.7478890229191797, 0.748792270531401, 0.7496977025392987, 0.7506053268765133, 0.7503030303030302, 0.7512135922330098, 0.7521263669501823, 0.7518248175182481, 0.7527405602923264, 0.7524390243902439, 0.7521367521367521, 0.7530562347188264, 0.7539779681762546, 0.7536764705882353, 0.7533742331288343, 0.7542997542997543, 0.7539975399753998, 0.7536945812807881, 0.7546239210850801, 0.7555555555555555, 0.7552533992583437, 0.754950495049505, 0.7558859975216853, 0.7568238213399504, 0.7565217391304347, 0.7574626865671642, 0.7571606475716065, 0.756857855361596, 0.7578027465667915, 0.7575, 0.7571964956195244, 0.7581453634085213, 0.7590966122961104, 0.7600502512562815, 0.7610062893081762, 0.760705289672544, 0.7604035308953342, 0.76010101010101, 0.7610619469026548, 0.760759493670886, 0.7604562737642585, 0.7601522842639594, 0.761118170266836, 0.7620865139949109, 0.7617834394904459, 0.7614795918367347, 0.7611749680715197, 0.7621483375959079, 0.7631241997439181, 0.7628205128205128, 0.7637997432605905, 0.7634961439588689, 0.7631917631917632, 0.7628865979381443, 0.7625806451612903, 0.7622739018087855, 0.7619663648124192, 0.7616580310880829, 0.7626459143968871, 0.7623376623376623, 0.7633289986996099, 0.7630208333333334, 0.7627118644067796, 0.762402088772846, 0.7633986928104575, 0.7643979057591623, 0.765399737876802, 0.7664041994750657, 0.7674113009198423, 0.7671052631578947, 0.766798418972332, 0.7678100263852242, 0.7675033025099075, 0.7685185185185185, 0.7682119205298014, 0.7692307692307693, 0.7702523240371846, 0.7699468085106383, 0.7696404793608522, 0.7693333333333333, 0.7703604806408545, 0.7700534759358288, 0.7697456492637216, 0.7694369973190348, 0.7691275167785235, 0.7688172043010753, 0.7698519515477793, 0.77088948787062, 0.7705802968960864, 0.7716216216216216, 0.7723577235772358, 0.7720488466757124, 0.7717391304347826, 0.7727891156462585, 0.7724795640326976, 0.772169167803547, 0.7718579234972678, 0.771545827633379, 0.7726027397260274, 0.7722908093278463, 0.7733516483516484, 0.7730398899587345, 0.7727272727272727, 0.7724137931034483, 0.7720994475138122, 0.7731673582295989, 0.7728531855955678, 0.7725381414701803, 0.7736111111111111, 0.7746870653685675, 0.7743732590529248, 0.7740585774058577, 0.7737430167597765, 0.7748251748251749, 0.7745098039215687, 0.7741935483870968, 0.773876404494382, 0.7749648382559775, 0.776056338028169, 0.7771509167842031, 0.7768361581920904, 0.7765205091937766, 0.7762039660056658, 0.775886524822695, 0.7769886363636364, 0.7766714082503556, 0.7777777777777778, 0.7774607703281027, 0.7785714285714286, 0.7782546494992847, 0.7779369627507163, 0.7776183644189383, 0.7787356321839081, 0.7784172661870503, 0.7780979827089337, 0.7777777777777778, 0.7789017341040463, 0.7785817655571635, 0.7782608695652173, 0.7779390420899854, 0.7776162790697675, 0.7787481804949054, 0.7798833819241983, 0.7795620437956204, 0.7792397660818714, 0.7789165446559297, 0.7800586510263929, 0.7812041116005873, 0.7808823529411765, 0.780559646539028, 0.7817109144542773, 0.7828655834564254, 0.7840236686390533, 0.7851851851851852, 0.7848664688427299, 0.7860326894502229, 0.7857142857142857, 0.7853949329359166, 0.7850746268656716, 0.7847533632286996, 0.7844311377245509, 0.7856071964017991, 0.7852852852852853, 0.7849624060150376, 0.7846385542168675, 0.7858220211161387, 0.7870090634441088, 0.7866868381240545, 0.7863636363636364, 0.787556904400607, 0.7887537993920972, 0.7884322678843226, 0.788109756097561, 0.7877862595419848, 0.7874617737003058, 0.7886676875957122, 0.7898773006134969, 0.7910906298003072, 0.7907692307692308, 0.7904468412942989, 0.7916666666666666, 0.7928902627511591, 0.7941176470588235, 0.7937984496124031, 0.7934782608695652, 0.7931570762052877, 0.794392523364486, 0.7940717628705148, 0.79375, 0.7934272300469484, 0.7946708463949843, 0.7943485086342229, 0.7940251572327044, 0.7952755905511811, 0.7949526813880127, 0.7946287519747235, 0.7958860759493671, 0.7971473851030111, 0.7968253968253968, 0.7980922098569158, 0.7977707006369427, 0.7974481658692185, 0.7987220447284346, 0.7984, 0.7980769230769231, 0.7993579454253612, 0.7990353697749196, 0.7987117552334944, 0.7983870967741935, 0.7980613893376414, 0.7977346278317152, 0.7974068071312804, 0.797077922077922, 0.7983739837398374, 0.7996742671009772, 0.800978792822186, 0.8006535947712419, 0.8019639934533551, 0.8032786885245902, 0.8045977011494253, 0.8042763157894737, 0.8039538714991763, 0.8036303630363036, 0.8033057851239669, 0.8029801324503312, 0.8023255813953488, 0.8036605657237936, 0.805, 0.8063439065108514, 0.8076923076923077, 0.8073701842546064, 0.8087248322147651, 0.8084033613445378, 0.8080808080808081, 0.8077571669477235, 0.8074324324324325, 0.8071065989847716, 0.8067796610169492, 0.8064516129032258, 0.8061224489795918, 0.8057921635434412, 0.8054607508532423, 0.8051282051282052, 0.8065068493150684, 0.8061749571183533, 0.8058419243986255, 0.8072289156626506, 0.8068965517241379, 0.8065630397236615, 0.8062283737024222, 0.8076256499133448, 0.8072916666666666, 0.808695652173913, 0.8083623693379791, 0.8097731239092496, 0.8094405594405595, 0.8108581436077058, 0.8122807017543859, 0.8137082601054482, 0.8133802816901409, 0.8148148148148148, 0.8162544169611308, 0.8176991150442477, 0.8191489361702128, 0.8206039076376554, 0.8202846975088968, 0.8199643493761141, 0.8196428571428571, 0.8211091234347049, 0.8225806451612904, 0.822262118491921, 0.8219424460431655, 0.8216216216216217, 0.8212996389891697, 0.8227848101265823, 0.8242753623188406, 0.8257713248638838, 0.8254545454545454, 0.825136612021858, 0.8248175182481752, 0.8244972577696527, 0.8241758241758241, 0.8238532110091743, 0.8235294117647058, 0.8232044198895028, 0.8228782287822878, 0.822550831792976, 0.8222222222222222, 0.8218923933209648, 0.8234200743494424, 0.8230912476722533, 0.8227611940298507, 0.822429906542056, 0.8220973782771536, 0.8217636022514071, 0.8214285714285714, 0.8229755178907722, 0.8226415094339623, 0.8223062381852552, 0.821969696969697, 0.8235294117647058, 0.8231939163498099, 0.8228571428571428, 0.8244274809160306, 0.8240917782026769, 0.8237547892720306, 0.8234165067178503, 0.823076923076923, 0.8227360308285164, 0.8223938223938224, 0.8239845261121856, 0.8255813953488372, 0.8252427184466019, 0.8249027237354085, 0.8265107212475633, 0.826171875, 0.8258317025440313, 0.8274509803921568, 0.8271119842829077, 0.8287401574803149, 0.8303747534516766, 0.8300395256916996, 0.8297029702970297, 0.8293650793650794, 0.8290258449304175, 0.8306772908366534, 0.8303393213572854, 0.83, 0.8296593186372746, 0.8293172690763052, 0.8309859154929577, 0.8306451612903226, 0.8303030303030303, 0.8299595141700404, 0.8296146044624746, 0.8292682926829268, 0.8309572301425662, 0.8306122448979592, 0.8302658486707567, 0.8299180327868853, 0.8316221765913757, 0.831275720164609, 0.8309278350515464, 0.8326446280991735, 0.8322981366459627, 0.8340248962655602, 0.8357588357588358, 0.8354166666666667, 0.8350730688935282, 0.8368200836820083, 0.8385744234800838, 0.8382352941176471, 0.8378947368421052, 0.8375527426160337, 0.8393234672304439, 0.8389830508474576, 0.8386411889596603, 0.8382978723404255, 0.837953091684435, 0.8376068376068376, 0.8372591006423983, 0.8369098712446352, 0.8365591397849462, 0.8383620689655172, 0.838012958963283, 0.8376623376623377, 0.8373101952277657, 0.8369565217391305, 0.8366013071895425, 0.8362445414847162, 0.8358862144420132, 0.8355263157894737, 0.8351648351648352, 0.8348017621145375, 0.8344370860927153, 0.8362831858407079, 0.835920177383592, 0.8355555555555556, 0.8374164810690423, 0.8392857142857143, 0.8411633109619687, 0.8408071748878924, 0.8426966292134831, 0.8423423423423423, 0.8419864559819413, 0.8416289592760181, 0.8412698412698413, 0.8431818181818181, 0.8428246013667426, 0.8424657534246576, 0.8421052631578947, 0.841743119266055, 0.8413793103448276, 0.8410138248847926, 0.8406466512702079, 0.8402777777777778, 0.839907192575406, 0.8395348837209302, 0.8391608391608392, 0.8411214953271028, 0.8407494145199064, 0.8403755868544601, 0.84, 0.839622641509434, 0.8392434988179669, 0.8412322274881516, 0.8408551068883611, 0.8404761904761905, 0.8400954653937948, 0.8397129186602871, 0.841726618705036, 0.8413461538461539, 0.8409638554216867, 0.8405797101449275, 0.8401937046004843, 0.8398058252427184, 0.8394160583941606, 0.8414634146341463, 0.8410757946210269, 0.8406862745098039, 0.8402948402948403, 0.8399014778325123, 0.8395061728395061, 0.8391089108910891, 0.8387096774193549, 0.8383084577114428, 0.8403990024937655, 0.84, 0.8395989974937343, 0.8391959798994975, 0.8413098236775819, 0.8409090909090909, 0.8405063291139241, 0.8401015228426396, 0.8422391857506362, 0.8443877551020408, 0.8439897698209718, 0.8435897435897436, 0.8431876606683805, 0.845360824742268, 0.8449612403100775, 0.844559585492228, 0.8441558441558441, 0.84375, 0.8433420365535248, 0.8455497382198953, 0.8451443569553806, 0.8447368421052631, 0.8443271767810027, 0.843915343915344, 0.843501326259947, 0.8430851063829787, 0.8426666666666667, 0.8449197860962567, 0.8445040214477212, 0.8467741935483871, 0.8463611859838275, 0.845945945945946, 0.8455284552845529, 0.845108695652174, 0.8474114441416893, 0.8469945355191257, 0.8465753424657534, 0.8461538461538461, 0.8457300275482094, 0.8453038674033149, 0.8448753462603878, 0.8444444444444444, 0.8440111420612814, 0.8435754189944135, 0.8431372549019608, 0.8426966292134831, 0.8422535211267606, 0.8418079096045198, 0.8413597733711048, 0.8409090909090909, 0.8404558404558404, 0.84, 0.839541547277937, 0.8390804597701149, 0.8386167146974063, 0.838150289017341, 0.8376811594202899, 0.8372093023255814, 0.8367346938775511, 0.8362573099415205, 0.8357771260997068, 0.8382352941176471, 0.8377581120943953, 0.8372781065088757, 0.8367952522255193, 0.8363095238095238, 0.835820895522388, 0.8353293413173652, 0.8378378378378378, 0.8373493975903614, 0.8368580060422961, 0.8363636363636363, 0.8358662613981763, 0.8353658536585366, 0.8379204892966361, 0.8404907975460123, 0.8430769230769231, 0.845679012345679, 0.8452012383900929, 0.84472049689441, 0.8473520249221184, 0.846875, 0.8463949843260188, 0.8459119496855346, 0.8454258675078864, 0.8449367088607594, 0.8444444444444444, 0.8439490445859873, 0.8434504792332268, 0.842948717948718, 0.8456591639871383, 0.8451612903225807, 0.8478964401294499, 0.8474025974025974, 0.8501628664495114, 0.8529411764705882, 0.8524590163934426, 0.8552631578947368, 0.8547854785478548, 0.8543046357615894, 0.8538205980066446, 0.8533333333333334, 0.8528428093645485, 0.8523489932885906, 0.8518518518518519, 0.8513513513513513, 0.8508474576271187, 0.8503401360544217, 0.8532423208191127, 0.8527397260273972, 0.852233676975945, 0.8517241379310345, 0.8512110726643599, 0.8506944444444444, 0.8501742160278746, 0.8531468531468531, 0.856140350877193, 0.8556338028169014, 0.8586572438162544, 0.8581560283687943, 0.8612099644128114, 0.8607142857142858, 0.8602150537634409, 0.8597122302158273, 0.8628158844765343, 0.8623188405797102, 0.8618181818181818, 0.8613138686131386, 0.8608058608058609, 0.8602941176470589, 0.8597785977859779, 0.8629629629629629, 0.862453531598513, 0.8656716417910447, 0.8651685393258427, 0.8646616541353384, 0.8679245283018868, 0.8674242424242424, 0.8669201520912547, 0.8664122137404581, 0.8659003831417624, 0.8653846153846154, 0.8648648648648649, 0.8643410852713178, 0.8638132295719845, 0.86328125, 0.8627450980392157, 0.8622047244094488, 0.8616600790513834, 0.8650793650793651, 0.8645418326693227, 0.868, 0.8714859437751004, 0.8709677419354839, 0.8744939271255061, 0.8739837398373984, 0.8734693877551021, 0.8729508196721312, 0.8724279835390947, 0.871900826446281, 0.8713692946058091, 0.8708333333333333, 0.8702928870292888, 0.8697478991596639, 0.869198312236287, 0.8728813559322034, 0.8723404255319149, 0.8717948717948718, 0.871244635193133, 0.8706896551724138, 0.8701298701298701, 0.8695652173913043, 0.868995633187773, 0.868421052631579, 0.8678414096916299, 0.8672566371681416, 0.8711111111111111, 0.8705357142857143, 0.8699551569506726, 0.8693693693693694, 0.8687782805429864, 0.8681818181818182, 0.8721461187214612, 0.8715596330275229, 0.8709677419354839, 0.8703703703703703, 0.8697674418604651, 0.8738317757009346, 0.8732394366197183, 0.8726415094339622, 0.8720379146919431, 0.8714285714285714, 0.8755980861244019, 0.875, 0.8743961352657005, 0.8737864077669902, 0.8731707317073171, 0.8774509803921569, 0.8817733990147784, 0.8811881188118812, 0.8805970149253731, 0.88, 0.8793969849246231, 0.8787878787878788, 0.8781725888324873, 0.8775510204081632, 0.8769230769230769, 0.8762886597938144, 0.8756476683937824, 0.8802083333333334, 0.8795811518324608, 0.8789473684210526, 0.8783068783068783, 0.8776595744680851, 0.8770053475935828, 0.8763440860215054, 0.8756756756756757, 0.875, 0.8743169398907104, 0.8736263736263736, 0.8784530386740331, 0.8777777777777778, 0.8770949720670391, 0.8764044943820225, 0.8757062146892656, 0.875, 0.8742857142857143, 0.8735632183908046, 0.8728323699421965, 0.872093023255814, 0.8713450292397661, 0.8705882352941177, 0.8698224852071006, 0.8690476190476191, 0.874251497005988, 0.8734939759036144, 0.8727272727272727, 0.8719512195121951, 0.8711656441717791, 0.8703703703703703, 0.8695652173913043, 0.86875, 0.8742138364779874, 0.8734177215189873, 0.8726114649681529, 0.8717948717948718, 0.8709677419354839, 0.8701298701298701, 0.869281045751634, 0.868421052631579, 0.8675496688741722, 0.8666666666666667, 0.8657718120805369, 0.8648648648648649, 0.8639455782312925, 0.863013698630137, 0.8620689655172413, 0.8611111111111112, 0.8601398601398601, 0.8591549295774648, 0.8581560283687943, 0.8571428571428571, 0.8561151079136691, 0.855072463768116, 0.8540145985401459, 0.8529411764705882, 0.8518518518518519, 0.8507462686567164, 0.849624060150376, 0.8484848484848485, 0.8473282442748091, 0.8461538461538461, 0.8527131782945736, 0.8515625, 0.8503937007874016, 0.8492063492063492, 0.848, 0.8467741935483871, 0.8455284552845529, 0.8442622950819673, 0.8429752066115702, 0.8416666666666667, 0.8403361344537815, 0.8389830508474576, 0.8376068376068376, 0.8362068965517241, 0.8347826086956521, 0.8333333333333334, 0.831858407079646, 0.8303571428571429, 0.8288288288288288, 0.8272727272727273, 0.8256880733944955, 0.8240740740740741, 0.822429906542056, 0.8207547169811321, 0.819047619047619, 0.8173076923076923, 0.8155339805825242, 0.8235294117647058, 0.8217821782178217, 0.82, 0.8181818181818182, 0.8163265306122449, 0.8144329896907216, 0.8125, 0.8105263157894737, 0.8085106382978723, 0.8064516129032258, 0.8043478260869565, 0.8021978021978022, 0.8111111111111111, 0.8089887640449438, 0.8068181818181818, 0.8045977011494253, 0.8023255813953488, 0.8, 0.7976190476190477, 0.7951807228915663, 0.7926829268292683, 0.7901234567901234, 0.7875, 0.7848101265822784, 0.782051282051282, 0.7792207792207793, 0.7763157894736842, 0.7733333333333333, 0.7702702702702703, 0.7671232876712328, 0.7638888888888888, 0.7605633802816901, 0.7571428571428571, 0.7536231884057971, 0.75, 0.746268656716418, 0.7424242424242424, 0.7384615384615385, 0.734375, 0.7301587301587301, 0.7258064516129032, 0.7213114754098361, 0.7166666666666667, 0.711864406779661, 0.7068965517241379, 0.7192982456140351, 0.7321428571428571, 0.7272727272727273, 0.7222222222222222, 0.7169811320754716, 0.7115384615384616, 0.7058823529411765, 0.7, 0.6938775510204082, 0.6875, 0.6808510638297872, 0.6956521739130435, 0.6888888888888889, 0.6818181818181818, 0.6744186046511628, 0.6666666666666666, 0.6585365853658537, 0.65, 0.6410256410256411, 0.631578947368421, 0.6486486486486487, 0.6388888888888888, 0.6285714285714286, 0.6176470588235294, 0.6060606060606061, 0.59375, 0.5806451612903226, 0.5666666666666667, 0.5517241379310345, 0.5357142857142857, 0.5185185185185185, 0.5, 0.48, 0.4583333333333333, 0.43478260869565216, 0.45454545454545453, 0.42857142857142855, 0.4, 0.3684210526315789, 0.3333333333333333, 0.29411764705882354, 0.3125, 0.26666666666666666, 0.21428571428571427, 0.15384615384615385, 0.16666666666666666, 0.18181818181818182, 0.1, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 1.0], "recall": [1.0, 0.999, 0.999, 0.999, 0.999, 0.999, 0.999, 0.999, 0.999, 0.999, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.997, 0.997, 0.997, 0.997, 0.997, 0.997, 0.997, 0.997, 0.997, 0.997, 0.997, 0.997, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.995, 0.995, 0.995, 0.995, 0.994, 0.994, 0.993, 0.993, 0.993, 0.993, 0.993, 0.993, 0.993, 0.993, 0.993, 0.993, 0.992, 0.991, 0.991, 0.991, 0.991, 0.991, 0.991, 0.991, 0.991, 0.991, 0.991, 0.991, 0.991, 0.99, 0.989, 0.989, 0.989, 0.989, 0.989, 0.989, 0.988, 0.988, 0.988, 0.988, 0.988, 0.988, 0.988, 0.987, 0.987, 0.987, 0.986, 0.985, 0.985, 0.985, 0.985, 0.985, 0.985, 0.985, 0.985, 0.985, 0.985, 0.985, 0.984, 0.984, 0.984, 0.984, 0.983, 0.983, 0.983, 0.983, 0.983, 0.983, 0.983, 0.983, 0.983, 0.983, 0.983, 0.982, 0.982, 0.982, 0.981, 0.981, 0.98, 0.979, 0.979, 0.979, 0.979, 0.978, 0.978, 0.978, 0.978, 0.978, 0.978, 0.977, 0.976, 0.976, 0.975, 0.975, 0.975, 0.975, 0.975, 0.975, 0.975, 0.975, 0.975, 0.974, 0.974, 0.974, 0.974, 0.974, 0.974, 0.973, 0.972, 0.972, 0.972, 0.972, 0.972, 0.971, 0.971, 0.971, 0.971, 0.971, 0.97, 0.97, 0.97, 0.969, 0.969, 0.969, 0.969, 0.969, 0.969, 0.969, 0.968, 0.968, 0.968, 0.968, 0.967, 0.966, 0.966, 0.966, 0.966, 0.966, 0.965, 0.964, 0.963, 0.962, 0.962, 0.962, 0.961, 0.961, 0.96, 0.959, 0.958, 0.957, 0.956, 0.955, 0.954, 0.954, 0.954, 0.954, 0.954, 0.953, 0.952, 0.951, 0.951, 0.951, 0.95, 0.95, 0.949, 0.949, 0.948, 0.948, 0.948, 0.947, 0.947, 0.947, 0.946, 0.946, 0.945, 0.945, 0.944, 0.944, 0.943, 0.943, 0.942, 0.942, 0.941, 0.941, 0.941, 0.94, 0.939, 0.939, 0.939, 0.939, 0.939, 0.939, 0.939, 0.939, 0.939, 0.939, 0.938, 0.938, 0.938, 0.938, 0.938, 0.937, 0.937, 0.937, 0.937, 0.937, 0.937, 0.936, 0.936, 0.936, 0.935, 0.934, 0.934, 0.933, 0.933, 0.932, 0.932, 0.931, 0.93, 0.929, 0.928, 0.928, 0.928, 0.928, 0.928, 0.927, 0.927, 0.927, 0.926, 0.925, 0.925, 0.925, 0.924, 0.924, 0.923, 0.923, 0.922, 0.921, 0.921, 0.921, 0.921, 0.921, 0.92, 0.919, 0.919, 0.919, 0.918, 0.917, 0.917, 0.917, 0.917, 0.916, 0.916, 0.916, 0.915, 0.914, 0.914, 0.913, 0.913, 0.913, 0.912, 0.911, 0.911, 0.91, 0.91, 0.91, 0.91, 0.91, 0.91, 0.91, 0.909, 0.908, 0.908, 0.908, 0.908, 0.908, 0.908, 0.908, 0.907, 0.906, 0.905, 0.905, 0.904, 0.904, 0.904, 0.903, 0.902, 0.901, 0.901, 0.901, 0.901, 0.9, 0.899, 0.899, 0.899, 0.899, 0.899, 0.899, 0.899, 0.898, 0.897, 0.897, 0.897, 0.897, 0.897, 0.897, 0.896, 0.896, 0.896, 0.896, 0.896, 0.895, 0.895, 0.895, 0.894, 0.894, 0.894, 0.893, 0.892, 0.891, 0.89, 0.889, 0.889, 0.889, 0.888, 0.887, 0.886, 0.885, 0.885, 0.885, 0.884, 0.884, 0.883, 0.882, 0.882, 0.882, 0.882, 0.882, 0.882, 0.882, 0.882, 0.882, 0.882, 0.882, 0.882, 0.881, 0.88, 0.88, 0.88, 0.879, 0.879, 0.879, 0.879, 0.878, 0.877, 0.876, 0.875, 0.875, 0.875, 0.875, 0.875, 0.875, 0.875, 0.874, 0.874, 0.874, 0.873, 0.873, 0.872, 0.872, 0.871, 0.87, 0.87, 0.87, 0.87, 0.87, 0.87, 0.869, 0.869, 0.869, 0.868, 0.867, 0.867, 0.866, 0.865, 0.865, 0.865, 0.865, 0.865, 0.864, 0.864, 0.864, 0.863, 0.862, 0.861, 0.861, 0.86, 0.86, 0.86, 0.86, 0.86, 0.859, 0.859, 0.859, 0.859, 0.859, 0.859, 0.859, 0.859, 0.858, 0.857, 0.856, 0.856, 0.855, 0.855, 0.854, 0.853, 0.852, 0.852, 0.852, 0.852, 0.852, 0.852, 0.851, 0.851, 0.851, 0.851, 0.851, 0.851, 0.851, 0.85, 0.85, 0.849, 0.849, 0.848, 0.848, 0.848, 0.848, 0.847, 0.847, 0.847, 0.847, 0.847, 0.845, 0.845, 0.845, 0.845, 0.845, 0.845, 0.845, 0.845, 0.845, 0.845, 0.844, 0.844, 0.844, 0.844, 0.843, 0.842, 0.842, 0.841, 0.841, 0.841, 0.841, 0.841, 0.84, 0.84, 0.839, 0.839, 0.839, 0.838, 0.837, 0.837, 0.837, 0.837, 0.836, 0.836, 0.836, 0.836, 0.835, 0.835, 0.835, 0.834, 0.834, 0.834, 0.834, 0.834, 0.834, 0.833, 0.833, 0.832, 0.831, 0.831, 0.831, 0.83, 0.829, 0.829, 0.829, 0.829, 0.828, 0.828, 0.828, 0.828, 0.827, 0.827, 0.827, 0.827, 0.827, 0.827, 0.826, 0.826, 0.826, 0.826, 0.825, 0.824, 0.823, 0.823, 0.822, 0.821, 0.821, 0.821, 0.821, 0.82, 0.82, 0.82, 0.819, 0.819, 0.818, 0.818, 0.817, 0.817, 0.817, 0.816, 0.816, 0.816, 0.815, 0.815, 0.814, 0.813, 0.813, 0.812, 0.812, 0.812, 0.812, 0.811, 0.81, 0.81, 0.81, 0.809, 0.808, 0.807, 0.806, 0.806, 0.806, 0.806, 0.806, 0.806, 0.806, 0.805, 0.805, 0.805, 0.805, 0.805, 0.805, 0.805, 0.805, 0.805, 0.804, 0.804, 0.804, 0.804, 0.804, 0.804, 0.803, 0.803, 0.803, 0.802, 0.802, 0.802, 0.802, 0.802, 0.802, 0.802, 0.802, 0.801, 0.801, 0.801, 0.801, 0.8, 0.8, 0.799, 0.799, 0.799, 0.799, 0.798, 0.798, 0.798, 0.798, 0.798, 0.798, 0.797, 0.797, 0.797, 0.797, 0.797, 0.797, 0.797, 0.797, 0.797, 0.797, 0.797, 0.796, 0.795, 0.795, 0.795, 0.794, 0.793, 0.793, 0.792, 0.792, 0.791, 0.791, 0.791, 0.791, 0.79, 0.79, 0.789, 0.789, 0.788, 0.788, 0.787, 0.786, 0.785, 0.785, 0.784, 0.783, 0.783, 0.783, 0.783, 0.783, 0.783, 0.783, 0.783, 0.783, 0.782, 0.782, 0.781, 0.781, 0.78, 0.779, 0.779, 0.779, 0.779, 0.779, 0.778, 0.778, 0.778, 0.777, 0.777, 0.777, 0.777, 0.777, 0.777, 0.776, 0.775, 0.775, 0.775, 0.775, 0.774, 0.774, 0.774, 0.774, 0.774, 0.774, 0.774, 0.774, 0.774, 0.774, 0.774, 0.774, 0.774, 0.774, 0.773, 0.772, 0.772, 0.772, 0.772, 0.772, 0.771, 0.771, 0.77, 0.769, 0.769, 0.768, 0.768, 0.768, 0.767, 0.767, 0.766, 0.766, 0.766, 0.765, 0.764, 0.763, 0.762, 0.762, 0.762, 0.761, 0.761, 0.761, 0.76, 0.76, 0.76, 0.76, 0.76, 0.76, 0.759, 0.758, 0.758, 0.758, 0.757, 0.756, 0.756, 0.755, 0.754, 0.754, 0.753, 0.752, 0.752, 0.752, 0.752, 0.752, 0.751, 0.751, 0.75, 0.75, 0.75, 0.75, 0.749, 0.749, 0.749, 0.748, 0.748, 0.747, 0.746, 0.746, 0.745, 0.745, 0.744, 0.744, 0.743, 0.743, 0.742, 0.741, 0.741, 0.741, 0.74, 0.739, 0.738, 0.738, 0.738, 0.737, 0.736, 0.736, 0.735, 0.735, 0.734, 0.734, 0.734, 0.734, 0.734, 0.733, 0.733, 0.733, 0.733, 0.733, 0.733, 0.732, 0.731, 0.731, 0.731, 0.73, 0.729, 0.728, 0.727, 0.727, 0.727, 0.726, 0.725, 0.725, 0.724, 0.723, 0.722, 0.722, 0.722, 0.721, 0.72, 0.72, 0.719, 0.719, 0.719, 0.719, 0.718, 0.717, 0.716, 0.715, 0.714, 0.714, 0.714, 0.714, 0.714, 0.714, 0.713, 0.713, 0.713, 0.713, 0.713, 0.712, 0.711, 0.711, 0.711, 0.711, 0.711, 0.711, 0.71, 0.71, 0.709, 0.708, 0.708, 0.708, 0.708, 0.707, 0.706, 0.706, 0.706, 0.706, 0.705, 0.705, 0.704, 0.703, 0.702, 0.702, 0.702, 0.702, 0.701, 0.701, 0.7, 0.7, 0.7, 0.699, 0.699, 0.699, 0.699, 0.699, 0.699, 0.699, 0.699, 0.699, 0.699, 0.698, 0.697, 0.696, 0.696, 0.696, 0.695, 0.695, 0.695, 0.694, 0.694, 0.693, 0.693, 0.693, 0.692, 0.692, 0.691, 0.691, 0.691, 0.691, 0.69, 0.689, 0.689, 0.688, 0.688, 0.687, 0.687, 0.687, 0.687, 0.686, 0.686, 0.686, 0.686, 0.685, 0.685, 0.684, 0.683, 0.682, 0.682, 0.681, 0.68, 0.679, 0.679, 0.679, 0.679, 0.679, 0.678, 0.677, 0.676, 0.676, 0.675, 0.675, 0.675, 0.674, 0.673, 0.673, 0.672, 0.671, 0.671, 0.671, 0.671, 0.671, 0.671, 0.671, 0.67, 0.67, 0.669, 0.668, 0.668, 0.667, 0.666, 0.666, 0.666, 0.665, 0.664, 0.663, 0.662, 0.662, 0.661, 0.66, 0.659, 0.659, 0.659, 0.659, 0.659, 0.659, 0.659, 0.659, 0.659, 0.659, 0.659, 0.658, 0.658, 0.658, 0.658, 0.657, 0.656, 0.656, 0.655, 0.654, 0.654, 0.654, 0.653, 0.653, 0.652, 0.652, 0.652, 0.651, 0.65, 0.649, 0.648, 0.647, 0.647, 0.646, 0.646, 0.646, 0.646, 0.646, 0.646, 0.645, 0.645, 0.644, 0.644, 0.643, 0.643, 0.642, 0.641, 0.64, 0.64, 0.639, 0.638, 0.637, 0.636, 0.636, 0.636, 0.635, 0.634, 0.633, 0.632, 0.632, 0.631, 0.631, 0.63, 0.63, 0.63, 0.63, 0.629, 0.628, 0.627, 0.626, 0.625, 0.624, 0.624, 0.623, 0.623, 0.622, 0.621, 0.62, 0.62, 0.62, 0.62, 0.619, 0.619, 0.619, 0.618, 0.618, 0.617, 0.616, 0.616, 0.616, 0.615, 0.614, 0.614, 0.613, 0.612, 0.612, 0.612, 0.611, 0.61, 0.61, 0.61, 0.609, 0.609, 0.608, 0.607, 0.607, 0.606, 0.605, 0.605, 0.605, 0.605, 0.605, 0.604, 0.603, 0.602, 0.602, 0.601, 0.6, 0.599, 0.599, 0.599, 0.598, 0.597, 0.596, 0.596, 0.596, 0.595, 0.595, 0.594, 0.593, 0.592, 0.591, 0.59, 0.589, 0.588, 0.588, 0.587, 0.587, 0.586, 0.585, 0.584, 0.584, 0.584, 0.584, 0.584, 0.584, 0.583, 0.582, 0.582, 0.581, 0.581, 0.58, 0.58, 0.58, 0.579, 0.578, 0.577, 0.577, 0.576, 0.575, 0.574, 0.573, 0.572, 0.572, 0.572, 0.571, 0.571, 0.57, 0.569, 0.568, 0.568, 0.567, 0.566, 0.565, 0.564, 0.564, 0.563, 0.563, 0.562, 0.561, 0.56, 0.559, 0.559, 0.558, 0.557, 0.557, 0.557, 0.556, 0.555, 0.554, 0.554, 0.553, 0.552, 0.551, 0.551, 0.551, 0.551, 0.55, 0.549, 0.548, 0.547, 0.547, 0.546, 0.546, 0.545, 0.545, 0.544, 0.543, 0.542, 0.542, 0.541, 0.54, 0.539, 0.539, 0.538, 0.537, 0.536, 0.535, 0.535, 0.535, 0.534, 0.533, 0.532, 0.532, 0.532, 0.531, 0.53, 0.53, 0.53, 0.53, 0.53, 0.529, 0.529, 0.528, 0.527, 0.526, 0.525, 0.524, 0.524, 0.523, 0.522, 0.521, 0.521, 0.521, 0.52, 0.519, 0.519, 0.519, 0.518, 0.517, 0.516, 0.515, 0.515, 0.515, 0.515, 0.514, 0.513, 0.513, 0.513, 0.513, 0.512, 0.511, 0.51, 0.51, 0.509, 0.508, 0.507, 0.507, 0.506, 0.505, 0.505, 0.504, 0.503, 0.503, 0.503, 0.502, 0.502, 0.501, 0.5, 0.5, 0.499, 0.498, 0.498, 0.497, 0.496, 0.495, 0.494, 0.493, 0.492, 0.491, 0.491, 0.491, 0.491, 0.49, 0.49, 0.49, 0.49, 0.489, 0.488, 0.487, 0.486, 0.485, 0.483, 0.483, 0.483, 0.483, 0.483, 0.482, 0.482, 0.481, 0.48, 0.479, 0.478, 0.477, 0.476, 0.475, 0.474, 0.473, 0.472, 0.471, 0.471, 0.47, 0.469, 0.469, 0.468, 0.467, 0.466, 0.466, 0.465, 0.465, 0.464, 0.464, 0.463, 0.463, 0.463, 0.463, 0.462, 0.462, 0.462, 0.462, 0.462, 0.462, 0.461, 0.46, 0.459, 0.459, 0.459, 0.458, 0.457, 0.456, 0.455, 0.455, 0.455, 0.455, 0.454, 0.453, 0.452, 0.451, 0.45, 0.449, 0.448, 0.447, 0.446, 0.445, 0.444, 0.443, 0.443, 0.442, 0.441, 0.44, 0.439, 0.438, 0.437, 0.437, 0.436, 0.435, 0.434, 0.434, 0.433, 0.432, 0.432, 0.431, 0.43, 0.429, 0.428, 0.427, 0.426, 0.426, 0.426, 0.425, 0.424, 0.424, 0.423, 0.422, 0.422, 0.421, 0.421, 0.421, 0.42, 0.419, 0.418, 0.417, 0.417, 0.416, 0.415, 0.414, 0.413, 0.413, 0.412, 0.411, 0.41, 0.409, 0.408, 0.408, 0.407, 0.406, 0.405, 0.405, 0.404, 0.403, 0.403, 0.402, 0.402, 0.402, 0.401, 0.4, 0.4, 0.4, 0.399, 0.398, 0.397, 0.397, 0.396, 0.395, 0.394, 0.393, 0.392, 0.391, 0.39, 0.389, 0.389, 0.388, 0.387, 0.386, 0.385, 0.384, 0.383, 0.382, 0.381, 0.38, 0.379, 0.378, 0.378, 0.377, 0.376, 0.376, 0.376, 0.376, 0.375, 0.375, 0.374, 0.373, 0.372, 0.371, 0.371, 0.37, 0.369, 0.368, 0.367, 0.366, 0.365, 0.364, 0.363, 0.362, 0.361, 0.36, 0.36, 0.359, 0.358, 0.357, 0.356, 0.355, 0.355, 0.354, 0.353, 0.352, 0.351, 0.351, 0.35, 0.349, 0.348, 0.347, 0.346, 0.345, 0.345, 0.344, 0.343, 0.342, 0.341, 0.34, 0.339, 0.338, 0.337, 0.337, 0.336, 0.335, 0.334, 0.334, 0.333, 0.332, 0.331, 0.331, 0.331, 0.33, 0.329, 0.328, 0.328, 0.327, 0.326, 0.325, 0.324, 0.323, 0.323, 0.322, 0.321, 0.32, 0.319, 0.318, 0.317, 0.316, 0.316, 0.315, 0.315, 0.314, 0.313, 0.312, 0.311, 0.311, 0.31, 0.309, 0.308, 0.307, 0.306, 0.305, 0.304, 0.303, 0.302, 0.301, 0.3, 0.299, 0.298, 0.297, 0.296, 0.295, 0.294, 0.293, 0.292, 0.291, 0.29, 0.289, 0.288, 0.287, 0.286, 0.285, 0.285, 0.284, 0.283, 0.282, 0.281, 0.28, 0.279, 0.279, 0.278, 0.277, 0.276, 0.275, 0.274, 0.274, 0.274, 0.274, 0.274, 0.273, 0.272, 0.272, 0.271, 0.27, 0.269, 0.268, 0.267, 0.266, 0.265, 0.264, 0.263, 0.263, 0.262, 0.262, 0.261, 0.261, 0.261, 0.26, 0.26, 0.259, 0.258, 0.257, 0.256, 0.255, 0.254, 0.253, 0.252, 0.251, 0.25, 0.25, 0.249, 0.248, 0.247, 0.246, 0.245, 0.244, 0.244, 0.244, 0.243, 0.243, 0.242, 0.242, 0.241, 0.24, 0.239, 0.239, 0.238, 0.237, 0.236, 0.235, 0.234, 0.233, 0.233, 0.232, 0.232, 0.231, 0.23, 0.23, 0.229, 0.228, 0.227, 0.226, 0.225, 0.224, 0.223, 0.222, 0.221, 0.22, 0.219, 0.218, 0.218, 0.217, 0.217, 0.217, 0.216, 0.216, 0.215, 0.214, 0.213, 0.212, 0.211, 0.21, 0.209, 0.208, 0.207, 0.206, 0.206, 0.205, 0.204, 0.203, 0.202, 0.201, 0.2, 0.199, 0.198, 0.197, 0.196, 0.196, 0.195, 0.194, 0.193, 0.192, 0.191, 0.191, 0.19, 0.189, 0.188, 0.187, 0.187, 0.186, 0.185, 0.184, 0.183, 0.183, 0.182, 0.181, 0.18, 0.179, 0.179, 0.179, 0.178, 0.177, 0.176, 0.175, 0.174, 0.173, 0.172, 0.171, 0.17, 0.169, 0.169, 0.168, 0.167, 0.166, 0.165, 0.164, 0.163, 0.162, 0.161, 0.16, 0.159, 0.159, 0.158, 0.157, 0.156, 0.155, 0.154, 0.153, 0.152, 0.151, 0.15, 0.149, 0.148, 0.147, 0.146, 0.146, 0.145, 0.144, 0.143, 0.142, 0.141, 0.14, 0.139, 0.139, 0.138, 0.137, 0.136, 0.135, 0.134, 0.133, 0.132, 0.131, 0.13, 0.129, 0.128, 0.127, 0.126, 0.125, 0.124, 0.123, 0.122, 0.121, 0.12, 0.119, 0.118, 0.117, 0.116, 0.115, 0.114, 0.113, 0.112, 0.111, 0.11, 0.11, 0.109, 0.108, 0.107, 0.106, 0.105, 0.104, 0.103, 0.102, 0.101, 0.1, 0.099, 0.098, 0.097, 0.096, 0.095, 0.094, 0.093, 0.092, 0.091, 0.09, 0.089, 0.088, 0.087, 0.086, 0.085, 0.084, 0.084, 0.083, 0.082, 0.081, 0.08, 0.079, 0.078, 0.077, 0.076, 0.075, 0.074, 0.073, 0.073, 0.072, 0.071, 0.07, 0.069, 0.068, 0.067, 0.066, 0.065, 0.064, 0.063, 0.062, 0.061, 0.06, 0.059, 0.058, 0.057, 0.056, 0.055, 0.054, 0.053, 0.052, 0.051, 0.05, 0.049, 0.048, 0.047, 0.046, 0.045, 0.044, 0.043, 0.042, 0.041, 0.041, 0.041, 0.04, 0.039, 0.038, 0.037, 0.036, 0.035, 0.034, 0.033, 0.032, 0.032, 0.031, 0.03, 0.029, 0.028, 0.027, 0.026, 0.025, 0.024, 0.024, 0.023, 0.022, 0.021, 0.02, 0.019, 0.018, 0.017, 0.016, 0.015, 0.014, 0.013, 0.012, 0.011, 0.01, 0.01, 0.009, 0.008, 0.007, 0.006, 0.005, 0.005, 0.004, 0.003, 0.002, 0.002, 0.002, 0.001, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "thresholds": [0.6599658131599426, 0.6599791646003723, 0.6600067615509033, 0.6600354909896851, 0.6600455641746521, 0.6600806713104248, 0.6601806282997131, 0.660267174243927, 0.660484790802002, 0.660520076751709, 0.6605355739593506, 0.6606367230415344, 0.6607145071029663, 0.6607350707054138, 0.660886287689209, 0.6609682440757751, 0.6611157655715942, 0.6611173748970032, 0.66138756275177, 0.6614682078361511, 0.6615657806396484, 0.6616609692573547, 0.661661684513092, 0.6617332696914673, 0.6617878675460815, 0.6618570685386658, 0.6619149446487427, 0.6623373031616211, 0.6624281406402588, 0.6625760793685913, 0.6627814173698425, 0.6628232002258301, 0.6628636717796326, 0.6629002094268799, 0.6629036664962769, 0.6629489064216614, 0.6629698872566223, 0.6629989743232727, 0.6630064845085144, 0.6630221605300903, 0.6630245447158813, 0.6630442142486572, 0.6630474328994751, 0.663054347038269, 0.663091778755188, 0.6631330847740173, 0.6631445288658142, 0.6631782650947571, 0.6631906628608704, 0.6635306477546692, 0.663547694683075, 0.6635809540748596, 0.6636302471160889, 0.6636846661567688, 0.6637489199638367, 0.6638253331184387, 0.6638374328613281, 0.6638991236686707, 0.6639783382415771, 0.6640554666519165, 0.6642333269119263, 0.664299488067627, 0.6643568873405457, 0.664387047290802, 0.6643974184989929, 0.6643992066383362, 0.6644227504730225, 0.6645066738128662, 0.6645963788032532, 0.6646062135696411, 0.6646097302436829, 0.6646388173103333, 0.6646643877029419, 0.6647214889526367, 0.6647589802742004, 0.6648841500282288, 0.6649190783500671, 0.6649218797683716, 0.6649917364120483, 0.6650416254997253, 0.6651479005813599, 0.6652414202690125, 0.6652588844299316, 0.6653809547424316, 0.6653831601142883, 0.6653939485549927, 0.6654015183448792, 0.6654320955276489, 0.66544109582901, 0.6654893755912781, 0.665492832660675, 0.6654980778694153, 0.6655158996582031, 0.6655831336975098, 0.6655941009521484, 0.6656387448310852, 0.6656520962715149, 0.6657772660255432, 0.6658364534378052, 0.6658912301063538, 0.6658928990364075, 0.6659989356994629, 0.6660557985305786, 0.6661246418952942, 0.6661469340324402, 0.6661823391914368, 0.6661832928657532, 0.6662449240684509, 0.6662582159042358, 0.6663522720336914, 0.6664102077484131, 0.6664814352989197, 0.6666565537452698, 0.6668190360069275, 0.6668193936347961, 0.6668267846107483, 0.6668316125869751, 0.6668376922607422, 0.6668525338172913, 0.6669127941131592, 0.6670860648155212, 0.6671035885810852, 0.667107343673706, 0.6671714782714844, 0.6671744585037231, 0.6671885251998901, 0.6672429442405701, 0.6672583818435669, 0.6672794222831726, 0.6673317551612854, 0.6673425436019897, 0.6675471663475037, 0.6675626635551453, 0.6676226854324341, 0.6678045392036438, 0.667839765548706, 0.6678480505943298, 0.6679173111915588, 0.6679778099060059, 0.6679908037185669, 0.6680014729499817, 0.668057382106781, 0.6681365966796875, 0.668168306350708, 0.668188750743866, 0.6682033538818359, 0.6682332754135132, 0.6683458685874939, 0.6684005856513977, 0.6685036420822144, 0.6685280203819275, 0.6685593724250793, 0.6685603857040405, 0.668576180934906, 0.6688288450241089, 0.6688432097434998, 0.6688792705535889, 0.6689048409461975, 0.6689197421073914, 0.6690275073051453, 0.6691619753837585, 0.6691664457321167, 0.6693636178970337, 0.6693683862686157, 0.6694432497024536, 0.6695050597190857, 0.6695067882537842, 0.6695117354393005, 0.6695373058319092, 0.6695377826690674, 0.6695445775985718, 0.6696027517318726, 0.6697463989257812, 0.6697501540184021, 0.6697849631309509, 0.6698118448257446, 0.6698737144470215, 0.6699662208557129, 0.6699855923652649, 0.670012891292572, 0.6700548529624939, 0.6700757145881653, 0.6700888276100159, 0.6701396703720093, 0.6701503396034241, 0.6701575517654419, 0.6701995730400085, 0.6702343821525574, 0.6703933477401733, 0.6704100370407104, 0.6704435348510742, 0.6705620884895325, 0.6705975532531738, 0.6706178784370422, 0.6707812547683716, 0.6707924604415894, 0.6708276867866516, 0.6709213852882385, 0.6709526777267456, 0.6709591746330261, 0.6710548996925354, 0.6710792779922485, 0.6711371541023254, 0.6711807250976562, 0.6711913347244263, 0.671195387840271, 0.6712169647216797, 0.671286404132843, 0.6713911890983582, 0.671406090259552, 0.6714337468147278, 0.6714839935302734, 0.6715192794799805, 0.6715683341026306, 0.6716184020042419, 0.6716296076774597, 0.6717081665992737, 0.6717538237571716, 0.6718140244483948, 0.6719021201133728, 0.6719069480895996, 0.6719832420349121, 0.6720261573791504, 0.6720700263977051, 0.6721194982528687, 0.6721226572990417, 0.6721740961074829, 0.6722363233566284, 0.6723570823669434, 0.6723610162734985, 0.6724392175674438, 0.6725116968154907, 0.6725397706031799, 0.6725826859474182, 0.6726413369178772, 0.6726499795913696, 0.6727321743965149, 0.6727582812309265, 0.67276531457901, 0.6727715730667114, 0.6727944016456604, 0.6728892922401428, 0.6729188561439514, 0.6729280352592468, 0.6729517579078674, 0.6729734539985657, 0.6729879379272461, 0.6730150580406189, 0.673039436340332, 0.6731213927268982, 0.6731685996055603, 0.6731870770454407, 0.6731981039047241, 0.6732320785522461, 0.6732714772224426, 0.6732835173606873, 0.6732978224754333, 0.673316240310669, 0.6733945608139038, 0.6733959317207336, 0.6734033226966858, 0.673483669757843, 0.6734867691993713, 0.6735828518867493, 0.6736162900924683, 0.6736299991607666, 0.6736536622047424, 0.6736661791801453, 0.6736670732498169, 0.6736894249916077, 0.673759400844574, 0.6737632751464844, 0.673801600933075, 0.6738523244857788, 0.673859715461731, 0.6738750338554382, 0.6738770008087158, 0.6738813519477844, 0.6738940477371216, 0.6739282011985779, 0.6740425825119019, 0.6740662455558777, 0.6740980744361877, 0.6741011738777161, 0.6741847395896912, 0.6742027997970581, 0.6742205023765564, 0.6742323040962219, 0.6742612719535828, 0.6742672324180603, 0.6743065714836121, 0.6743216514587402, 0.674379825592041, 0.6746374368667603, 0.6746630072593689, 0.6746832728385925, 0.6747395992279053, 0.6747574210166931, 0.6748899817466736, 0.6748975515365601, 0.6749489903450012, 0.6749649047851562, 0.6750523447990417, 0.675064742565155, 0.6751620173454285, 0.6752186417579651, 0.6752864122390747, 0.6753341555595398, 0.6753766536712646, 0.6754048466682434, 0.6754271984100342, 0.67550128698349, 0.6755587458610535, 0.6755711436271667, 0.6755800247192383, 0.6756532192230225, 0.6757923364639282, 0.6758018732070923, 0.6758106350898743, 0.6758350133895874, 0.6758440732955933, 0.6758635640144348, 0.6758814454078674, 0.6759217977523804, 0.6759287118911743, 0.6759340167045593, 0.675977349281311, 0.6760036945343018, 0.6760801076889038, 0.6760919690132141, 0.6761108040809631, 0.6761346459388733, 0.6761640906333923, 0.6761678457260132, 0.6761751174926758, 0.6762820482254028, 0.676323413848877, 0.6764370799064636, 0.6764551401138306, 0.6764752864837646, 0.6764853000640869, 0.676569402217865, 0.6766017079353333, 0.6766050457954407, 0.6766144037246704, 0.6766168475151062, 0.6766565442085266, 0.6767466068267822, 0.6768097877502441, 0.6768379211425781, 0.6769591569900513, 0.6769710183143616, 0.6770014762878418, 0.677029013633728, 0.6770603060722351, 0.6770813465118408, 0.6770846843719482, 0.6771049499511719, 0.6771085262298584, 0.6771215796470642, 0.6771411895751953, 0.6772002577781677, 0.6772294640541077, 0.6772426962852478, 0.677306592464447, 0.6773301362991333, 0.6773320436477661, 0.6773488521575928, 0.6773536205291748, 0.6773601174354553, 0.6773695349693298, 0.6773706674575806, 0.6774071455001831, 0.6775028705596924, 0.6775121092796326, 0.6775750517845154, 0.6775766611099243, 0.6776278018951416, 0.6776424050331116, 0.6776690483093262, 0.6777256727218628, 0.677748441696167, 0.6778354048728943, 0.6778595447540283, 0.6778871417045593, 0.6778971552848816, 0.6779680848121643, 0.6779723763465881, 0.6779764890670776, 0.6780018210411072, 0.6780500411987305, 0.6780534982681274, 0.6781250834465027, 0.6781400442123413, 0.678183913230896, 0.6782177090644836, 0.6782200336456299, 0.6782281994819641, 0.6782689690589905, 0.6782788634300232, 0.6785215139389038, 0.6785416603088379, 0.6785521507263184, 0.6786423325538635, 0.6786478757858276, 0.67870032787323, 0.6788354516029358, 0.6788948774337769, 0.678936243057251, 0.6789396405220032, 0.6789570450782776, 0.678973913192749, 0.6789842247962952, 0.6789923310279846, 0.6790123581886292, 0.6790301203727722, 0.6790466904640198, 0.6790974736213684, 0.6791348457336426, 0.6791496276855469, 0.67916339635849, 0.6791643500328064, 0.6791722178459167, 0.679191529750824, 0.6792616844177246, 0.679291307926178, 0.6792923808097839, 0.6793274879455566, 0.6793468594551086, 0.6794058680534363, 0.67942875623703, 0.6794432997703552, 0.6794450283050537, 0.6795392632484436, 0.6795673966407776, 0.6795798540115356, 0.679673433303833, 0.6797096729278564, 0.6797450184822083, 0.6797908544540405, 0.6798276305198669, 0.6798350214958191, 0.679852306842804, 0.6798633933067322, 0.6799700856208801, 0.6799871921539307, 0.6800292730331421, 0.680031955242157, 0.6800475120544434, 0.6801110506057739, 0.6802448630332947, 0.680273175239563, 0.6803995370864868, 0.6804006099700928, 0.6804031729698181, 0.6804419755935669, 0.6804653406143188, 0.6804891228675842, 0.6804898977279663, 0.6804978847503662, 0.68050616979599, 0.680506706237793, 0.6805155277252197, 0.6805860996246338, 0.6806061863899231, 0.680642306804657, 0.6806989908218384, 0.6807032227516174, 0.6807215809822083, 0.6807299256324768, 0.6807659268379211, 0.6807788014411926, 0.6807906627655029, 0.6808610558509827, 0.6808937191963196, 0.6808944344520569, 0.6809142231941223, 0.6809446215629578, 0.6809666752815247, 0.681010901927948, 0.6810204386711121, 0.6810287833213806, 0.6810712814331055, 0.6810730695724487, 0.6810769438743591, 0.6810938119888306, 0.6811517477035522, 0.6811575889587402, 0.6811770796775818, 0.6813250184059143, 0.6813487410545349, 0.6813861727714539, 0.6814061999320984, 0.6814321875572205, 0.6814472675323486, 0.6814684867858887, 0.6815216541290283, 0.6815392374992371, 0.6815447807312012, 0.6815788745880127, 0.6815930008888245, 0.6815945506095886, 0.6816108226776123, 0.6816520690917969, 0.6816698908805847, 0.6817827820777893, 0.6818069815635681, 0.6818289756774902, 0.6818557381629944, 0.6818707585334778, 0.6819639205932617, 0.6819683313369751, 0.6819744110107422, 0.6820074915885925, 0.6820842027664185, 0.682132363319397, 0.6821348071098328, 0.6821358799934387, 0.6821364760398865, 0.6821558475494385, 0.6821771264076233, 0.6822527647018433, 0.682299792766571, 0.6823612451553345, 0.6823997497558594, 0.6824290156364441, 0.6824557781219482, 0.6824936866760254, 0.6824941039085388, 0.6825214624404907, 0.682521641254425, 0.6825308203697205, 0.6825557947158813, 0.6825640797615051, 0.6825722455978394, 0.6825834512710571, 0.6826602220535278, 0.6826702356338501, 0.6826869249343872, 0.6827302575111389, 0.6827499270439148, 0.6828616857528687, 0.6828756928443909, 0.6829164624214172, 0.682924747467041, 0.6830567717552185, 0.683090329170227, 0.6830966472625732, 0.6831435561180115, 0.6831521391868591, 0.6831551194190979, 0.683157205581665, 0.6832013130187988, 0.6832230091094971, 0.6832531690597534, 0.6832985877990723, 0.6833090782165527, 0.6833508610725403, 0.6833564639091492, 0.6833734512329102, 0.6837090849876404, 0.6837270259857178, 0.6837518215179443, 0.6838706135749817, 0.6838833689689636, 0.683890700340271, 0.6839381456375122, 0.6839428544044495, 0.683975338935852, 0.6839934587478638, 0.6840153336524963, 0.6840202808380127, 0.6840547919273376, 0.6841004490852356, 0.684108555316925, 0.6841093897819519, 0.6842113733291626, 0.6842119693756104, 0.6842252016067505, 0.6842688918113708, 0.6842770576477051, 0.6842831373214722, 0.6842928528785706, 0.6843200325965881, 0.6843264102935791, 0.6843596696853638, 0.6844052672386169, 0.6844300627708435, 0.6844605207443237, 0.6844636797904968, 0.684476375579834, 0.6845240592956543, 0.6845374703407288, 0.6845538020133972, 0.6846652626991272, 0.6846855878829956, 0.6847811937332153, 0.6847918629646301, 0.6847976446151733, 0.6849488615989685, 0.6849504709243774, 0.6849607825279236, 0.685011625289917, 0.685056209564209, 0.6850822567939758, 0.6851193308830261, 0.6851546168327332, 0.685200035572052, 0.6852115988731384, 0.685234546661377, 0.6852588653564453, 0.6852598190307617, 0.6852646470069885, 0.68526691198349, 0.6853150725364685, 0.6853347420692444, 0.6853933930397034, 0.6854008436203003, 0.6854702234268188, 0.6854708790779114, 0.6855565309524536, 0.6855639815330505, 0.6856043338775635, 0.6856315732002258, 0.6856501698493958, 0.6856996417045593, 0.6857074499130249, 0.6857523322105408, 0.6857777833938599, 0.6858745217323303, 0.6858848333358765, 0.6858911514282227, 0.6859090924263, 0.685927152633667, 0.6859312057495117, 0.6860476732254028, 0.6860511302947998, 0.6860828995704651, 0.6861261129379272, 0.6861335635185242, 0.6861454248428345, 0.6862027645111084, 0.6863200664520264, 0.6863991618156433, 0.6864184141159058, 0.6864267587661743, 0.6865181922912598, 0.686557412147522, 0.6865782737731934, 0.6865803599357605, 0.6866153478622437, 0.6867406964302063, 0.6867687702178955, 0.6867896914482117, 0.686800479888916, 0.6868151426315308, 0.6868855357170105, 0.6868906617164612, 0.6869057416915894, 0.6869208216667175, 0.6869624257087708, 0.6869631409645081, 0.6869643330574036, 0.6870884895324707, 0.6871171593666077, 0.6871681213378906, 0.6871811151504517, 0.687208890914917, 0.6872291564941406, 0.6872491240501404, 0.6872742176055908, 0.6872865557670593, 0.6872866749763489, 0.6873155236244202, 0.6873211860656738, 0.6874622702598572, 0.6874644160270691, 0.6874861121177673, 0.6874985098838806, 0.6875671744346619, 0.6875847578048706, 0.6876577138900757, 0.6877066493034363, 0.687710165977478, 0.6877285838127136, 0.6877548098564148, 0.687771737575531, 0.6877775192260742, 0.6877784729003906, 0.6877878904342651, 0.6878283023834229, 0.6878440380096436, 0.687935471534729, 0.6879538297653198, 0.6880044341087341, 0.6880053877830505, 0.6880128383636475, 0.6880244016647339, 0.6880288124084473, 0.6880573034286499, 0.6880667805671692, 0.6881090402603149, 0.6881100535392761, 0.6881173849105835, 0.6881252527236938, 0.6881818771362305, 0.688245952129364, 0.6884434223175049, 0.6884561777114868, 0.688494861125946, 0.6885063648223877, 0.6885203123092651, 0.6885502934455872, 0.6885594725608826, 0.6886273622512817, 0.6886576414108276, 0.6886735558509827, 0.6886747479438782, 0.6886978149414062, 0.688702404499054, 0.6887956857681274, 0.6888986825942993, 0.68890380859375, 0.6889349222183228, 0.6890131831169128, 0.6890373229980469, 0.6890608668327332, 0.6890618801116943, 0.6890864968299866, 0.6890922784805298, 0.6891122460365295, 0.6891167163848877, 0.6891685724258423, 0.6892393827438354, 0.6892562508583069, 0.6892780661582947, 0.689281702041626, 0.6892926692962646, 0.6893237829208374, 0.6893385648727417, 0.6894286870956421, 0.68944251537323, 0.6894485354423523, 0.6894547939300537, 0.6894668936729431, 0.6895653605461121, 0.6896200776100159, 0.6896364092826843, 0.689653754234314, 0.6896725296974182, 0.6896735429763794, 0.689677894115448, 0.6897523999214172, 0.6897541880607605, 0.6897691488265991, 0.689795732498169, 0.6898038983345032, 0.6898229122161865, 0.6898270845413208, 0.6898574233055115, 0.6898704767227173, 0.6898888349533081, 0.6899093985557556, 0.6899557113647461, 0.6900140047073364, 0.6900736093521118, 0.6900829672813416, 0.6902722716331482, 0.690296471118927, 0.6903437376022339, 0.6903561949729919, 0.6903612613677979, 0.6904079914093018, 0.690411388874054, 0.6904158592224121, 0.6904245018959045, 0.6904555559158325, 0.6904628276824951, 0.6904894709587097, 0.6904987692832947, 0.6905337572097778, 0.6906015872955322, 0.6906079649925232, 0.6906137466430664, 0.6906352639198303, 0.6906670928001404, 0.6906747221946716, 0.6907645463943481, 0.6907836198806763, 0.6908237934112549, 0.6908727884292603, 0.6909095048904419, 0.6910182237625122, 0.6910487413406372, 0.6910561323165894, 0.6910603642463684, 0.6911158561706543, 0.691146194934845, 0.6911610960960388, 0.6911888718605042, 0.6912047863006592, 0.6912328600883484, 0.6912856698036194, 0.6912870407104492, 0.691328763961792, 0.6913365721702576, 0.691361665725708, 0.6913644075393677, 0.6913664937019348, 0.6913865804672241, 0.6914299726486206, 0.6914731860160828, 0.6914795637130737, 0.6914862990379333, 0.6915140151977539, 0.6915280222892761, 0.6915712952613831, 0.6915719509124756, 0.6915959119796753, 0.6916325688362122, 0.6916599273681641, 0.6916763186454773, 0.6916806697845459, 0.6917113661766052, 0.6918317079544067, 0.6918948888778687, 0.6919143199920654, 0.6919339299201965, 0.6919423937797546, 0.6919913291931152, 0.6920997500419617, 0.6921135783195496, 0.6921562552452087, 0.6922168731689453, 0.6922353506088257, 0.6922453045845032, 0.6922730207443237, 0.6922945380210876, 0.6923131942749023, 0.6923845410346985, 0.6924916505813599, 0.6925995349884033, 0.6926109194755554, 0.6926515102386475, 0.6926530003547668, 0.6926573514938354, 0.6927013397216797, 0.6927591562271118, 0.692829966545105, 0.6928795576095581, 0.6928867697715759, 0.6929067969322205, 0.6929111480712891, 0.6929330229759216, 0.6929418444633484, 0.6929998397827148, 0.693030834197998, 0.6930404901504517, 0.6930578351020813, 0.6931120157241821, 0.6931950449943542, 0.6931963562965393, 0.693236231803894, 0.6932367086410522, 0.6932708621025085, 0.6932754516601562, 0.6932934522628784, 0.6933063268661499, 0.6933339238166809, 0.6933919191360474, 0.6933924555778503, 0.6933957934379578, 0.6934128999710083, 0.6934652924537659, 0.6934903860092163, 0.6935023665428162, 0.693547248840332, 0.6935991644859314, 0.6936082243919373, 0.6936553716659546, 0.6936613917350769, 0.6938081383705139, 0.693820059299469, 0.6938248872756958, 0.6938586235046387, 0.6938962340354919, 0.6939178109169006, 0.6939663887023926, 0.6939906477928162, 0.6940441727638245, 0.6940646767616272, 0.6940858960151672, 0.6940957903862, 0.6942350268363953, 0.6942432522773743, 0.6942956447601318, 0.6943302154541016, 0.6943517327308655, 0.6944094896316528, 0.6944464445114136, 0.6944518685340881, 0.6944685578346252, 0.6944726705551147, 0.6944788098335266, 0.6945706009864807, 0.6945789456367493, 0.6947586536407471, 0.6948214173316956, 0.6948459148406982, 0.6949832439422607, 0.6950204968452454, 0.6950213313102722, 0.6950648427009583, 0.6950724720954895, 0.695151150226593, 0.6951575875282288, 0.6951586604118347, 0.6952092051506042, 0.6952765583992004, 0.6952780485153198, 0.695283830165863, 0.6953476667404175, 0.6953617334365845, 0.6953935623168945, 0.6954559087753296, 0.695477306842804, 0.6954950094223022, 0.6955185532569885, 0.6955239772796631, 0.6956185102462769, 0.6957381963729858, 0.6957575082778931, 0.6958019733428955, 0.6958996653556824, 0.6959591507911682, 0.6959696412086487, 0.6959722638130188, 0.6959789395332336, 0.6959903240203857, 0.6960030794143677, 0.6960235238075256, 0.6960300803184509, 0.69606614112854, 0.6960723400115967, 0.6961447596549988, 0.6962882280349731, 0.6963364481925964, 0.6963419318199158, 0.6963592171669006, 0.6964067220687866, 0.6964911222457886, 0.6964926719665527, 0.696533739566803, 0.6965721249580383, 0.6967384815216064, 0.6967399716377258, 0.6968080997467041, 0.6968350410461426, 0.6968604922294617, 0.6968954801559448, 0.6969274282455444, 0.6969512701034546, 0.6969884634017944, 0.6970023512840271, 0.6970405578613281, 0.6971068382263184, 0.6971278190612793, 0.6971465349197388, 0.6971887350082397, 0.6972142457962036, 0.6972842812538147, 0.6973038911819458, 0.6973229050636292, 0.6973327994346619, 0.69740891456604, 0.6974155902862549, 0.6974219083786011, 0.6974754333496094, 0.6975371241569519, 0.6975398063659668, 0.6975442171096802, 0.6975834965705872, 0.6975892186164856, 0.6975929141044617, 0.6976674795150757, 0.6977038383483887, 0.6977381706237793, 0.697758674621582, 0.6977874040603638, 0.6977944374084473, 0.6978064179420471, 0.6979179978370667, 0.6979343891143799, 0.6979851722717285, 0.6980326175689697, 0.6980387568473816, 0.6980522871017456, 0.6980524659156799, 0.6980667114257812, 0.698068380355835, 0.6980761885643005, 0.6980924010276794, 0.6981002688407898, 0.6981092095375061, 0.6981328725814819, 0.6981862187385559, 0.6982703804969788, 0.69828200340271, 0.6983237266540527, 0.6984106302261353, 0.6984158754348755, 0.6984215974807739, 0.6985339522361755, 0.6986448764801025, 0.6987934112548828, 0.6988686323165894, 0.6989786028862, 0.6990284323692322, 0.6990922093391418, 0.6991406679153442, 0.6991612315177917, 0.6991784572601318, 0.6992484331130981, 0.6993234157562256, 0.6993783712387085, 0.6994720697402954, 0.6995154023170471, 0.6997137069702148, 0.69973224401474, 0.6997371912002563, 0.6997691988945007, 0.6998953223228455, 0.6999221444129944, 0.6999451518058777, 0.6999596953392029, 0.699968695640564, 0.6999858617782593, 0.7000879049301147, 0.7001684308052063, 0.700185239315033, 0.7002977728843689, 0.7003595232963562, 0.7004041075706482, 0.700408935546875, 0.7004278898239136, 0.7004520893096924, 0.7004871964454651, 0.7004998326301575, 0.7005845308303833, 0.700646698474884, 0.7006687521934509, 0.7006804943084717, 0.7007217407226562, 0.700745165348053, 0.7007482051849365, 0.7007735371589661, 0.7007859349250793, 0.7008515000343323, 0.7009192705154419, 0.7009248733520508, 0.7009256482124329, 0.7009455561637878, 0.7009541392326355, 0.7009571194648743, 0.7009592056274414, 0.7010274529457092, 0.701101541519165, 0.701248288154602, 0.7012495398521423, 0.7012506127357483, 0.7013593316078186, 0.7014054656028748, 0.7014694213867188, 0.7015030384063721, 0.7015751004219055, 0.7016056776046753, 0.7016350626945496, 0.7016355395317078, 0.7016423940658569, 0.7017192840576172, 0.7017270922660828, 0.7017484307289124, 0.7017665505409241, 0.7018887996673584, 0.7019270658493042, 0.701966404914856, 0.7019713521003723, 0.701992928981781, 0.7019966840744019, 0.7020251154899597, 0.7021440267562866, 0.7021907567977905, 0.7022264003753662, 0.7023218274116516, 0.7023639678955078, 0.7023898959159851, 0.702540397644043, 0.7026922702789307, 0.7027086019515991, 0.7027510404586792, 0.7027571797370911, 0.7028020024299622, 0.7028676271438599, 0.7029139399528503, 0.7029480934143066, 0.7029615044593811, 0.7029754519462585, 0.7031113505363464, 0.7032756209373474, 0.703301727771759, 0.7033566236495972, 0.7033740878105164, 0.7034158110618591, 0.7034213542938232, 0.7034596800804138, 0.7035177946090698, 0.7035209536552429, 0.7035379409790039, 0.7035480737686157, 0.7035661339759827, 0.7035889029502869, 0.7036258578300476, 0.7036529183387756, 0.7037132978439331, 0.7038304805755615, 0.7038694620132446, 0.7039411067962646, 0.703959584236145, 0.7040261030197144, 0.7040390968322754, 0.7040505409240723, 0.7040590047836304, 0.7040738463401794, 0.7040786743164062, 0.7040844559669495, 0.7040871977806091, 0.7041080594062805, 0.7041371464729309, 0.7041475772857666, 0.7041683793067932, 0.7041763067245483, 0.7041962742805481, 0.7042266130447388, 0.704230546951294, 0.7042694091796875, 0.7042878866195679, 0.7043265104293823, 0.7043285965919495, 0.7044698596000671, 0.704472541809082, 0.7044745683670044, 0.704487681388855, 0.704504132270813, 0.7045259475708008, 0.70453280210495, 0.704537034034729, 0.7045571804046631, 0.7045639157295227, 0.7045729160308838, 0.7045832276344299, 0.7045893669128418, 0.7046166658401489, 0.7047512531280518, 0.7047795057296753, 0.7048237323760986, 0.7048729062080383, 0.7048842906951904, 0.7049371004104614, 0.7050161957740784, 0.7050188779830933, 0.7050234079360962, 0.7050977349281311, 0.7051027417182922, 0.7051185369491577, 0.7051418423652649, 0.7051644325256348, 0.7051703333854675, 0.7051948308944702, 0.7052207589149475, 0.7052391767501831, 0.7052658200263977, 0.7052826285362244, 0.7052943706512451, 0.7053062319755554, 0.7053064703941345, 0.7053168416023254, 0.705319881439209, 0.705323338508606, 0.7053234577178955, 0.7053247690200806, 0.7053260803222656, 0.7053278088569641, 0.7053806185722351, 0.7054033875465393, 0.7054322361946106, 0.7054943442344666, 0.7055215835571289, 0.7055292129516602, 0.7055400013923645, 0.7055861949920654, 0.7056200504302979, 0.7056304812431335, 0.705706000328064, 0.7057274580001831, 0.705742597579956, 0.7057433128356934, 0.7057442665100098, 0.7057662606239319, 0.7057695984840393, 0.7057800889015198, 0.70579993724823, 0.7058100700378418, 0.7058178782463074, 0.7058194279670715, 0.7059498429298401, 0.705950140953064, 0.7060017585754395, 0.7060114145278931, 0.7060240507125854, 0.7060690522193909, 0.7061526775360107, 0.7062063217163086, 0.7062586545944214, 0.7062854170799255, 0.7062861919403076, 0.7062897682189941, 0.7062932252883911, 0.7063561677932739, 0.7063885927200317, 0.7064166069030762, 0.7064259648323059, 0.7064696550369263, 0.7065542936325073, 0.7066630721092224, 0.7066799402236938, 0.7067127227783203, 0.7067164778709412, 0.7067469358444214, 0.7067499756813049, 0.7067674398422241, 0.7068172693252563, 0.706870436668396, 0.706943690776825, 0.7069652080535889, 0.7070372104644775, 0.7070457339286804, 0.7070483565330505, 0.7070558667182922, 0.7070721983909607, 0.7070935964584351, 0.7071467041969299, 0.7071650624275208, 0.7072011232376099, 0.7072329521179199, 0.7072362303733826, 0.7072675228118896, 0.7073032259941101, 0.7073043584823608, 0.707359254360199, 0.7073668837547302, 0.7074314951896667, 0.7074692845344543, 0.7074793577194214, 0.7075340747833252, 0.707561731338501, 0.7075753211975098, 0.7075852155685425, 0.7075886726379395, 0.7076126337051392, 0.707646369934082, 0.7076813578605652, 0.7076947093009949, 0.7077049016952515, 0.7077064514160156, 0.7077173590660095, 0.7077207565307617, 0.7077336311340332, 0.7077667713165283, 0.7077836394309998, 0.7078623175621033, 0.7078636288642883, 0.7079474925994873, 0.707974374294281, 0.7080157399177551, 0.7080210447311401, 0.708037793636322, 0.7080579400062561, 0.7080646753311157, 0.7080665230751038, 0.7080668807029724, 0.7081577777862549, 0.7081711888313293, 0.7081729173660278, 0.7082226276397705, 0.7082282304763794, 0.7082486152648926, 0.7082619667053223, 0.7082793116569519, 0.7082875370979309, 0.708328127861023, 0.7084280848503113, 0.7084454894065857, 0.708467960357666, 0.7085008025169373, 0.7085075378417969, 0.7085078954696655, 0.7085189819335938, 0.7085680961608887, 0.7085708379745483, 0.7085731029510498, 0.7085915207862854, 0.7085918188095093, 0.7086218595504761, 0.7086589932441711, 0.7087067365646362, 0.7087664008140564, 0.7087753415107727, 0.7087990641593933, 0.7088028192520142, 0.7088517546653748, 0.7088639140129089, 0.7088930010795593, 0.7089017629623413, 0.7089953422546387, 0.7090367078781128, 0.709057092666626, 0.7091118097305298, 0.7091472744941711, 0.7091593742370605, 0.7091981172561646, 0.7092544436454773, 0.709322452545166, 0.7094109058380127, 0.7095302939414978, 0.7095332145690918, 0.7095375061035156, 0.7095641493797302, 0.7095646858215332, 0.7096896767616272, 0.7097050547599792, 0.7097076177597046, 0.7097145318984985, 0.709716796875, 0.7097324728965759, 0.7097333073616028, 0.7097589373588562, 0.7097784280776978, 0.7097846865653992, 0.7098146677017212, 0.709873616695404, 0.7098744511604309, 0.709884524345398, 0.7098931074142456, 0.7100170850753784, 0.7100214958190918, 0.7100513577461243, 0.7100605964660645, 0.7100870609283447, 0.7101041078567505, 0.7101275324821472, 0.7101278901100159, 0.710168719291687, 0.7101908326148987, 0.7102017998695374, 0.7102627754211426, 0.7102956771850586, 0.7103255391120911, 0.7103768587112427, 0.7104291915893555, 0.7104389667510986, 0.710631251335144, 0.710673451423645, 0.7106943130493164, 0.7106971740722656, 0.7107139825820923, 0.7107274532318115, 0.7107521295547485, 0.7107982039451599, 0.7108020186424255, 0.7108150720596313, 0.7108238339424133, 0.7108557224273682, 0.710883617401123, 0.7108858823776245, 0.7108891606330872, 0.7109980583190918, 0.7110274434089661, 0.7110686302185059, 0.7110806107521057, 0.7111010551452637, 0.7111350893974304, 0.7111532092094421, 0.7112127542495728, 0.711222767829895, 0.7112249732017517, 0.711266279220581, 0.711270272731781, 0.7113193273544312, 0.7113209962844849, 0.7113341093063354, 0.711397111415863, 0.7113996744155884, 0.7114453911781311, 0.7114477157592773, 0.7114498615264893, 0.711455225944519, 0.7114713788032532, 0.7114753127098083, 0.711482048034668, 0.7114863395690918, 0.7115002870559692, 0.7115122675895691, 0.7115325927734375, 0.7115702033042908, 0.7115744352340698, 0.7116075754165649, 0.7116104364395142, 0.7116222977638245, 0.7116678953170776, 0.7116880416870117, 0.711689829826355, 0.7117034196853638, 0.7117272019386292, 0.7117393016815186, 0.7117713093757629, 0.7117741107940674, 0.71178138256073, 0.7118265628814697, 0.7118386030197144, 0.7118499279022217, 0.7118896842002869, 0.7119724154472351, 0.7119877338409424, 0.7119936347007751, 0.7120041847229004, 0.7120183706283569, 0.7120229005813599, 0.7120242714881897, 0.712051272392273, 0.7120757699012756, 0.7121244072914124, 0.7121269106864929, 0.7121317982673645, 0.7121756672859192, 0.712212324142456, 0.712218165397644, 0.7122848033905029, 0.7123370170593262, 0.712337076663971, 0.7123600840568542, 0.71241295337677, 0.7124539017677307, 0.7124552726745605, 0.7125073671340942, 0.7125635147094727, 0.7125923037528992, 0.7125973105430603, 0.7126005291938782, 0.7126534581184387, 0.7126708626747131, 0.7126736044883728, 0.7126944661140442, 0.7127074003219604, 0.712733268737793, 0.7127400636672974, 0.7127534747123718, 0.7127584218978882, 0.7127887606620789, 0.7128002047538757, 0.7128303647041321, 0.7129440307617188, 0.7129592299461365, 0.7129594683647156, 0.712977409362793, 0.7130532264709473, 0.7130723595619202, 0.7130874991416931, 0.713096559047699, 0.7131103873252869, 0.7131235003471375, 0.7131375074386597, 0.7131630778312683, 0.7131730914115906, 0.7131887674331665, 0.7131896615028381, 0.7131916880607605, 0.7132155299186707, 0.7132229804992676, 0.7132421731948853, 0.7134132385253906, 0.7134148478507996, 0.7134243845939636, 0.7134261727333069, 0.7134486436843872, 0.7134969830513, 0.7134978175163269, 0.713504433631897, 0.7135156989097595, 0.7135293483734131, 0.7135694026947021, 0.7136104702949524, 0.7136203646659851, 0.7136614322662354, 0.7137099504470825, 0.7137817740440369, 0.7138245105743408, 0.7138416767120361, 0.7138578295707703, 0.7138686776161194, 0.7138727307319641, 0.713874876499176, 0.7138899564743042, 0.713914692401886, 0.7139379382133484, 0.7139407992362976, 0.7139496803283691, 0.7139935493469238, 0.714060366153717, 0.7141362428665161, 0.714139997959137, 0.7141420245170593, 0.7141880989074707, 0.7142463326454163, 0.714300274848938, 0.7143092751502991, 0.7143094539642334, 0.7143237590789795, 0.7143517136573792, 0.7143623232841492, 0.7143776416778564, 0.7143816351890564, 0.7144092917442322, 0.714424729347229, 0.7144397497177124, 0.7144849896430969, 0.7145142555236816, 0.7145682573318481, 0.7145832180976868, 0.7145999670028687, 0.7146013975143433, 0.7146519422531128, 0.7146531343460083, 0.7146664261817932, 0.7146967053413391, 0.7147296667098999, 0.7147740721702576, 0.7147865295410156, 0.7148767709732056, 0.7148862481117249, 0.7148990035057068, 0.7149305939674377, 0.7149394750595093, 0.7149643898010254, 0.7149722576141357, 0.7149931192398071, 0.7150234580039978, 0.7150256633758545, 0.7150284647941589, 0.7150526642799377, 0.715056836605072, 0.7151026129722595, 0.7151135802268982, 0.7151437997817993, 0.7151592969894409, 0.7151730060577393, 0.7151891589164734, 0.7151960730552673, 0.7152412533760071, 0.715277910232544, 0.7152795791625977, 0.7153024673461914, 0.7153062224388123, 0.715307891368866, 0.7153751850128174, 0.7153798937797546, 0.7153847813606262, 0.7154354453086853, 0.7154611349105835, 0.715495765209198, 0.7154972553253174, 0.7155852913856506, 0.7155886888504028, 0.7156160473823547, 0.7156178951263428, 0.715641975402832, 0.7156995534896851, 0.7157365083694458, 0.7158077955245972, 0.7158857583999634, 0.7159035205841064, 0.7159425616264343, 0.7159968018531799, 0.716006338596344, 0.7160152792930603, 0.7160419225692749, 0.71617192029953, 0.7161757349967957, 0.7162017822265625, 0.7162730097770691, 0.7162984609603882, 0.7163364291191101, 0.7164358496665955, 0.7164548635482788, 0.7164574861526489, 0.7164804935455322, 0.7164914608001709, 0.7164949774742126, 0.7165348529815674, 0.7165878415107727, 0.7166180610656738, 0.7166224122047424, 0.7167450785636902, 0.7168184518814087, 0.7168741226196289, 0.7168747782707214, 0.7168819904327393, 0.7169281840324402, 0.7169713377952576, 0.7169896364212036, 0.7170441746711731, 0.7170840501785278, 0.7170858383178711, 0.7171540260314941, 0.7172231674194336, 0.7172502875328064, 0.7172547578811646, 0.7172996401786804, 0.7173344492912292, 0.7173388600349426, 0.7174011468887329, 0.7174062132835388, 0.7174163460731506, 0.7174707651138306, 0.7174752354621887, 0.7175145745277405, 0.7175176739692688, 0.7175754904747009, 0.7176072001457214, 0.7176352143287659, 0.7176564931869507, 0.7176897525787354, 0.7177188396453857, 0.7177686095237732, 0.7177712917327881, 0.7180066704750061, 0.7180680632591248, 0.718106746673584, 0.7181581854820251, 0.7181975841522217, 0.718237578868866, 0.7182559967041016, 0.718288779258728, 0.7183731198310852, 0.7184767127037048, 0.7185057401657104, 0.7185062766075134, 0.718720018863678, 0.7187332510948181, 0.7187357544898987, 0.7187789082527161, 0.7188159823417664, 0.7188315987586975, 0.7189030647277832, 0.7189739346504211, 0.7190398573875427, 0.7190532088279724, 0.7190576791763306, 0.7190676927566528, 0.7190730571746826, 0.7190738320350647, 0.7190764546394348, 0.7191323041915894, 0.7191574573516846, 0.719190239906311, 0.7191935777664185, 0.719245970249176, 0.7192602157592773, 0.7192940711975098, 0.7194140553474426, 0.7194511890411377, 0.7194570302963257, 0.7195100784301758, 0.7195672988891602, 0.7195791602134705, 0.7195958495140076, 0.7196271419525146, 0.7196674942970276, 0.7196803689002991, 0.7197387218475342, 0.7198148965835571, 0.7199083566665649, 0.719963014125824, 0.7199670076370239, 0.7199931144714355, 0.7200204730033875, 0.7200236320495605, 0.7202417254447937, 0.720249593257904, 0.7203542590141296, 0.7203761339187622, 0.7204038500785828, 0.7204647660255432, 0.7204935550689697, 0.7205219268798828, 0.7205262780189514, 0.7205494046211243, 0.7205711603164673, 0.7205919623374939, 0.7206447720527649, 0.7206760048866272, 0.7206823229789734, 0.7207773923873901, 0.7209349870681763, 0.7209374904632568, 0.7210496068000793, 0.721098780632019, 0.7211103439331055, 0.7211498022079468, 0.7211710810661316, 0.7212181091308594, 0.7212245464324951, 0.721311628818512, 0.721335232257843, 0.7213388681411743, 0.7213983535766602, 0.7213996052742004, 0.7214366793632507, 0.721448540687561, 0.7214593291282654, 0.7214726209640503, 0.721473753452301, 0.7215209603309631, 0.7215386033058167, 0.7215573191642761, 0.7215636968612671, 0.7215918898582458, 0.7216477394104004, 0.7216758131980896, 0.7216893434524536, 0.7218083143234253, 0.7218159437179565, 0.7218223214149475, 0.7218747735023499, 0.721914529800415, 0.721922755241394, 0.7219455242156982, 0.7219935655593872, 0.7220607399940491, 0.7221239805221558, 0.7222153544425964, 0.7222663760185242, 0.722273588180542, 0.7222792506217957, 0.7222859263420105, 0.7222906947135925, 0.7223461866378784, 0.7223655581474304, 0.7224175333976746, 0.7224459648132324, 0.7224534749984741, 0.7224631309509277, 0.7224684953689575, 0.7225167751312256, 0.722517728805542, 0.7225509285926819, 0.7225751280784607, 0.722645103931427, 0.7226648926734924, 0.7227070927619934, 0.7227084040641785, 0.722740650177002, 0.7227728962898254, 0.722830593585968, 0.7228600978851318, 0.7228800058364868, 0.7228935360908508, 0.7230435013771057, 0.723106324672699, 0.7231084704399109, 0.7231254577636719, 0.723207414150238, 0.7232471108436584, 0.7232893109321594, 0.7233324646949768, 0.7233936190605164, 0.7234066128730774, 0.7234247922897339, 0.7234256267547607, 0.7234367728233337, 0.7234368324279785, 0.7234601974487305, 0.7234994769096375, 0.7235205769538879, 0.7235254049301147, 0.7235625386238098, 0.7236007452011108, 0.7236048579216003, 0.7236599922180176, 0.7236718535423279, 0.7237240672111511, 0.7237479090690613, 0.7237637639045715, 0.7237879633903503, 0.72379469871521, 0.7238062024116516, 0.72381192445755, 0.7238189578056335, 0.7238662242889404, 0.7239114046096802, 0.7239318490028381, 0.7239375710487366, 0.7239591479301453, 0.7239913940429688, 0.7240772843360901, 0.7240874767303467, 0.7241048216819763, 0.7241160273551941, 0.7241210341453552, 0.7241492867469788, 0.7242558598518372, 0.724307119846344, 0.7243106365203857, 0.7243634462356567, 0.7244288921356201, 0.7244403958320618, 0.7245124578475952, 0.7245314717292786, 0.7245716452598572, 0.7245753407478333, 0.7245978116989136, 0.7245981097221375, 0.7246070504188538, 0.7247751951217651, 0.7247977256774902, 0.7248115539550781, 0.7248564958572388, 0.7249452471733093, 0.7249493598937988, 0.724951446056366, 0.7249842286109924, 0.7250463366508484, 0.7251052856445312, 0.7252057790756226, 0.7252663969993591, 0.7252697944641113, 0.7252959609031677, 0.7253072261810303, 0.7253134846687317, 0.7253528237342834, 0.7253891229629517, 0.7254887819290161, 0.7255604863166809, 0.7255690097808838, 0.7255765199661255, 0.7255832552909851, 0.7256893515586853, 0.725782036781311, 0.7258806824684143, 0.7258851528167725, 0.7259169220924377, 0.7259179949760437, 0.7259430885314941, 0.7260268330574036, 0.7261804342269897, 0.7261816263198853, 0.726235568523407, 0.7263059020042419, 0.7263215184211731, 0.7263867855072021, 0.7264701724052429, 0.7265687584877014, 0.7267094850540161, 0.726752758026123, 0.726895272731781, 0.7269379496574402, 0.7269613742828369, 0.7273516058921814, 0.7275140881538391, 0.7275391817092896, 0.727562665939331, 0.7276793718338013, 0.7277530431747437, 0.7278189063072205, 0.7278660535812378, 0.7279704213142395, 0.7281224727630615, 0.7281728386878967, 0.7284092903137207, 0.7285751700401306, 0.7286160588264465, 0.728704035282135, 0.7289062738418579, 0.7291456460952759, 0.7299803495407104, 0.7316097617149353, 0.7316582202911377, 0.7317993640899658, 0.7319690585136414, 0.7322837114334106, 0.7341274619102478, 0.7374802231788635, 0.7375055551528931, 0.7379275560379028, 0.738244354724884, 0.739957869052887, 0.7475988864898682]}

==> raw_results/ours_L_Deform_ood.json <==
{"fpr": [0.0, 0.001, 0.022, 0.022, 0.028, 0.028, 0.03, 0.03, 0.033, 0.033, 0.036, 0.036, 0.037, 0.037, 0.039, 0.039, 0.042, 0.042, 0.043, 0.043, 0.045, 0.045, 0.048, 0.048, 0.049, 0.049, 0.05, 0.05, 0.052, 0.052, 0.055, 0.055, 0.056, 0.056, 0.058, 0.058, 0.06, 0.06, 0.062, 0.062, 0.063, 0.063, 0.064, 0.064, 0.065, 0.065, 0.066, 0.066, 0.067, 0.067, 0.068, 0.068, 0.069, 0.069, 0.07, 0.07, 0.071, 0.071, 0.072, 0.072, 0.074, 0.074, 0.075, 0.075, 0.077, 0.077, 0.078, 0.078, 0.079, 0.079, 0.08, 0.08, 0.081, 0.081, 0.082, 0.082, 0.083, 0.083, 0.084, 0.084, 0.085, 0.085, 0.086, 0.086, 0.087, 0.087, 0.088, 0.088, 0.089, 0.089, 0.09, 0.09, 0.091, 0.091, 0.092, 0.092, 0.097, 0.097, 0.098, 0.098, 0.099, 0.099, 0.101, 0.101, 0.102, 0.102, 0.103, 0.103, 0.104, 0.104, 0.105, 0.105, 0.106, 0.106, 0.107, 0.107, 0.108, 0.108, 0.11, 0.11, 0.111, 0.111, 0.112, 0.112, 0.115, 0.115, 0.116, 0.116, 0.118, 0.118, 0.12, 0.12, 0.121, 0.121, 0.122, 0.122, 0.127, 0.127, 0.128, 0.128, 0.131, 0.131, 0.133, 0.133, 0.134, 0.134, 0.136, 0.136, 0.137, 0.137, 0.139, 0.139, 0.141, 0.141, 0.142, 0.142, 0.144, 0.144, 0.145, 0.145, 0.147, 0.147, 0.148, 0.148, 0.154, 0.154, 0.155, 0.155, 0.156, 0.156, 0.159, 0.159, 0.16, 0.16, 0.161, 0.161, 0.164, 0.164, 0.165, 0.165, 0.166, 0.166, 0.169, 0.169, 0.17, 0.17, 0.171, 0.171, 0.173, 0.173, 0.175, 0.175, 0.176, 0.176, 0.178, 0.178, 0.182, 0.182, 0.191, 0.191, 0.193, 0.193, 0.197, 0.197, 0.198, 0.198, 0.199, 0.199, 0.2, 0.2, 0.202, 0.202, 0.203, 0.203, 0.204, 0.204, 0.211, 0.211, 0.213, 0.213, 0.218, 0.218, 0.219, 0.219, 0.222, 0.222, 0.224, 0.224, 0.227, 0.227, 0.228, 0.228, 0.23, 0.23, 0.231, 0.231, 0.232, 0.232, 0.233, 0.233, 0.236, 0.236, 0.238, 0.238, 0.242, 0.242, 0.244, 0.244, 0.247, 0.247, 0.249, 0.249, 0.25, 0.25, 0.251, 0.251, 0.256, 0.256, 0.258, 0.258, 0.262, 0.262, 0.263, 0.263, 0.265, 0.265, 0.269, 0.269, 0.27, 0.27, 0.272, 0.272, 0.274, 0.274, 0.275, 0.275, 0.276, 0.276, 0.279, 0.279, 0.28, 0.28, 0.284, 0.284, 0.288, 0.288, 0.29, 0.29, 0.292, 0.292, 0.294, 0.294, 0.298, 0.298, 0.303, 0.303, 0.306, 0.306, 0.312, 0.312, 0.313, 0.313, 0.314, 0.314, 0.317, 0.317, 0.321, 0.321, 0.325, 0.325, 0.326, 0.326, 0.329, 0.329, 0.334, 0.334, 0.336, 0.336, 0.341, 0.341, 0.342, 0.342, 0.345, 0.345, 0.347, 0.347, 0.35, 0.35, 0.351, 0.351, 0.354, 0.354, 0.355, 0.355, 0.361, 0.361, 0.362, 0.362, 0.363, 0.363, 0.366, 0.366, 0.37, 0.37, 0.373, 0.373, 0.375, 0.375, 0.376, 0.376, 0.378, 0.378, 0.38, 0.38, 0.381, 0.381, 0.382, 0.382, 0.383, 0.383, 0.385, 0.385, 0.389, 0.389, 0.394, 0.394, 0.395, 0.395, 0.396, 0.396, 0.398, 0.398, 0.399, 0.399, 0.402, 0.402, 0.404, 0.404, 0.406, 0.406, 0.41, 0.41, 0.413, 0.413, 0.415, 0.415, 0.416, 0.416, 0.418, 0.418, 0.421, 0.421, 0.422, 0.422, 0.426, 0.426, 0.434, 0.434, 0.442, 0.442, 0.443, 0.443, 0.444, 0.444, 0.445, 0.445, 0.446, 0.446, 0.448, 0.448, 0.449, 0.449, 0.45, 0.45, 0.451, 0.451, 0.452, 0.452, 0.454, 0.454, 0.458, 0.458, 0.459, 0.459, 0.464, 0.464, 0.466, 0.466, 0.468, 0.468, 0.47, 0.47, 0.476, 0.476, 0.479, 0.479, 0.48, 0.48, 0.481, 0.481, 0.482, 0.482, 0.483, 0.483, 0.485, 0.485, 0.488, 0.488, 0.49, 0.49, 0.491, 0.491, 0.495, 0.495, 0.499, 0.499, 0.5, 0.5, 0.501, 0.501, 0.504, 0.504, 0.506, 0.506, 0.509, 0.509, 0.51, 0.51, 0.513, 0.513, 0.514, 0.514, 0.515, 0.515, 0.516, 0.516, 0.518, 0.518, 0.519, 0.519, 0.52, 0.52, 0.522, 0.522, 0.523, 0.523, 0.524, 0.524, 0.528, 0.529, 0.529, 0.532, 0.532, 0.533, 0.533, 0.535, 0.535, 0.536, 0.536, 0.537, 0.537, 0.538, 0.538, 0.539, 0.539, 0.54, 0.54, 0.541, 0.541, 0.542, 0.542, 0.545, 0.545, 0.546, 0.546, 0.549, 0.549, 0.55, 0.55, 0.551, 0.551, 0.552, 0.552, 0.553, 0.553, 0.554, 0.554, 0.555, 0.555, 0.556, 0.556, 0.557, 0.557, 0.559, 0.559, 0.56, 0.56, 0.561, 0.561, 0.563, 0.563, 0.565, 0.566, 0.566, 0.567, 0.567, 0.569, 0.569, 0.57, 0.57, 0.571, 0.571, 0.575, 0.575, 0.577, 0.577, 0.581, 0.581, 0.582, 0.582, 0.583, 0.583, 0.584, 0.584, 0.585, 0.585, 0.587, 0.587, 0.588, 0.588, 0.589, 0.589, 0.59, 0.59, 0.592, 0.592, 0.594, 0.594, 0.597, 0.597, 0.598, 0.598, 0.605, 0.605, 0.606, 0.606, 0.607, 0.607, 0.608, 0.608, 0.609, 0.609, 0.61, 0.61, 0.616, 0.616, 0.617, 0.617, 0.619, 0.619, 0.62, 0.62, 0.626, 0.626, 0.627, 0.627, 0.628, 0.628, 0.63, 0.63, 0.631, 0.631, 0.634, 0.634, 0.636, 0.636, 0.637, 0.637, 0.638, 0.638, 0.642, 0.642, 0.644, 0.644, 0.645, 0.645, 0.646, 0.646, 0.648, 0.648, 0.649, 0.649, 0.65, 0.65, 0.651, 0.651, 0.653, 0.653, 0.654, 0.654, 0.655, 0.655, 0.658, 0.658, 0.659, 0.659, 0.668, 0.668, 0.669, 0.669, 0.67, 0.67, 0.673, 0.673, 0.674, 0.674, 0.675, 0.675, 0.676, 0.676, 0.68, 0.68, 0.686, 0.686, 0.687, 0.687, 0.69, 0.69, 0.691, 0.691, 0.692, 0.692, 0.694, 0.694, 0.695, 0.695, 0.696, 0.696, 0.697, 0.697, 0.7, 0.7, 0.701, 0.701, 0.706, 0.706, 0.707, 0.707, 0.708, 0.708, 0.709, 0.709, 0.71, 0.71, 0.712, 0.712, 0.714, 0.714, 0.721, 0.721, 0.722, 0.722, 0.723, 0.723, 0.729, 0.729, 0.73, 0.73, 0.737, 0.737, 0.739, 0.739, 0.743, 0.743, 0.744, 0.744, 0.746, 0.746, 0.748, 0.748, 0.751, 0.751, 0.757, 0.757, 0.758, 0.758, 0.76, 0.76, 0.762, 0.762, 0.766, 0.766, 0.767, 0.767, 0.778, 0.778, 0.783, 0.783, 0.786, 0.786, 0.788, 0.788, 0.789, 0.789, 0.791, 0.791, 0.795, 0.795, 0.796, 0.796, 0.797, 0.797, 0.798, 0.798, 0.799, 0.799, 0.803, 0.803, 0.81, 0.81, 0.812, 0.812, 0.813, 0.813, 0.814, 0.814, 0.815, 0.815, 0.82, 0.82, 0.822, 0.822, 0.824, 0.824, 0.832, 0.832, 0.833, 0.833, 0.836, 0.836, 0.837, 0.837, 0.848, 0.848, 0.853, 0.853, 0.855, 0.855, 0.856, 0.856, 0.858, 0.858, 0.859, 0.859, 0.86, 0.86, 0.861, 0.861, 0.862, 0.862, 0.863, 0.863, 0.865, 0.865, 0.869, 0.869, 0.87, 0.87, 0.871, 0.871, 0.875, 0.875, 0.877, 0.877, 0.878, 0.878, 0.879, 0.879, 0.88, 0.88, 0.882, 0.882, 0.885, 0.885, 0.886, 0.886, 0.888, 0.888, 0.889, 0.889, 0.89, 0.89, 0.892, 0.892, 0.893, 0.893, 0.896, 0.896, 0.897, 0.897, 0.903, 0.903, 0.904, 0.904, 0.906, 0.906, 0.908, 0.908, 0.912, 0.912, 0.922, 0.922, 0.923, 0.923, 0.928, 0.928, 0.93, 0.93, 0.931, 0.931, 0.932, 0.932, 0.933, 0.933, 0.935, 0.935, 0.938, 0.938, 0.939, 0.939, 0.941, 0.941, 0.944, 0.944, 0.956, 0.956, 0.966, 0.966, 0.978, 0.978, 0.981, 0.981, 1.0], "tpr": [0.0, 0.0, 0.0, 0.001, 0.001, 0.003, 0.003, 0.004, 0.004, 0.005, 0.005, 0.007, 0.007, 0.009, 0.009, 0.01, 0.01, 0.011, 0.011, 0.013, 0.013, 0.014, 0.014, 0.017, 0.017, 0.02, 0.02, 0.022, 0.022, 0.023, 0.023, 0.026, 0.026, 0.027, 0.027, 0.035, 0.035, 0.04, 0.04, 0.041, 0.041, 0.044, 0.044, 0.052, 0.052, 0.057, 0.057, 0.06, 0.06, 0.064, 0.064, 0.071, 0.071, 0.072, 0.072, 0.073, 0.073, 0.083, 0.083, 0.084, 0.084, 0.09, 0.09, 0.091, 0.091, 0.094, 0.094, 0.095, 0.095, 0.099, 0.099, 0.115, 0.115, 0.121, 0.121, 0.131, 0.131, 0.142, 0.142, 0.15, 0.15, 0.166, 0.166, 0.169, 0.169, 0.17, 0.17, 0.173, 0.173, 0.179, 0.179, 0.18, 0.18, 0.181, 0.181, 0.189, 0.189, 0.19, 0.19, 0.206, 0.206, 0.21, 0.21, 0.215, 0.215, 0.217, 0.217, 0.218, 0.218, 0.219, 0.219, 0.225, 0.225, 0.229, 0.229, 0.231, 0.231, 0.233, 0.233, 0.235, 0.235, 0.237, 0.237, 0.24, 0.24, 0.241, 0.241, 0.242, 0.242, 0.243, 0.243, 0.245, 0.245, 0.247, 0.247, 0.249, 0.249, 0.254, 0.254, 0.255, 0.255, 0.256, 0.256, 0.257, 0.257, 0.258, 0.258, 0.261, 0.261, 0.264, 0.264, 0.267, 0.267, 0.271, 0.271, 0.272, 0.272, 0.274, 0.274, 0.276, 0.276, 0.278, 0.278, 0.28, 0.28, 0.281, 0.281, 0.282, 0.282, 0.283, 0.283, 0.284, 0.284, 0.285, 0.285, 0.287, 0.287, 0.289, 0.289, 0.29, 0.29, 0.291, 0.291, 0.293, 0.293, 0.294, 0.294, 0.296, 0.296, 0.298, 0.298, 0.3, 0.3, 0.301, 0.301, 0.302, 0.302, 0.304, 0.304, 0.307, 0.307, 0.311, 0.311, 0.313, 0.313, 0.316, 0.316, 0.317, 0.317, 0.318, 0.318, 0.319, 0.319, 0.32, 0.32, 0.321, 0.321, 0.324, 0.324, 0.327, 0.327, 0.328, 0.328, 0.329, 0.329, 0.33, 0.33, 0.335, 0.335, 0.337, 0.337, 0.338, 0.338, 0.34, 0.34, 0.341, 0.341, 0.343, 0.343, 0.345, 0.345, 0.347, 0.347, 0.348, 0.348, 0.35, 0.35, 0.351, 0.351, 0.353, 0.353, 0.354, 0.354, 0.356, 0.356, 0.358, 0.358, 0.361, 0.361, 0.369, 0.369, 0.371, 0.371, 0.372, 0.372, 0.376, 0.376, 0.377, 0.377, 0.379, 0.379, 0.381, 0.381, 0.386, 0.386, 0.387, 0.387, 0.388, 0.388, 0.389, 0.389, 0.391, 0.391, 0.392, 0.392, 0.393, 0.393, 0.396, 0.396, 0.398, 0.398, 0.401, 0.401, 0.402, 0.402, 0.403, 0.403, 0.405, 0.405, 0.406, 0.406, 0.408, 0.408, 0.411, 0.411, 0.412, 0.412, 0.413, 0.413, 0.415, 0.415, 0.417, 0.417, 0.418, 0.418, 0.42, 0.42, 0.422, 0.422, 0.423, 0.423, 0.424, 0.424, 0.425, 0.425, 0.426, 0.426, 0.427, 0.427, 0.428, 0.428, 0.429, 0.429, 0.43, 0.43, 0.433, 0.433, 0.434, 0.434, 0.436, 0.436, 0.437, 0.437, 0.438, 0.438, 0.439, 0.439, 0.44, 0.44, 0.443, 0.443, 0.444, 0.444, 0.447, 0.447, 0.448, 0.448, 0.449, 0.449, 0.452, 0.452, 0.454, 0.454, 0.455, 0.455, 0.456, 0.456, 0.457, 0.457, 0.459, 0.459, 0.461, 0.461, 0.465, 0.465, 0.468, 0.468, 0.471, 0.471, 0.473, 0.473, 0.475, 0.475, 0.476, 0.476, 0.477, 0.477, 0.481, 0.481, 0.482, 0.482, 0.483, 0.483, 0.484, 0.484, 0.485, 0.485, 0.487, 0.487, 0.488, 0.488, 0.489, 0.489, 0.49, 0.49, 0.491, 0.491, 0.493, 0.493, 0.495, 0.495, 0.496, 0.496, 0.498, 0.498, 0.499, 0.499, 0.5, 0.5, 0.501, 0.501, 0.504, 0.504, 0.507, 0.507, 0.509, 0.509, 0.511, 0.511, 0.515, 0.515, 0.518, 0.518, 0.519, 0.519, 0.521, 0.521, 0.522, 0.522, 0.523, 0.523, 0.526, 0.526, 0.527, 0.527, 0.528, 0.528, 0.53, 0.53, 0.531, 0.531, 0.534, 0.534, 0.536, 0.536, 0.537, 0.537, 0.538, 0.538, 0.54, 0.54, 0.543, 0.543, 0.544, 0.544, 0.551, 0.551, 0.553, 0.553, 0.555, 0.555, 0.56, 0.56, 0.563, 0.563, 0.567, 0.567, 0.573, 0.573, 0.575, 0.575, 0.576, 0.576, 0.586, 0.586, 0.587, 0.587, 0.594, 0.594, 0.595, 0.596, 0.596, 0.597, 0.597, 0.598, 0.598, 0.599, 0.599, 0.601, 0.601, 0.604, 0.604, 0.607, 0.607, 0.608, 0.608, 0.609, 0.609, 0.613, 0.613, 0.616, 0.616, 0.618, 0.618, 0.619, 0.619, 0.621, 0.621, 0.624, 0.624, 0.625, 0.625, 0.628, 0.628, 0.632, 0.632, 0.634, 0.634, 0.637, 0.637, 0.638, 0.638, 0.641, 0.641, 0.644, 0.644, 0.645, 0.645, 0.648, 0.648, 0.654, 0.654, 0.655, 0.656, 0.656, 0.658, 0.658, 0.662, 0.662, 0.664, 0.664, 0.669, 0.669, 0.67, 0.67, 0.674, 0.674, 0.675, 0.675, 0.677, 0.677, 0.678, 0.678, 0.679, 0.679, 0.685, 0.685, 0.688, 0.688, 0.697, 0.697, 0.701, 0.701, 0.704, 0.704, 0.705, 0.705, 0.709, 0.709, 0.711, 0.711, 0.714, 0.714, 0.717, 0.717, 0.723, 0.723, 0.724, 0.724, 0.725, 0.725, 0.726, 0.726, 0.728, 0.728, 0.73, 0.73, 0.734, 0.734, 0.735, 0.735, 0.739, 0.739, 0.74, 0.74, 0.742, 0.742, 0.743, 0.743, 0.744, 0.744, 0.746, 0.746, 0.751, 0.751, 0.752, 0.752, 0.757, 0.757, 0.758, 0.758, 0.759, 0.759, 0.762, 0.762, 0.763, 0.763, 0.767, 0.767, 0.774, 0.774, 0.777, 0.777, 0.78, 0.78, 0.784, 0.784, 0.786, 0.786, 0.79, 0.79, 0.791, 0.791, 0.792, 0.792, 0.794, 0.794, 0.795, 0.795, 0.796, 0.796, 0.8, 0.8, 0.801, 0.801, 0.804, 0.804, 0.808, 0.808, 0.809, 0.809, 0.81, 0.81, 0.815, 0.815, 0.821, 0.821, 0.823, 0.823, 0.824, 0.824, 0.825, 0.825, 0.826, 0.826, 0.828, 0.828, 0.831, 0.831, 0.833, 0.833, 0.838, 0.838, 0.839, 0.839, 0.84, 0.84, 0.843, 0.843, 0.846, 0.846, 0.847, 0.847, 0.85, 0.85, 0.851, 0.851, 0.853, 0.853, 0.855, 0.855, 0.857, 0.857, 0.858, 0.858, 0.86, 0.86, 0.862, 0.862, 0.863, 0.863, 0.864, 0.864, 0.868, 0.868, 0.869, 0.869, 0.87, 0.87, 0.871, 0.871, 0.872, 0.872, 0.873, 0.873, 0.874, 0.874, 0.875, 0.875, 0.878, 0.878, 0.879, 0.879, 0.881, 0.881, 0.882, 0.882, 0.883, 0.883, 0.885, 0.885, 0.887, 0.887, 0.888, 0.888, 0.891, 0.891, 0.893, 0.893, 0.895, 0.895, 0.899, 0.899, 0.903, 0.903, 0.905, 0.905, 0.906, 0.906, 0.909, 0.909, 0.91, 0.91, 0.912, 0.912, 0.914, 0.914, 0.915, 0.915, 0.916, 0.916, 0.917, 0.917, 0.921, 0.921, 0.923, 0.923, 0.924, 0.924, 0.925, 0.925, 0.926, 0.926, 0.927, 0.927, 0.928, 0.928, 0.931, 0.931, 0.932, 0.932, 0.933, 0.933, 0.935, 0.935, 0.938, 0.938, 0.939, 0.939, 0.94, 0.94, 0.942, 0.942, 0.945, 0.945, 0.946, 0.946, 0.947, 0.947, 0.948, 0.948, 0.95, 0.95, 0.951, 0.951, 0.953, 0.953, 0.954, 0.954, 0.956, 0.956, 0.957, 0.957, 0.959, 0.959, 0.96, 0.96, 0.961, 0.961, 0.963, 0.963, 0.965, 0.965, 0.966, 0.966, 0.967, 0.967, 0.969, 0.969, 0.97, 0.97, 0.971, 0.971, 0.972, 0.972, 0.974, 0.974, 0.976, 0.976, 0.978, 0.978, 0.979, 0.979, 0.98, 0.98, 0.981, 0.981, 0.983, 0.983, 0.984, 0.984, 0.985, 0.985, 0.986, 0.986, 0.987, 0.987, 0.988, 0.988, 0.994, 0.994, 0.995, 0.995, 0.996, 0.996, 0.997, 0.997, 0.998, 0.998, 0.999, 0.999, 1.0, 1.0], "precision": [0.5047955577990914, 0.5045454545454545, 0.504800404244568, 0.5050556117290192, 0.5053110773899848, 0.5050607287449392, 0.5053164556962025, 0.5055724417426545, 0.5058286872782565, 0.5060851926977687, 0.5063419583967529, 0.5065989847715736, 0.5068562722194007, 0.5071138211382114, 0.507371631926792, 0.5076297049847406, 0.5078880407124682, 0.5081466395112016, 0.5078960774325013, 0.5081549439347605, 0.5084140744518103, 0.5086734693877552, 0.5089331291475242, 0.5091930541368743, 0.5094532447623914, 0.5097137014314929, 0.5099744245524297, 0.5102354145342887, 0.5104966717869943, 0.5102459016393442, 0.5105074320861097, 0.5107692307692308, 0.5110312981015905, 0.5112936344969199, 0.5115562403697997, 0.5118191161356629, 0.5120822622107969, 0.5123456790123457, 0.5126093669583119, 0.5128733264675592, 0.5131375579598145, 0.51340206185567, 0.5131511088189789, 0.5134158926728586, 0.5136809499225606, 0.5139462809917356, 0.5136950904392765, 0.5139607032057911, 0.5142265907915158, 0.5139751552795031, 0.5137234593474883, 0.5134715025906735, 0.5132192846034215, 0.5129668049792531, 0.5127140633108459, 0.5129802699896158, 0.5127272727272727, 0.512993762993763, 0.5132605304212169, 0.5135275754422477, 0.5132743362831859, 0.5135416666666667, 0.5138092756644086, 0.513555787278415, 0.5138236828377674, 0.5135699373695198, 0.5138381201044386, 0.5135841170323929, 0.5138525875588081, 0.5135983263598326, 0.5133437990580848, 0.5136125654450262, 0.5138816134101624, 0.5136268343815513, 0.5138961719979025, 0.5141657922350472, 0.5144356955380578, 0.5147058823529411, 0.5149763531266421, 0.5147213459516299, 0.5149921094160967, 0.5147368421052632, 0.5150078988941548, 0.5152792413066386, 0.5155508697944122, 0.5158227848101266, 0.5160949868073879, 0.5163674762407603, 0.5166402535657686, 0.5169133192389006, 0.5171866737176097, 0.5174603174603175, 0.517204870301747, 0.5169491525423728, 0.5172231054583996, 0.5174973488865323, 0.5177718832891247, 0.5180467091295117, 0.5177907594264471, 0.5175345377258236, 0.5178096757044125, 0.5180851063829788, 0.5178286322511975, 0.5175718849840255, 0.5178476291955247, 0.5181236673773987, 0.5178666666666667, 0.5181430096051227, 0.5178857447944474, 0.5181623931623932, 0.518439337252806, 0.5187165775401069, 0.5189941144997324, 0.5192719486081371, 0.5195500803427959, 0.5192926045016077, 0.5195710455764075, 0.51931330472103, 0.5190552871712292, 0.5193340494092373, 0.5196131112305212, 0.5198924731182796, 0.5196342119419043, 0.5199138858988159, 0.5196553581044696, 0.5199353448275862, 0.5202156334231806, 0.5199568500539374, 0.5196977873718295, 0.5199784017278618, 0.5197190707725554, 0.5194594594594595, 0.5197404002163332, 0.5194805194805194, 0.5197617758527342, 0.5200433369447454, 0.5197831978319783, 0.5200650759219089, 0.5198046663049376, 0.5195439739413681, 0.5198261814231396, 0.5201086956521739, 0.5203915171288744, 0.5201305767138193, 0.5204137180185084, 0.5206971677559913, 0.5204359673024523, 0.520174482006543, 0.5204582651391162, 0.5201965065502183, 0.5204806116876024, 0.5202185792349727, 0.5199562602515035, 0.5202407002188184, 0.5199781061850027, 0.52026286966046, 0.5205479452054794, 0.5202850877192983, 0.5200219418540867, 0.5203073545554336, 0.5205930807248764, 0.5208791208791209, 0.5211654755360088, 0.5209020902090209, 0.5211887727022565, 0.5209251101321586, 0.5212121212121212, 0.5209481808158766, 0.5212355212355212, 0.5215231788079471, 0.5218111540585312, 0.5220994475138122, 0.5218352681039248, 0.521570796460177, 0.521306032097399, 0.521594684385382, 0.5218836565096953, 0.5216186252771619, 0.5213533000554631, 0.5216426193118757, 0.5213770127706829, 0.5216666666666666, 0.5214007782101168, 0.5216907675194661, 0.5214245965498052, 0.5211581291759465, 0.520891364902507, 0.5211817168338907, 0.520914668153932, 0.5206473214285714, 0.5209380234505863, 0.5206703910614525, 0.5209614309670206, 0.5212527964205816, 0.5209848908785675, 0.5212765957446809, 0.5210084033613446, 0.5207399103139013, 0.5204711160964667, 0.5207631874298541, 0.5210555867490174, 0.5207865168539326, 0.521079258010118, 0.5213723284589427, 0.5216657287563309, 0.5219594594594594, 0.5222535211267606, 0.5219842164599775, 0.5222786238014664, 0.5225733634311512, 0.5228684359119141, 0.5231638418079096, 0.5234595816845675, 0.5237556561085973, 0.5240520656479909, 0.5243488108720272, 0.5246458923512748, 0.5249433106575964, 0.525241066364152, 0.5249716231555052, 0.5252697331061896, 0.525, 0.5252984650369528, 0.5255972696245734, 0.5258964143426295, 0.525626423690205, 0.5259259259259259, 0.5256556442417332, 0.5253850541928123, 0.5256849315068494, 0.5259851513420902, 0.5262857142857142, 0.5265866209262435, 0.5268878718535469, 0.5271894676588438, 0.5274914089347079, 0.5277936962750717, 0.5275229357798165, 0.5272518646012622, 0.5269804822043628, 0.5267087880528432, 0.5270114942528735, 0.5273145485911443, 0.5270425776754891, 0.5273459988485896, 0.5276497695852534, 0.5273775216138329, 0.527681660899654, 0.5279861511829198, 0.5282909930715936, 0.5285961871750433, 0.5289017341040463, 0.5286292654713707, 0.5289351851851852, 0.5286624203821656, 0.5283893395133256, 0.528695652173913, 0.5284222737819025, 0.5281485780615206, 0.5284552845528455, 0.5281812899477049, 0.5284883720930232, 0.5287958115183246, 0.5285215366705471, 0.528246942341293, 0.527972027972028, 0.5282798833819242, 0.5285880980163361, 0.5288966725043783, 0.5292056074766355, 0.5295149035651666, 0.5298245614035088, 0.5301345816266823, 0.5298594847775175, 0.5301698886936145, 0.5304806565064478, 0.530791788856305, 0.5311032863849765, 0.5308279506752789, 0.5305522914218567, 0.5308641975308642, 0.5305882352941177, 0.5303119482048264, 0.5300353356890459, 0.5297583971714791, 0.5300707547169812, 0.5297935103244837, 0.5295159386068476, 0.529238038984052, 0.5289598108747045, 0.5292726197516262, 0.5289940828402366, 0.5287152161042037, 0.5290284360189573, 0.5287492590397155, 0.5284697508896797, 0.5287833827893175, 0.5290973871733967, 0.5294117647058824, 0.5297265160523187, 0.529446757882213, 0.5291666666666667, 0.5288862418106015, 0.5292014302741359, 0.5295169946332737, 0.529236276849642, 0.5295522388059701, 0.5292712066905615, 0.5289898386132695, 0.5293062200956937, 0.5296229802513465, 0.5293413173652695, 0.5290593169562612, 0.5293764988009593, 0.5296940611877624, 0.5300120048019208, 0.5297297297297298, 0.5300480769230769, 0.5303668069753458, 0.5306859205776173, 0.5310054184226369, 0.5313253012048192, 0.5310427968655816, 0.5313630880579011, 0.5316837658418829, 0.5320048309178744, 0.5323262839879154, 0.5326481257557436, 0.5329703569267997, 0.5332929782082324, 0.5336159903089037, 0.5339393939393939, 0.5342631898120073, 0.5345873786407767, 0.5343047965998786, 0.5340218712029161, 0.5343465045592705, 0.5340632603406326, 0.534388314059647, 0.5347137637028014, 0.5350396099939062, 0.5353658536585366, 0.5350823672971324, 0.5347985347985348, 0.5345143555284056, 0.534841075794621, 0.5351681957186545, 0.5348837209302325, 0.5352112676056338, 0.5355392156862745, 0.5352544451256898, 0.5355828220858896, 0.5352977286678944, 0.5356265356265356, 0.5359557467732022, 0.5362853628536285, 0.5366153846153846, 0.5369458128078818, 0.5372766481823783, 0.5369913686806412, 0.5373226403454657, 0.5376543209876543, 0.5379864113650401, 0.5377008652657602, 0.5380333951762524, 0.5383663366336634, 0.5380804953560372, 0.5384138785625775, 0.5387476751394916, 0.5384615384615384, 0.5387957790192427, 0.5385093167701863, 0.5382224984462399, 0.5379353233830846, 0.537647790914748, 0.5379825653798257, 0.5383177570093458, 0.5386533665835411, 0.5389893948845914, 0.5387016229712859, 0.5390381011867583, 0.539375, 0.5390869293308318, 0.5394242803504381, 0.5397620538509705, 0.5401002506265664, 0.5404388714733542, 0.5407779171894604, 0.5411173885750157, 0.5414572864321608, 0.541169076052797, 0.5408805031446541, 0.5412208936438011, 0.5409319899244333, 0.5406427221172023, 0.5409836065573771, 0.5413249211356467, 0.5416666666666666, 0.542008843967151, 0.5423514538558787, 0.5426944971537002, 0.5424050632911392, 0.5427485750474984, 0.5424588086185045, 0.5421686746987951, 0.5425126903553299, 0.5422222222222223, 0.5419313850063533, 0.5422759059122696, 0.5426208651399491, 0.5429662635264163, 0.543312101910828, 0.5436583811344805, 0.5440051020408163, 0.5443522654754308, 0.5440613026819924, 0.5437699680511182, 0.5441176470588235, 0.544465770953295, 0.5441741357234315, 0.5445227418321589, 0.5448717948717948, 0.5445798588838999, 0.5442875481386393, 0.5439948619139371, 0.544344473007712, 0.5440514469453376, 0.5444015444015444, 0.5441081777205409, 0.5438144329896907, 0.5435203094777563, 0.5438709677419354, 0.5435765009683667, 0.5432816537467701, 0.5429864253393665, 0.5433376455368694, 0.543042071197411, 0.5433937823834197, 0.5437459494491251, 0.5440985732814526, 0.5444516547696301, 0.5448051948051948, 0.5445094217024041, 0.5448634590377113, 0.5445673389720235, 0.5442708333333334, 0.5439739413680782, 0.5436766623207301, 0.54337899543379, 0.543733681462141, 0.5440888308295232, 0.5444444444444444, 0.5441465009810333, 0.543848167539267, 0.5442043222003929, 0.5439056356487549, 0.5436065573770492, 0.5433070866141733, 0.5436638214051215, 0.5433639947437582, 0.5430637738330046, 0.5434210526315789, 0.54312047399605, 0.5434782608695652, 0.5438365194462755, 0.5435356200527705, 0.5438943894389439, 0.5435931307793923, 0.5439524124256444, 0.5436507936507936, 0.5433487756452681, 0.5437086092715232, 0.5440689198144466, 0.5444297082228117, 0.544127405441274, 0.5438247011952191, 0.5435215946843854, 0.543218085106383, 0.5429141716566867, 0.5426098535286284, 0.5429713524317122, 0.5426666666666666, 0.542361574382922, 0.5420560747663551, 0.541750167000668, 0.5414438502673797, 0.5418060200668896, 0.5421686746987951, 0.5425318151373074, 0.5428954423592494, 0.5432595573440644, 0.5436241610738255, 0.5433176628609805, 0.5436827956989247, 0.5440484196368527, 0.544414535666218, 0.5447811447811448, 0.5444743935309974, 0.5448415374241402, 0.5445344129554656, 0.5442268737339635, 0.543918918918919, 0.5436105476673428, 0.543978349120433, 0.5436696005416385, 0.5433604336043361, 0.5430508474576271, 0.5434192672998643, 0.5431093007467753, 0.5434782608695652, 0.5438477226376615, 0.54421768707483, 0.5439074200136147, 0.5435967302452316, 0.5432856169052488, 0.5429740791268759, 0.543344709897611, 0.5430327868852459, 0.543403964456596, 0.5430916552667578, 0.5434633812457221, 0.5438356164383562, 0.5442083618917066, 0.5445816186556928, 0.544955387783116, 0.5453296703296703, 0.5457044673539518, 0.546079779917469, 0.5464556090846524, 0.5461432506887053, 0.5458304617505169, 0.5462068965517242, 0.5458937198067633, 0.5462707182320442, 0.5466482377332412, 0.5470262793914247, 0.5467128027681661, 0.5470914127423823, 0.5467775467775468, 0.5464632454923717, 0.546148507980569, 0.5458333333333333, 0.5462126476719944, 0.5458970792767733, 0.5455810716771051, 0.5459610027855153, 0.5463414634146342, 0.5460251046025104, 0.5457083042568039, 0.5453910614525139, 0.5450733752620545, 0.5454545454545454, 0.5451364590622814, 0.5448179271708683, 0.5444989488437281, 0.5448807854137447, 0.5445614035087719, 0.5442415730337079, 0.5439212930428672, 0.5443037974683544, 0.5439831104855736, 0.543661971830986, 0.5433403805496829, 0.5430183356840621, 0.5426958362738179, 0.5423728813559322, 0.5420494699646643, 0.5424328147100425, 0.5428167020523709, 0.5424929178470255, 0.5421686746987951, 0.5418439716312057, 0.5415188076650106, 0.5419034090909091, 0.5415778251599147, 0.5419630156472262, 0.5416370106761565, 0.5413105413105413, 0.5409836065573771, 0.5413694721825963, 0.5417558886509636, 0.5414285714285715, 0.5418155825589707, 0.542203147353362, 0.5425912670007158, 0.5429799426934098, 0.5426523297491039, 0.5430416068866571, 0.542713567839196, 0.5423850574712644, 0.5420560747663551, 0.541726618705036, 0.5413966882649388, 0.5417867435158501, 0.5414563806777217, 0.5418470418470418, 0.5422382671480145, 0.541907514450867, 0.5415762834417932, 0.5412445730824892, 0.5409123823316437, 0.5405797101449276, 0.5409717186366932, 0.5413642960812772, 0.541757443718228, 0.5414244186046512, 0.5410909090909091, 0.5414847161572053, 0.5411507647487254, 0.5415451895043731, 0.5419401896425966, 0.5416058394160584, 0.5420014609203798, 0.5416666666666666, 0.5413313825896123, 0.541727672035139, 0.5413919413919414, 0.5417888563049853, 0.5421863536316948, 0.5425844346549192, 0.5429831006612784, 0.5433823529411764, 0.5437821927888153, 0.5434462444771723, 0.5431098010316876, 0.5427728613569321, 0.5424354243542435, 0.5428360413589365, 0.5424981522542498, 0.5428994082840237, 0.543301258327165, 0.542962962962963, 0.5426241660489252, 0.5422848664688428, 0.5419450631031922, 0.5423476968796433, 0.5420074349442379, 0.5416666666666666, 0.5420699925539836, 0.5424739195230999, 0.5428784489187174, 0.5432835820895522, 0.5436893203883495, 0.5440956651718983, 0.543754674644727, 0.5434131736526946, 0.5438202247191011, 0.5434782608695652, 0.5438859714928732, 0.5435435435435435, 0.5439519158527423, 0.543609022556391, 0.5440180586907449, 0.5436746987951807, 0.5433308214016579, 0.5429864253393665, 0.5426415094339623, 0.5422960725075529, 0.5419501133786848, 0.5423600605143721, 0.5420136260408781, 0.5416666666666666, 0.5413191811978771, 0.5417298937784522, 0.5421412300683371, 0.5425531914893617, 0.5429657794676807, 0.54337899543379, 0.5437928408225438, 0.5442073170731707, 0.543859649122807, 0.5435114503816794, 0.5431627196333079, 0.5435779816513762, 0.5432287681713849, 0.5428790199081164, 0.5432950191570881, 0.5437116564417178, 0.5441289332310054, 0.543778801843318, 0.5434281322059954, 0.5430769230769231, 0.5427251732101617, 0.5431432973805855, 0.543562066306862, 0.5432098765432098, 0.5436293436293437, 0.5440494590417311, 0.5436968290796597, 0.5433436532507739, 0.5429899302865996, 0.5434108527131783, 0.5430566330488751, 0.5427018633540373, 0.5423465423465423, 0.5419906687402799, 0.5424124513618677, 0.5420560747663551, 0.5416991426344505, 0.5413416536661466, 0.5409836065573771, 0.540625, 0.5402658326817826, 0.539906103286385, 0.5395458104933438, 0.5391849529780565, 0.5396078431372549, 0.5392464678178964, 0.5388845247446976, 0.5385220125786163, 0.5389457120377655, 0.5393700787401575, 0.5390070921985816, 0.5386435331230284, 0.5382794001578532, 0.5379146919431279, 0.5375494071146245, 0.5371835443037974, 0.5376088677751386, 0.5372424722662441, 0.5376685170499603, 0.5373015873015873, 0.5377283558379666, 0.5373608903020668, 0.5369928400954654, 0.5374203821656051, 0.5370517928286852, 0.5374800637958532, 0.5379090183559457, 0.5383386581469649, 0.5387689848121503, 0.5384, 0.5380304243394716, 0.5376602564102564, 0.53728949478749, 0.5377207062600321, 0.5381526104417671, 0.5377813504823151, 0.5382139983909895, 0.538647342995169, 0.5390813859790492, 0.5395161290322581, 0.5391444713478611, 0.5387722132471728, 0.5383993532740501, 0.5380258899676376, 0.5376518218623482, 0.5380875202593193, 0.537712895377129, 0.5373376623376623, 0.537774167343623, 0.5373983739837398, 0.5370219690805533, 0.5366449511400652, 0.5362673186634067, 0.5367047308319739, 0.5371428571428571, 0.5367647058823529, 0.5363859362224039, 0.5368248772504092, 0.5364455364455365, 0.5365053322395406, 0.5369458128078818, 0.5373870172555464, 0.5370065789473685, 0.5366255144032922, 0.5362438220757826, 0.5358615004122012, 0.5354785478547854, 0.5350949628406276, 0.5355371900826447, 0.5359801488833746, 0.5355960264900662, 0.5352112676056338, 0.5348258706467661, 0.5352697095435685, 0.5348837209302325, 0.5353283458021613, 0.5349417637271214, 0.5345545378850958, 0.5341666666666667, 0.5346121768140116, 0.5350584307178631, 0.5346700083542189, 0.5342809364548495, 0.5338912133891214, 0.5343383584589615, 0.5339480301760269, 0.5343959731543624, 0.5340050377833753, 0.5336134453781513, 0.5332211942809083, 0.5336700336700336, 0.5332771693344566, 0.5328836424957841, 0.5333333333333333, 0.5329391891891891, 0.5325443786982249, 0.5321489001692047, 0.5317527519051651, 0.5322033898305085, 0.5318066157760815, 0.5314091680814941, 0.5310110450297366, 0.5314625850340136, 0.531063829787234, 0.5315161839863713, 0.5311167945439045, 0.5307167235494881, 0.5303159692570453, 0.5307692307692308, 0.5303678357570573, 0.5299657534246576, 0.5304198800342759, 0.5308747855917667, 0.5313304721030043, 0.5309278350515464, 0.531384350816853, 0.5309810671256454, 0.5305770887166236, 0.5310344827586206, 0.5314926660914582, 0.531951640759931, 0.5315471045808124, 0.5311418685121108, 0.5307359307359307, 0.5311958405545927, 0.5307892454466608, 0.5303819444444444, 0.5299739357080799, 0.5295652173913044, 0.5300261096605744, 0.5296167247386759, 0.5300784655623365, 0.5296684118673648, 0.5301310043668123, 0.5297202797202797, 0.5293088363954506, 0.5288966725043783, 0.5293602103418055, 0.5289473684210526, 0.5285338015803336, 0.5281195079086116, 0.5285839929639402, 0.528169014084507, 0.5277533039647577, 0.5282186948853616, 0.527802294792586, 0.5282685512367491, 0.5287356321839081, 0.5283185840707965, 0.5287865367581931, 0.5283687943262412, 0.5288376220053239, 0.5293072824156305, 0.5297777777777778, 0.5293594306049823, 0.5294117647058824, 0.5298840321141838, 0.5303571428571429, 0.5308310991957105, 0.5313059033989267, 0.5308863025962399, 0.5304659498207885, 0.5300448430493273, 0.5296229802513465, 0.5292003593890386, 0.5287769784172662, 0.5283528352835284, 0.5288288288288289, 0.5284039675383229, 0.5288808664259927, 0.5284552845528455, 0.5280289330922242, 0.5276018099547511, 0.5271739130434783, 0.5267452402538532, 0.5263157894736842, 0.5258855585831063, 0.5254545454545455, 0.5250227479526842, 0.5245901639344263, 0.5250683682771194, 0.5255474452554745, 0.5251141552511416, 0.5255941499085923, 0.52516010978957, 0.5247252747252747, 0.5252062328139322, 0.5247706422018349, 0.5243342516069789, 0.5238970588235294, 0.5234590616375345, 0.5230202578268877, 0.5225806451612903, 0.5230627306273062, 0.5235457063711911, 0.5231053604436229, 0.5226641998149861, 0.5222222222222223, 0.5217794253938832, 0.5222634508348795, 0.5218198700092851, 0.5213754646840149, 0.5209302325581395, 0.521415270018622, 0.5209692451071761, 0.5205223880597015, 0.5200746965452848, 0.5196261682242991, 0.5191768007483629, 0.5196629213483146, 0.5192127460168697, 0.5187617260787992, 0.5192488262910798, 0.5197368421052632, 0.5202257761053621, 0.519774011299435, 0.5193213949104618, 0.519811320754717, 0.5193578847969783, 0.5189035916824196, 0.5184484389782403, 0.5179924242424242, 0.5175355450236967, 0.5170777988614801, 0.51661918328585, 0.5171102661596958, 0.5176022835394862, 0.518095238095238, 0.5176358436606292, 0.5181297709923665, 0.5186246418338109, 0.5181644359464627, 0.5177033492822967, 0.5172413793103449, 0.5177372962607862, 0.5182341650671785, 0.5187319884726225, 0.5182692307692308, 0.5178055822906641, 0.5183044315992292, 0.5178399228543876, 0.5183397683397684, 0.5178743961352656, 0.5183752417794971, 0.5188770571151985, 0.5193798449612403, 0.5198836081474297, 0.5194174757281553, 0.5189504373177842, 0.519455252918288, 0.5199610516066212, 0.52046783625731, 0.5209756097560976, 0.5205078125, 0.520039100684262, 0.5195694716242661, 0.5200783545543585, 0.5196078431372549, 0.5201177625122669, 0.5206286836935167, 0.52015732546706, 0.5196850393700787, 0.5201970443349754, 0.5207100591715976, 0.5212240868706811, 0.5207509881422925, 0.5212660731948566, 0.5217821782178218, 0.5213082259663032, 0.5218253968253969, 0.5213505461767627, 0.5208747514910537, 0.5203980099502488, 0.5209163346613546, 0.5204386839481555, 0.5209580838323353, 0.5204795204795205, 0.521, 0.5205205205205206, 0.5200400801603207, 0.5205616850551655, 0.5210843373493976, 0.521608040201005, 0.5211267605633803, 0.5216515609264853, 0.5221774193548387, 0.5227043390514632, 0.5232323232323233, 0.5237613751263903, 0.5242914979757085, 0.5238095238095238, 0.5233265720081136, 0.5228426395939086, 0.5233739837398373, 0.5239064089521872, 0.5234215885947047, 0.5229357798165137, 0.5224489795918368, 0.5219611848825332, 0.5224948875255624, 0.5230296827021494, 0.5225409836065574, 0.522051282051282, 0.5225872689938398, 0.5231243576567317, 0.522633744855967, 0.5221421215242018, 0.522680412371134, 0.5232198142414861, 0.5237603305785123, 0.5243019648397105, 0.5248447204968945, 0.5243523316062176, 0.5238589211618258, 0.5233644859813084, 0.5239085239085239, 0.5234131113423517, 0.5229166666666667, 0.5224191866527633, 0.5229645093945721, 0.5235109717868338, 0.5240585774058577, 0.5246073298429319, 0.5241090146750524, 0.5246589716684156, 0.5252100840336135, 0.5247108307045215, 0.5252631578947369, 0.5247629083245522, 0.5253164556962026, 0.5248152059134108, 0.5243128964059197, 0.5248677248677248, 0.524364406779661, 0.5249204665959704, 0.524416135881104, 0.5239107332624867, 0.524468085106383, 0.5250266240681576, 0.5245202558635395, 0.5240128068303095, 0.5245726495726496, 0.5240641711229946, 0.5246252676659529, 0.5241157556270096, 0.5246781115879828, 0.5241675617615468, 0.524731182795699, 0.5242195909580194, 0.5247844827586207, 0.5253505933117584, 0.5259179265658748, 0.5264864864864864, 0.5270562770562771, 0.5276273022751896, 0.5281995661605207, 0.5287730727470141, 0.5282608695652173, 0.5277475516866159, 0.528322440087146, 0.5288985823336968, 0.5294759825327511, 0.5300546448087432, 0.5306345733041575, 0.5312157721796276, 0.5317982456140351, 0.5323819978046103, 0.5318681318681319, 0.5324532453245324, 0.5330396475770925, 0.5336273428886439, 0.5342163355408388, 0.5337016574585636, 0.5342920353982301, 0.5337763012181617, 0.5343680709534369, 0.5349611542730299, 0.5355555555555556, 0.5350389321468298, 0.5356347438752784, 0.5362318840579711, 0.5357142857142857, 0.535195530726257, 0.5346756152125279, 0.5341545352743561, 0.5347533632286996, 0.5342312008978676, 0.5348314606741573, 0.5354330708661418, 0.5349099099099099, 0.5355129650507328, 0.536117381489842, 0.536723163841808, 0.5361990950226244, 0.535673839184598, 0.536281179138322, 0.5368898978433598, 0.5375, 0.5381114903299203, 0.5375854214123007, 0.5370581527936146, 0.5376712328767124, 0.5382857142857143, 0.5377574370709383, 0.5372279495990836, 0.536697247706422, 0.5373134328358209, 0.5379310344827586, 0.5373993095512083, 0.5368663594470046, 0.5363321799307958, 0.5369515011547344, 0.5375722543352601, 0.5381944444444444, 0.5376593279258401, 0.537122969837587, 0.5365853658536586, 0.536046511627907, 0.5366705471478463, 0.5361305361305362, 0.5355892648774796, 0.5362149532710281, 0.5368421052631579, 0.5362997658079626, 0.5357561547479485, 0.5363849765258216, 0.535840188014101, 0.5364705882352941, 0.535924617196702, 0.5365566037735849, 0.5371900826446281, 0.5378250591016549, 0.5384615384615384, 0.5390995260663507, 0.538552787663108, 0.5391923990498813, 0.539833531510107, 0.5404761904761904, 0.5411203814064363, 0.5405727923627685, 0.5400238948626045, 0.5406698564593302, 0.5413173652694611, 0.5407673860911271, 0.5402160864345739, 0.5396634615384616, 0.5403128760529483, 0.5397590361445783, 0.5404101326899879, 0.5398550724637681, 0.5405078597339782, 0.5399515738498789, 0.5393939393939394, 0.5388349514563107, 0.5394896719319563, 0.5401459854014599, 0.5395858708891595, 0.5402439024390244, 0.5409035409035409, 0.5403422982885085, 0.5397796817625459, 0.5392156862745098, 0.5398773006134969, 0.5393120393120393, 0.5399753997539976, 0.5406403940886699, 0.5400739827373613, 0.5407407407407407, 0.5414091470951793, 0.5420792079207921, 0.5415117719950434, 0.5421836228287841, 0.5428571428571428, 0.5435323383084577, 0.5442092154420921, 0.543640897755611, 0.5443196004993758, 0.545, 0.5456821026282853, 0.5451127819548872, 0.5445420326223338, 0.5452261306532663, 0.5446540880503145, 0.5453400503778337, 0.544766708701135, 0.5441919191919192, 0.5436156763590392, 0.5443037974683544, 0.5449936628643853, 0.5456852791878173, 0.5463786531130876, 0.5470737913486005, 0.5477707006369427, 0.5471938775510204, 0.5478927203065134, 0.5473145780051151, 0.5480153649167734, 0.5487179487179488, 0.5494223363286265, 0.5488431876606684, 0.5495495495495496, 0.5489690721649485, 0.5496774193548387, 0.5503875968992248, 0.5510996119016818, 0.5505181347150259, 0.5512321660181583, 0.551948051948052, 0.5513654096228868, 0.5520833333333334, 0.5528031290743155, 0.5535248041775457, 0.5529411764705883, 0.5536649214659686, 0.5530799475753604, 0.5538057742782152, 0.5545335085413929, 0.5552631578947368, 0.5559947299077734, 0.5567282321899736, 0.5561426684280053, 0.5555555555555556, 0.5562913907284768, 0.5570291777188329, 0.5564409030544488, 0.5558510638297872, 0.5565912117177098, 0.5573333333333333, 0.5580774365821095, 0.5588235294117647, 0.5595716198125836, 0.5589812332439679, 0.5597315436241611, 0.5604838709677419, 0.5612382234185733, 0.5606469002695418, 0.5600539811066126, 0.5608108108108109, 0.5602165087956699, 0.559620596205962, 0.5603799185888738, 0.561141304347826, 0.5619047619047619, 0.5626702997275205, 0.5620736698499318, 0.5628415300546448, 0.5636114911080712, 0.5643835616438356, 0.5651577503429356, 0.5645604395604396, 0.5653370013755158, 0.5661157024793388, 0.5668965517241379, 0.5662983425414365, 0.5656984785615491, 0.5650969529085873, 0.565880721220527, 0.5652777777777778, 0.564673157162726, 0.5654596100278552, 0.5648535564853556, 0.5656424581005587, 0.5664335664335665, 0.5672268907563025, 0.5680224403927069, 0.5688202247191011, 0.569620253164557, 0.5690140845070423, 0.5684062059238364, 0.5692090395480226, 0.57001414427157, 0.5708215297450425, 0.5702127659574469, 0.5710227272727273, 0.5718349928876245, 0.5726495726495726, 0.5734664764621968, 0.5742857142857143, 0.5736766809728183, 0.5744985673352435, 0.5753228120516499, 0.5761494252873564, 0.576978417266187, 0.5763688760806917, 0.5757575757575758, 0.5751445086705202, 0.5759768451519537, 0.5768115942028985, 0.5761973875181422, 0.5755813953488372, 0.5764192139737991, 0.577259475218659, 0.5766423357664233, 0.5760233918128655, 0.575402635431918, 0.5762463343108505, 0.5770925110132159, 0.5764705882352941, 0.5773195876288659, 0.5781710914454278, 0.5790251107828656, 0.5798816568047337, 0.5792592592592593, 0.5801186943620178, 0.5809806835066865, 0.5818452380952381, 0.5827123695976155, 0.582089552238806, 0.5814648729446936, 0.5823353293413174, 0.5817091454272864, 0.5825825825825826, 0.5834586466165413, 0.5843373493975904, 0.583710407239819, 0.5845921450151057, 0.583963691376702, 0.5848484848484848, 0.5842185128983308, 0.5835866261398176, 0.5829528158295282, 0.5823170731707317, 0.5816793893129771, 0.5825688073394495, 0.5834609494640123, 0.5828220858895705, 0.5821812596006144, 0.583076923076923, 0.5839753466872111, 0.5833333333333334, 0.5826893353941267, 0.5835913312693498, 0.5829457364341085, 0.5838509316770186, 0.5847589424572317, 0.5856697819314641, 0.5865834633385335, 0.5859375, 0.5852895148669797, 0.5846394984326019, 0.5839874411302983, 0.5849056603773585, 0.5858267716535434, 0.5851735015772871, 0.5860979462875198, 0.5854430379746836, 0.5847860538827259, 0.5857142857142857, 0.5866454689984102, 0.5875796178343949, 0.5885167464114832, 0.5878594249201278, 0.5872, 0.5865384615384616, 0.5858747993579454, 0.5852090032154341, 0.5845410628019324, 0.5838709677419355, 0.5831987075928917, 0.5841423948220065, 0.5850891410048622, 0.5844155844155844, 0.583739837398374, 0.5830618892508144, 0.5840130505709625, 0.5849673202614379, 0.5859247135842881, 0.5868852459016394, 0.5878489326765188, 0.587171052631579, 0.586490939044481, 0.5874587458745875, 0.5867768595041323, 0.5860927152317881, 0.5870646766169154, 0.5863787375415282, 0.5873544093178037, 0.5883333333333334, 0.5876460767946577, 0.5869565217391305, 0.5879396984924623, 0.5889261744966443, 0.5899159663865546, 0.5892255892255892, 0.5902192242833052, 0.5912162162162162, 0.5905245346869712, 0.5898305084745763, 0.5908319185059423, 0.5918367346938775, 0.5928449744463373, 0.5938566552901023, 0.5931623931623932, 0.5941780821917808, 0.5951972555746141, 0.5945017182130584, 0.5938037865748709, 0.5948275862068966, 0.5958549222797928, 0.596885813148789, 0.5961871750433275, 0.5954861111111112, 0.5965217391304348, 0.5958188153310104, 0.5951134380453752, 0.5961538461538461, 0.5954465849387041, 0.5964912280701754, 0.5957820738137083, 0.5950704225352113, 0.5961199294532628, 0.5971731448763251, 0.5964601769911504, 0.5975177304964538, 0.5968028419182948, 0.5960854092526691, 0.5971479500891266, 0.5982142857142857, 0.5992844364937389, 0.5985663082437276, 0.5978456014362658, 0.5971223021582733, 0.5963963963963964, 0.5956678700361011, 0.596745027124774, 0.5978260869565217, 0.5970961887477314, 0.5981818181818181, 0.599271402550091, 0.6003649635036497, 0.5996343692870201, 0.6007326007326007, 0.6, 0.6011029411764706, 0.6022099447513812, 0.6033210332103321, 0.6044362292051756, 0.6055555555555555, 0.6048237476808905, 0.604089219330855, 0.6033519553072626, 0.6044776119402985, 0.6056074766355141, 0.6048689138576779, 0.6041275797373359, 0.6033834586466166, 0.6045197740112994, 0.6056603773584905, 0.6068052930056711, 0.6079545454545454, 0.6091081593927894, 0.6102661596958175, 0.6114285714285714, 0.6106870229007634, 0.6118546845124283, 0.6111111111111112, 0.6122840690978887, 0.6115384615384616, 0.6127167630057804, 0.6138996138996139, 0.6131528046421664, 0.6143410852713178, 0.6135922330097088, 0.6147859922178989, 0.6140350877192983, 0.61328125, 0.6125244618395304, 0.6137254901960785, 0.6129666011787819, 0.6122047244094488, 0.6134122287968442, 0.6146245059288538, 0.6158415841584158, 0.6170634920634921, 0.6163021868787276, 0.6155378486055777, 0.6147704590818364, 0.614, 0.6152304609218436, 0.6164658634538153, 0.6156941649899397, 0.6149193548387096, 0.6141414141414141, 0.6153846153846154, 0.6166328600405679, 0.6178861788617886, 0.6191446028513238, 0.6204081632653061, 0.621676891615542, 0.6229508196721312, 0.6242299794661191, 0.6255144032921811, 0.6247422680412371, 0.6239669421487604, 0.6252587991718427, 0.6265560165975104, 0.6278586278586279, 0.6291666666666667, 0.6283924843423799, 0.6297071129707112, 0.6310272536687631, 0.6302521008403361, 0.631578947368421, 0.630801687763713, 0.6300211416490487, 0.6313559322033898, 0.6326963906581741, 0.6319148936170212, 0.6311300639658849, 0.6324786324786325, 0.6338329764453962, 0.6330472103004292, 0.632258064516129, 0.6336206896551724, 0.6328293736501079, 0.6341991341991342, 0.6334056399132321, 0.6326086956521739, 0.6339869281045751, 0.6353711790393013, 0.6367614879649891, 0.6359649122807017, 0.6373626373626373, 0.6365638766519823, 0.6379690949227373, 0.6371681415929203, 0.6363636363636364, 0.6377777777777778, 0.6391982182628062, 0.640625, 0.639821029082774, 0.6390134529147982, 0.6404494382022472, 0.6396396396396397, 0.6410835214446953, 0.6402714932126696, 0.6417233560090703, 0.6431818181818182, 0.6446469248291572, 0.6438356164383562, 0.6453089244851259, 0.6444954128440367, 0.6459770114942529, 0.6451612903225806, 0.6466512702078522, 0.6481481481481481, 0.6496519721577726, 0.6511627906976745, 0.6526806526806527, 0.6542056074766355, 0.6533957845433255, 0.6525821596244131, 0.6541176470588236, 0.6533018867924528, 0.6524822695035462, 0.6540284360189573, 0.6555819477434679, 0.6547619047619048, 0.6539379474940334, 0.6555023923444976, 0.6546762589928058, 0.6538461538461539, 0.655421686746988, 0.6570048309178744, 0.6561743341404358, 0.6577669902912622, 0.656934306569343, 0.6560975609756098, 0.6552567237163814, 0.6544117647058824, 0.6560196560196561, 0.6576354679802956, 0.6567901234567901, 0.655940594059406, 0.6550868486352357, 0.6567164179104478, 0.6583541147132169, 0.6575, 0.656641604010025, 0.6557788944723618, 0.6574307304785895, 0.6565656565656566, 0.6556962025316456, 0.6548223350253807, 0.6564885496183206, 0.6581632653061225, 0.6572890025575447, 0.658974358974359, 0.6580976863753213, 0.6597938144329897, 0.661498708010336, 0.6606217616580311, 0.6623376623376623, 0.6640625, 0.6657963446475196, 0.6649214659685864, 0.6666666666666666, 0.6657894736842105, 0.6649076517150396, 0.6640211640211641, 0.6631299734748011, 0.6622340425531915, 0.664, 0.6657754010695187, 0.6675603217158177, 0.6693548387096774, 0.6711590296495957, 0.6702702702702703, 0.6693766937669376, 0.6711956521739131, 0.670299727520436, 0.6693989071038251, 0.6712328767123288, 0.6703296703296703, 0.6694214876033058, 0.6712707182320442, 0.6731301939058172, 0.6722222222222223, 0.6740947075208914, 0.6759776536312849, 0.6750700280112045, 0.6769662921348315, 0.676056338028169, 0.6779661016949152, 0.6798866855524079, 0.6818181818181818, 0.6809116809116809, 0.68, 0.6790830945558739, 0.6810344827586207, 0.6801152737752162, 0.6791907514450867, 0.6811594202898551, 0.6802325581395349, 0.6793002915451894, 0.6812865497076024, 0.6832844574780058, 0.6823529411764706, 0.6814159292035398, 0.6834319526627219, 0.6824925816023739, 0.6815476190476191, 0.6835820895522388, 0.6826347305389222, 0.6816816816816816, 0.6807228915662651, 0.6797583081570997, 0.6818181818181818, 0.6808510638297872, 0.6798780487804879, 0.6788990825688074, 0.6779141104294478, 0.676923076923077, 0.6759259259259259, 0.6780185758513931, 0.6770186335403726, 0.6791277258566978, 0.678125, 0.6802507836990596, 0.6792452830188679, 0.6782334384858044, 0.680379746835443, 0.6793650793650794, 0.678343949044586, 0.6773162939297125, 0.6762820512820513, 0.6752411575562701, 0.6774193548387096, 0.6796116504854369, 0.6785714285714286, 0.6775244299674267, 0.6764705882352942, 0.6754098360655738, 0.6776315789473685, 0.6765676567656765, 0.6754966887417219, 0.6744186046511628, 0.6733333333333333, 0.6722408026755853, 0.6711409395973155, 0.67003367003367, 0.668918918918919, 0.6677966101694915, 0.6666666666666666, 0.6655290102389079, 0.6643835616438356, 0.6632302405498282, 0.6620689655172414, 0.6608996539792388, 0.6597222222222222, 0.662020905923345, 0.6608391608391608, 0.6631578947368421, 0.6654929577464789, 0.6678445229681979, 0.6702127659574468, 0.6725978647686833, 0.6714285714285714, 0.6702508960573477, 0.6690647482014388, 0.6678700361010831, 0.6666666666666666, 0.6654545454545454, 0.6642335766423357, 0.663003663003663, 0.6654411764705882, 0.6642066420664207, 0.6666666666666666, 0.6654275092936803, 0.667910447761194, 0.6666666666666666, 0.6654135338345865, 0.6641509433962264, 0.6628787878787878, 0.6615969581749049, 0.6603053435114504, 0.6628352490421456, 0.6615384615384615, 0.6602316602316602, 0.6589147286821705, 0.6614785992217899, 0.66015625, 0.6627450980392157, 0.6614173228346457, 0.6600790513833992, 0.6587301587301587, 0.6613545816733067, 0.66, 0.6586345381526104, 0.657258064516129, 0.6558704453441295, 0.6544715447154471, 0.6530612244897959, 0.6516393442622951, 0.6502057613168725, 0.6487603305785123, 0.6473029045643154, 0.6458333333333334, 0.6443514644351465, 0.6428571428571429, 0.6413502109704642, 0.6398305084745762, 0.6382978723404256, 0.6410256410256411, 0.6394849785407726, 0.6379310344827587, 0.6363636363636364, 0.6347826086956522, 0.6331877729257642, 0.631578947368421, 0.6299559471365639, 0.6283185840707964, 0.6311111111111111, 0.6294642857142857, 0.6278026905829597, 0.6261261261261262, 0.6244343891402715, 0.6227272727272727, 0.6210045662100456, 0.6192660550458715, 0.6175115207373272, 0.6157407407407407, 0.6139534883720931, 0.6121495327102804, 0.6150234741784038, 0.6132075471698113, 0.6113744075829384, 0.6095238095238096, 0.6076555023923444, 0.6057692307692307, 0.6038647342995169, 0.6019417475728155, 0.6, 0.5980392156862745, 0.5960591133004927, 0.599009900990099, 0.5970149253731343, 0.595, 0.592964824120603, 0.5909090909090909, 0.5888324873096447, 0.5867346938775511, 0.5897435897435898, 0.5876288659793815, 0.5854922279792746, 0.5833333333333334, 0.581151832460733, 0.5789473684210527, 0.5767195767195767, 0.574468085106383, 0.5721925133689839, 0.5698924731182796, 0.5675675675675675, 0.5652173913043478, 0.5628415300546448, 0.5604395604395604, 0.5580110497237569, 0.5555555555555556, 0.553072625698324, 0.5561797752808989, 0.5536723163841808, 0.5511363636363636, 0.5485714285714286, 0.5459770114942529, 0.5491329479768786, 0.5465116279069767, 0.5497076023391813, 0.5470588235294118, 0.5443786982248521, 0.5416666666666666, 0.5449101796407185, 0.5481927710843374, 0.5454545454545454, 0.5487804878048781, 0.5460122699386503, 0.5432098765432098, 0.5403726708074534, 0.5375, 0.5345911949685535, 0.5316455696202531, 0.535031847133758, 0.5384615384615384, 0.535483870967742, 0.538961038961039, 0.5359477124183006, 0.5328947368421053, 0.5298013245033113, 0.5266666666666666, 0.5234899328859061, 0.5202702702702703, 0.5170068027210885, 0.5136986301369864, 0.5103448275862069, 0.5069444444444444, 0.5104895104895105, 0.5070422535211268, 0.5106382978723404, 0.5071428571428571, 0.5107913669064749, 0.5072463768115942, 0.5036496350364964, 0.5, 0.4962962962962963, 0.4925373134328358, 0.48872180451127817, 0.48484848484848486, 0.48854961832061067, 0.4846153846153846, 0.4806201550387597, 0.4765625, 0.47244094488188976, 0.47619047619047616, 0.472, 0.46774193548387094, 0.4634146341463415, 0.4672131147540984, 0.4628099173553719, 0.4583333333333333, 0.453781512605042, 0.4491525423728814, 0.4444444444444444, 0.4482758620689655, 0.4434782608695652, 0.43859649122807015, 0.4336283185840708, 0.42857142857142855, 0.42342342342342343, 0.41818181818181815, 0.41284403669724773, 0.4074074074074074, 0.411214953271028, 0.4056603773584906, 0.4, 0.3942307692307692, 0.39805825242718446, 0.39215686274509803, 0.39603960396039606, 0.4, 0.3939393939393939, 0.3877551020408163, 0.38144329896907214, 0.375, 0.3684210526315789, 0.3723404255319149, 0.3763440860215054, 0.3695652173913043, 0.3626373626373626, 0.35555555555555557, 0.34831460674157305, 0.3409090909090909, 0.3333333333333333, 0.32558139534883723, 0.3176470588235294, 0.32142857142857145, 0.3253012048192771, 0.3170731707317073, 0.32098765432098764, 0.3125, 0.3037974683544304, 0.2948717948717949, 0.2987012987012987, 0.3026315789473684, 0.30666666666666664, 0.2972972972972973, 0.3013698630136986, 0.3055555555555556, 0.29577464788732394, 0.2857142857142857, 0.2898550724637681, 0.27941176470588236, 0.26865671641791045, 0.25757575757575757, 0.26153846153846155, 0.25, 0.23809523809523808, 0.22580645161290322, 0.22950819672131148, 0.23333333333333334, 0.23728813559322035, 0.22413793103448276, 0.22807017543859648, 0.23214285714285715, 0.21818181818181817, 0.2037037037037037, 0.20754716981132076, 0.19230769230769232, 0.19607843137254902, 0.2, 0.20408163265306123, 0.1875, 0.19148936170212766, 0.1956521739130435, 0.17777777777777778, 0.1590909090909091, 0.16279069767441862, 0.14285714285714285, 0.12195121951219512, 0.125, 0.1282051282051282, 0.13157894736842105, 0.10810810810810811, 0.1111111111111111, 0.11428571428571428, 0.11764705882352941, 0.09090909090909091, 0.09375, 0.0967741935483871, 0.06666666666666667, 0.034482758620689655, 0.03571428571428571, 0.037037037037037035, 0.038461538461538464, 0.04, 0.041666666666666664, 0.043478260869565216, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 1.0], "recall": [1.0, 0.999, 0.999, 0.999, 0.999, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.998, 0.997, 0.997, 0.997, 0.997, 0.997, 0.997, 0.997, 0.997, 0.997, 0.997, 0.997, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.995, 0.995, 0.995, 0.995, 0.994, 0.994, 0.994, 0.993, 0.992, 0.991, 0.99, 0.989, 0.988, 0.988, 0.987, 0.987, 0.987, 0.987, 0.986, 0.986, 0.986, 0.985, 0.985, 0.984, 0.984, 0.983, 0.983, 0.982, 0.981, 0.981, 0.981, 0.98, 0.98, 0.98, 0.98, 0.98, 0.98, 0.979, 0.979, 0.978, 0.978, 0.978, 0.978, 0.978, 0.978, 0.978, 0.978, 0.978, 0.978, 0.978, 0.977, 0.976, 0.976, 0.976, 0.976, 0.976, 0.975, 0.974, 0.974, 0.974, 0.973, 0.972, 0.972, 0.972, 0.971, 0.971, 0.97, 0.97, 0.97, 0.97, 0.97, 0.97, 0.97, 0.969, 0.969, 0.968, 0.967, 0.967, 0.967, 0.967, 0.966, 0.966, 0.965, 0.965, 0.965, 0.964, 0.963, 0.963, 0.962, 0.961, 0.961, 0.96, 0.96, 0.96, 0.959, 0.959, 0.958, 0.957, 0.957, 0.957, 0.957, 0.956, 0.956, 0.956, 0.955, 0.954, 0.954, 0.953, 0.953, 0.952, 0.951, 0.951, 0.95, 0.95, 0.95, 0.949, 0.948, 0.948, 0.948, 0.948, 0.948, 0.947, 0.947, 0.946, 0.946, 0.945, 0.945, 0.945, 0.945, 0.945, 0.944, 0.943, 0.942, 0.942, 0.942, 0.941, 0.94, 0.94, 0.939, 0.939, 0.938, 0.938, 0.937, 0.936, 0.935, 0.935, 0.934, 0.933, 0.933, 0.932, 0.932, 0.932, 0.931, 0.931, 0.93, 0.929, 0.928, 0.928, 0.928, 0.927, 0.927, 0.927, 0.927, 0.927, 0.927, 0.926, 0.926, 0.926, 0.926, 0.926, 0.926, 0.926, 0.926, 0.926, 0.926, 0.926, 0.926, 0.925, 0.925, 0.924, 0.924, 0.924, 0.924, 0.923, 0.923, 0.922, 0.921, 0.921, 0.921, 0.921, 0.921, 0.921, 0.921, 0.921, 0.921, 0.92, 0.919, 0.918, 0.917, 0.917, 0.917, 0.916, 0.916, 0.916, 0.915, 0.915, 0.915, 0.915, 0.915, 0.915, 0.914, 0.914, 0.913, 0.912, 0.912, 0.911, 0.91, 0.91, 0.909, 0.909, 0.909, 0.908, 0.907, 0.906, 0.906, 0.906, 0.906, 0.906, 0.906, 0.906, 0.906, 0.905, 0.905, 0.905, 0.905, 0.905, 0.904, 0.903, 0.903, 0.902, 0.901, 0.9, 0.899, 0.899, 0.898, 0.897, 0.896, 0.895, 0.895, 0.894, 0.893, 0.893, 0.892, 0.891, 0.891, 0.891, 0.891, 0.891, 0.89, 0.889, 0.888, 0.888, 0.888, 0.887, 0.887, 0.886, 0.885, 0.885, 0.885, 0.884, 0.883, 0.883, 0.883, 0.883, 0.882, 0.882, 0.882, 0.882, 0.882, 0.882, 0.881, 0.881, 0.881, 0.881, 0.881, 0.881, 0.881, 0.881, 0.881, 0.881, 0.881, 0.881, 0.88, 0.879, 0.879, 0.878, 0.878, 0.878, 0.878, 0.878, 0.877, 0.876, 0.875, 0.875, 0.875, 0.874, 0.874, 0.874, 0.873, 0.873, 0.872, 0.872, 0.872, 0.872, 0.872, 0.872, 0.872, 0.871, 0.871, 0.871, 0.871, 0.87, 0.87, 0.87, 0.869, 0.869, 0.869, 0.868, 0.868, 0.867, 0.866, 0.865, 0.864, 0.864, 0.864, 0.864, 0.864, 0.863, 0.863, 0.863, 0.862, 0.862, 0.862, 0.862, 0.862, 0.862, 0.862, 0.862, 0.861, 0.86, 0.86, 0.859, 0.858, 0.858, 0.858, 0.858, 0.858, 0.858, 0.858, 0.857, 0.857, 0.856, 0.855, 0.855, 0.854, 0.853, 0.853, 0.853, 0.853, 0.853, 0.853, 0.853, 0.853, 0.852, 0.851, 0.851, 0.851, 0.85, 0.85, 0.85, 0.849, 0.848, 0.847, 0.847, 0.846, 0.846, 0.845, 0.844, 0.843, 0.843, 0.842, 0.841, 0.84, 0.84, 0.839, 0.839, 0.839, 0.839, 0.839, 0.839, 0.838, 0.838, 0.837, 0.836, 0.835, 0.834, 0.833, 0.833, 0.833, 0.833, 0.832, 0.831, 0.831, 0.83, 0.829, 0.828, 0.828, 0.827, 0.826, 0.826, 0.825, 0.825, 0.825, 0.824, 0.824, 0.823, 0.823, 0.822, 0.821, 0.821, 0.821, 0.821, 0.82, 0.819, 0.818, 0.817, 0.816, 0.815, 0.815, 0.814, 0.813, 0.812, 0.811, 0.81, 0.81, 0.81, 0.81, 0.81, 0.81, 0.81, 0.809, 0.809, 0.809, 0.809, 0.809, 0.808, 0.808, 0.807, 0.806, 0.805, 0.804, 0.804, 0.803, 0.802, 0.801, 0.801, 0.8, 0.8, 0.8, 0.8, 0.799, 0.798, 0.797, 0.796, 0.796, 0.795, 0.795, 0.794, 0.794, 0.794, 0.794, 0.794, 0.794, 0.794, 0.794, 0.794, 0.794, 0.793, 0.792, 0.792, 0.791, 0.791, 0.791, 0.791, 0.79, 0.79, 0.789, 0.788, 0.787, 0.786, 0.786, 0.785, 0.784, 0.784, 0.784, 0.783, 0.782, 0.781, 0.78, 0.78, 0.779, 0.778, 0.777, 0.777, 0.776, 0.775, 0.774, 0.774, 0.773, 0.772, 0.771, 0.77, 0.769, 0.768, 0.767, 0.767, 0.767, 0.766, 0.765, 0.764, 0.763, 0.763, 0.762, 0.762, 0.761, 0.76, 0.759, 0.759, 0.759, 0.758, 0.758, 0.758, 0.758, 0.758, 0.757, 0.757, 0.756, 0.755, 0.754, 0.753, 0.752, 0.752, 0.751, 0.751, 0.751, 0.75, 0.749, 0.748, 0.747, 0.746, 0.746, 0.746, 0.746, 0.745, 0.744, 0.744, 0.743, 0.743, 0.743, 0.742, 0.742, 0.741, 0.74, 0.74, 0.739, 0.739, 0.739, 0.739, 0.739, 0.739, 0.739, 0.738, 0.737, 0.736, 0.735, 0.735, 0.734, 0.734, 0.734, 0.733, 0.732, 0.731, 0.73, 0.73, 0.729, 0.728, 0.728, 0.728, 0.728, 0.728, 0.728, 0.728, 0.727, 0.726, 0.726, 0.725, 0.725, 0.724, 0.724, 0.723, 0.723, 0.722, 0.721, 0.72, 0.719, 0.718, 0.717, 0.717, 0.716, 0.715, 0.714, 0.714, 0.714, 0.714, 0.714, 0.714, 0.714, 0.714, 0.713, 0.712, 0.711, 0.711, 0.71, 0.709, 0.709, 0.709, 0.709, 0.708, 0.707, 0.706, 0.705, 0.705, 0.705, 0.704, 0.704, 0.704, 0.703, 0.702, 0.701, 0.701, 0.7, 0.699, 0.698, 0.697, 0.697, 0.696, 0.695, 0.694, 0.693, 0.692, 0.691, 0.69, 0.689, 0.688, 0.688, 0.687, 0.686, 0.685, 0.685, 0.685, 0.684, 0.683, 0.682, 0.681, 0.68, 0.679, 0.679, 0.678, 0.678, 0.677, 0.677, 0.676, 0.675, 0.675, 0.674, 0.674, 0.674, 0.674, 0.674, 0.673, 0.672, 0.671, 0.67, 0.67, 0.67, 0.669, 0.669, 0.669, 0.669, 0.669, 0.668, 0.667, 0.666, 0.665, 0.664, 0.664, 0.663, 0.662, 0.662, 0.661, 0.66, 0.659, 0.658, 0.658, 0.658, 0.657, 0.656, 0.656, 0.655, 0.654, 0.654, 0.654, 0.653, 0.652, 0.651, 0.65, 0.649, 0.648, 0.648, 0.648, 0.647, 0.646, 0.645, 0.645, 0.644, 0.644, 0.643, 0.642, 0.641, 0.641, 0.641, 0.64, 0.639, 0.638, 0.638, 0.637, 0.637, 0.636, 0.635, 0.634, 0.634, 0.633, 0.632, 0.632, 0.631, 0.63, 0.629, 0.628, 0.628, 0.627, 0.626, 0.625, 0.625, 0.624, 0.624, 0.623, 0.622, 0.621, 0.621, 0.62, 0.619, 0.619, 0.619, 0.619, 0.618, 0.618, 0.617, 0.616, 0.616, 0.616, 0.616, 0.615, 0.614, 0.613, 0.613, 0.612, 0.611, 0.61, 0.609, 0.609, 0.608, 0.608, 0.607, 0.607, 0.606, 0.605, 0.604, 0.604, 0.603, 0.602, 0.601, 0.601, 0.6, 0.599, 0.599, 0.598, 0.598, 0.598, 0.597, 0.597, 0.596, 0.596, 0.596, 0.596, 0.595, 0.594, 0.594, 0.594, 0.594, 0.594, 0.593, 0.592, 0.591, 0.59, 0.589, 0.588, 0.587, 0.587, 0.586, 0.586, 0.585, 0.584, 0.583, 0.582, 0.581, 0.58, 0.579, 0.578, 0.577, 0.576, 0.576, 0.576, 0.575, 0.575, 0.574, 0.573, 0.573, 0.572, 0.571, 0.57, 0.569, 0.568, 0.567, 0.567, 0.567, 0.566, 0.565, 0.564, 0.563, 0.563, 0.562, 0.561, 0.56, 0.56, 0.559, 0.558, 0.557, 0.556, 0.555, 0.555, 0.554, 0.553, 0.553, 0.553, 0.553, 0.552, 0.551, 0.551, 0.55, 0.549, 0.548, 0.547, 0.546, 0.545, 0.544, 0.544, 0.544, 0.544, 0.543, 0.543, 0.543, 0.542, 0.541, 0.54, 0.54, 0.54, 0.54, 0.539, 0.538, 0.538, 0.537, 0.537, 0.536, 0.536, 0.536, 0.536, 0.536, 0.535, 0.534, 0.534, 0.534, 0.534, 0.534, 0.533, 0.532, 0.531, 0.531, 0.53, 0.53, 0.53, 0.529, 0.528, 0.528, 0.528, 0.528, 0.527, 0.527, 0.527, 0.526, 0.526, 0.525, 0.524, 0.523, 0.523, 0.522, 0.522, 0.521, 0.521, 0.52, 0.519, 0.519, 0.519, 0.519, 0.518, 0.518, 0.518, 0.518, 0.518, 0.518, 0.518, 0.517, 0.516, 0.515, 0.515, 0.515, 0.514, 0.513, 0.512, 0.511, 0.511, 0.511, 0.51, 0.509, 0.509, 0.509, 0.508, 0.507, 0.507, 0.507, 0.507, 0.507, 0.507, 0.506, 0.505, 0.504, 0.504, 0.503, 0.502, 0.501, 0.501, 0.501, 0.501, 0.501, 0.5, 0.5, 0.5, 0.499, 0.499, 0.498, 0.498, 0.497, 0.496, 0.496, 0.495, 0.495, 0.494, 0.493, 0.493, 0.493, 0.492, 0.491, 0.491, 0.49, 0.49, 0.489, 0.489, 0.488, 0.488, 0.487, 0.487, 0.487, 0.487, 0.487, 0.487, 0.487, 0.487, 0.487, 0.486, 0.485, 0.485, 0.485, 0.485, 0.485, 0.485, 0.485, 0.485, 0.485, 0.484, 0.484, 0.484, 0.484, 0.484, 0.483, 0.483, 0.482, 0.482, 0.482, 0.482, 0.481, 0.481, 0.481, 0.48, 0.479, 0.478, 0.477, 0.477, 0.476, 0.476, 0.476, 0.475, 0.475, 0.475, 0.475, 0.474, 0.473, 0.473, 0.473, 0.473, 0.473, 0.472, 0.471, 0.471, 0.471, 0.47, 0.469, 0.468, 0.468, 0.468, 0.467, 0.466, 0.465, 0.465, 0.465, 0.465, 0.464, 0.463, 0.462, 0.461, 0.461, 0.46, 0.459, 0.459, 0.459, 0.458, 0.457, 0.457, 0.456, 0.456, 0.455, 0.455, 0.455, 0.455, 0.455, 0.455, 0.454, 0.454, 0.454, 0.454, 0.454, 0.453, 0.452, 0.452, 0.452, 0.451, 0.45, 0.449, 0.449, 0.448, 0.448, 0.447, 0.447, 0.446, 0.445, 0.444, 0.444, 0.444, 0.443, 0.443, 0.443, 0.442, 0.441, 0.44, 0.44, 0.439, 0.439, 0.439, 0.438, 0.438, 0.438, 0.438, 0.437, 0.437, 0.437, 0.437, 0.437, 0.436, 0.436, 0.436, 0.436, 0.435, 0.434, 0.434, 0.433, 0.433, 0.432, 0.431, 0.43, 0.43, 0.43, 0.43, 0.43, 0.43, 0.43, 0.429, 0.429, 0.428, 0.428, 0.428, 0.428, 0.427, 0.427, 0.426, 0.426, 0.426, 0.426, 0.425, 0.425, 0.425, 0.424, 0.424, 0.424, 0.424, 0.423, 0.423, 0.422, 0.422, 0.422, 0.422, 0.422, 0.422, 0.421, 0.42, 0.42, 0.42, 0.419, 0.418, 0.418, 0.418, 0.418, 0.418, 0.418, 0.417, 0.417, 0.417, 0.417, 0.416, 0.415, 0.415, 0.414, 0.413, 0.413, 0.413, 0.413, 0.413, 0.412, 0.412, 0.412, 0.412, 0.412, 0.411, 0.411, 0.411, 0.411, 0.41, 0.409, 0.408, 0.408, 0.407, 0.406, 0.406, 0.405, 0.405, 0.405, 0.405, 0.405, 0.405, 0.405, 0.404, 0.403, 0.403, 0.403, 0.403, 0.402, 0.402, 0.402, 0.402, 0.402, 0.402, 0.401, 0.401, 0.401, 0.401, 0.401, 0.4, 0.399, 0.398, 0.398, 0.398, 0.397, 0.396, 0.396, 0.396, 0.395, 0.394, 0.393, 0.393, 0.393, 0.392, 0.392, 0.392, 0.392, 0.392, 0.391, 0.391, 0.391, 0.391, 0.391, 0.39, 0.389, 0.389, 0.388, 0.388, 0.388, 0.388, 0.387, 0.387, 0.386, 0.386, 0.385, 0.384, 0.383, 0.382, 0.381, 0.381, 0.381, 0.38, 0.379, 0.379, 0.379, 0.378, 0.377, 0.377, 0.376, 0.376, 0.376, 0.376, 0.376, 0.375, 0.374, 0.373, 0.372, 0.372, 0.372, 0.371, 0.371, 0.37, 0.369, 0.369, 0.369, 0.369, 0.369, 0.368, 0.367, 0.366, 0.365, 0.364, 0.363, 0.362, 0.361, 0.361, 0.361, 0.36, 0.359, 0.358, 0.358, 0.358, 0.358, 0.358, 0.358, 0.357, 0.356, 0.356, 0.355, 0.354, 0.354, 0.353, 0.353, 0.353, 0.352, 0.351, 0.351, 0.351, 0.351, 0.35, 0.35, 0.35, 0.349, 0.348, 0.348, 0.348, 0.348, 0.348, 0.347, 0.347, 0.347, 0.346, 0.345, 0.345, 0.345, 0.345, 0.344, 0.343, 0.343, 0.342, 0.341, 0.341, 0.34, 0.34, 0.339, 0.338, 0.338, 0.338, 0.337, 0.337, 0.336, 0.335, 0.335, 0.335, 0.335, 0.334, 0.333, 0.332, 0.331, 0.33, 0.33, 0.33, 0.329, 0.329, 0.329, 0.329, 0.328, 0.328, 0.327, 0.327, 0.327, 0.327, 0.327, 0.327, 0.326, 0.325, 0.324, 0.324, 0.324, 0.323, 0.322, 0.321, 0.321, 0.321, 0.321, 0.321, 0.321, 0.321, 0.321, 0.32, 0.32, 0.319, 0.319, 0.318, 0.318, 0.318, 0.317, 0.317, 0.316, 0.316, 0.315, 0.314, 0.313, 0.313, 0.312, 0.311, 0.311, 0.311, 0.311, 0.311, 0.31, 0.309, 0.308, 0.307, 0.307, 0.307, 0.306, 0.305, 0.304, 0.304, 0.304, 0.304, 0.304, 0.304, 0.304, 0.304, 0.304, 0.304, 0.303, 0.302, 0.302, 0.302, 0.302, 0.302, 0.301, 0.301, 0.301, 0.3, 0.3, 0.299, 0.298, 0.298, 0.298, 0.297, 0.296, 0.296, 0.296, 0.295, 0.294, 0.294, 0.293, 0.293, 0.292, 0.291, 0.291, 0.291, 0.291, 0.29, 0.29, 0.289, 0.289, 0.288, 0.287, 0.287, 0.287, 0.287, 0.286, 0.285, 0.285, 0.284, 0.284, 0.283, 0.283, 0.283, 0.283, 0.282, 0.282, 0.281, 0.281, 0.28, 0.28, 0.28, 0.28, 0.28, 0.28, 0.28, 0.279, 0.278, 0.278, 0.277, 0.276, 0.276, 0.276, 0.275, 0.274, 0.274, 0.273, 0.272, 0.272, 0.272, 0.271, 0.271, 0.27, 0.269, 0.268, 0.267, 0.267, 0.267, 0.266, 0.265, 0.264, 0.264, 0.264, 0.263, 0.262, 0.261, 0.261, 0.26, 0.259, 0.258, 0.258, 0.258, 0.257, 0.257, 0.256, 0.256, 0.256, 0.255, 0.255, 0.255, 0.255, 0.254, 0.254, 0.253, 0.252, 0.251, 0.25, 0.249, 0.249, 0.249, 0.249, 0.249, 0.249, 0.248, 0.247, 0.247, 0.246, 0.245, 0.245, 0.244, 0.243, 0.243, 0.243, 0.242, 0.242, 0.242, 0.241, 0.241, 0.24, 0.24, 0.24, 0.24, 0.239, 0.238, 0.237, 0.237, 0.236, 0.235, 0.235, 0.234, 0.233, 0.233, 0.233, 0.232, 0.231, 0.231, 0.23, 0.229, 0.229, 0.228, 0.227, 0.226, 0.225, 0.225, 0.224, 0.223, 0.222, 0.221, 0.22, 0.219, 0.219, 0.218, 0.218, 0.217, 0.217, 0.216, 0.215, 0.215, 0.214, 0.213, 0.212, 0.211, 0.21, 0.21, 0.21, 0.209, 0.208, 0.207, 0.206, 0.206, 0.205, 0.204, 0.203, 0.202, 0.201, 0.2, 0.199, 0.198, 0.197, 0.196, 0.195, 0.194, 0.193, 0.192, 0.191, 0.19, 0.19, 0.189, 0.189, 0.189, 0.189, 0.189, 0.189, 0.188, 0.187, 0.186, 0.185, 0.184, 0.183, 0.182, 0.181, 0.181, 0.18, 0.18, 0.179, 0.179, 0.178, 0.177, 0.176, 0.175, 0.174, 0.173, 0.173, 0.172, 0.171, 0.17, 0.17, 0.169, 0.169, 0.168, 0.167, 0.166, 0.166, 0.165, 0.164, 0.163, 0.162, 0.161, 0.16, 0.159, 0.158, 0.157, 0.156, 0.155, 0.154, 0.153, 0.152, 0.151, 0.15, 0.15, 0.149, 0.148, 0.147, 0.146, 0.145, 0.144, 0.143, 0.142, 0.142, 0.141, 0.14, 0.139, 0.138, 0.137, 0.136, 0.135, 0.134, 0.133, 0.132, 0.131, 0.131, 0.13, 0.129, 0.128, 0.127, 0.126, 0.125, 0.124, 0.123, 0.122, 0.121, 0.121, 0.12, 0.119, 0.118, 0.117, 0.116, 0.115, 0.115, 0.114, 0.113, 0.112, 0.111, 0.11, 0.109, 0.108, 0.107, 0.106, 0.105, 0.104, 0.103, 0.102, 0.101, 0.1, 0.099, 0.099, 0.098, 0.097, 0.096, 0.095, 0.095, 0.094, 0.094, 0.093, 0.092, 0.091, 0.091, 0.091, 0.09, 0.09, 0.089, 0.088, 0.087, 0.086, 0.085, 0.084, 0.084, 0.084, 0.083, 0.083, 0.082, 0.081, 0.08, 0.079, 0.078, 0.077, 0.076, 0.075, 0.074, 0.073, 0.073, 0.072, 0.072, 0.071, 0.071, 0.07, 0.069, 0.068, 0.067, 0.066, 0.065, 0.064, 0.064, 0.063, 0.062, 0.061, 0.06, 0.06, 0.059, 0.058, 0.057, 0.057, 0.056, 0.055, 0.054, 0.053, 0.052, 0.052, 0.051, 0.05, 0.049, 0.048, 0.047, 0.046, 0.045, 0.044, 0.044, 0.043, 0.042, 0.041, 0.041, 0.04, 0.04, 0.04, 0.039, 0.038, 0.037, 0.036, 0.035, 0.035, 0.035, 0.034, 0.033, 0.032, 0.031, 0.03, 0.029, 0.028, 0.027, 0.027, 0.027, 0.026, 0.026, 0.025, 0.024, 0.023, 0.023, 0.023, 0.023, 0.022, 0.022, 0.022, 0.021, 0.02, 0.02, 0.019, 0.018, 0.017, 0.017, 0.016, 0.015, 0.014, 0.014, 0.014, 0.014, 0.013, 0.013, 0.013, 0.012, 0.011, 0.011, 0.01, 0.01, 0.01, 0.01, 0.009, 0.009, 0.009, 0.008, 0.007, 0.007, 0.006, 0.005, 0.005, 0.005, 0.005, 0.004, 0.004, 0.004, 0.004, 0.003, 0.003, 0.003, 0.002, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "thresholds": [0.3284757137298584, 0.3286750018596649, 0.3287728726863861, 0.3287932276725769, 0.3290042579174042, 0.3292495310306549, 0.3294241726398468, 0.32947736978530884, 0.32951056957244873, 0.32958459854125977, 0.32958486676216125, 0.32969430088996887, 0.3299729824066162, 0.3301022946834564, 0.3304029405117035, 0.3304484486579895, 0.3304672837257385, 0.33051571249961853, 0.33080241084098816, 0.33100223541259766, 0.33114227652549744, 0.33115506172180176, 0.3314083218574524, 0.3314497470855713, 0.3315075933933258, 0.33167824149131775, 0.3318512439727783, 0.3319235146045685, 0.3320143222808838, 0.33221933245658875, 0.3322238326072693, 0.3322536051273346, 0.3325534164905548, 0.3325973451137543, 0.33274272084236145, 0.3327662944793701, 0.3330073952674866, 0.33346301317214966, 0.33350783586502075, 0.3335302770137787, 0.3336051404476166, 0.33381596207618713, 0.33402150869369507, 0.3340758681297302, 0.3342054486274719, 0.3343980312347412, 0.3344164192676544, 0.33443111181259155, 0.33446311950683594, 0.3344665467739105, 0.3345367908477783, 0.3345871865749359, 0.33471545577049255, 0.3347304165363312, 0.3348506689071655, 0.3350243866443634, 0.33510643243789673, 0.33510977029800415, 0.3352322578430176, 0.33525851368904114, 0.33533352613449097, 0.335400253534317, 0.335620641708374, 0.3357003629207611, 0.335793137550354, 0.33601272106170654, 0.3360227346420288, 0.336039662361145, 0.33617740869522095, 0.3364425301551819, 0.3364672362804413, 0.33654189109802246, 0.3367309868335724, 0.33695873618125916, 0.3371119797229767, 0.3372037708759308, 0.33723196387290955, 0.33723485469818115, 0.3373059928417206, 0.3373759686946869, 0.33739182353019714, 0.33744311332702637, 0.3376489579677582, 0.337683767080307, 0.33789804577827454, 0.3379387855529785, 0.3380051553249359, 0.33800843358039856, 0.3380662798881531, 0.3380715847015381, 0.3381139636039734, 0.33820077776908875, 0.33823511004447937, 0.33829963207244873, 0.3384179472923279, 0.3385332226753235, 0.3386525511741638, 0.33870166540145874, 0.33877795934677124, 0.33881908655166626, 0.3388535678386688, 0.3388863205909729, 0.3389383852481842, 0.3389550745487213, 0.3390004634857178, 0.3390186131000519, 0.33908605575561523, 0.3390956521034241, 0.3390961289405823, 0.33919334411621094, 0.3392438292503357, 0.33928266167640686, 0.3393907845020294, 0.3394147753715515, 0.3394208550453186, 0.3395593762397766, 0.33961981534957886, 0.3396528363227844, 0.33989280462265015, 0.3399949371814728, 0.34007033705711365, 0.3400859534740448, 0.3401120603084564, 0.3401550352573395, 0.3402611315250397, 0.3402966260910034, 0.34031903743743896, 0.34036338329315186, 0.34036776423454285, 0.34038040041923523, 0.34038272500038147, 0.34042924642562866, 0.34046050906181335, 0.34046781063079834, 0.3405097424983978, 0.34051963686943054, 0.34059032797813416, 0.34065741300582886, 0.3407060503959656, 0.34073182940483093, 0.34076112508773804, 0.34085214138031006, 0.3411811292171478, 0.3413970172405243, 0.34140029549598694, 0.34143391251564026, 0.34149765968322754, 0.3416542112827301, 0.3418205678462982, 0.3418686091899872, 0.3420140743255615, 0.3421570658683777, 0.3422081768512726, 0.34234926104545593, 0.3423699140548706, 0.34241002798080444, 0.34245166182518005, 0.34249529242515564, 0.3425309360027313, 0.3425658345222473, 0.3426695764064789, 0.34267982840538025, 0.34268617630004883, 0.3426954746246338, 0.34272831678390503, 0.3429505527019501, 0.34305912256240845, 0.34312379360198975, 0.3431466221809387, 0.34323105216026306, 0.3432666063308716, 0.34329742193222046, 0.34335803985595703, 0.34337612986564636, 0.3434157073497772, 0.343549519777298, 0.34357693791389465, 0.3435775339603424, 0.3436238765716553, 0.34366682171821594, 0.3436940610408783, 0.343728631734848, 0.34408649802207947, 0.3441013693809509, 0.34410330653190613, 0.34413960576057434, 0.344153493642807, 0.3442079722881317, 0.34423157572746277, 0.34425219893455505, 0.3444438874721527, 0.34448766708374023, 0.3445647954940796, 0.34458687901496887, 0.3446263074874878, 0.34470704197883606, 0.3447093963623047, 0.34475404024124146, 0.34477537870407104, 0.34483036398887634, 0.344843327999115, 0.3448823392391205, 0.34505030512809753, 0.3450711667537689, 0.3451862931251526, 0.34521484375, 0.3452173173427582, 0.3452284038066864, 0.3452436029911041, 0.34525683522224426, 0.3452591001987457, 0.34529200196266174, 0.3452923893928528, 0.3453037440776825, 0.34534403681755066, 0.34542226791381836, 0.3455486297607422, 0.3455561101436615, 0.3455641269683838, 0.3455839455127716, 0.34566593170166016, 0.3457181751728058, 0.3457985520362854, 0.3458794951438904, 0.34588542580604553, 0.34590059518814087, 0.3459463119506836, 0.34596309065818787, 0.34598830342292786, 0.3460274040699005, 0.3460679054260254, 0.3460712730884552, 0.34607312083244324, 0.3461146354675293, 0.3461202383041382, 0.34613552689552307, 0.3461468517780304, 0.34625035524368286, 0.34625354409217834, 0.34627699851989746, 0.34630870819091797, 0.3463144302368164, 0.3463495671749115, 0.34636425971984863, 0.34640854597091675, 0.3464107811450958, 0.34643587470054626, 0.34644320607185364, 0.3464532196521759, 0.34646332263946533, 0.346473753452301, 0.34648630023002625, 0.3465041518211365, 0.34651246666908264, 0.34653928875923157, 0.3465518355369568, 0.34659621119499207, 0.346611350774765, 0.34673964977264404, 0.3467752933502197, 0.346794992685318, 0.34680458903312683, 0.3468412458896637, 0.3469235301017761, 0.34693098068237305, 0.34702521562576294, 0.3470529615879059, 0.34713271260261536, 0.3471418023109436, 0.3471556305885315, 0.34720656275749207, 0.34721121191978455, 0.3472515642642975, 0.3472827970981598, 0.347287654876709, 0.34732431173324585, 0.34737348556518555, 0.34741657972335815, 0.34741872549057007, 0.34743428230285645, 0.3474352955818176, 0.3474911153316498, 0.347491979598999, 0.34753966331481934, 0.3475412130355835, 0.34755033254623413, 0.347575843334198, 0.34763675928115845, 0.3477391004562378, 0.3477434813976288, 0.3477531969547272, 0.3477688431739807, 0.347770094871521, 0.34777289628982544, 0.34779465198516846, 0.34780168533325195, 0.3478063941001892, 0.34783822298049927, 0.347873717546463, 0.34791961312294006, 0.34796372056007385, 0.3480587601661682, 0.3480910658836365, 0.34813180565834045, 0.34819889068603516, 0.3483000695705414, 0.34833091497421265, 0.3483738899230957, 0.34840887784957886, 0.3484332859516144, 0.3484472632408142, 0.3484536409378052, 0.3485262989997864, 0.3486044406890869, 0.3486117422580719, 0.34862712025642395, 0.3486296832561493, 0.3486751317977905, 0.3486762046813965, 0.3487352430820465, 0.348750501871109, 0.3488532602787018, 0.34885483980178833, 0.348856121301651, 0.34891167283058167, 0.34893718361854553, 0.34897226095199585, 0.3489803969860077, 0.3489905595779419, 0.34911662340164185, 0.34914377331733704, 0.3491517901420593, 0.34917742013931274, 0.3491957485675812, 0.34920984506607056, 0.3492324948310852, 0.34923985600471497, 0.34924039244651794, 0.34925612807273865, 0.34932854771614075, 0.3494073450565338, 0.3494245707988739, 0.34943488240242004, 0.3494373559951782, 0.3494481146335602, 0.34948429465293884, 0.3494977355003357, 0.34950804710388184, 0.3495442569255829, 0.34954845905303955, 0.3495943546295166, 0.3496190309524536, 0.349635511636734, 0.3496694564819336, 0.3496796786785126, 0.34971895813941956, 0.34972694516181946, 0.34976235032081604, 0.3498009741306305, 0.3498229384422302, 0.3498901128768921, 0.3499045968055725, 0.3499089479446411, 0.34995943307876587, 0.34999504685401917, 0.3500235676765442, 0.3500245213508606, 0.35002490878105164, 0.3500267565250397, 0.35006123781204224, 0.350073903799057, 0.3501289486885071, 0.35013067722320557, 0.35014450550079346, 0.3501960337162018, 0.3502039909362793, 0.3502480685710907, 0.35026150941848755, 0.35029134154319763, 0.3503468632698059, 0.35038328170776367, 0.3503981828689575, 0.3504257798194885, 0.35043686628341675, 0.35049304366111755, 0.3505393862724304, 0.35061416029930115, 0.35062330961227417, 0.35062649846076965, 0.3506428897380829, 0.35065987706184387, 0.3507002890110016, 0.3507142663002014, 0.3507397770881653, 0.35075220465660095, 0.3508702218532562, 0.3509220480918884, 0.3509347140789032, 0.35094380378723145, 0.35095110535621643, 0.3509599268436432, 0.3509628474712372, 0.35098132491111755, 0.3509843647480011, 0.35100626945495605, 0.3510166108608246, 0.35103848576545715, 0.3510567545890808, 0.35111764073371887, 0.35111862421035767, 0.35119420289993286, 0.35120853781700134, 0.351228803396225, 0.35127103328704834, 0.35129472613334656, 0.35130155086517334, 0.3513053059577942, 0.35136446356773376, 0.35139864683151245, 0.35143497586250305, 0.3514605462551117, 0.3514805734157562, 0.3515005111694336, 0.3515207767486572, 0.35152581334114075, 0.35153621435165405, 0.35155871510505676, 0.3515794277191162, 0.3515862822532654, 0.3516175448894501, 0.35163140296936035, 0.35163503885269165, 0.3516548275947571, 0.3516640365123749, 0.3516813814640045, 0.35173743963241577, 0.35177481174468994, 0.35178059339523315, 0.3518337607383728, 0.35183531045913696, 0.3518650531768799, 0.35188934206962585, 0.3519015610218048, 0.35201847553253174, 0.35204368829727173, 0.35205933451652527, 0.3520791232585907, 0.3520817756652832, 0.35210278630256653, 0.35218894481658936, 0.35220837593078613, 0.35224804282188416, 0.35228246450424194, 0.3522922992706299, 0.35230010747909546, 0.3523347079753876, 0.3523726165294647, 0.35239383578300476, 0.352405846118927, 0.35240939259529114, 0.3524368107318878, 0.3524841368198395, 0.3524987995624542, 0.35250380635261536, 0.3525145649909973, 0.3525258004665375, 0.35253098607063293, 0.35254967212677, 0.35260194540023804, 0.3526075780391693, 0.3526170253753662, 0.35266438126564026, 0.3526662588119507, 0.35268259048461914, 0.35269880294799805, 0.3527040481567383, 0.35271164774894714, 0.35273244976997375, 0.35277336835861206, 0.3527831733226776, 0.3527842164039612, 0.3527873754501343, 0.35284891724586487, 0.35288476943969727, 0.35291093587875366, 0.35299670696258545, 0.35300615429878235, 0.35302674770355225, 0.3530431389808655, 0.35307392477989197, 0.3531135618686676, 0.35314688086509705, 0.3531474769115448, 0.3531615436077118, 0.3531653583049774, 0.3531690537929535, 0.3531743586063385, 0.35318613052368164, 0.3532213270664215, 0.35323309898376465, 0.35324838757514954, 0.3532603979110718, 0.3532663583755493, 0.35327455401420593, 0.3532755672931671, 0.3533059060573578, 0.35330766439437866, 0.35331496596336365, 0.35332590341567993, 0.3533566892147064, 0.353378027677536, 0.35338354110717773, 0.3534093499183655, 0.3534603416919708, 0.3534910976886749, 0.3534952402114868, 0.3535071909427643, 0.353549987077713, 0.3535657525062561, 0.35358139872550964, 0.35359716415405273, 0.3535989224910736, 0.3537085950374603, 0.35376954078674316, 0.35377705097198486, 0.3538086414337158, 0.353860080242157, 0.3538670539855957, 0.35387641191482544, 0.3538840413093567, 0.3538895845413208, 0.35389357805252075, 0.3539440631866455, 0.35394421219825745, 0.3539704382419586, 0.35399505496025085, 0.35400494933128357, 0.35404470562934875, 0.35404542088508606, 0.3540497124195099, 0.3540553152561188, 0.3540569245815277, 0.35406821966171265, 0.3541107475757599, 0.35411274433135986, 0.35414353013038635, 0.3541683554649353, 0.35421022772789, 0.3542135953903198, 0.35423123836517334, 0.3542434871196747, 0.35424375534057617, 0.3542766273021698, 0.3543094992637634, 0.35437071323394775, 0.3543742299079895, 0.35438403487205505, 0.3543968200683594, 0.35446152091026306, 0.3544672429561615, 0.35447439551353455, 0.35449254512786865, 0.35454800724983215, 0.3545660674571991, 0.35463836789131165, 0.35464468598365784, 0.3546617031097412, 0.3546633720397949, 0.3546646237373352, 0.35467952489852905, 0.35468751192092896, 0.35470840334892273, 0.35473498702049255, 0.3547361195087433, 0.3547595143318176, 0.35478246212005615, 0.354788601398468, 0.35479000210762024, 0.3548794984817505, 0.3549005389213562, 0.35490143299102783, 0.3549329340457916, 0.3549618422985077, 0.3549808859825134, 0.3550032377243042, 0.35500434041023254, 0.3550059199333191, 0.35501664876937866, 0.35502520203590393, 0.35505855083465576, 0.3550777733325958, 0.3551196753978729, 0.3551231026649475, 0.355155348777771, 0.35521164536476135, 0.3552374541759491, 0.3552430272102356, 0.3552609086036682, 0.3552777171134949, 0.35529983043670654, 0.3553335666656494, 0.3553391695022583, 0.3553844690322876, 0.35538482666015625, 0.3553900420665741, 0.3554047644138336, 0.35540688037872314, 0.35540932416915894, 0.3554767072200775, 0.3555164337158203, 0.3555211126804352, 0.3555229604244232, 0.3555282950401306, 0.3555285930633545, 0.3555465638637543, 0.35560381412506104, 0.3556501865386963, 0.3556629419326782, 0.35569244623184204, 0.3556938171386719, 0.3557174801826477, 0.35572344064712524, 0.355724960565567, 0.35576939582824707, 0.3557792901992798, 0.3557809293270111, 0.3557817339897156, 0.3557957708835602, 0.3558242917060852, 0.35586294531822205, 0.35588493943214417, 0.35589542984962463, 0.3559424579143524, 0.355975866317749, 0.3559926152229309, 0.35599327087402344, 0.3560033142566681, 0.35602352023124695, 0.35603633522987366, 0.35607069730758667, 0.3560836613178253, 0.35611769556999207, 0.3561375141143799, 0.35615092515945435, 0.35617807507514954, 0.35618826746940613, 0.3562404215335846, 0.3562416136264801, 0.35629141330718994, 0.35633403062820435, 0.3563441038131714, 0.3563597798347473, 0.35637280344963074, 0.35638168454170227, 0.3563881516456604, 0.3563888669013977, 0.3564198911190033, 0.3564468324184418, 0.35646241903305054, 0.3564951717853546, 0.3565048575401306, 0.35652753710746765, 0.35655438899993896, 0.35656043887138367, 0.35656049847602844, 0.3565644919872284, 0.35657763481140137, 0.35661792755126953, 0.35662832856178284, 0.3566308617591858, 0.3566734194755554, 0.3566776514053345, 0.35668179392814636, 0.35668396949768066, 0.3567103147506714, 0.3567139208316803, 0.3567175269126892, 0.3567221164703369, 0.35673466324806213, 0.35673651099205017, 0.3567482829093933, 0.3567521572113037, 0.3567909002304077, 0.3568226099014282, 0.3568463623523712, 0.356853187084198, 0.35689255595207214, 0.35690993070602417, 0.3569208085536957, 0.3569304645061493, 0.35694998502731323, 0.35696324706077576, 0.3569781482219696, 0.3569958508014679, 0.3570041358470917, 0.3570263087749481, 0.3570325970649719, 0.35709238052368164, 0.3570946753025055, 0.357101708650589, 0.35710230469703674, 0.3571058213710785, 0.3571227788925171, 0.3571252226829529, 0.3571283519268036, 0.35713282227516174, 0.3571913540363312, 0.35720083117485046, 0.3572739362716675, 0.3572840690612793, 0.35728713870048523, 0.3572966754436493, 0.35730069875717163, 0.3573524057865143, 0.3573988974094391, 0.3574206829071045, 0.3574458658695221, 0.3574761748313904, 0.35749801993370056, 0.3575294315814972, 0.357532799243927, 0.35755354166030884, 0.3575914204120636, 0.3576039969921112, 0.35762345790863037, 0.3576372563838959, 0.35765278339385986, 0.35765382647514343, 0.3576689660549164, 0.3577069342136383, 0.35773569345474243, 0.357792466878891, 0.35779789090156555, 0.3578108251094818, 0.357851505279541, 0.35785362124443054, 0.35785916447639465, 0.35787132382392883, 0.35788437724113464, 0.35788723826408386, 0.3579123318195343, 0.3579760491847992, 0.3579775393009186, 0.3580746650695801, 0.358096182346344, 0.3581174612045288, 0.3581275939941406, 0.3581395149230957, 0.35814499855041504, 0.35814574360847473, 0.3581463396549225, 0.3581964075565338, 0.3582024574279785, 0.3582077622413635, 0.35822397470474243, 0.3582557439804077, 0.35831496119499207, 0.3583495020866394, 0.35838583111763, 0.3583883047103882, 0.358391672372818, 0.35842224955558777, 0.3584536612033844, 0.3584553897380829, 0.3584653437137604, 0.35847774147987366, 0.35848626494407654, 0.3585022985935211, 0.35851550102233887, 0.35851892828941345, 0.3585491478443146, 0.358566015958786, 0.3585672676563263, 0.3585735261440277, 0.35859403014183044, 0.35859471559524536, 0.3585985600948334, 0.358671098947525, 0.35871660709381104, 0.3587806224822998, 0.35879310965538025, 0.35890114307403564, 0.3589023947715759, 0.35891035199165344, 0.35893937945365906, 0.3589625060558319, 0.35897311568260193, 0.35899823904037476, 0.3590088486671448, 0.359010249376297, 0.3590210974216461, 0.35904091596603394, 0.35904547572135925, 0.3590503931045532, 0.35912013053894043, 0.35913485288619995, 0.3591451048851013, 0.3591521680355072, 0.3591695725917816, 0.3591795563697815, 0.35918673872947693, 0.35919812321662903, 0.3592066466808319, 0.3592199981212616, 0.3592362105846405, 0.3592377305030823, 0.35925474762916565, 0.35925567150115967, 0.35926559567451477, 0.35926690697669983, 0.35927900671958923, 0.35929134488105774, 0.35929858684539795, 0.359304279088974, 0.3593074679374695, 0.3593166768550873, 0.35935693979263306, 0.35937967896461487, 0.3593878448009491, 0.3594015836715698, 0.3594192862510681, 0.35943305492401123, 0.35944411158561707, 0.35945987701416016, 0.35947391390800476, 0.35947397351264954, 0.359478235244751, 0.3594991862773895, 0.3595115840435028, 0.35956230759620667, 0.3595631718635559, 0.3595926761627197, 0.3596339821815491, 0.35972070693969727, 0.3597327172756195, 0.3597356677055359, 0.3597368597984314, 0.35975635051727295, 0.3597966730594635, 0.35986796021461487, 0.35986995697021484, 0.3598974645137787, 0.3599184453487396, 0.3599206805229187, 0.35992762446403503, 0.3599321246147156, 0.3599383234977722, 0.3599700629711151, 0.36001425981521606, 0.36003682017326355, 0.36003991961479187, 0.360076904296875, 0.3601022958755493, 0.36010727286338806, 0.36010825634002686, 0.36011070013046265, 0.3601160943508148, 0.36013063788414, 0.36013540625572205, 0.36014318466186523, 0.3601461946964264, 0.3601588308811188, 0.3601680397987366, 0.3601730465888977, 0.36017343401908875, 0.36019060015678406, 0.36019814014434814, 0.3602018654346466, 0.36020615696907043, 0.3602176606655121, 0.3602278232574463, 0.36023709177970886, 0.3602593243122101, 0.3602602183818817, 0.3603036105632782, 0.3603058159351349, 0.36033710837364197, 0.36034005880355835, 0.3603823781013489, 0.3604068458080292, 0.3604135811328888, 0.36044004559516907, 0.36044830083847046, 0.36048027873039246, 0.36049985885620117, 0.36051759123802185, 0.3605444133281708, 0.36055508255958557, 0.3606428802013397, 0.3606972098350525, 0.36075079441070557, 0.3607618510723114, 0.3607952296733856, 0.3608229160308838, 0.36083734035491943, 0.3608395457267761, 0.360851913690567, 0.360856294631958, 0.36088892817497253, 0.3608890473842621, 0.3609006106853485, 0.36090731620788574, 0.36091363430023193, 0.36098572611808777, 0.36099445819854736, 0.3610113859176636, 0.36105722188949585, 0.3610779643058777, 0.36111170053482056, 0.36115220189094543, 0.36116543412208557, 0.3612576723098755, 0.3612581491470337, 0.3613152801990509, 0.36133208870887756, 0.36133602261543274, 0.3613456189632416, 0.36135947704315186, 0.36138424277305603, 0.36139577627182007, 0.361426442861557, 0.3614557385444641, 0.36148539185523987, 0.3615013659000397, 0.36152830719947815, 0.36155736446380615, 0.36157768964767456, 0.3616068959236145, 0.3616369068622589, 0.36164411902427673, 0.3616577088832855, 0.36172646284103394, 0.36175698041915894, 0.36175718903541565, 0.36176106333732605, 0.3617691993713379, 0.36178410053253174, 0.3617895543575287, 0.3618949353694916, 0.36189645528793335, 0.36195680499076843, 0.36199408769607544, 0.3620145916938782, 0.362015962600708, 0.3620224595069885, 0.36202722787857056, 0.3620573580265045, 0.36206796765327454, 0.36212125420570374, 0.36212584376335144, 0.3622008264064789, 0.3622017502784729, 0.36228540539741516, 0.3623102903366089, 0.362321674823761, 0.3623555600643158, 0.3623924255371094, 0.362403005361557, 0.36240360140800476, 0.3624165654182434, 0.3624238073825836, 0.36243459582328796, 0.3624356687068939, 0.3624435365200043, 0.3624509274959564, 0.36247169971466064, 0.3624839186668396, 0.36249569058418274, 0.3625078499317169, 0.36257416009902954, 0.36258023977279663, 0.362589567899704, 0.36262407898902893, 0.36264413595199585, 0.3627012073993683, 0.3627452254295349, 0.36275798082351685, 0.36276981234550476, 0.3628137707710266, 0.36288487911224365, 0.3628871738910675, 0.362893283367157, 0.362954705953598, 0.36295902729034424, 0.3629749119281769, 0.3629879653453827, 0.36299654841423035, 0.3630121648311615, 0.3630322217941284, 0.3630326986312866, 0.3630712926387787, 0.36309388279914856, 0.3631299138069153, 0.3631325364112854, 0.3631385266780853, 0.3631598949432373, 0.3631657063961029, 0.3632064163684845, 0.3632161319255829, 0.36321765184402466, 0.36323586106300354, 0.36333683133125305, 0.36333703994750977, 0.36334168910980225, 0.36336052417755127, 0.36338579654693604, 0.36340034008026123, 0.36342814564704895, 0.36342838406562805, 0.36347684264183044, 0.3635159432888031, 0.363552451133728, 0.363554984331131, 0.36356034874916077, 0.3635735809803009, 0.363576203584671, 0.3635980188846588, 0.363612562417984, 0.3636142313480377, 0.3636314570903778, 0.3637312948703766, 0.36375340819358826, 0.36380815505981445, 0.3638303279876709, 0.36383646726608276, 0.36385300755500793, 0.36385658383369446, 0.3638664186000824, 0.3638778626918793, 0.36395832896232605, 0.3639770746231079, 0.3639987111091614, 0.3640036880970001, 0.36404240131378174, 0.3640751242637634, 0.364075630903244, 0.3640764057636261, 0.364194393157959, 0.3642086982727051, 0.3642306625843048, 0.36424723267555237, 0.36425456404685974, 0.36431559920310974, 0.3643350899219513, 0.36434802412986755, 0.3643772006034851, 0.3643791973590851, 0.36438965797424316, 0.3644411563873291, 0.3644506633281708, 0.36445969343185425, 0.36455005407333374, 0.36456698179244995, 0.36456987261772156, 0.36457180976867676, 0.3645869791507721, 0.364596426486969, 0.364685595035553, 0.36468809843063354, 0.3647010028362274, 0.3647010624408722, 0.36470943689346313, 0.36473554372787476, 0.36474180221557617, 0.36480429768562317, 0.3648325502872467, 0.3648480176925659, 0.364938348531723, 0.3649502694606781, 0.36498409509658813, 0.36498865485191345, 0.3650263547897339, 0.3650573492050171, 0.3650707006454468, 0.36510127782821655, 0.36511746048927307, 0.36512821912765503, 0.36512839794158936, 0.36513566970825195, 0.3651524782180786, 0.3651782274246216, 0.3651966452598572, 0.3652009069919586, 0.365261435508728, 0.36528530716896057, 0.3652869462966919, 0.365288645029068, 0.36533549427986145, 0.36541756987571716, 0.3654387891292572, 0.3654426634311676, 0.36546579003334045, 0.3654724061489105, 0.3655261695384979, 0.36552631855010986, 0.36552920937538147, 0.3655330240726471, 0.3655395805835724, 0.365548312664032, 0.3655708134174347, 0.36558058857917786, 0.3656151592731476, 0.3656245172023773, 0.36568304896354675, 0.3656975328922272, 0.36570170521736145, 0.3657040297985077, 0.3657238781452179, 0.3657342195510864, 0.36576566100120544, 0.36577296257019043, 0.36578238010406494, 0.3657890856266022, 0.3657994568347931, 0.365835577249527, 0.3658406138420105, 0.3658750355243683, 0.36591506004333496, 0.3660121262073517, 0.36601266264915466, 0.36602628231048584, 0.3660343289375305, 0.3660631775856018, 0.36616864800453186, 0.36617058515548706, 0.3661790192127228, 0.3661900758743286, 0.3662431836128235, 0.3662462532520294, 0.366252064704895, 0.3662882447242737, 0.3663012385368347, 0.3663821816444397, 0.3663930594921112, 0.36640244722366333, 0.3664388060569763, 0.3664454221725464, 0.36644870042800903, 0.36646053194999695, 0.3664771318435669, 0.3665061891078949, 0.3665317893028259, 0.3665539622306824, 0.3665567934513092, 0.3665769398212433, 0.3666096329689026, 0.3667130768299103, 0.366728276014328, 0.36673712730407715, 0.36676856875419617, 0.36676934361457825, 0.3667919337749481, 0.366794228553772, 0.3668743371963501, 0.3669241964817047, 0.3669722378253937, 0.3670137822628021, 0.3670261800289154, 0.3670264482498169, 0.36703649163246155, 0.3670477569103241, 0.36705514788627625, 0.3671465814113617, 0.36714881658554077, 0.36715131998062134, 0.3671703636646271, 0.36718419194221497, 0.36719977855682373, 0.36725619435310364, 0.36728981137275696, 0.3673182427883148, 0.36732229590415955, 0.3673264682292938, 0.36733904480934143, 0.3674016296863556, 0.36741340160369873, 0.3674646019935608, 0.36746659874916077, 0.3675163984298706, 0.3675260841846466, 0.36752641201019287, 0.36753031611442566, 0.3675554096698761, 0.36766317486763, 0.3676927983760834, 0.36772653460502625, 0.3677288889884949, 0.3677493929862976, 0.3677513003349304, 0.3679070770740509, 0.3679129481315613, 0.3679269254207611, 0.36792951822280884, 0.36792999505996704, 0.36795225739479065, 0.36804014444351196, 0.36806416511535645, 0.36806899309158325, 0.36810386180877686, 0.36811336874961853, 0.36811864376068115, 0.36813512444496155, 0.3681795001029968, 0.36818960309028625, 0.36820247769355774, 0.3682146370410919, 0.36827850341796875, 0.3683898150920868, 0.36843302845954895, 0.36850154399871826, 0.36852437257766724, 0.36852678656578064, 0.36854007840156555, 0.36857548356056213, 0.3686007857322693, 0.36863628029823303, 0.3686380684375763, 0.36864832043647766, 0.36865657567977905, 0.3686881959438324, 0.36869803071022034, 0.36869871616363525, 0.3687007427215576, 0.3687421679496765, 0.3687601387500763, 0.3687891960144043, 0.3688313961029053, 0.3688487112522125, 0.3689361810684204, 0.36899450421333313, 0.36900511384010315, 0.3690108358860016, 0.3691008985042572, 0.36913397908210754, 0.3691553473472595, 0.36917662620544434, 0.3691845238208771, 0.3691949248313904, 0.36921924352645874, 0.3692810833454132, 0.36928313970565796, 0.36933496594429016, 0.3693627715110779, 0.36937516927719116, 0.36944580078125, 0.3694596290588379, 0.3694669008255005, 0.3694673180580139, 0.3694782555103302, 0.3694823682308197, 0.3695235252380371, 0.3695378303527832, 0.3696042001247406, 0.36962974071502686, 0.36965298652648926, 0.369655966758728, 0.369676411151886, 0.3696804940700531, 0.36968547105789185, 0.3696998655796051, 0.3697069585323334, 0.3697202801704407, 0.36972442269325256, 0.3697598874568939, 0.3698161542415619, 0.36982354521751404, 0.3698403835296631, 0.3698422908782959, 0.3698541224002838, 0.3699212372303009, 0.36994123458862305, 0.3700214624404907, 0.3700237274169922, 0.37010204792022705, 0.3701332211494446, 0.37013861536979675, 0.3701966404914856, 0.3702308237552643, 0.3703136742115021, 0.3703233003616333, 0.3703262209892273, 0.37033340334892273, 0.3703492283821106, 0.37036818265914917, 0.3704261779785156, 0.37048688530921936, 0.37053024768829346, 0.37054839730262756, 0.370553195476532, 0.3705587089061737, 0.37058353424072266, 0.3705900311470032, 0.3706232011318207, 0.3706473708152771, 0.370674729347229, 0.3707304000854492, 0.370731920003891, 0.37073469161987305, 0.3707786798477173, 0.3708285987377167, 0.3708482086658478, 0.37086182832717896, 0.3709283173084259, 0.37093645334243774, 0.37093913555145264, 0.371003121137619, 0.37103918194770813, 0.37104013562202454, 0.37109437584877014, 0.37114962935447693, 0.37118223309516907, 0.3712051510810852, 0.37124040722846985, 0.37126678228378296, 0.371290922164917, 0.3713003993034363, 0.3713006377220154, 0.3713020086288452, 0.37134259939193726, 0.3713868260383606, 0.3713896572589874, 0.3714957535266876, 0.3715263307094574, 0.3715578019618988, 0.37165749073028564, 0.37166255712509155, 0.37167781591415405, 0.3716980218887329, 0.37173905968666077, 0.3717568516731262, 0.3717607855796814, 0.3717651069164276, 0.37181323766708374, 0.3718237280845642, 0.37182775139808655, 0.3718431293964386, 0.3718464970588684, 0.37184786796569824, 0.37185195088386536, 0.37188658118247986, 0.3719993829727173, 0.3720332980155945, 0.3720414936542511, 0.3720569312572479, 0.37210503220558167, 0.37212279438972473, 0.37215524911880493, 0.3721823990345001, 0.3722061812877655, 0.372216135263443, 0.37224334478378296, 0.3722931742668152, 0.37229761481285095, 0.37234199047088623, 0.3723820149898529, 0.3723820447921753, 0.37242433428764343, 0.37242668867111206, 0.3724575340747833, 0.3724619150161743, 0.3725530803203583, 0.3726082146167755, 0.37264394760131836, 0.3726698160171509, 0.3726842701435089, 0.37271520495414734, 0.372739315032959, 0.37274110317230225, 0.3727487623691559, 0.3727542757987976, 0.3727809190750122, 0.37278231978416443, 0.3728141486644745, 0.3728249669075012, 0.37284064292907715, 0.37285831570625305, 0.37288737297058105, 0.372900128364563, 0.3729161322116852, 0.3729444444179535, 0.37294864654541016, 0.37297794222831726, 0.37299081683158875, 0.3730214238166809, 0.37305590510368347, 0.3730619549751282, 0.37309515476226807, 0.3731062412261963, 0.3731222152709961, 0.37314972281455994, 0.37320631742477417, 0.37320730090141296, 0.3732292950153351, 0.373263955116272, 0.3732779324054718, 0.37327906489372253, 0.37330952286720276, 0.37331530451774597, 0.3734044134616852, 0.37342217564582825, 0.37342706322669983, 0.3735102415084839, 0.3735208809375763, 0.3735300302505493, 0.3735746741294861, 0.37357625365257263, 0.373588502407074, 0.37360647320747375, 0.3736262321472168, 0.37363046407699585, 0.3736613690853119, 0.37367361783981323, 0.373674213886261, 0.37368011474609375, 0.37371575832366943, 0.3737315535545349, 0.3737974464893341, 0.3738265633583069, 0.37385261058807373, 0.3738762438297272, 0.3739630877971649, 0.37397152185440063, 0.3739871680736542, 0.3739892840385437, 0.3740238547325134, 0.37406158447265625, 0.37414324283599854, 0.37416088581085205, 0.374163955450058, 0.37416931986808777, 0.37418612837791443, 0.37421542406082153, 0.3742404878139496, 0.37424060702323914, 0.37424468994140625, 0.37426865100860596, 0.37427517771720886, 0.3743405044078827, 0.3743908405303955, 0.3743998408317566, 0.37441954016685486, 0.3744237720966339, 0.3744601905345917, 0.37447479367256165, 0.37450656294822693, 0.3745201528072357, 0.3745284080505371, 0.3745291531085968, 0.3745426535606384, 0.37461215257644653, 0.37461280822753906, 0.3746318519115448, 0.37464842200279236, 0.37465089559555054, 0.37465664744377136, 0.37468236684799194, 0.3747055232524872, 0.3747892677783966, 0.37479299306869507, 0.37480202317237854, 0.3748268783092499, 0.37486353516578674, 0.37488701939582825, 0.3749084174633026, 0.37507668137550354, 0.3751150667667389, 0.3752393126487732, 0.37529993057250977, 0.37531572580337524, 0.3753518760204315, 0.3754134774208069, 0.37542903423309326, 0.3755609691143036, 0.37559938430786133, 0.3756738007068634, 0.3756856322288513, 0.37568920850753784, 0.3757067918777466, 0.3757284879684448, 0.37573689222335815, 0.37574875354766846, 0.37575122714042664, 0.37575608491897583, 0.3757663071155548, 0.37583279609680176, 0.37584736943244934, 0.3758527338504791, 0.3758665919303894, 0.3758722245693207, 0.37588876485824585, 0.3759046196937561, 0.37592682242393494, 0.3759746849536896, 0.3760170042514801, 0.3760387599468231, 0.376049667596817, 0.37606027722358704, 0.3761284351348877, 0.37616318464279175, 0.37619325518608093, 0.37620556354522705, 0.37624305486679077, 0.3762674927711487, 0.37628671526908875, 0.37633463740348816, 0.3763374984264374, 0.3763687014579773, 0.37640082836151123, 0.3764364719390869, 0.37643852829933167, 0.376452773809433, 0.37649449706077576, 0.37649601697921753, 0.3765309154987335, 0.37658390402793884, 0.3766363561153412, 0.37666091322898865, 0.37667497992515564, 0.376689612865448, 0.3767424523830414, 0.3767551779747009, 0.3768084943294525, 0.3768148124217987, 0.3769165873527527, 0.3769966959953308, 0.37704458832740784, 0.37705010175704956, 0.3770509660243988, 0.3770705461502075, 0.3770909905433655, 0.37711769342422485, 0.3771806061267853, 0.37718549370765686, 0.37719088792800903, 0.37725067138671875, 0.37731072306632996, 0.3773888945579529, 0.37739431858062744, 0.3774375319480896, 0.3775116205215454, 0.3775368332862854, 0.3775460422039032, 0.3775641918182373, 0.37756961584091187, 0.3775780200958252, 0.3776211142539978, 0.3777640163898468, 0.3777894377708435, 0.3778300881385803, 0.37790152430534363, 0.37792691588401794, 0.377951443195343, 0.37799137830734253, 0.3780370354652405, 0.37807467579841614, 0.3781295418739319, 0.3782028555870056, 0.3782272934913635, 0.37825652956962585, 0.378300279378891, 0.3783567547798157, 0.3783866763114929, 0.3783983886241913, 0.37841901183128357, 0.378471314907074, 0.37850767374038696, 0.37852802872657776, 0.378539502620697, 0.3785461187362671, 0.3785915970802307, 0.37861722707748413, 0.37862372398376465, 0.3786921799182892, 0.37875011563301086, 0.3787604868412018, 0.37877458333969116, 0.37878718972206116, 0.37882328033447266, 0.37882688641548157, 0.3789284825325012, 0.37900879979133606, 0.3790144622325897, 0.3790437579154968, 0.379062294960022, 0.3791079819202423, 0.37923017144203186, 0.3793082535266876, 0.3794665038585663, 0.37962111830711365, 0.3796660900115967, 0.37966856360435486, 0.37981492280960083, 0.3798278868198395, 0.37983259558677673, 0.37995827198028564, 0.38000568747520447, 0.3800185024738312, 0.38010308146476746, 0.3801102936267853, 0.38015323877334595, 0.38017261028289795, 0.38017553091049194, 0.3801833689212799, 0.38020893931388855, 0.3802095055580139, 0.38022592663764954, 0.380288302898407, 0.3802996277809143, 0.38031136989593506, 0.3803583085536957, 0.3803585469722748, 0.3803989887237549, 0.3804699182510376, 0.3805142045021057, 0.3805609345436096, 0.38061511516571045, 0.38066422939300537, 0.3807130753993988, 0.38073790073394775, 0.38084104657173157, 0.38084837794303894, 0.38091206550598145, 0.3809649646282196, 0.3810054063796997, 0.3810070753097534, 0.3810809850692749, 0.3810928463935852, 0.3811338543891907, 0.3812742829322815, 0.38127440214157104, 0.38129615783691406, 0.3813028335571289, 0.38143035769462585, 0.3814420700073242, 0.38152405619621277, 0.3815271258354187, 0.3816019296646118, 0.38160470128059387, 0.3816699683666229, 0.3817071318626404, 0.3817123472690582, 0.3817821443080902, 0.3818264603614807, 0.3819176256656647, 0.3819327652454376, 0.3819395899772644, 0.3819497525691986, 0.3819688558578491, 0.3820047974586487, 0.38202783465385437, 0.3820576071739197, 0.3821178078651428, 0.3821433186531067, 0.3821589946746826, 0.3822210133075714, 0.382261723279953, 0.38232898712158203, 0.38235169649124146, 0.3824276030063629, 0.3824352025985718, 0.3824501931667328, 0.38248202204704285, 0.3824978172779083, 0.38253253698349, 0.38255441188812256, 0.38261085748672485, 0.38266298174858093, 0.3827054798603058, 0.3827292323112488, 0.3827539086341858, 0.38277995586395264, 0.38281843066215515, 0.38289308547973633, 0.3828944265842438, 0.3829171657562256, 0.3829669952392578, 0.3829858601093292, 0.3831014335155487, 0.3831261396408081, 0.3831363320350647, 0.3832518458366394, 0.38326776027679443, 0.38328710198402405, 0.3833722770214081, 0.3833845555782318, 0.38339510560035706, 0.3834185302257538, 0.383449912071228, 0.38347578048706055, 0.383492112159729, 0.3835369646549225, 0.38354015350341797, 0.3835511803627014, 0.38361287117004395, 0.383666455745697, 0.38374897837638855, 0.383779913187027, 0.3838259279727936, 0.38382935523986816, 0.38390180468559265, 0.38401085138320923, 0.38404637575149536, 0.3841242492198944, 0.3842039406299591, 0.3842528462409973, 0.3843214213848114, 0.3844529688358307, 0.38446182012557983, 0.38448652625083923, 0.38448676466941833, 0.38450098037719727, 0.3845879137516022, 0.3845987021923065, 0.3846029043197632, 0.3846161961555481, 0.3846345841884613, 0.3846413493156433, 0.3846471607685089, 0.38465410470962524, 0.38466933369636536, 0.3847619593143463, 0.3847750127315521, 0.3847813010215759, 0.38487523794174194, 0.3848932683467865, 0.3848983943462372, 0.38493525981903076, 0.3850047290325165, 0.38506007194519043, 0.38514211773872375, 0.3851427435874939, 0.38516178727149963, 0.38516291975975037, 0.38528114557266235, 0.38536566495895386, 0.38540250062942505, 0.38542377948760986, 0.3854311406612396, 0.3854723572731018, 0.3854946494102478, 0.38552817702293396, 0.38556015491485596, 0.38560619950294495, 0.3856346607208252, 0.38568320870399475, 0.38574546575546265, 0.3857876658439636, 0.38579657673835754, 0.38580965995788574, 0.3858407437801361, 0.38587698340415955, 0.3858882486820221, 0.3859671354293823, 0.385998010635376, 0.38600030541419983, 0.3860200047492981, 0.3860369026660919, 0.386062890291214, 0.38609543442726135, 0.38611334562301636, 0.3861333429813385, 0.3861347436904907, 0.3862560987472534, 0.3862720727920532, 0.38630425930023193, 0.386307030916214, 0.3863447606563568, 0.38638395071029663, 0.3863855004310608, 0.3863956332206726, 0.3864382207393646, 0.38644808530807495, 0.3865421712398529, 0.38662999868392944, 0.38663944602012634, 0.38665398955345154, 0.3866655230522156, 0.38679856061935425, 0.3868671655654907, 0.38691774010658264, 0.3870185315608978, 0.38703271746635437, 0.38704967498779297, 0.38713255524635315, 0.3871380686759949, 0.38714802265167236, 0.38723811507225037, 0.3872623145580292, 0.3872806429862976, 0.3872861862182617, 0.38733068108558655, 0.3873457610607147, 0.3873583972454071, 0.38736602663993835, 0.3874202370643616, 0.387423574924469, 0.3875380754470825, 0.3875526189804077, 0.38759487867355347, 0.38763144612312317, 0.3876652419567108, 0.38770392537117004, 0.3877127468585968, 0.38773292303085327, 0.38774728775024414, 0.3877865672111511, 0.387822687625885, 0.3878583014011383, 0.3878592848777771, 0.3878926634788513, 0.38791099190711975, 0.3879520893096924, 0.38800445199012756, 0.38805091381073, 0.3880516290664673, 0.3881799876689911, 0.3882082402706146, 0.3882177174091339, 0.3883523941040039, 0.38835591077804565, 0.3883754014968872, 0.38839855790138245, 0.3884889483451843, 0.3885122239589691, 0.3885142505168915, 0.3886473774909973, 0.3886488676071167, 0.38868892192840576, 0.38869038224220276, 0.3887437880039215, 0.3887473940849304, 0.3887673318386078, 0.3887992203235626, 0.388815701007843, 0.3888596296310425, 0.3888647258281708, 0.3888838291168213, 0.3889144957065582, 0.3889524042606354, 0.3889729976654053, 0.38898569345474243, 0.38905423879623413, 0.389057993888855, 0.38916921615600586, 0.3892098367214203, 0.3892233371734619, 0.3893488645553589, 0.3893670439720154, 0.389445036649704, 0.3894711434841156, 0.389510840177536, 0.38953641057014465, 0.38955771923065186, 0.389597088098526, 0.3896417021751404, 0.3896608054637909, 0.3896752595901489, 0.3897211253643036, 0.3897397220134735, 0.3897550702095032, 0.3897705078125, 0.3898496627807617, 0.3898545503616333, 0.3898928165435791, 0.39000844955444336, 0.39001983404159546, 0.3900291919708252, 0.3901311159133911, 0.39016103744506836, 0.39022213220596313, 0.3902394473552704, 0.3903026878833771, 0.3903704881668091, 0.390422523021698, 0.39051881432533264, 0.39063042402267456, 0.39067342877388, 0.39084360003471375, 0.3908723294734955, 0.390885591506958, 0.3909554183483124, 0.39111220836639404, 0.3911263048648834, 0.3913247585296631, 0.3913314938545227, 0.39140304923057556, 0.39149653911590576, 0.3916335701942444, 0.3916664123535156, 0.39168277382850647, 0.391712486743927, 0.391962468624115, 0.3919702470302582, 0.39201247692108154, 0.3920687139034271, 0.39232000708580017, 0.3924212157726288, 0.39251017570495605, 0.3927684724330902, 0.39278411865234375, 0.3929443657398224, 0.3930127024650574, 0.39304226636886597, 0.3931535482406616, 0.39322084188461304, 0.3932604193687439, 0.3935531675815582, 0.39367976784706116, 0.3938139081001282, 0.3938295543193817, 0.39385247230529785, 0.3939070403575897, 0.39417117834091187, 0.3942631185054779, 0.39437752962112427, 0.39441049098968506, 0.39465802907943726, 0.3946811854839325, 0.3947868049144745, 0.3949357867240906, 0.3950154185295105, 0.39504721760749817, 0.39506569504737854, 0.39507314562797546, 0.3951054811477661, 0.39544668793678284, 0.3958503305912018, 0.39587515592575073, 0.39624902606010437, 0.3965664803981781, 0.39702022075653076, 0.39715754985809326, 0.3972192108631134, 0.3972497582435608, 0.39727747440338135, 0.39728644490242004, 0.39749953150749207, 0.39762207865715027, 0.3978010416030884, 0.39807331562042236, 0.398399293422699, 0.39854806661605835, 0.3988387882709503, 0.39901313185691833, 0.3990658223628998, 0.3991778790950775, 0.3992575705051422, 0.3994002044200897, 0.3994617760181427, 0.3994729816913605, 0.400646835565567, 0.40065205097198486, 0.4013441801071167, 0.40135133266448975, 0.40189608931541443, 0.4031369686126709, 0.40451955795288086, 0.405373215675354, 0.40758660435676575, 0.4076958894729614, 0.40834712982177734, 0.409122496843338, 0.4091997742652893, 0.4093964099884033, 0.4104396104812622, 0.4104640781879425, 0.4118836224079132, 0.4127167761325836, 0.4132283926010132, 0.4150661528110504, 0.41507312655448914, 0.4153909385204315, 0.4179908037185669, 0.4202224314212799, 0.4209868907928467, 0.4212872385978699, 0.4270341992378235, 0.4279516637325287, 0.4434898793697357]}

==> raw_results/ours_L_Former_ood.json <==
{"fpr": [0.0, 0.0, 0.0, 0.0, 0.0, 0.003, 0.003, 0.005, 0.005, 0.006, 0.006, 0.007, 0.007, 0.008, 0.008, 0.009, 0.009, 0.01, 0.01, 0.011, 0.011, 0.013, 0.013, 0.014, 0.014, 0.016, 0.016, 0.017, 0.017, 0.018, 0.018, 0.019, 0.019, 0.02, 0.02, 0.022, 0.022, 0.023, 0.023, 0.025, 0.025, 0.026, 0.026, 0.028, 0.028, 0.029, 0.029, 0.03, 0.03, 0.031, 0.031, 0.032, 0.032, 0.033, 0.033, 0.034, 0.034, 0.035, 0.035, 0.036, 0.036, 0.038, 0.038, 0.04, 0.04, 0.043, 0.043, 0.045, 0.045, 0.046, 0.046, 0.047, 0.047, 0.049, 0.049, 0.051, 0.051, 0.052, 0.052, 0.053, 0.053, 0.054, 0.054, 0.055, 0.055, 0.056, 0.056, 0.057, 0.057, 0.058, 0.058, 0.062, 0.062, 0.064, 0.064, 0.065, 0.065, 0.069, 0.069, 0.071, 0.071, 0.072, 0.072, 0.073, 0.073, 0.077, 0.077, 0.078, 0.078, 0.079, 0.079, 0.081, 0.081, 0.084, 0.084, 0.087, 0.087, 0.088, 0.088, 0.09, 0.09, 0.091, 0.091, 0.092, 0.092, 0.093, 0.093, 0.094, 0.094, 0.095, 0.095, 0.096, 0.096, 0.098, 0.098, 0.1, 0.101, 0.101, 0.104, 0.104, 0.105, 0.105, 0.108, 0.108, 0.109, 0.109, 0.11, 0.11, 0.111, 0.111, 0.112, 0.112, 0.113, 0.113, 0.116, 0.116, 0.117, 0.117, 0.118, 0.118, 0.121, 0.121, 0.122, 0.122, 0.124, 0.124, 0.125, 0.125, 0.126, 0.126, 0.129, 0.129, 0.13, 0.13, 0.131, 0.131, 0.132, 0.132, 0.136, 0.136, 0.14, 0.14, 0.141, 0.141, 0.148, 0.148, 0.149, 0.149, 0.15, 0.15, 0.151, 0.151, 0.152, 0.152, 0.154, 0.154, 0.156, 0.156, 0.158, 0.158, 0.163, 0.163, 0.167, 0.167, 0.168, 0.168, 0.169, 0.169, 0.17, 0.17, 0.174, 0.174, 0.176, 0.176, 0.182, 0.182, 0.183, 0.183, 0.186, 0.186, 0.187, 0.187, 0.19, 0.19, 0.192, 0.192, 0.193, 0.193, 0.194, 0.194, 0.197, 0.197, 0.199, 0.199, 0.2, 0.2, 0.201, 0.201, 0.205, 0.205, 0.206, 0.206, 0.207, 0.207, 0.209, 0.209, 0.21, 0.21, 0.213, 0.213, 0.215, 0.215, 0.216, 0.216, 0.218, 0.218, 0.22, 0.22, 0.221, 0.221, 0.223, 0.223, 0.226, 0.226, 0.228, 0.228, 0.23, 0.23, 0.231, 0.231, 0.234, 0.234, 0.236, 0.237, 0.239, 0.239, 0.242, 0.242, 0.243, 0.243, 0.246, 0.246, 0.247, 0.247, 0.249, 0.249, 0.25, 0.25, 0.252, 0.252, 0.257, 0.257, 0.258, 0.258, 0.265, 0.265, 0.268, 0.268, 0.269, 0.269, 0.27, 0.27, 0.271, 0.271, 0.275, 0.275, 0.277, 0.277, 0.283, 0.283, 0.287, 0.287, 0.291, 0.291, 0.292, 0.292, 0.293, 0.293, 0.295, 0.295, 0.296, 0.296, 0.298, 0.298, 0.3, 0.3, 0.301, 0.301, 0.302, 0.302, 0.305, 0.305, 0.306, 0.306, 0.31, 0.31, 0.312, 0.312, 0.321, 0.321, 0.324, 0.324, 0.325, 0.325, 0.326, 0.326, 0.327, 0.327, 0.333, 0.333, 0.336, 0.336, 0.339, 0.339, 0.34, 0.34, 0.342, 0.342, 0.344, 0.344, 0.346, 0.346, 0.347, 0.347, 0.348, 0.349, 0.349, 0.352, 0.352, 0.353, 0.353, 0.355, 0.355, 0.358, 0.358, 0.361, 0.361, 0.364, 0.364, 0.372, 0.372, 0.375, 0.375, 0.379, 0.379, 0.38, 0.38, 0.381, 0.381, 0.382, 0.382, 0.386, 0.387, 0.389, 0.389, 0.396, 0.396, 0.397, 0.397, 0.399, 0.399, 0.402, 0.402, 0.405, 0.405, 0.407, 0.407, 0.409, 0.409, 0.417, 0.417, 0.419, 0.419, 0.425, 0.425, 0.433, 0.433, 0.445, 0.445, 0.449, 0.449, 0.45, 0.45, 0.452, 0.452, 0.453, 0.453, 0.458, 0.458, 0.459, 0.459, 0.461, 0.461, 0.465, 0.465, 0.471, 0.471, 0.473, 0.473, 0.474, 0.474, 0.481, 0.481, 0.482, 0.482, 0.483, 0.483, 0.484, 0.484, 0.485, 0.485, 0.492, 0.492, 0.496, 0.496, 0.499, 0.499, 0.503, 0.503, 0.505, 0.505, 0.508, 0.508, 0.511, 0.511, 0.512, 0.512, 0.521, 0.521, 0.527, 0.527, 0.528, 0.528, 0.532, 0.532, 0.534, 0.534, 0.54, 0.54, 0.541, 0.541, 0.543, 0.543, 0.547, 0.547, 0.56, 0.56, 0.562, 0.562, 0.565, 0.565, 0.568, 0.568, 0.573, 0.573, 0.574, 0.574, 0.576, 0.576, 0.58, 0.58, 0.586, 0.586, 0.589, 0.589, 0.598, 0.598, 0.6, 0.6, 0.602, 0.602, 0.603, 0.603, 0.612, 0.612, 0.613, 0.613, 0.617, 0.617, 0.621, 0.621, 0.623, 0.623, 0.631, 0.631, 0.632, 0.632, 0.637, 0.637, 0.644, 0.644, 0.645, 0.645, 0.647, 0.647, 0.653, 0.653, 0.655, 0.655, 0.658, 0.658, 0.66, 0.66, 0.663, 0.663, 0.671, 0.671, 0.676, 0.676, 0.679, 0.679, 0.693, 0.693, 0.696, 0.696, 0.7, 0.7, 0.701, 0.701, 0.706, 0.706, 0.709, 0.709, 0.715, 0.715, 0.718, 0.718, 0.719, 0.719, 0.72, 0.72, 0.721, 0.721, 0.723, 0.723, 0.729, 0.729, 0.733, 0.733, 0.738, 0.738, 0.739, 0.739, 0.74, 0.74, 0.744, 0.744, 0.746, 0.746, 0.747, 0.747, 0.76, 0.76, 0.763, 0.763, 0.767, 0.767, 0.772, 0.772, 0.775, 0.775, 0.777, 0.778, 0.78, 0.78, 0.784, 0.784, 0.786, 0.786, 0.792, 0.792, 0.794, 0.794, 0.799, 0.799, 0.801, 0.801, 0.802, 0.802, 0.805, 0.805, 0.806, 0.806, 0.807, 0.807, 0.808, 0.808, 0.809, 0.809, 0.81, 0.81, 0.812, 0.812, 0.814, 0.814, 0.815, 0.815, 0.819, 0.819, 0.821, 0.821, 0.824, 0.824, 0.825, 0.825, 0.827, 0.827, 0.828, 0.828, 0.83, 0.83, 0.833, 0.833, 0.834, 0.834, 0.835, 0.835, 0.848, 0.848, 0.853, 0.853, 0.855, 0.855, 0.856, 0.856, 0.858, 0.858, 0.859, 0.859, 0.861, 0.861, 0.862, 0.862, 0.863, 0.863, 0.867, 0.867, 0.87, 0.87, 0.873, 0.873, 0.875, 0.875, 0.876, 0.876, 0.877, 0.877, 0.881, 0.881, 0.883, 0.883, 0.886, 0.886, 0.889, 0.889, 0.891, 0.891, 0.892, 0.892, 0.896, 0.896, 0.907, 0.907, 0.909, 0.909, 0.914, 0.914, 0.915, 0.916, 0.917, 0.917, 0.919, 0.919, 0.923, 0.923, 0.925, 0.925, 0.927, 0.927, 0.93, 0.93, 0.932, 0.932, 0.936, 0.936, 0.941, 0.941, 0.942, 0.942, 0.943, 0.943, 0.944, 0.944, 0.946, 0.946, 0.947, 0.947, 0.948, 0.948, 0.95, 0.95, 0.951, 0.951, 0.956, 0.956, 0.957, 0.957, 0.959, 0.959, 0.961, 0.961, 0.963, 0.963, 0.964, 0.964, 0.966, 0.966, 0.969, 0.969, 0.972, 0.972, 0.973, 0.973, 0.975, 0.975, 0.976, 0.976, 0.98, 0.98, 0.985, 0.985, 0.986, 0.986, 0.987, 0.987, 0.988, 0.988, 0.989, 0.989, 0.99, 0.99, 0.992, 0.992, 0.994, 0.994, 0.995, 0.995, 0.997, 0.997, 0.998, 0.998, 0.999, 0.999, 1.0, 1.0], "tpr": [0.0, 0.001, 0.095, 0.097, 0.2, 0.2, 0.202, 0.202, 0.204, 0.204, 0.211, 0.211, 0.216, 0.216, 0.221, 0.221, 0.222, 0.222, 0.223, 0.223, 0.224, 0.224, 0.227, 0.227, 0.239, 0.239, 0.241, 0.241, 0.243, 0.243, 0.244, 0.244, 0.246, 0.246, 0.256, 0.256, 0.258, 0.258, 0.259, 0.259, 0.262, 0.262, 0.265, 0.265, 0.267, 0.267, 0.268, 0.268, 0.27, 0.27, 0.271, 0.271, 0.272, 0.272, 0.275, 0.275, 0.279, 0.279, 0.281, 0.281, 0.283, 0.283, 0.287, 0.287, 0.289, 0.289, 0.293, 0.293, 0.294, 0.294, 0.297, 0.297, 0.298, 0.298, 0.299, 0.299, 0.3, 0.3, 0.301, 0.301, 0.303, 0.303, 0.305, 0.305, 0.309, 0.309, 0.311, 0.311, 0.312, 0.312, 0.314, 0.314, 0.317, 0.317, 0.32, 0.32, 0.326, 0.326, 0.329, 0.329, 0.334, 0.334, 0.343, 0.343, 0.344, 0.344, 0.348, 0.348, 0.351, 0.351, 0.352, 0.352, 0.353, 0.353, 0.354, 0.354, 0.355, 0.355, 0.357, 0.357, 0.362, 0.362, 0.367, 0.367, 0.372, 0.372, 0.373, 0.373, 0.377, 0.377, 0.38, 0.38, 0.384, 0.384, 0.385, 0.385, 0.385, 0.387, 0.387, 0.391, 0.391, 0.392, 0.392, 0.393, 0.393, 0.394, 0.394, 0.395, 0.395, 0.396, 0.396, 0.397, 0.397, 0.398, 0.398, 0.402, 0.402, 0.404, 0.404, 0.405, 0.405, 0.407, 0.407, 0.408, 0.408, 0.409, 0.409, 0.41, 0.41, 0.412, 0.412, 0.414, 0.414, 0.415, 0.415, 0.417, 0.417, 0.423, 0.423, 0.426, 0.426, 0.428, 0.428, 0.43, 0.43, 0.432, 0.432, 0.435, 0.435, 0.438, 0.438, 0.439, 0.439, 0.441, 0.441, 0.443, 0.443, 0.447, 0.447, 0.449, 0.449, 0.45, 0.45, 0.451, 0.451, 0.453, 0.453, 0.454, 0.454, 0.455, 0.455, 0.459, 0.459, 0.461, 0.461, 0.463, 0.463, 0.464, 0.464, 0.466, 0.466, 0.467, 0.467, 0.468, 0.468, 0.47, 0.47, 0.471, 0.471, 0.472, 0.472, 0.473, 0.473, 0.475, 0.475, 0.476, 0.476, 0.477, 0.477, 0.479, 0.479, 0.481, 0.481, 0.482, 0.482, 0.484, 0.484, 0.487, 0.487, 0.489, 0.489, 0.49, 0.49, 0.492, 0.492, 0.494, 0.494, 0.495, 0.495, 0.498, 0.498, 0.499, 0.499, 0.502, 0.502, 0.503, 0.503, 0.504, 0.504, 0.505, 0.505, 0.506, 0.506, 0.507, 0.507, 0.509, 0.509, 0.51, 0.51, 0.512, 0.512, 0.513, 0.513, 0.514, 0.514, 0.516, 0.516, 0.518, 0.518, 0.52, 0.52, 0.522, 0.522, 0.523, 0.523, 0.525, 0.525, 0.526, 0.526, 0.527, 0.527, 0.528, 0.528, 0.539, 0.539, 0.544, 0.544, 0.547, 0.547, 0.551, 0.551, 0.553, 0.553, 0.555, 0.555, 0.556, 0.556, 0.56, 0.56, 0.561, 0.561, 0.562, 0.562, 0.563, 0.563, 0.564, 0.564, 0.565, 0.565, 0.566, 0.566, 0.567, 0.567, 0.568, 0.568, 0.569, 0.569, 0.571, 0.571, 0.572, 0.572, 0.573, 0.573, 0.575, 0.575, 0.576, 0.576, 0.577, 0.577, 0.578, 0.578, 0.58, 0.58, 0.583, 0.583, 0.584, 0.584, 0.585, 0.585, 0.586, 0.586, 0.587, 0.587, 0.588, 0.589, 0.589, 0.59, 0.59, 0.591, 0.591, 0.592, 0.592, 0.593, 0.593, 0.594, 0.594, 0.596, 0.596, 0.597, 0.597, 0.601, 0.601, 0.602, 0.602, 0.603, 0.603, 0.605, 0.605, 0.608, 0.608, 0.609, 0.609, 0.61, 0.61, 0.611, 0.611, 0.612, 0.612, 0.614, 0.614, 0.615, 0.615, 0.617, 0.617, 0.619, 0.619, 0.621, 0.621, 0.622, 0.622, 0.624, 0.624, 0.625, 0.625, 0.626, 0.626, 0.628, 0.628, 0.63, 0.63, 0.631, 0.631, 0.632, 0.632, 0.633, 0.633, 0.634, 0.634, 0.638, 0.638, 0.642, 0.642, 0.643, 0.643, 0.644, 0.644, 0.645, 0.645, 0.647, 0.647, 0.648, 0.648, 0.649, 0.649, 0.65, 0.65, 0.651, 0.651, 0.652, 0.652, 0.653, 0.653, 0.654, 0.654, 0.655, 0.655, 0.657, 0.657, 0.659, 0.659, 0.66, 0.66, 0.663, 0.663, 0.664, 0.664, 0.666, 0.666, 0.667, 0.667, 0.671, 0.671, 0.673, 0.673, 0.675, 0.675, 0.676, 0.676, 0.677, 0.677, 0.678, 0.678, 0.679, 0.679, 0.68, 0.68, 0.681, 0.681, 0.682, 0.682, 0.683, 0.683, 0.684, 0.684, 0.685, 0.685, 0.686, 0.686, 0.687, 0.687, 0.688, 0.688, 0.689, 0.689, 0.693, 0.693, 0.695, 0.695, 0.696, 0.696, 0.698, 0.698, 0.701, 0.701, 0.702, 0.702, 0.703, 0.703, 0.704, 0.704, 0.705, 0.705, 0.706, 0.706, 0.707, 0.707, 0.708, 0.708, 0.709, 0.709, 0.71, 0.71, 0.711, 0.711, 0.712, 0.712, 0.713, 0.713, 0.714, 0.714, 0.716, 0.716, 0.718, 0.718, 0.72, 0.72, 0.722, 0.722, 0.723, 0.723, 0.725, 0.725, 0.727, 0.727, 0.73, 0.73, 0.731, 0.731, 0.732, 0.732, 0.733, 0.733, 0.734, 0.734, 0.737, 0.737, 0.738, 0.738, 0.739, 0.739, 0.74, 0.74, 0.741, 0.741, 0.743, 0.743, 0.745, 0.745, 0.746, 0.746, 0.749, 0.749, 0.75, 0.75, 0.751, 0.751, 0.754, 0.754, 0.755, 0.755, 0.756, 0.756, 0.757, 0.757, 0.759, 0.759, 0.76, 0.76, 0.764, 0.764, 0.765, 0.765, 0.766, 0.766, 0.768, 0.768, 0.769, 0.769, 0.77, 0.77, 0.772, 0.772, 0.773, 0.773, 0.774, 0.774, 0.775, 0.775, 0.777, 0.777, 0.78, 0.78, 0.781, 0.781, 0.782, 0.782, 0.783, 0.783, 0.784, 0.784, 0.787, 0.787, 0.788, 0.788, 0.789, 0.789, 0.79, 0.79, 0.792, 0.792, 0.793, 0.793, 0.794, 0.794, 0.795, 0.795, 0.796, 0.796, 0.797, 0.797, 0.798, 0.798, 0.799, 0.799, 0.8, 0.8, 0.801, 0.801, 0.802, 0.802, 0.803, 0.803, 0.804, 0.804, 0.806, 0.806, 0.807, 0.807, 0.808, 0.808, 0.81, 0.81, 0.811, 0.811, 0.812, 0.812, 0.813, 0.813, 0.814, 0.814, 0.816, 0.816, 0.818, 0.818, 0.819, 0.819, 0.82, 0.82, 0.821, 0.821, 0.822, 0.822, 0.823, 0.823, 0.824, 0.824, 0.825, 0.825, 0.826, 0.826, 0.827, 0.827, 0.828, 0.828, 0.832, 0.832, 0.833, 0.833, 0.834, 0.834, 0.835, 0.835, 0.836, 0.836, 0.837, 0.837, 0.838, 0.838, 0.839, 0.839, 0.841, 0.841, 0.844, 0.844, 0.845, 0.845, 0.847, 0.847, 0.848, 0.848, 0.849, 0.849, 0.85, 0.85, 0.855, 0.855, 0.856, 0.856, 0.858, 0.858, 0.859, 0.859, 0.864, 0.864, 0.865, 0.865, 0.866, 0.866, 0.867, 0.867, 0.868, 0.868, 0.869, 0.869, 0.872, 0.872, 0.874, 0.874, 0.875, 0.875, 0.877, 0.877, 0.878, 0.878, 0.879, 0.879, 0.88, 0.88, 0.881, 0.881, 0.884, 0.884, 0.885, 0.885, 0.886, 0.886, 0.888, 0.888, 0.89, 0.89, 0.892, 0.892, 0.894, 0.894, 0.895, 0.895, 0.896, 0.896, 0.898, 0.898, 0.9, 0.9, 0.916, 0.916, 1.0], "precision": [0.5, 0.49974987493746875, 0.4994994994994995, 0.4992488733099649, 0.49899799599198397, 0.49874686716791977, 0.49849548645937813, 0.49824385348720523, 0.4979919678714859, 0.4977398292315419, 0.49748743718592964, 0.4972347913524384, 0.4969818913480885, 0.4967287367891293, 0.49647532729103727, 0.49622166246851385, 0.4959677419354839, 0.4957135653050933, 0.4954591321897074, 0.49520444220090865, 0.494949494949495, 0.4946942900454775, 0.49443882709807885, 0.49418310571573093, 0.4939271255060729, 0.4936708860759494, 0.49341438703140833, 0.4931576279776989, 0.49290060851926976, 0.4926433282597666, 0.49238578680203043, 0.49212798374809547, 0.491869918699187, 0.49161159125571935, 0.491353001017294, 0.4910941475826972, 0.4908350305498982, 0.4905756495160469, 0.49031600407747195, 0.49005609382967874, 0.4897959183673469, 0.4895354772843287, 0.48927477017364657, 0.48901379662749106, 0.4887525562372188, 0.4884910485933504, 0.4882292732855681, 0.4879672299027138, 0.48770491803278687, 0.48744233726294206, 0.48717948717948717, 0.48691636736788096, 0.486652977412731, 0.48638931689779147, 0.48612538540596095, 0.48586118251928023, 0.48559670781893005, 0.485331960885229, 0.4850669412976313, 0.48480164863472436, 0.4845360824742268, 0.48427024239298605, 0.4840041279669763, 0.48373773877129583, 0.4834710743801653, 0.48320413436692505, 0.48293691830403307, 0.4826694257630626, 0.4824016563146998, 0.48213360952874157, 0.48186528497409326, 0.4815966822187662, 0.48132780082987553, 0.48105864037363777, 0.48078920041536866, 0.4805194805194805, 0.4802494802494803, 0.4799791991679667, 0.4797086368366285, 0.47943779281624155, 0.4791666666666667, 0.47889525794684734, 0.4786235662148071, 0.47835159102764735, 0.4780793319415449, 0.4783289817232376, 0.4780564263322884, 0.4777835859905907, 0.47751046025104604, 0.4772370486656201, 0.4769633507853403, 0.47668936616029334, 0.47641509433962265, 0.47614053487152597, 0.4758656873032529, 0.4755905511811024, 0.47531512605042014, 0.4750394114555964, 0.4747634069400631, 0.4744871120462914, 0.47421052631578947, 0.47393364928909953, 0.47418335089567965, 0.4739061676331049, 0.47362869198312235, 0.47387862796833774, 0.47360084477296727, 0.47332276809297413, 0.47357293868921774, 0.47382337387625595, 0.47354497354497355, 0.4737956590788777, 0.4735169491525424, 0.4737678855325914, 0.4740190880169671, 0.4737400530503979, 0.4734607218683652, 0.47371216144450345, 0.47396386822529224, 0.47368421052631576, 0.4734042553191489, 0.4736562001064396, 0.4733759318423855, 0.4730953649440597, 0.47334754797441364, 0.4730666666666667, 0.4727854855923159, 0.47303790710090765, 0.47275641025641024, 0.4730090860502405, 0.4727272727272727, 0.47298020331728197, 0.4726980728051392, 0.4724156400642742, 0.4721329046087889, 0.47238605898123326, 0.47263948497854075, 0.47289318303811056, 0.4731471535982814, 0.47340139709833423, 0.4731182795698925, 0.47337278106508873, 0.4736275565123789, 0.47388260635433493, 0.47413793103448276, 0.4738544474393531, 0.4741100323624595, 0.47382622773880195, 0.4740820734341253, 0.4743381955699622, 0.47405405405405404, 0.4743104380746349, 0.474025974025974, 0.4737412019491067, 0.4739978331527627, 0.4742547425474255, 0.4745119305856833, 0.4742268041237113, 0.4744842562432139, 0.47474198804997286, 0.475, 0.47471451876019577, 0.47442872687704024, 0.47468698965704953, 0.4749455337690632, 0.47465940054495914, 0.4743729552889858, 0.47408619749045283, 0.47434497816593885, 0.4740578918623703, 0.4743169398907104, 0.4745762711864407, 0.47428884026258206, 0.4745484400656814, 0.47480832420591457, 0.4745205479452055, 0.47478070175438597, 0.4750411409764125, 0.4747530186608123, 0.47501372872048325, 0.4747252747252747, 0.4749862561847169, 0.4752475247524752, 0.4755090809025867, 0.47577092511013214, 0.47603305785123967, 0.4757442116868798, 0.47545504688361834, 0.47516556291390727, 0.4748757592490337, 0.474585635359116, 0.4748479823106689, 0.4745575221238938, 0.4748201438848921, 0.4750830564784053, 0.474792243767313, 0.4745011086474501, 0.4747642817526345, 0.47447280799112096, 0.47473625763464744, 0.47444444444444445, 0.4741523068371317, 0.4738598442714127, 0.47356705620478573, 0.4732739420935412, 0.4735376044568245, 0.4738015607580825, 0.4735080870050195, 0.47377232142857145, 0.4734785036292574, 0.47374301675977654, 0.47344885410844045, 0.47371364653243847, 0.47341913822048126, 0.4731243001119821, 0.4733893557422969, 0.4736547085201794, 0.4739203589455973, 0.47418630751964086, 0.4744525547445255, 0.47415730337078654, 0.4744238336143901, 0.4746906636670416, 0.47495779403489025, 0.4752252252252252, 0.47492957746478875, 0.4746335963923337, 0.47433728144388043, 0.47460496613995484, 0.4748729531338227, 0.4745762711864407, 0.4742792538157151, 0.4745475113122172, 0.4748160724391624, 0.4750849377123443, 0.47478753541076485, 0.47505668934240364, 0.4753261486103233, 0.4750283768444949, 0.4752981260647359, 0.47556818181818183, 0.4752700397953383, 0.47554038680318544, 0.47581104154809334, 0.4760820045558087, 0.47635327635327634, 0.47605473204104903, 0.47632629777524244, 0.4765981735159817, 0.4762992575671045, 0.4765714285714286, 0.4765446224256293, 0.47681740125930167, 0.4765177548682703, 0.47679083094555874, 0.47706422018348627, 0.47733792312105566, 0.47761194029850745, 0.4778862722573234, 0.47758620689655173, 0.4772857964347326, 0.4769850402761795, 0.47668393782383417, 0.4769585253456221, 0.47723342939481267, 0.47693194925028837, 0.4772071552221581, 0.47748267898383373, 0.4777585210860774, 0.47803468208092487, 0.4783111625216888, 0.47858796296296297, 0.4788650839606254, 0.47914252607184243, 0.47942028985507246, 0.4796983758700696, 0.4799767846778874, 0.4796747967479675, 0.4799535153980244, 0.48023255813953486, 0.48051192553810357, 0.4807916181606519, 0.48048922539312755, 0.4807692307692308, 0.480466472303207, 0.4807467911318553, 0.4810274372446001, 0.4807242990654206, 0.4810052600818235, 0.4812865497076023, 0.4815681685196021, 0.4812646370023419, 0.48154657293497366, 0.48182883939038684, 0.48211143695014663, 0.4818075117370892, 0.48209042865531415, 0.48237367802585196, 0.48206937095825986, 0.4823529411764706, 0.4826368452030606, 0.4829210836277974, 0.48320565704183854, 0.4829009433962264, 0.4831858407079646, 0.48288075560802834, 0.48316597755463675, 0.48286052009456265, 0.48255470136014195, 0.48284023668639053, 0.48312611012433393, 0.4828199052132701, 0.4825133372851215, 0.48279952550415184, 0.4830860534124629, 0.4833729216152019, 0.483065953654189, 0.48335315101070153, 0.48364069006543725, 0.48392857142857143, 0.4836212030970816, 0.48390941597139453, 0.4841979725700656, 0.48448687350835323, 0.4847761194029851, 0.48446833930704897, 0.4847579199043634, 0.48444976076555024, 0.48473967684021546, 0.4844311377245509, 0.48412222887956863, 0.4844124700239808, 0.48470305938812236, 0.4843937575030012, 0.4846846846846847, 0.484375, 0.4846662657847264, 0.48495788206979545, 0.48464780252859724, 0.4843373493975904, 0.484629294755877, 0.48431845597104944, 0.48461074230537116, 0.48490338164251207, 0.4845921450151057, 0.4848851269649335, 0.485178463399879, 0.4854721549636804, 0.48576620230163536, 0.4860606060606061, 0.48574893875075803, 0.48604368932038833, 0.48633879781420764, 0.4866342648845686, 0.4869300911854103, 0.48722627737226276, 0.48752282410225195, 0.4878197320341047, 0.48811700182815354, 0.48841463414634145, 0.48871262965222695, 0.489010989010989, 0.48930971288943187, 0.4896088019559902, 0.4892966360856269, 0.48959608323133413, 0.48928352725045926, 0.4895833333333333, 0.4892703862660944, 0.48957055214723927, 0.48987108655616945, 0.49017199017199015, 0.48985863552550707, 0.490159901599016, 0.49046153846153845, 0.49014778325123154, 0.4904497843499692, 0.49013563501849566, 0.4904380012338063, 0.49074074074074076, 0.490426189005559, 0.4907292954264524, 0.4904143475572047, 0.4907178217821782, 0.49102167182662537, 0.4913258983890954, 0.49101053936763794, 0.4913151364764268, 0.49162011173184356, 0.49130434782608695, 0.49098819142324424, 0.49129353233830847, 0.4915992532669571, 0.4919053549190536, 0.49221183800623053, 0.4918952618453865, 0.4922021210230817, 0.4918851435705368, 0.49219237976264835, 0.4925, 0.49218261413383363, 0.4924906132665832, 0.49279899812147776, 0.4924812030075188, 0.49216300940438873, 0.4918444165621079, 0.4921531701192718, 0.49183417085427134, 0.49214330609679446, 0.4918238993710692, 0.4921334172435494, 0.49181360201511337, 0.4921235034656585, 0.4918032786885246, 0.4921135646687697, 0.4917929292929293, 0.4914718888186987, 0.4911504424778761, 0.49146110056925996, 0.4917721518987342, 0.4920835972134262, 0.4917617237008872, 0.4914394419784401, 0.491751269035533, 0.49142857142857144, 0.49174078780177893, 0.49205340114431023, 0.4917302798982188, 0.49204328453214513, 0.4923566878980892, 0.4926704907584449, 0.492984693877551, 0.49329929802169753, 0.4929757343550447, 0.49329073482428115, 0.4936061381074169, 0.4932821497120921, 0.49295774647887325, 0.49327354260089684, 0.4935897435897436, 0.4939063502245029, 0.4942233632862644, 0.4945407835581246, 0.4948586118251928, 0.4945337620578778, 0.4948519948519948, 0.4951706374758532, 0.4948453608247423, 0.4951644100580271, 0.49548387096774194, 0.49580374435119434, 0.49612403100775193, 0.4957983193277311, 0.49547218628719275, 0.49579288025889967, 0.4961139896373057, 0.4961089494163424, 0.4964308890330954, 0.4967532467532468, 0.4964262508122157, 0.4967490247074122, 0.4970722186076773, 0.4973958333333333, 0.4970684039087948, 0.49674054758800523, 0.4964122635355512, 0.4960835509138381, 0.496407576747224, 0.49673202614379086, 0.4970568999345978, 0.4973821989528796, 0.4977079240340537, 0.49737876802096986, 0.4977049180327869, 0.49803149606299213, 0.4983585029546947, 0.49868593955321944, 0.4983563445101907, 0.4980263157894737, 0.49835418038183016, 0.4986824769433465, 0.4990112063282795, 0.49868073878627966, 0.499009900990099, 0.49933949801849403, 0.4996695307336418, 0.5, 0.500330906684315, 0.5006622516556292, 0.5009940357852882, 0.5013262599469496, 0.5016589250165893, 0.50199203187251, 0.5023255813953489, 0.5026595744680851, 0.5029940119760479, 0.5026631158455392, 0.502998001332445, 0.5026666666666667, 0.5030020013342228, 0.5033377837116155, 0.503006012024048, 0.5026737967914439, 0.5023411371237458, 0.5026773761713521, 0.5030140656396517, 0.5033512064343163, 0.5036887994634474, 0.5033557046979866, 0.503693754197448, 0.5033602150537635, 0.503698722259583, 0.5033647375504711, 0.503030303030303, 0.5026954177897575, 0.5030343897505057, 0.5033738191632928, 0.5037137069547603, 0.504054054054054, 0.504394861392833, 0.5040595399188093, 0.5044008124576845, 0.5047425474254743, 0.5050847457627119, 0.505427408412483, 0.505091649694501, 0.5047554347826086, 0.5050985723997281, 0.5054421768707483, 0.505786249149081, 0.5061307901907357, 0.5064758009543285, 0.5068212824010914, 0.5064846416382253, 0.5061475409836066, 0.5064935064935064, 0.5068399452804377, 0.5065023956194388, 0.5068493150684932, 0.5065113091158328, 0.5068587105624143, 0.5065202470830473, 0.5068681318681318, 0.5065292096219931, 0.5068775790921596, 0.5072264280798349, 0.5075757575757576, 0.50723638869745, 0.506896551724138, 0.5065562456866805, 0.5069060773480663, 0.507256392536282, 0.5076071922544951, 0.5079584775086505, 0.5083102493074793, 0.5086625086625086, 0.5083217753120666, 0.508674531575295, 0.5090277777777777, 0.5093815149409312, 0.5090403337969402, 0.5093945720250522, 0.5097493036211699, 0.5101045296167247, 0.5104602510460251, 0.5108164689462665, 0.5104748603351955, 0.5108315863032844, 0.5104895104895105, 0.5108467459762072, 0.511204481792717, 0.51156271899089, 0.511921458625526, 0.511578947368421, 0.5112359550561798, 0.5108924806746311, 0.5112517580872011, 0.5116115411681914, 0.5119718309859155, 0.5116279069767442, 0.5112834978843441, 0.5116443189837685, 0.5120056497175142, 0.5123674911660777, 0.5127298444130127, 0.5130927105449399, 0.5134560906515581, 0.5138199858256556, 0.5141843971631206, 0.5145493257629524, 0.5149147727272727, 0.5152807391613362, 0.515647226173542, 0.5160142348754448, 0.5163817663817664, 0.5160370634354954, 0.5156918687589158, 0.5160599571734475, 0.5164285714285715, 0.5167977126518942, 0.5164520743919886, 0.5168217609162491, 0.5171919770773639, 0.5175627240143369, 0.5179340028694405, 0.5183058147882269, 0.5179597701149425, 0.5176132278936018, 0.5179856115107914, 0.5183585313174947, 0.5187319884726225, 0.5191059841384282, 0.5194805194805194, 0.51985559566787, 0.5202312138728323, 0.5206073752711496, 0.5202604920405209, 0.5199131064446053, 0.5202898550724637, 0.5206671501087745, 0.521044992743106, 0.5206971677559913, 0.5203488372093024, 0.5207272727272727, 0.5211062590975255, 0.5207574654042243, 0.5204081632653061, 0.5207877461706784, 0.5211678832116788, 0.5215485756026297, 0.5211988304093568, 0.5215801024140454, 0.5219619326500732, 0.5216117216117216, 0.5219941348973607, 0.5223771093176816, 0.5227606461086637, 0.5231447465099192, 0.5235294117647059, 0.5239146431199412, 0.5235640648011782, 0.5239498894620487, 0.5243362831858407, 0.5239852398523985, 0.5243722304283605, 0.5240206947524021, 0.5244082840236687, 0.5247964470762398, 0.5251851851851852, 0.5255744996293551, 0.5259643916913946, 0.526354862657758, 0.5267459138187222, 0.5263940520446097, 0.5267857142857143, 0.5271779597915115, 0.5275707898658718, 0.5279642058165548, 0.5283582089552239, 0.5280059746079163, 0.5284005979073244, 0.5280478683620045, 0.5284431137724551, 0.5288389513108614, 0.5292353823088456, 0.5296324081020255, 0.53003003003003, 0.5304282494365139, 0.530827067669173, 0.5312264860797592, 0.5308734939759037, 0.5312735493594575, 0.5316742081447964, 0.5313207547169811, 0.5317220543806647, 0.5321239606953893, 0.5325264750378215, 0.5329295987887964, 0.5325757575757576, 0.5329795299469295, 0.5333839150227617, 0.5337889141989369, 0.53419452887538, 0.5338403041825095, 0.5342465753424658, 0.5338918507235338, 0.5342987804878049, 0.5347063310450039, 0.5351145038167939, 0.5355233002291826, 0.5359327217125383, 0.5363427697016068, 0.5367534456355283, 0.5371647509578544, 0.5375766871165644, 0.5372217958557176, 0.5368663594470046, 0.536510376633359, 0.536923076923077, 0.5365665896843725, 0.5362095531587057, 0.5366229760986893, 0.5370370370370371, 0.5366795366795367, 0.5370942812982998, 0.5375096674400619, 0.5371517027863777, 0.5367931835786213, 0.5372093023255814, 0.5376260667183863, 0.5380434782608695, 0.5384615384615384, 0.5388802488335925, 0.5392996108949416, 0.5397196261682243, 0.5401402961808262, 0.5405616224648986, 0.5402029664324747, 0.53984375, 0.5394839718530101, 0.5391236306729265, 0.5395458104933438, 0.5399686520376176, 0.5403921568627451, 0.5400313971742543, 0.5404556166535742, 0.5408805031446541, 0.5413060582218725, 0.5417322834645669, 0.5421591804570528, 0.5425867507886435, 0.5422257300710339, 0.542654028436019, 0.5430830039525691, 0.5435126582278481, 0.5439429928741093, 0.5435816164817749, 0.5440126883425852, 0.5444444444444444, 0.5440826052422557, 0.5445151033386327, 0.5441527446300716, 0.5445859872611465, 0.5450199203187251, 0.5454545454545454, 0.5458898643256185, 0.5463258785942492, 0.5459632294164668, 0.5464, 0.5468374699759808, 0.5472756410256411, 0.5469125902165196, 0.5473515248796148, 0.5477911646586345, 0.5482315112540193, 0.5478680611423974, 0.5483091787439613, 0.5487510072522159, 0.5483870967741935, 0.5488297013720742, 0.5492730210016155, 0.549717057396928, 0.5501618122977346, 0.5506072874493927, 0.5510534846029174, 0.551500405515004, 0.551948051948052, 0.5523964256701869, 0.5528455284552846, 0.5532953620829943, 0.5537459283387622, 0.5541972290138549, 0.5538336052202284, 0.5542857142857143, 0.5547385620915033, 0.5551921504497138, 0.5556464811783961, 0.5552825552825553, 0.5557377049180328, 0.5561936013125512, 0.5558292282430214, 0.5562859490550535, 0.555921052631579, 0.5563786008230452, 0.556836902800659, 0.5572959604286892, 0.5577557755775577, 0.5582163501238646, 0.5586776859504132, 0.5583126550868487, 0.5587748344370861, 0.5592377796188898, 0.5588723051409619, 0.5585062240663901, 0.5589700996677741, 0.5594347464671654, 0.559900166389351, 0.5603663613655288, 0.56, 0.5596330275229358, 0.5601001669449082, 0.5597326649958229, 0.5593645484949833, 0.5589958158995816, 0.5586264656616415, 0.559094719195306, 0.5595637583892618, 0.5600335852225021, 0.5605042016806723, 0.5609756097560976, 0.5614478114478114, 0.561078348778433, 0.5615514333895447, 0.5620253164556962, 0.5625, 0.5629754860524091, 0.5634517766497462, 0.5639288738357324, 0.5644067796610169, 0.5648854961832062, 0.565365025466893, 0.5649957519116398, 0.564625850340136, 0.5651063829787234, 0.5647359454855196, 0.5652173913043478, 0.5656996587030717, 0.5661827497865073, 0.5658119658119658, 0.5654405474764757, 0.565068493150685, 0.5655526992287918, 0.5660377358490566, 0.5665236051502146, 0.5661512027491409, 0.5666380051590714, 0.5671256454388984, 0.5667527993109388, 0.5663793103448276, 0.5668679896462467, 0.5673575129533679, 0.567847882454624, 0.5683391003460208, 0.567965367965368, 0.5675909878682842, 0.5680832610581092, 0.5685763888888888, 0.5690703735881842, 0.568695652173913, 0.5691906005221932, 0.5696864111498258, 0.5701830863121186, 0.5706806282722513, 0.5703056768558952, 0.5708041958041958, 0.5713035870516185, 0.5718038528896673, 0.5723049956178791, 0.5728070175438597, 0.5733099209833187, 0.5738137082601055, 0.5734388742304309, 0.573943661971831, 0.573568281938326, 0.5740740740740741, 0.5736981465136805, 0.5742049469964664, 0.5738284703801945, 0.5743362831858407, 0.5739592559787422, 0.574468085106383, 0.5749778172138421, 0.5754884547069272, 0.576, 0.5765124555160143, 0.5770258236865539, 0.5775401069518716, 0.5771632471008028, 0.5776785714285714, 0.5773011617515639, 0.5769230769230769, 0.5774395702775291, 0.5779569892473119, 0.5775784753363229, 0.578096947935368, 0.5786163522012578, 0.579136690647482, 0.5796579657965797, 0.5801801801801801, 0.5807033363390441, 0.5803249097472925, 0.5808491418247516, 0.581374321880651, 0.5819004524886878, 0.582427536231884, 0.5820489573889392, 0.5825771324863884, 0.5831062670299727, 0.5827272727272728, 0.5823475887170154, 0.5819672131147541, 0.5815861440291704, 0.5821167883211679, 0.5817351598173516, 0.5813528336380256, 0.5809698078682525, 0.5805860805860806, 0.5811182401466545, 0.581651376146789, 0.5821854912764004, 0.5827205882352942, 0.5832566697332107, 0.5828729281767956, 0.5834101382488479, 0.5830258302583026, 0.5835641735918744, 0.5841035120147874, 0.5837187789084182, 0.5842592592592593, 0.5838739573679332, 0.5844155844155844, 0.584958217270195, 0.5855018587360595, 0.586046511627907, 0.5856610800744879, 0.5852749301025163, 0.585820895522388, 0.5863678804855276, 0.5869158878504673, 0.587464920486436, 0.5880149812734082, 0.5885660731021556, 0.5891181988742964, 0.5896713615023474, 0.5902255639097744, 0.5907808090310442, 0.591337099811676, 0.5918944392082941, 0.5915094339622642, 0.591123701605288, 0.5916824196597353, 0.5922421948912016, 0.5928030303030303, 0.5933649289099526, 0.5939278937381404, 0.5944919278252612, 0.5950570342205324, 0.5956232159847764, 0.5952380952380952, 0.5958055290753098, 0.5963740458015268, 0.5969436485195797, 0.5975143403441683, 0.5980861244019139, 0.5986590038314177, 0.5982742090124641, 0.5988483685220729, 0.5994236311239193, 0.5990384615384615, 0.5986525505293552, 0.5992292870905588, 0.5998071359691417, 0.6003861003861004, 0.6009661835748792, 0.6015473887814313, 0.6021297192642788, 0.6027131782945736, 0.6032977691561591, 0.6029126213592233, 0.6034985422740525, 0.6040856031128404, 0.6037000973709834, 0.6033138401559455, 0.6039024390243902, 0.6044921875, 0.6041055718475073, 0.6037181996086106, 0.604309500489716, 0.6049019607843137, 0.60549558390579, 0.6051080550098232, 0.6047197640117994, 0.6053149606299213, 0.6059113300492611, 0.606508875739645, 0.6061204343534057, 0.6067193675889329, 0.6073194856577646, 0.6069306930693069, 0.6065411298315163, 0.6071428571428571, 0.6067527308838133, 0.6073558648111332, 0.6079601990049751, 0.6085657370517928, 0.609172482552343, 0.6097804391217565, 0.6103896103896104, 0.611, 0.6106106106106106, 0.6112224448897795, 0.6118355065195586, 0.6120603015075377, 0.6126760563380281, 0.6132930513595166, 0.6139112903225806, 0.6145307769929365, 0.6141414141414141, 0.6147623862487361, 0.6143724696356275, 0.6139817629179332, 0.6135902636916836, 0.6142131979695431, 0.6138211382113821, 0.6134282807731435, 0.6140529531568228, 0.6136595310907238, 0.6142857142857143, 0.6149131767109295, 0.6155419222903885, 0.6161719549641761, 0.6157786885245902, 0.6164102564102564, 0.6170431211498973, 0.6176772867420349, 0.6172839506172839, 0.6168898043254377, 0.6164948453608248, 0.6160990712074303, 0.6167355371900827, 0.6173733195449845, 0.6180124223602484, 0.6186528497409326, 0.6192946058091287, 0.6199376947040498, 0.6205821205821206, 0.6212278876170656, 0.6208333333333333, 0.62148070907195, 0.6221294363256785, 0.6227795193312434, 0.6223849372384938, 0.6219895287958115, 0.6226415094339622, 0.6232948583420777, 0.6239495798319328, 0.6235541535226078, 0.6242105263157894, 0.624868282402529, 0.6255274261603375, 0.6251319957761352, 0.6257928118393234, 0.6264550264550265, 0.6260593220338984, 0.6267232237539767, 0.6263269639065817, 0.6269925611052072, 0.6276595744680851, 0.6283280085197018, 0.6279317697228145, 0.6286019210245464, 0.6288770053475936, 0.6284796573875803, 0.6291532690246516, 0.628755364806867, 0.6294307196562836, 0.6301075268817204, 0.6297093649085038, 0.6303879310344828, 0.6310679611650486, 0.6306695464362851, 0.6313513513513513, 0.6320346320346321, 0.6316359696641387, 0.6323210412147505, 0.6319218241042345, 0.6315217391304347, 0.6311207834602829, 0.6318082788671024, 0.6324972737186477, 0.6331877729257642, 0.6327868852459017, 0.6323851203501094, 0.6330777656078861, 0.6337719298245614, 0.6344676180021954, 0.634065934065934, 0.6347634763476347, 0.6354625550660793, 0.6361631753031973, 0.6368653421633554, 0.6375690607734806, 0.6382743362831859, 0.6378737541528239, 0.6385809312638581, 0.6381798002219756, 0.6388888888888888, 0.6384872080088988, 0.6380846325167038, 0.6387959866220736, 0.6383928571428571, 0.6391061452513966, 0.639821029082774, 0.6405375139977604, 0.6401345291479821, 0.6408529741863075, 0.6415730337078651, 0.6422947131608548, 0.6430180180180181, 0.6437429537767756, 0.6444695259593679, 0.6451977401129944, 0.6459276018099548, 0.6466591166477916, 0.6462585034013606, 0.6458569807037458, 0.6465909090909091, 0.6473265073947668, 0.6469248291571754, 0.6476624857468644, 0.6484018264840182, 0.6491428571428571, 0.6498855835240275, 0.6494845360824743, 0.6502293577981652, 0.6498277841561424, 0.6505747126436782, 0.6513233601841196, 0.652073732718894, 0.6516724336793541, 0.6524249422632794, 0.6520231213872832, 0.6527777777777778, 0.6523754345307068, 0.6531322505800464, 0.6538908246225319, 0.6534883720930232, 0.6542491268917345, 0.655011655011655, 0.6546091015169195, 0.655373831775701, 0.6549707602339181, 0.6557377049180327, 0.6565064478311841, 0.6561032863849765, 0.6556991774383079, 0.6552941176470588, 0.6548881036513545, 0.6556603773584906, 0.6552538370720189, 0.6560283687943262, 0.6556213017751479, 0.6552132701421801, 0.6559905100830368, 0.6567695961995249, 0.6575505350772889, 0.6583333333333333, 0.6579261025029798, 0.6575178997613366, 0.6583034647550776, 0.6590909090909091, 0.6598802395209581, 0.6606714628297362, 0.6602641056422569, 0.6598557692307693, 0.6594464500601684, 0.6590361445783133, 0.6598311218335344, 0.6606280193236715, 0.6614268440145102, 0.662227602905569, 0.6630303030303031, 0.6638349514563107, 0.6634264884568651, 0.6630170316301703, 0.6626065773447016, 0.6634146341463415, 0.6642246642246642, 0.6638141809290954, 0.6634026927784578, 0.6629901960784313, 0.6625766871165644, 0.6621621621621622, 0.6629766297662977, 0.6637931034482759, 0.6646115906288532, 0.6654320987654321, 0.6650185414091471, 0.6646039603960396, 0.6641883519206939, 0.6637717121588089, 0.6633540372670808, 0.6629353233830846, 0.6625155666251556, 0.6620947630922693, 0.66167290886392, 0.66125, 0.6608260325406758, 0.6616541353383458, 0.6612296110414053, 0.6620603015075377, 0.6616352201257861, 0.6624685138539043, 0.6620428751576293, 0.6628787878787878, 0.6637168141592921, 0.6645569620253164, 0.6641318124207858, 0.6637055837563451, 0.6645489199491741, 0.6653944020356234, 0.6662420382165605, 0.6670918367346939, 0.6679438058748404, 0.6687979539641944, 0.6696542893725992, 0.6692307692307692, 0.6700898587933247, 0.6696658097686375, 0.6692406692406693, 0.6701030927835051, 0.6709677419354839, 0.6718346253229974, 0.6727037516170763, 0.6735751295336787, 0.6731517509727627, 0.6727272727272727, 0.6736020806241872, 0.6744791666666666, 0.6740547588005215, 0.6736292428198434, 0.6745098039215687, 0.6740837696335078, 0.6736566186107471, 0.6745406824146981, 0.6754270696452037, 0.675, 0.6758893280632411, 0.6754617414248021, 0.6763540290620872, 0.6772486772486772, 0.6781456953642384, 0.6777188328912467, 0.6772908366533864, 0.6781914893617021, 0.677762982689747, 0.6786666666666666, 0.6795727636849133, 0.68048128342246, 0.6800535475234271, 0.6796246648793566, 0.6805369127516778, 0.6814516129032258, 0.6819407008086253, 0.6828609986504723, 0.6837837837837838, 0.6833558863328822, 0.6842818428184282, 0.6852103120759837, 0.686141304347826, 0.6857142857142857, 0.6866485013623979, 0.6862210095497954, 0.6871584699453552, 0.6880984952120383, 0.6876712328767123, 0.6886145404663924, 0.6895604395604396, 0.6891334250343879, 0.6887052341597796, 0.6882758620689655, 0.6892265193370166, 0.690179806362379, 0.6911357340720221, 0.6907073509015257, 0.6916666666666667, 0.6926286509040334, 0.692200557103064, 0.691771269177127, 0.6913407821229051, 0.6923076923076923, 0.6918767507002801, 0.6928471248246845, 0.6938202247191011, 0.6933895921237694, 0.6929577464788732, 0.693935119887165, 0.6949152542372882, 0.6944837340876945, 0.6940509915014165, 0.6950354609929078, 0.6946022727272727, 0.6955903271692745, 0.6965811965811965, 0.6961483594864479, 0.6957142857142857, 0.6967095851216023, 0.6977077363896849, 0.6987087517934003, 0.6982758620689655, 0.697841726618705, 0.6974063400576369, 0.6984126984126984, 0.6979768786127167, 0.6975397973950795, 0.6985507246376812, 0.6995645863570392, 0.6991279069767442, 0.7001455604075691, 0.6997084548104956, 0.6992700729927007, 0.7002923976608187, 0.6998535871156661, 0.6994134897360704, 0.7004405286343612, 0.7014705882352941, 0.7025036818851251, 0.7035398230088495, 0.7031019202363368, 0.7041420118343196, 0.7037037037037037, 0.7047477744807121, 0.7043090638930164, 0.7038690476190477, 0.7049180327868853, 0.7059701492537314, 0.7055306427503737, 0.7065868263473054, 0.7076461769115442, 0.7087087087087087, 0.7082706766917293, 0.7093373493975904, 0.7088989441930619, 0.7099697885196374, 0.7095310136157338, 0.7090909090909091, 0.7101669195751138, 0.7112462006079028, 0.710806697108067, 0.711890243902439, 0.7129770992366412, 0.7140672782874617, 0.7136294027565084, 0.7147239263803681, 0.7142857142857143, 0.7138461538461538, 0.7149460708782742, 0.7160493827160493, 0.7171561051004637, 0.7167182662538699, 0.7178294573643411, 0.717391304347826, 0.7169517884914464, 0.7180685358255452, 0.719188767550702, 0.7203125, 0.7214397496087637, 0.7225705329153606, 0.7237048665620094, 0.7232704402515723, 0.7228346456692913, 0.7239747634069401, 0.7251184834123223, 0.7246835443037974, 0.7242472266244057, 0.7238095238095238, 0.7233704292527822, 0.7245222929936306, 0.7256778309409888, 0.7268370607028753, 0.728, 0.7275641025641025, 0.7287319422150883, 0.7282958199356914, 0.7294685990338164, 0.7290322580645161, 0.72859450726979, 0.7297734627831716, 0.7293354943273906, 0.7305194805194806, 0.7317073170731707, 0.7328990228013029, 0.734094616639478, 0.7336601307189542, 0.734860883797054, 0.7360655737704918, 0.7372742200328407, 0.7384868421052632, 0.7397034596375618, 0.7392739273927392, 0.7388429752066116, 0.7400662251655629, 0.7412935323383084, 0.7408637873754153, 0.740432612312812, 0.74, 0.7395659432387313, 0.7408026755852842, 0.7420435510887772, 0.7416107382550335, 0.7411764705882353, 0.7424242424242424, 0.7436762225969646, 0.7432432432432432, 0.7428087986463621, 0.7440677966101695, 0.7436332767402377, 0.7448979591836735, 0.7444633730834753, 0.7440273037542662, 0.7435897435897436, 0.7448630136986302, 0.7444253859348199, 0.7439862542955327, 0.7435456110154905, 0.7448275862068966, 0.7439446366782007, 0.7452339688041595, 0.7465277777777778, 0.7478260869565218, 0.7491289198606271, 0.7504363001745201, 0.7517482517482518, 0.7530647985989493, 0.7526315789473684, 0.7521968365553603, 0.7535211267605634, 0.7530864197530864, 0.7526501766784452, 0.7539823008849558, 0.7553191489361702, 0.7566607460035524, 0.7580071174377224, 0.7575757575757576, 0.7571428571428571, 0.7567084078711985, 0.7580645161290323, 0.7594254937163375, 0.7607913669064749, 0.7621621621621621, 0.7617328519855595, 0.7613019891500904, 0.7608695652173914, 0.7604355716878403, 0.76, 0.7595628415300546, 0.7609489051094891, 0.7605118829981719, 0.76007326007326, 0.7614678899082569, 0.7610294117647058, 0.7624309392265194, 0.7619926199261993, 0.7615526802218114, 0.762962962962963, 0.764378478664193, 0.7657992565055762, 0.7653631284916201, 0.7649253731343284, 0.7663551401869159, 0.7659176029962547, 0.7673545966228893, 0.7669172932330827, 0.768361581920904, 0.769811320754717, 0.7693761814744802, 0.7708333333333334, 0.7703984819734345, 0.7699619771863118, 0.7714285714285715, 0.7729007633587787, 0.7743785850860421, 0.7739463601532567, 0.7754318618042226, 0.775, 0.7745664739884393, 0.7760617760617761, 0.7756286266924565, 0.7751937984496124, 0.7747572815533981, 0.77431906614786, 0.7758284600389863, 0.77734375, 0.7788649706457925, 0.7784313725490196, 0.7799607072691552, 0.7795275590551181, 0.7810650887573964, 0.7806324110671937, 0.7821782178217822, 0.7817460317460317, 0.7833001988071571, 0.7828685258964143, 0.7844311377245509, 0.784, 0.7855711422845691, 0.7871485943775101, 0.7887323943661971, 0.7883064516129032, 0.7898989898989899, 0.7894736842105263, 0.7890466531440162, 0.7886178861788617, 0.7881873727087576, 0.789795918367347, 0.7914110429447853, 0.7930327868852459, 0.7926078028747433, 0.7921810699588477, 0.7938144329896907, 0.7971014492753623, 0.7966804979253111, 0.7983367983367984, 0.8, 0.7995824634655533, 0.799163179916318, 0.7987421383647799, 0.7983193277310925, 0.8, 0.79957805907173, 0.7991543340380549, 0.798728813559322, 0.8004246284501062, 0.8, 0.7995735607675906, 0.7991452991452992, 0.7987152034261242, 0.8004291845493562, 0.8, 0.8017241379310345, 0.8012958963282938, 0.8008658008658008, 0.8004338394793926, 0.8, 0.7995642701525054, 0.8013100436681223, 0.8008752735229759, 0.8004385964912281, 0.8, 0.7995594713656388, 0.7991169977924945, 0.8008849557522124, 0.8004434589800443, 0.8, 0.799554565701559, 0.7991071428571429, 0.7986577181208053, 0.8004484304932735, 0.802247191011236, 0.8018018018018018, 0.801354401805869, 0.8031674208144797, 0.8027210884353742, 0.8045454545454546, 0.806378132118451, 0.8082191780821918, 0.8077803203661327, 0.8096330275229358, 0.8114942528735632, 0.8133640552995391, 0.812933025404157, 0.8148148148148148, 0.8167053364269141, 0.8162790697674419, 0.8181818181818182, 0.8177570093457944, 0.8173302107728337, 0.8169014084507042, 0.8188235294117647, 0.8183962264150944, 0.817966903073286, 0.8175355450236966, 0.8171021377672208, 0.819047619047619, 0.8210023866348448, 0.8229665071770335, 0.8249400479616307, 0.8245192307692307, 0.8265060240963855, 0.8260869565217391, 0.8256658595641646, 0.8252427184466019, 0.8248175182481752, 0.824390243902439, 0.823960880195599, 0.8235294117647058, 0.8230958230958231, 0.8226600985221675, 0.8246913580246914, 0.8242574257425742, 0.8238213399503722, 0.8233830845771144, 0.8229426433915212, 0.8225, 0.8245614035087719, 0.8266331658291457, 0.8261964735516373, 0.8257575757575758, 0.8253164556962025, 0.8274111675126904, 0.8295165394402035, 0.8316326530612245, 0.8337595907928389, 0.8333333333333334, 0.8329048843187661, 0.8324742268041238, 0.8320413436692506, 0.8316062176165803, 0.8311688311688312, 0.8333333333333334, 0.8328981723237598, 0.8324607329842932, 0.8320209973753281, 0.8342105263157895, 0.8364116094986808, 0.8359788359788359, 0.8355437665782494, 0.8351063829787234, 0.8373333333333334, 0.839572192513369, 0.8418230563002681, 0.8440860215053764, 0.8436657681940701, 0.8432432432432433, 0.8455284552845529, 0.845108695652174, 0.8474114441416893, 0.8469945355191257, 0.8465753424657534, 0.8489010989010989, 0.8484848484848485, 0.8480662983425414, 0.8476454293628809, 0.8472222222222222, 0.8495821727019499, 0.8491620111731844, 0.8487394957983193, 0.851123595505618, 0.8507042253521127, 0.8502824858757062, 0.8526912181303116, 0.8522727272727273, 0.8547008547008547, 0.8542857142857143, 0.8567335243553008, 0.8591954022988506, 0.8587896253602305, 0.861271676300578, 0.863768115942029, 0.8633720930232558, 0.8658892128279884, 0.8654970760233918, 0.8651026392961877, 0.8647058823529412, 0.8672566371681416, 0.8668639053254438, 0.8694362017804155, 0.8720238095238095, 0.8716417910447761, 0.8712574850299402, 0.8708708708708709, 0.8704819277108434, 0.8731117824773413, 0.8757575757575757, 0.878419452887538, 0.8780487804878049, 0.8776758409785933, 0.8803680981595092, 0.8830769230769231, 0.8827160493827161, 0.8823529411764706, 0.8819875776397516, 0.881619937694704, 0.884375, 0.8871473354231975, 0.8867924528301887, 0.886435331230284, 0.8892405063291139, 0.8888888888888888, 0.8885350318471338, 0.8913738019169329, 0.8910256410256411, 0.8906752411575563, 0.8903225806451613, 0.889967637540453, 0.8928571428571429, 0.8925081433224755, 0.8921568627450981, 0.8918032786885246, 0.8947368421052632, 0.8943894389438944, 0.8973509933774835, 0.8970099667774086, 0.9, 0.8996655518394648, 0.8993288590604027, 0.9023569023569024, 0.902027027027027, 0.9050847457627119, 0.9047619047619048, 0.9044368600682594, 0.9075342465753424, 0.9106529209621993, 0.9103448275862069, 0.9100346020761245, 0.9097222222222222, 0.9128919860627178, 0.9125874125874126, 0.9122807017543859, 0.9119718309859155, 0.9151943462897526, 0.9184397163120568, 0.9181494661921709, 0.9214285714285714, 0.921146953405018, 0.920863309352518, 0.924187725631769, 0.927536231884058, 0.9272727272727272, 0.927007299270073, 0.9267399267399268, 0.9264705882352942, 0.9261992619926199, 0.9259259259259259, 0.9256505576208178, 0.9253731343283582, 0.9250936329588015, 0.924812030075188, 0.9283018867924528, 0.928030303030303, 0.9277566539923955, 0.9312977099236641, 0.9310344827586207, 0.9346153846153846, 0.9343629343629344, 0.9341085271317829, 0.9377431906614786, 0.9375, 0.9372549019607843, 0.9409448818897638, 0.9446640316205533, 0.9444444444444444, 0.9442231075697212, 0.944, 0.9437751004016064, 0.9435483870967742, 0.9433198380566802, 0.943089430894309, 0.9428571428571428, 0.9426229508196722, 0.9423868312757202, 0.9421487603305785, 0.941908713692946, 0.9458333333333333, 0.9456066945606695, 0.9453781512605042, 0.9451476793248945, 0.9491525423728814, 0.9531914893617022, 0.9529914529914529, 0.9570815450643777, 0.9568965517241379, 0.961038961038961, 0.9608695652173913, 0.9650655021834061, 0.9649122807017544, 0.9647577092511013, 0.9646017699115044, 0.9644444444444444, 0.9642857142857143, 0.968609865470852, 0.9684684684684685, 0.9683257918552036, 0.9681818181818181, 0.9680365296803652, 0.9678899082568807, 0.9723502304147466, 0.9722222222222222, 0.9720930232558139, 0.9719626168224299, 0.971830985915493, 0.9716981132075472, 0.9715639810426541, 0.9714285714285714, 0.9760765550239234, 0.9759615384615384, 0.9758454106280193, 0.9805825242718447, 0.9853658536585366, 0.9852941176470589, 0.9852216748768473, 0.9900990099009901, 0.9950248756218906, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0], "recall": [1.0, 0.999, 0.998, 0.997, 0.996, 0.995, 0.994, 0.993, 0.992, 0.991, 0.99, 0.989, 0.988, 0.987, 0.986, 0.985, 0.984, 0.983, 0.982, 0.981, 0.98, 0.979, 0.978, 0.977, 0.976, 0.975, 0.974, 0.973, 0.972, 0.971, 0.97, 0.969, 0.968, 0.967, 0.966, 0.965, 0.964, 0.963, 0.962, 0.961, 0.96, 0.959, 0.958, 0.957, 0.956, 0.955, 0.954, 0.953, 0.952, 0.951, 0.95, 0.949, 0.948, 0.947, 0.946, 0.945, 0.944, 0.943, 0.942, 0.941, 0.94, 0.939, 0.938, 0.937, 0.936, 0.935, 0.934, 0.933, 0.932, 0.931, 0.93, 0.929, 0.928, 0.927, 0.926, 0.925, 0.924, 0.923, 0.922, 0.921, 0.92, 0.919, 0.918, 0.917, 0.916, 0.916, 0.915, 0.914, 0.913, 0.912, 0.911, 0.91, 0.909, 0.908, 0.907, 0.906, 0.905, 0.904, 0.903, 0.902, 0.901, 0.9, 0.9, 0.899, 0.898, 0.898, 0.897, 0.896, 0.896, 0.896, 0.895, 0.895, 0.894, 0.894, 0.894, 0.893, 0.892, 0.892, 0.892, 0.891, 0.89, 0.89, 0.889, 0.888, 0.888, 0.887, 0.886, 0.886, 0.885, 0.885, 0.884, 0.884, 0.883, 0.882, 0.881, 0.881, 0.881, 0.881, 0.881, 0.881, 0.88, 0.88, 0.88, 0.88, 0.88, 0.879, 0.879, 0.878, 0.878, 0.878, 0.877, 0.877, 0.876, 0.875, 0.875, 0.875, 0.875, 0.874, 0.874, 0.874, 0.874, 0.873, 0.872, 0.872, 0.872, 0.871, 0.87, 0.869, 0.869, 0.868, 0.868, 0.868, 0.867, 0.867, 0.867, 0.866, 0.866, 0.866, 0.865, 0.865, 0.864, 0.864, 0.864, 0.864, 0.864, 0.864, 0.863, 0.862, 0.861, 0.86, 0.859, 0.859, 0.858, 0.858, 0.858, 0.857, 0.856, 0.856, 0.855, 0.855, 0.854, 0.853, 0.852, 0.851, 0.85, 0.85, 0.85, 0.849, 0.849, 0.848, 0.848, 0.847, 0.847, 0.846, 0.845, 0.845, 0.845, 0.845, 0.845, 0.845, 0.844, 0.844, 0.844, 0.844, 0.844, 0.843, 0.842, 0.841, 0.841, 0.841, 0.84, 0.839, 0.839, 0.839, 0.839, 0.838, 0.838, 0.838, 0.837, 0.837, 0.837, 0.836, 0.836, 0.836, 0.836, 0.836, 0.835, 0.835, 0.835, 0.834, 0.834, 0.833, 0.833, 0.832, 0.832, 0.832, 0.832, 0.832, 0.832, 0.831, 0.83, 0.829, 0.828, 0.828, 0.828, 0.827, 0.827, 0.827, 0.827, 0.827, 0.827, 0.827, 0.827, 0.827, 0.827, 0.827, 0.827, 0.826, 0.826, 0.826, 0.826, 0.826, 0.825, 0.825, 0.824, 0.824, 0.824, 0.823, 0.823, 0.823, 0.823, 0.822, 0.822, 0.822, 0.822, 0.821, 0.821, 0.821, 0.82, 0.82, 0.82, 0.82, 0.82, 0.819, 0.819, 0.818, 0.818, 0.817, 0.816, 0.816, 0.816, 0.815, 0.814, 0.814, 0.814, 0.814, 0.813, 0.813, 0.813, 0.813, 0.812, 0.812, 0.812, 0.812, 0.812, 0.811, 0.811, 0.81, 0.81, 0.809, 0.808, 0.808, 0.808, 0.807, 0.807, 0.806, 0.806, 0.806, 0.805, 0.804, 0.804, 0.803, 0.803, 0.803, 0.802, 0.802, 0.802, 0.802, 0.802, 0.802, 0.801, 0.801, 0.801, 0.801, 0.801, 0.801, 0.801, 0.801, 0.801, 0.801, 0.801, 0.801, 0.801, 0.801, 0.8, 0.8, 0.799, 0.799, 0.798, 0.798, 0.798, 0.798, 0.797, 0.797, 0.797, 0.796, 0.796, 0.795, 0.795, 0.795, 0.794, 0.794, 0.793, 0.793, 0.793, 0.793, 0.792, 0.792, 0.792, 0.791, 0.79, 0.79, 0.79, 0.79, 0.79, 0.789, 0.789, 0.788, 0.788, 0.788, 0.787, 0.787, 0.787, 0.786, 0.785, 0.784, 0.784, 0.783, 0.783, 0.782, 0.782, 0.781, 0.781, 0.78, 0.78, 0.779, 0.778, 0.777, 0.777, 0.777, 0.777, 0.776, 0.775, 0.775, 0.774, 0.774, 0.774, 0.773, 0.773, 0.773, 0.773, 0.773, 0.773, 0.772, 0.772, 0.772, 0.771, 0.77, 0.77, 0.77, 0.77, 0.77, 0.77, 0.77, 0.769, 0.769, 0.769, 0.768, 0.768, 0.768, 0.768, 0.768, 0.767, 0.766, 0.766, 0.766, 0.765, 0.765, 0.765, 0.764, 0.764, 0.764, 0.764, 0.763, 0.762, 0.761, 0.76, 0.76, 0.76, 0.76, 0.76, 0.76, 0.759, 0.759, 0.759, 0.759, 0.759, 0.758, 0.757, 0.757, 0.757, 0.757, 0.756, 0.756, 0.756, 0.756, 0.756, 0.756, 0.756, 0.756, 0.756, 0.756, 0.756, 0.756, 0.756, 0.756, 0.755, 0.755, 0.754, 0.754, 0.754, 0.753, 0.752, 0.751, 0.751, 0.751, 0.751, 0.751, 0.75, 0.75, 0.749, 0.749, 0.748, 0.747, 0.746, 0.746, 0.746, 0.746, 0.746, 0.746, 0.745, 0.745, 0.745, 0.745, 0.745, 0.744, 0.743, 0.743, 0.743, 0.743, 0.743, 0.743, 0.743, 0.742, 0.741, 0.741, 0.741, 0.74, 0.74, 0.739, 0.739, 0.738, 0.738, 0.737, 0.737, 0.737, 0.737, 0.736, 0.735, 0.734, 0.734, 0.734, 0.734, 0.734, 0.734, 0.734, 0.733, 0.733, 0.733, 0.733, 0.732, 0.732, 0.732, 0.732, 0.732, 0.732, 0.731, 0.731, 0.73, 0.73, 0.73, 0.73, 0.73, 0.729, 0.728, 0.727, 0.727, 0.727, 0.727, 0.726, 0.725, 0.725, 0.725, 0.725, 0.725, 0.725, 0.725, 0.725, 0.725, 0.725, 0.725, 0.725, 0.725, 0.725, 0.725, 0.724, 0.723, 0.723, 0.723, 0.723, 0.722, 0.722, 0.722, 0.722, 0.722, 0.722, 0.721, 0.72, 0.72, 0.72, 0.72, 0.72, 0.72, 0.72, 0.72, 0.72, 0.719, 0.718, 0.718, 0.718, 0.718, 0.717, 0.716, 0.716, 0.716, 0.715, 0.714, 0.714, 0.714, 0.714, 0.713, 0.713, 0.713, 0.712, 0.712, 0.712, 0.712, 0.712, 0.712, 0.712, 0.711, 0.711, 0.711, 0.71, 0.71, 0.709, 0.709, 0.709, 0.709, 0.709, 0.709, 0.709, 0.709, 0.708, 0.708, 0.708, 0.708, 0.708, 0.708, 0.707, 0.707, 0.706, 0.706, 0.706, 0.706, 0.706, 0.706, 0.706, 0.706, 0.706, 0.705, 0.705, 0.705, 0.704, 0.704, 0.704, 0.704, 0.704, 0.703, 0.703, 0.703, 0.703, 0.703, 0.702, 0.702, 0.701, 0.701, 0.701, 0.701, 0.701, 0.701, 0.701, 0.701, 0.701, 0.701, 0.7, 0.699, 0.698, 0.698, 0.697, 0.696, 0.696, 0.696, 0.695, 0.695, 0.695, 0.694, 0.693, 0.693, 0.693, 0.693, 0.693, 0.693, 0.693, 0.693, 0.693, 0.693, 0.692, 0.691, 0.69, 0.689, 0.689, 0.689, 0.689, 0.688, 0.688, 0.688, 0.688, 0.688, 0.688, 0.688, 0.687, 0.687, 0.687, 0.687, 0.687, 0.686, 0.686, 0.686, 0.685, 0.685, 0.684, 0.684, 0.684, 0.684, 0.684, 0.684, 0.683, 0.683, 0.683, 0.683, 0.682, 0.682, 0.682, 0.682, 0.681, 0.681, 0.681, 0.68, 0.68, 0.68, 0.68, 0.68, 0.68, 0.68, 0.68, 0.68, 0.68, 0.68, 0.68, 0.68, 0.68, 0.679, 0.679, 0.679, 0.679, 0.679, 0.678, 0.678, 0.678, 0.677, 0.677, 0.676, 0.676, 0.676, 0.676, 0.676, 0.676, 0.676, 0.675, 0.675, 0.675, 0.674, 0.673, 0.673, 0.673, 0.673, 0.673, 0.672, 0.671, 0.671, 0.67, 0.669, 0.668, 0.667, 0.667, 0.667, 0.667, 0.667, 0.667, 0.667, 0.666, 0.666, 0.666, 0.666, 0.666, 0.666, 0.666, 0.666, 0.666, 0.666, 0.665, 0.664, 0.664, 0.663, 0.663, 0.663, 0.663, 0.662, 0.661, 0.66, 0.66, 0.66, 0.66, 0.659, 0.659, 0.659, 0.658, 0.657, 0.657, 0.657, 0.657, 0.657, 0.656, 0.655, 0.655, 0.655, 0.655, 0.654, 0.654, 0.654, 0.654, 0.654, 0.653, 0.653, 0.653, 0.653, 0.653, 0.653, 0.653, 0.653, 0.652, 0.652, 0.651, 0.651, 0.65, 0.65, 0.649, 0.649, 0.648, 0.648, 0.648, 0.648, 0.648, 0.648, 0.648, 0.648, 0.647, 0.647, 0.646, 0.645, 0.645, 0.645, 0.644, 0.644, 0.644, 0.644, 0.644, 0.644, 0.644, 0.643, 0.643, 0.643, 0.643, 0.643, 0.642, 0.642, 0.642, 0.641, 0.64, 0.639, 0.638, 0.638, 0.637, 0.636, 0.635, 0.634, 0.634, 0.634, 0.634, 0.634, 0.634, 0.633, 0.633, 0.632, 0.632, 0.632, 0.631, 0.631, 0.63, 0.63, 0.63, 0.63, 0.63, 0.629, 0.628, 0.628, 0.628, 0.628, 0.628, 0.628, 0.628, 0.628, 0.628, 0.628, 0.628, 0.628, 0.628, 0.627, 0.626, 0.626, 0.626, 0.626, 0.626, 0.626, 0.626, 0.626, 0.626, 0.625, 0.625, 0.625, 0.625, 0.625, 0.625, 0.625, 0.624, 0.624, 0.624, 0.623, 0.622, 0.622, 0.622, 0.622, 0.622, 0.622, 0.622, 0.622, 0.622, 0.621, 0.621, 0.621, 0.62, 0.619, 0.619, 0.619, 0.618, 0.617, 0.617, 0.617, 0.617, 0.616, 0.615, 0.615, 0.615, 0.615, 0.614, 0.614, 0.614, 0.613, 0.612, 0.612, 0.611, 0.611, 0.611, 0.611, 0.611, 0.611, 0.611, 0.611, 0.61, 0.61, 0.61, 0.609, 0.609, 0.609, 0.609, 0.609, 0.608, 0.608, 0.607, 0.606, 0.605, 0.605, 0.604, 0.603, 0.603, 0.602, 0.602, 0.602, 0.602, 0.602, 0.601, 0.601, 0.601, 0.601, 0.6, 0.599, 0.598, 0.597, 0.597, 0.597, 0.597, 0.597, 0.597, 0.597, 0.597, 0.597, 0.596, 0.596, 0.596, 0.596, 0.595, 0.594, 0.594, 0.594, 0.594, 0.593, 0.593, 0.593, 0.593, 0.592, 0.592, 0.592, 0.591, 0.591, 0.59, 0.59, 0.59, 0.59, 0.589, 0.589, 0.588, 0.587, 0.587, 0.586, 0.586, 0.586, 0.585, 0.585, 0.585, 0.584, 0.584, 0.584, 0.583, 0.583, 0.582, 0.581, 0.58, 0.58, 0.58, 0.58, 0.579, 0.578, 0.578, 0.578, 0.578, 0.577, 0.577, 0.577, 0.577, 0.577, 0.577, 0.577, 0.576, 0.576, 0.575, 0.575, 0.574, 0.573, 0.573, 0.572, 0.572, 0.572, 0.572, 0.571, 0.571, 0.571, 0.571, 0.571, 0.571, 0.571, 0.571, 0.571, 0.571, 0.57, 0.569, 0.569, 0.569, 0.568, 0.568, 0.568, 0.568, 0.568, 0.567, 0.567, 0.566, 0.566, 0.566, 0.566, 0.565, 0.565, 0.564, 0.564, 0.563, 0.563, 0.563, 0.562, 0.562, 0.562, 0.561, 0.561, 0.56, 0.56, 0.56, 0.559, 0.558, 0.557, 0.556, 0.556, 0.555, 0.555, 0.554, 0.553, 0.553, 0.553, 0.553, 0.553, 0.552, 0.551, 0.551, 0.551, 0.551, 0.551, 0.55, 0.549, 0.548, 0.547, 0.547, 0.547, 0.547, 0.547, 0.547, 0.547, 0.546, 0.545, 0.544, 0.544, 0.544, 0.543, 0.542, 0.541, 0.54, 0.539, 0.539, 0.539, 0.539, 0.539, 0.538, 0.537, 0.536, 0.535, 0.534, 0.533, 0.532, 0.531, 0.53, 0.529, 0.528, 0.528, 0.527, 0.527, 0.526, 0.526, 0.525, 0.525, 0.525, 0.525, 0.524, 0.523, 0.523, 0.523, 0.523, 0.523, 0.523, 0.523, 0.523, 0.522, 0.522, 0.521, 0.52, 0.52, 0.52, 0.52, 0.52, 0.52, 0.519, 0.518, 0.518, 0.518, 0.517, 0.516, 0.516, 0.515, 0.514, 0.514, 0.514, 0.513, 0.513, 0.512, 0.512, 0.512, 0.512, 0.511, 0.51, 0.51, 0.509, 0.509, 0.509, 0.509, 0.508, 0.507, 0.507, 0.507, 0.506, 0.506, 0.506, 0.505, 0.505, 0.505, 0.505, 0.504, 0.504, 0.503, 0.503, 0.503, 0.502, 0.502, 0.502, 0.501, 0.5, 0.499, 0.499, 0.499, 0.499, 0.498, 0.498, 0.498, 0.497, 0.496, 0.495, 0.495, 0.494, 0.494, 0.494, 0.493, 0.492, 0.492, 0.492, 0.491, 0.49, 0.49, 0.489, 0.489, 0.489, 0.488, 0.487, 0.487, 0.487, 0.487, 0.486, 0.485, 0.484, 0.484, 0.483, 0.482, 0.482, 0.482, 0.481, 0.481, 0.48, 0.479, 0.479, 0.478, 0.477, 0.477, 0.477, 0.477, 0.477, 0.476, 0.476, 0.475, 0.475, 0.474, 0.473, 0.473, 0.473, 0.472, 0.472, 0.472, 0.472, 0.471, 0.471, 0.47, 0.47, 0.469, 0.468, 0.468, 0.468, 0.467, 0.467, 0.467, 0.467, 0.466, 0.466, 0.465, 0.464, 0.464, 0.464, 0.464, 0.463, 0.463, 0.462, 0.461, 0.461, 0.461, 0.461, 0.461, 0.461, 0.461, 0.46, 0.459, 0.459, 0.459, 0.458, 0.457, 0.456, 0.455, 0.455, 0.455, 0.455, 0.455, 0.454, 0.454, 0.453, 0.453, 0.452, 0.451, 0.451, 0.45, 0.45, 0.45, 0.45, 0.45, 0.449, 0.449, 0.449, 0.449, 0.449, 0.449, 0.448, 0.447, 0.447, 0.447, 0.446, 0.445, 0.444, 0.443, 0.443, 0.443, 0.442, 0.441, 0.441, 0.441, 0.44, 0.439, 0.439, 0.438, 0.438, 0.437, 0.436, 0.435, 0.435, 0.434, 0.433, 0.432, 0.432, 0.43, 0.43, 0.43, 0.43, 0.43, 0.43, 0.43, 0.43, 0.429, 0.428, 0.428, 0.427, 0.426, 0.426, 0.426, 0.426, 0.426, 0.425, 0.424, 0.423, 0.423, 0.423, 0.423, 0.423, 0.422, 0.421, 0.42, 0.419, 0.418, 0.417, 0.417, 0.416, 0.415, 0.415, 0.414, 0.414, 0.413, 0.412, 0.412, 0.412, 0.412, 0.411, 0.41, 0.41, 0.409, 0.409, 0.408, 0.408, 0.408, 0.407, 0.407, 0.406, 0.405, 0.405, 0.405, 0.405, 0.404, 0.404, 0.403, 0.402, 0.402, 0.401, 0.4, 0.399, 0.398, 0.398, 0.398, 0.398, 0.397, 0.397, 0.396, 0.396, 0.395, 0.395, 0.394, 0.394, 0.393, 0.393, 0.392, 0.392, 0.392, 0.392, 0.391, 0.391, 0.39, 0.389, 0.388, 0.387, 0.387, 0.387, 0.387, 0.386, 0.385, 0.385, 0.385, 0.384, 0.384, 0.384, 0.383, 0.382, 0.381, 0.38, 0.38, 0.379, 0.378, 0.377, 0.377, 0.376, 0.375, 0.374, 0.373, 0.373, 0.372, 0.372, 0.371, 0.37, 0.369, 0.368, 0.367, 0.367, 0.366, 0.365, 0.364, 0.363, 0.362, 0.362, 0.361, 0.36, 0.359, 0.358, 0.357, 0.357, 0.357, 0.356, 0.355, 0.355, 0.354, 0.354, 0.354, 0.354, 0.353, 0.353, 0.353, 0.353, 0.352, 0.352, 0.352, 0.351, 0.351, 0.35, 0.349, 0.348, 0.348, 0.347, 0.346, 0.345, 0.344, 0.344, 0.344, 0.344, 0.344, 0.343, 0.343, 0.342, 0.341, 0.34, 0.339, 0.338, 0.337, 0.336, 0.335, 0.334, 0.334, 0.333, 0.332, 0.331, 0.33, 0.329, 0.329, 0.329, 0.328, 0.327, 0.326, 0.326, 0.326, 0.326, 0.326, 0.325, 0.324, 0.323, 0.322, 0.321, 0.32, 0.32, 0.319, 0.318, 0.317, 0.317, 0.317, 0.316, 0.315, 0.314, 0.314, 0.314, 0.314, 0.314, 0.313, 0.312, 0.312, 0.311, 0.311, 0.31, 0.309, 0.309, 0.308, 0.307, 0.306, 0.305, 0.305, 0.304, 0.303, 0.303, 0.302, 0.301, 0.301, 0.3, 0.3, 0.299, 0.299, 0.299, 0.298, 0.298, 0.298, 0.297, 0.297, 0.296, 0.295, 0.294, 0.294, 0.293, 0.293, 0.293, 0.292, 0.291, 0.29, 0.289, 0.289, 0.289, 0.289, 0.288, 0.287, 0.287, 0.287, 0.286, 0.285, 0.284, 0.283, 0.283, 0.283, 0.282, 0.281, 0.281, 0.28, 0.279, 0.279, 0.278, 0.277, 0.276, 0.275, 0.275, 0.274, 0.273, 0.272, 0.272, 0.271, 0.271, 0.27, 0.27, 0.269, 0.268, 0.268, 0.267, 0.267, 0.266, 0.265, 0.265, 0.265, 0.264, 0.263, 0.262, 0.262, 0.261, 0.26, 0.259, 0.259, 0.259, 0.258, 0.258, 0.257, 0.256, 0.256, 0.256, 0.255, 0.254, 0.253, 0.252, 0.251, 0.25, 0.249, 0.248, 0.247, 0.246, 0.246, 0.245, 0.244, 0.244, 0.243, 0.243, 0.242, 0.241, 0.241, 0.24, 0.239, 0.239, 0.239, 0.238, 0.237, 0.236, 0.235, 0.234, 0.233, 0.232, 0.231, 0.23, 0.229, 0.228, 0.227, 0.227, 0.226, 0.225, 0.224, 0.224, 0.224, 0.223, 0.223, 0.222, 0.222, 0.221, 0.221, 0.22, 0.219, 0.218, 0.217, 0.216, 0.216, 0.215, 0.214, 0.213, 0.212, 0.211, 0.211, 0.21, 0.209, 0.208, 0.207, 0.206, 0.205, 0.204, 0.204, 0.203, 0.202, 0.202, 0.202, 0.201, 0.2, 0.2, 0.2, 0.2, 0.199, 0.198, 0.197, 0.196, 0.195, 0.194, 0.193, 0.192, 0.191, 0.19, 0.189, 0.188, 0.187, 0.186, 0.185, 0.184, 0.183, 0.182, 0.181, 0.18, 0.179, 0.178, 0.177, 0.176, 0.175, 0.174, 0.173, 0.172, 0.171, 0.17, 0.169, 0.168, 0.167, 0.166, 0.165, 0.164, 0.163, 0.162, 0.161, 0.16, 0.159, 0.158, 0.157, 0.156, 0.155, 0.154, 0.153, 0.152, 0.151, 0.15, 0.149, 0.148, 0.147, 0.146, 0.145, 0.144, 0.143, 0.142, 0.141, 0.14, 0.139, 0.138, 0.137, 0.136, 0.135, 0.134, 0.133, 0.132, 0.131, 0.13, 0.129, 0.128, 0.127, 0.126, 0.125, 0.124, 0.123, 0.122, 0.121, 0.12, 0.119, 0.118, 0.117, 0.116, 0.115, 0.114, 0.113, 0.112, 0.111, 0.11, 0.109, 0.108, 0.107, 0.106, 0.105, 0.104, 0.103, 0.102, 0.101, 0.1, 0.099, 0.098, 0.097, 0.095, 0.094, 0.093, 0.092, 0.091, 0.09, 0.089, 0.088, 0.087, 0.086, 0.085, 0.084, 0.083, 0.082, 0.081, 0.08, 0.079, 0.078, 0.077, 0.076, 0.075, 0.074, 0.073, 0.072, 0.071, 0.07, 0.069, 0.068, 0.067, 0.066, 0.065, 0.064, 0.063, 0.062, 0.061, 0.06, 0.059, 0.058, 0.057, 0.056, 0.055, 0.054, 0.053, 0.052, 0.051, 0.05, 0.049, 0.048, 0.047, 0.046, 0.045, 0.044, 0.043, 0.042, 0.041, 0.04, 0.039, 0.038, 0.037, 0.036, 0.035, 0.034, 0.033, 0.032, 0.031, 0.03, 0.029, 0.028, 0.027, 0.026, 0.025, 0.024, 0.023, 0.022, 0.021, 0.02, 0.019, 0.018, 0.017, 0.016, 0.015, 0.014, 0.013, 0.012, 0.011, 0.01, 0.009, 0.008, 0.007, 0.006, 0.005, 0.004, 0.003, 0.002, 0.001, 0.0], "thresholds": [0.060300663113594055, 0.06034498289227486, 0.060381535440683365, 0.060382891446352005, 0.06039922311902046, 0.06044723093509674, 0.06046338379383087, 0.06046593189239502, 0.060475289821624756, 0.060491129755973816, 0.060491155833005905, 0.06049659848213196, 0.0605100579559803, 0.06051250174641609, 0.06053866073489189, 0.06054044887423515, 0.06054903566837311, 0.06055157631635666, 0.06056256964802742, 0.060576971620321274, 0.06057761237025261, 0.06058007478713989, 0.06058218330144882, 0.060586728155612946, 0.060587022453546524, 0.06060110032558441, 0.060603149235248566, 0.06060383468866348, 0.06061883643269539, 0.060644228011369705, 0.06064499914646149, 0.060645706951618195, 0.060651905834674835, 0.06065569818019867, 0.06065765395760536, 0.06065820902585983, 0.06066666170954704, 0.06067153438925743, 0.06067335978150368, 0.060698252171278, 0.060700636357069016, 0.060707323253154755, 0.060709886252880096, 0.0607147142291069, 0.06071692332625389, 0.06072027608752251, 0.060726482421159744, 0.06072903797030449, 0.060735397040843964, 0.060735829174518585, 0.060754336416721344, 0.06076192110776901, 0.060762304812669754, 0.06076914817094803, 0.060779862105846405, 0.0607873909175396, 0.06079186126589775, 0.0607934333384037, 0.06079377979040146, 0.06080281734466553, 0.060803793370723724, 0.06080813705921173, 0.060811713337898254, 0.06081419065594673, 0.06081641837954521, 0.06083562225103378, 0.0608418807387352, 0.06085515767335892, 0.06085586175322533, 0.06086728721857071, 0.06086980551481247, 0.06087247282266617, 0.06087765470147133, 0.06090286001563072, 0.06090911477804184, 0.060911256819963455, 0.06091773137450218, 0.06093090772628784, 0.060949601233005524, 0.06096183508634567, 0.06097640469670296, 0.06097666546702385, 0.06098940968513489, 0.06099434196949005, 0.060997266322374344, 0.06100532039999962, 0.06101645529270172, 0.061018697917461395, 0.06102216988801956, 0.06103188917040825, 0.061033278703689575, 0.061035044491291046, 0.061037685722112656, 0.06104755029082298, 0.06104923039674759, 0.06105826795101166, 0.06106039136648178, 0.06106184050440788, 0.061062395572662354, 0.06106983497738838, 0.06107376515865326, 0.06107884645462036, 0.0610814206302166, 0.06108362227678299, 0.06108378246426582, 0.0610848069190979, 0.06109068915247917, 0.06110180541872978, 0.061105381697416306, 0.061114344745874405, 0.06111999601125717, 0.061123091727495193, 0.061126459389925, 0.06113283336162567, 0.06113770231604576, 0.06114032492041588, 0.06114228442311287, 0.06114261969923973, 0.061143066734075546, 0.06114814057946205, 0.06115053594112396, 0.061151061207056046, 0.06115400046110153, 0.06115810200572014, 0.061158403754234314, 0.061158470809459686, 0.061164937913417816, 0.06116538867354393, 0.061168212443590164, 0.061171822249889374, 0.06117499992251396, 0.061177439987659454, 0.061184030026197433, 0.06118595600128174, 0.061188243329524994, 0.06118839234113693, 0.061195503920316696, 0.061195552349090576, 0.06119909882545471, 0.0612003356218338, 0.06120380759239197, 0.06120619177818298, 0.06120895594358444, 0.06121138483285904, 0.06121254339814186, 0.0612134151160717, 0.061213839799165726, 0.06121833249926567, 0.061219148337841034, 0.061219166964292526, 0.0612197071313858, 0.06122148409485817, 0.061222195625305176, 0.0612235926091671, 0.06122630089521408, 0.061226483434438705, 0.06123271584510803, 0.06123300641775131, 0.06123416870832443, 0.06123638525605202, 0.06123843416571617, 0.06123848259449005, 0.061241354793310165, 0.06124316155910492, 0.06124330684542656, 0.06124512478709221, 0.06124528869986534, 0.06124991923570633, 0.061252351850271225, 0.061255328357219696, 0.06125608831644058, 0.06125704571604729, 0.061257414519786835, 0.061260323971509933, 0.061261288821697235, 0.061262644827365875, 0.061262667179107666, 0.061268411576747894, 0.06126844882965088, 0.061269886791706085, 0.06127406656742096, 0.06127459555864334, 0.06128595769405365, 0.0612906813621521, 0.061294034123420715, 0.06129511445760727, 0.06129884719848633, 0.0613013431429863, 0.06130526214838028, 0.06130732595920563, 0.06131090596318245, 0.06131318211555481, 0.06131499260663986, 0.0613166019320488, 0.06131662800908089, 0.0613175667822361, 0.06132107600569725, 0.06132148951292038, 0.06132188066840172, 0.0613231286406517, 0.0613233856856823, 0.061325553804636, 0.06132684275507927, 0.06132896617054939, 0.06133047118782997, 0.061331141740083694, 0.06133208051323891, 0.06133415549993515, 0.061335060745477676, 0.061335887759923935, 0.061337243765592575, 0.061337631195783615, 0.06133933737874031, 0.06133970245718956, 0.06134602800011635, 0.06135064363479614, 0.06135072186589241, 0.061353567987680435, 0.06135496497154236, 0.061356447637081146, 0.06135670468211174, 0.061358898878097534, 0.061365626752376556, 0.061366524547338486, 0.06136910989880562, 0.06137094646692276, 0.06137131154537201, 0.06137196719646454, 0.06137346476316452, 0.061375364661216736, 0.061378613114356995, 0.06138228625059128, 0.06138613447546959, 0.061386749148368835, 0.061387382447719574, 0.06138809397816658, 0.06138915196061134, 0.06138969585299492, 0.06138980761170387, 0.06139129027724266, 0.06139179691672325, 0.06139275059103966, 0.06139303371310234, 0.06139438599348068, 0.06139611080288887, 0.06139885634183884, 0.06139930337667465, 0.06140339374542236, 0.0614042654633522, 0.061404999345541, 0.061406899243593216, 0.06140796095132828, 0.06140856817364693, 0.061409853398799896, 0.06141440197825432, 0.06141532585024834, 0.0614156611263752, 0.061415720731019974, 0.06142018362879753, 0.06142091378569603, 0.06142245978116989, 0.06142273545265198, 0.0614234134554863, 0.061424389481544495, 0.06142483651638031, 0.06142522394657135, 0.06143052130937576, 0.06143058091402054, 0.06143323332071304, 0.06143369898200035, 0.06143386662006378, 0.06143435835838318, 0.06143447011709213, 0.06143474206328392, 0.06143607571721077, 0.06143682450056076, 0.06143716350197792, 0.061439696699380875, 0.06143985316157341, 0.06143989786505699, 0.061440277844667435, 0.06144077703356743, 0.06144214794039726, 0.06144331395626068, 0.061443522572517395, 0.06144389510154724, 0.06144465506076813, 0.06144746020436287, 0.06144839525222778, 0.06144880875945091, 0.06145034730434418, 0.06145147979259491, 0.0614515095949173, 0.06145232543349266, 0.06145245581865311, 0.06145329773426056, 0.06145336106419563, 0.06145348772406578, 0.06145665794610977, 0.06145983561873436, 0.06146128103137016, 0.06146254017949104, 0.06146284565329552, 0.061464373022317886, 0.06146647781133652, 0.061466582119464874, 0.061469510197639465, 0.06146968528628349, 0.061472319066524506, 0.06147245317697525, 0.06147260218858719, 0.06147286668419838, 0.061474043875932693, 0.06147437542676926, 0.06147502362728119, 0.06147576496005058, 0.06147615239024162, 0.06147625297307968, 0.061476606875658035, 0.061477817595005035, 0.0614779032766819, 0.061478450894355774, 0.061478905379772186, 0.06147925555706024, 0.06147928535938263, 0.06147939711809158, 0.06148111820220947, 0.06148231029510498, 0.061483465135097504, 0.06148442625999451, 0.061486996710300446, 0.06148802861571312, 0.06148942559957504, 0.06149177998304367, 0.06149186193943024, 0.0614919476211071, 0.061493318527936935, 0.0614934042096138, 0.061494797468185425, 0.061495114117860794, 0.061497703194618225, 0.061498336493968964, 0.061499446630477905, 0.06150108948349953, 0.061501193791627884, 0.06150132790207863, 0.061501529067754745, 0.061502255499362946, 0.06150282546877861, 0.06150463968515396, 0.0615057535469532, 0.06150642782449722, 0.06150718033313751, 0.061507463455200195, 0.061508018523454666, 0.061510536819696426, 0.061510778963565826, 0.06151095777750015, 0.06151113286614418, 0.0615113265812397, 0.061512213200330734, 0.06151270866394043, 0.061514243483543396, 0.061514437198638916, 0.061514463275671005, 0.061515823006629944, 0.06151691824197769, 0.0615200437605381, 0.06152036041021347, 0.06152082979679108, 0.061524197459220886, 0.06152499094605446, 0.06152734160423279, 0.06152763217687607, 0.06152834743261337, 0.061528656631708145, 0.06152882054448128, 0.06152883917093277, 0.06153116002678871, 0.06153275817632675, 0.06153526157140732, 0.061535321176052094, 0.061535682529211044, 0.06153666973114014, 0.061537060886621475, 0.06153719499707222, 0.06153741851449013, 0.06153840944170952, 0.06153852492570877, 0.061539262533187866, 0.06153968349099159, 0.06153995543718338, 0.061540037393569946, 0.06154078245162964, 0.06154095008969307, 0.06154311075806618, 0.06154342740774155, 0.06154350936412811, 0.06154918670654297, 0.06155312806367874, 0.06155380606651306, 0.06155421584844589, 0.06155526265501976, 0.061555296182632446, 0.061555664986371994, 0.0615595243871212, 0.06156027689576149, 0.06156115233898163, 0.061561375856399536, 0.06156155839562416, 0.061561957001686096, 0.061562683433294296, 0.061563216149806976, 0.06156419590115547, 0.06156420335173607, 0.061564549803733826, 0.06156551092863083, 0.06156567111611366, 0.0615658313035965, 0.06156677380204201, 0.061567697674036026, 0.06156909465789795, 0.061569664627313614, 0.06157009303569794, 0.06157027930021286, 0.06157046556472778, 0.06157146021723747, 0.06157274171710014, 0.061572879552841187, 0.06157321855425835, 0.061573658138513565, 0.06157431751489639, 0.06157488003373146, 0.0615750327706337, 0.061576154083013535, 0.061576373875141144, 0.06157781183719635, 0.06157783418893814, 0.061579663306474686, 0.06157997250556946, 0.061580490320920944, 0.061580635607242584, 0.061580900102853775, 0.06158091872930527, 0.06158272549510002, 0.0615830272436142, 0.06158323585987091, 0.06158418580889702, 0.06158498674631119, 0.061585888266563416, 0.061585910618305206, 0.06158636510372162, 0.06158646196126938, 0.061586588621139526, 0.06158732995390892, 0.0615876205265522, 0.06158801540732384, 0.061588771641254425, 0.061589717864990234, 0.06158994138240814, 0.06159012392163277, 0.06159035861492157, 0.06159181892871857, 0.061593011021614075, 0.061594631522893906, 0.06159554794430733, 0.06159576028585434, 0.061596017330884933, 0.06159668415784836, 0.06159694865345955, 0.061596956104040146, 0.061597224324941635, 0.06159822270274162, 0.061599522829055786, 0.0615997351706028, 0.06160050630569458, 0.06160151585936546, 0.06160341575741768, 0.061603568494319916, 0.061603836715221405, 0.061604760587215424, 0.06160478666424751, 0.06160501390695572, 0.06160710006952286, 0.06160864606499672, 0.06160925701260567, 0.061609745025634766, 0.061610013246536255, 0.06161017715930939, 0.06161075085401535, 0.06161089986562729, 0.061611950397491455, 0.06161203607916832, 0.06161271408200264, 0.06161368638277054, 0.0616137757897377, 0.06161392480134964, 0.06161539629101753, 0.06161561608314514, 0.06161567568778992, 0.061616674065589905, 0.06161690503358841, 0.06161744147539139, 0.061617475003004074, 0.06161748245358467, 0.06161848083138466, 0.06161921098828316, 0.06162167713046074, 0.061622120440006256, 0.06162262335419655, 0.061622634530067444, 0.06162388250231743, 0.061625368893146515, 0.061627041548490524, 0.06162729114294052, 0.06162741407752037, 0.06162780523300171, 0.0616292841732502, 0.06162931025028229, 0.061629392206668854, 0.06162991002202034, 0.06163042038679123, 0.06163136288523674, 0.06163140758872032, 0.061632055789232254, 0.06163255497813225, 0.0616329051554203, 0.061632946133613586, 0.061634186655282974, 0.061634551733732224, 0.06163477152585983, 0.061635103076696396, 0.06163780018687248, 0.061637841165065765, 0.06163903325796127, 0.061639826744794846, 0.061640240252017975, 0.061640359461307526, 0.0616404190659523, 0.061640866100788116, 0.06164133921265602, 0.061643119901418686, 0.06164379417896271, 0.06164414435625076, 0.061647091060876846, 0.06164832413196564, 0.06164909526705742, 0.061649300158023834, 0.06164974346756935, 0.06165004149079323, 0.06165073812007904, 0.06165079027414322, 0.06165087968111038, 0.06165144965052605, 0.06165313348174095, 0.061653293669223785, 0.06165364757180214, 0.06165505573153496, 0.06165563315153122, 0.0616559199988842, 0.0616566464304924, 0.06165672838687897, 0.061657022684812546, 0.06165950372815132, 0.06166088953614235, 0.06166090816259384, 0.061661262065172195, 0.061664171516895294, 0.06166425347328186, 0.06166576221585274, 0.06166639178991318, 0.06166747212409973, 0.06166866049170494, 0.061668794602155685, 0.06166988983750343, 0.06167025491595268, 0.0616704486310482, 0.061671286821365356, 0.06167139112949371, 0.06167377158999443, 0.06167528033256531, 0.061675332486629486, 0.06167679652571678, 0.06167685240507126, 0.06167711690068245, 0.06167719513177872, 0.061678629368543625, 0.06167876720428467, 0.06167878955602646, 0.06167900562286377, 0.061679694801568985, 0.06168025732040405, 0.06168067827820778, 0.061682965606451035, 0.06168309971690178, 0.061684053391218185, 0.06168420985341072, 0.061684750020504, 0.061685677617788315, 0.06168602034449577, 0.06168738380074501, 0.061687733978033066, 0.06168780475854874, 0.061688050627708435, 0.06168854981660843, 0.06168884411454201, 0.061688851565122604, 0.06168961897492409, 0.06169051676988602, 0.061691224575042725, 0.061691321432590485, 0.06169205904006958, 0.06169210374355316, 0.06169242039322853, 0.061692506074905396, 0.06169264391064644, 0.06169334053993225, 0.06169342249631882, 0.061696019023656845, 0.06169655919075012, 0.06169682741165161, 0.061697542667388916, 0.06169760599732399, 0.0616978257894516, 0.06169869005680084, 0.06170066073536873, 0.061701253056526184, 0.06170152500271797, 0.061701927334070206, 0.06170223280787468, 0.06170234829187393, 0.06170374155044556, 0.06170400604605675, 0.06170469522476196, 0.0617062933743, 0.06170693039894104, 0.06170828267931938, 0.06171069294214249, 0.061710841953754425, 0.061711378395557404, 0.06171151623129845, 0.06171169877052307, 0.06171197071671486, 0.061711981892585754, 0.06171208992600441, 0.061712946742773056, 0.06171303242444992, 0.06171312555670738, 0.06171458959579468, 0.06171562150120735, 0.061716530472040176, 0.06171716749668121, 0.061717480421066284, 0.06171872839331627, 0.06171967089176178, 0.061722029000520706, 0.06172218546271324, 0.06172293797135353, 0.06172342225909233, 0.06172424554824829, 0.061726201325654984, 0.06172705814242363, 0.061727456748485565, 0.061727527529001236, 0.061727702617645264, 0.06172803416848183, 0.06172822788357735, 0.0617290660738945, 0.061730075627565384, 0.061731040477752686, 0.06173122674226761, 0.061731595546007156, 0.06173189356923103, 0.06173255294561386, 0.06173453480005264, 0.0617346428334713, 0.06173571199178696, 0.0617363341152668, 0.06173685938119888, 0.061736900359392166, 0.06173751875758171, 0.06173863634467125, 0.061740390956401825, 0.061740633100271225, 0.061740655452013016, 0.06174076721072197, 0.06174123287200928, 0.06174183264374733, 0.06174282357096672, 0.06174319237470627, 0.06174372881650925, 0.061743833124637604, 0.06174421310424805, 0.061744771897792816, 0.06174484267830849, 0.06174660846590996, 0.06174716353416443, 0.06174929812550545, 0.06174938753247261, 0.06174987927079201, 0.061750639230012894, 0.061750780791044235, 0.06175268068909645, 0.06175270304083824, 0.061753153800964355, 0.061753641813993454, 0.06175432354211807, 0.061754729598760605, 0.061754751950502396, 0.061754971742630005, 0.06175552308559418, 0.06175566837191582, 0.06175609305500984, 0.06175637245178223, 0.06175651773810387, 0.061756741255521774, 0.06175705045461655, 0.06175750494003296, 0.06175762787461281, 0.06175879016518593, 0.061759062111377716, 0.06175947189331055, 0.06175975501537323, 0.06176019832491875, 0.061761170625686646, 0.06176169961690903, 0.06176351010799408, 0.06176353245973587, 0.06176409870386124, 0.06176695227622986, 0.061768509447574615, 0.06176912412047386, 0.06176932156085968, 0.06176960840821266, 0.061769869178533554, 0.06177041307091713, 0.06177079305052757, 0.061771366745233536, 0.06177309527993202, 0.06177420914173126, 0.06177448853850365, 0.061775438487529755, 0.06177579611539841, 0.06177593395113945, 0.06177597865462303, 0.06177603825926781, 0.061776526272296906, 0.06177769601345062, 0.06177776679396629, 0.06177802011370659, 0.061778172850608826, 0.061778586357831955, 0.061779145151376724, 0.06178008019924164, 0.06178189441561699, 0.06178194656968117, 0.06178200989961624, 0.061782483011484146, 0.0617825910449028, 0.06178313121199608, 0.06178409606218338, 0.06178470328450203, 0.06178491562604904, 0.06178681552410126, 0.06178731843829155, 0.061787426471710205, 0.06178754195570946, 0.06178786978125572, 0.06178838387131691, 0.0617888867855072, 0.061788927763700485, 0.061788953840732574, 0.06178930774331093, 0.061789777129888535, 0.06179026514291763, 0.061790477484464645, 0.06179162487387657, 0.06179317459464073, 0.0617942288517952, 0.061794642359018326, 0.06179502233862877, 0.06179526820778847, 0.061795830726623535, 0.06179630383849144, 0.061797160655260086, 0.061797332018613815, 0.06179765611886978, 0.061798419803380966, 0.06179981306195259, 0.06180037930607796, 0.0618005245923996, 0.061800822615623474, 0.06180088222026825, 0.061801545321941376, 0.06180165335536003, 0.06180184707045555, 0.061801932752132416, 0.0618031807243824, 0.061803799122571945, 0.061805594712495804, 0.06180565431714058, 0.061807356774806976, 0.06180749833583832, 0.06180804967880249, 0.0618082620203495, 0.06180960312485695, 0.06180984154343605, 0.061810147017240524, 0.06181015446782112, 0.06181034818291664, 0.06181296333670616, 0.06181318685412407, 0.06181494519114494, 0.06181521713733673, 0.0618152916431427, 0.06181550398468971, 0.0618160255253315, 0.06181621178984642, 0.061816226691007614, 0.06181647256016731, 0.061817098408937454, 0.06181764975190163, 0.061817895621061325, 0.06181911751627922, 0.06181924045085907, 0.06182020530104637, 0.061820536851882935, 0.06182102859020233, 0.061821140348911285, 0.061821237206459045, 0.061821650713682175, 0.0618220791220665, 0.06182311475276947, 0.06182428076863289, 0.061824310570955276, 0.06182444840669632, 0.06182500347495079, 0.06182514876127243, 0.061825912445783615, 0.06182603910565376, 0.061827149242162704, 0.061829548329114914, 0.061830610036849976, 0.06183094158768654, 0.061831217259168625, 0.06183214113116264, 0.06183240935206413, 0.061832673847675323, 0.0618346706032753, 0.06183486804366112, 0.06183570250868797, 0.06183675304055214, 0.061837442219257355, 0.061838679015636444, 0.06183897331357002, 0.06184019520878792, 0.061840616166591644, 0.06184070184826851, 0.06184190511703491, 0.06184214726090431, 0.06184227019548416, 0.06184295937418938, 0.06184328719973564, 0.06184329465031624, 0.06184391677379608, 0.0618441142141819, 0.06184447556734085, 0.06184494122862816, 0.06184540316462517, 0.06184569373726845, 0.06184612959623337, 0.06184703856706619, 0.06184716522693634, 0.06184733659029007, 0.06184735894203186, 0.061847761273384094, 0.06184855103492737, 0.06184941902756691, 0.06184956058859825, 0.061849698424339294, 0.06184973940253258, 0.061850406229496, 0.0618508942425251, 0.061852168291807175, 0.061852652579545975, 0.06185311824083328, 0.06185469776391983, 0.061854857951402664, 0.061855219304561615, 0.06185563653707504, 0.06185656040906906, 0.06185662001371384, 0.06185729056596756, 0.061857715249061584, 0.061857737600803375, 0.061858169734478, 0.06185832619667053, 0.061858564615249634, 0.061859939247369766, 0.061860471963882446, 0.06186143681406975, 0.06186294183135033, 0.061863530427217484, 0.06186404824256897, 0.06186550483107567, 0.06186646595597267, 0.0618673674762249, 0.06186786666512489, 0.06186811253428459, 0.06186843290925026, 0.061868712306022644, 0.061869844794273376, 0.06187044084072113, 0.061871323734521866, 0.06187405064702034, 0.0618756040930748, 0.06187574937939644, 0.061875905841588974, 0.06187615171074867, 0.06187671050429344, 0.06187782809138298, 0.061878420412540436, 0.06187881529331207, 0.06188041344285011, 0.06188054382801056, 0.06188054755330086, 0.06188134476542473, 0.061881981790065765, 0.0618821419775486, 0.06188247352838516, 0.06188279390335083, 0.061884064227342606, 0.06188414618372917, 0.0618864968419075, 0.061886921525001526, 0.06188792362809181, 0.06188862398266792, 0.06188905984163284, 0.06188952550292015, 0.06189131736755371, 0.06189139559864998, 0.06189173460006714, 0.06189249828457832, 0.06189332902431488, 0.061893779784440994, 0.06189507991075516, 0.06189515069127083, 0.06189567595720291, 0.061899103224277496, 0.06189999729394913, 0.06190045550465584, 0.061900459229946136, 0.06190098449587822, 0.06190120801329613, 0.06190161406993866, 0.061901938170194626, 0.06190256401896477, 0.06190279871225357, 0.06190287321805954, 0.06190294772386551, 0.061903420835733414, 0.0619036927819252, 0.061904340982437134, 0.061904482543468475, 0.06190621480345726, 0.061906326562166214, 0.06190677359700203, 0.06190839409828186, 0.061909206211566925, 0.061911214143037796, 0.06191164255142212, 0.0619124211370945, 0.061912503093481064, 0.06191500276327133, 0.06191528961062431, 0.061915501952171326, 0.0619160458445549, 0.06191635876893997, 0.06191645935177803, 0.061917100101709366, 0.06191767007112503, 0.061918649822473526, 0.06191865727305412, 0.06191876903176308, 0.06191881746053696, 0.061921119689941406, 0.06192198395729065, 0.0619223527610302, 0.06192243844270706, 0.061922524124383926, 0.06192309036850929, 0.06192341074347496, 0.06192392110824585, 0.061925258487463, 0.061925288289785385, 0.06192620471119881, 0.061926428228616714, 0.061926666647195816, 0.06192805618047714, 0.061928100883960724, 0.06192903593182564, 0.0619291253387928, 0.06192924454808235, 0.06192990764975548, 0.061930254101753235, 0.06193035468459129, 0.06193088740110397, 0.06193186715245247, 0.06193431839346886, 0.06193476915359497, 0.06193498149514198, 0.06193506345152855, 0.06193528696894646, 0.06193539500236511, 0.061936382204294205, 0.06193653121590614, 0.06193815916776657, 0.06193895265460014, 0.061940595507621765, 0.0619409903883934, 0.06194175407290459, 0.06194179877638817, 0.061941958963871, 0.06194239482283592, 0.061942826956510544, 0.06194305792450905, 0.06194561347365379, 0.061946481466293335, 0.06194686144590378, 0.061946894973516464, 0.06194699928164482, 0.06194816529750824, 0.061948616057634354, 0.06195087358355522, 0.06195129454135895, 0.06195135414600372, 0.06195220723748207, 0.061953794211149216, 0.061953987926244736, 0.06195460259914398, 0.06195599585771561, 0.0619565024971962, 0.06195683404803276, 0.06195751205086708, 0.061957720667123795, 0.06195830553770065, 0.061958517879247665, 0.06195882335305214, 0.06195903941988945, 0.06195912882685661, 0.06195971742272377, 0.061960238963365555, 0.06196131557226181, 0.061962760984897614, 0.061963070183992386, 0.06196362152695656, 0.06196456775069237, 0.06196562573313713, 0.06196630001068115, 0.06196855381131172, 0.06196951866149902, 0.06197000667452812, 0.061970055103302, 0.06197057664394379, 0.0619707889854908, 0.06197182834148407, 0.06197269260883331, 0.06197300925850868, 0.061973053961992264, 0.06197451055049896, 0.06197543814778328, 0.06197706237435341, 0.0619780495762825, 0.0619787760078907, 0.06197991222143173, 0.06198064610362053, 0.06198160722851753, 0.06198182702064514, 0.06198285147547722, 0.061983123421669006, 0.06198505312204361, 0.06198616698384285, 0.06198675557971001, 0.06198710948228836, 0.061987485736608505, 0.06198767200112343, 0.061987798660993576, 0.06198861077427864, 0.06198911368846893, 0.061989717185497284, 0.061990343034267426, 0.06199050694704056, 0.06199052184820175, 0.06199164316058159, 0.061992790549993515, 0.06199417635798454, 0.06199491024017334, 0.06199565529823303, 0.06199587881565094, 0.061996035277843475, 0.06199631094932556, 0.061996687203645706, 0.06199684739112854, 0.061997078359127045, 0.061998359858989716, 0.061999570578336716, 0.06200004741549492, 0.06200028955936432, 0.06200050562620163, 0.06200125813484192, 0.062001295387744904, 0.06200147047638893, 0.06200186163187027, 0.06200288236141205, 0.062002986669540405, 0.06200356408953667, 0.062003955245018005, 0.062004346400499344, 0.06200447306036949, 0.06200495362281799, 0.062005918473005295, 0.06200673058629036, 0.062007587403059006, 0.06200798973441124, 0.06200924888253212, 0.06200934574007988, 0.062009669840335846, 0.06201079115271568, 0.062011219561100006, 0.06201358139514923, 0.06201469525694847, 0.06201547011733055, 0.06201610341668129, 0.0620163232088089, 0.06201673671603203, 0.062017980962991714, 0.0620182603597641, 0.06201848015189171, 0.06201862916350365, 0.062019020318984985, 0.06201905757188797, 0.06202014163136482, 0.06202021241188049, 0.06202169507741928, 0.062023457139730453, 0.06202481687068939, 0.062025152146816254, 0.06202646344900131, 0.06202688813209534, 0.06202691048383713, 0.062026992440223694, 0.06202717870473862, 0.06202733889222145, 0.06202748045325279, 0.062027934938669205, 0.062028348445892334, 0.06202879175543785, 0.06202879548072815, 0.06202993914484978, 0.06203039363026619, 0.062030937522649765, 0.062031280249357224, 0.062031399458646774, 0.06203266605734825, 0.062033262103796005, 0.062033433467149734, 0.06203433498740196, 0.06203500181436539, 0.06203612685203552, 0.06203680485486984, 0.06203797087073326, 0.062039151787757874, 0.062039535492658615, 0.06204051896929741, 0.062041494995355606, 0.062042348086833954, 0.062042418867349625, 0.06204339489340782, 0.062043726444244385, 0.06204433739185333, 0.062044646590948105, 0.06204584240913391, 0.06204613298177719, 0.062046341598033905, 0.06204695999622345, 0.062047336250543594, 0.06204766035079956, 0.06204800680279732, 0.06204814463853836, 0.06204864755272865, 0.062049850821495056, 0.06205129995942116, 0.06205200031399727, 0.06205308437347412, 0.062053125351667404, 0.0620548315346241, 0.06205524131655693, 0.0620553083717823, 0.06205570325255394, 0.06205924227833748, 0.062060121446847916, 0.06206023693084717, 0.06206260249018669, 0.062062665820121765, 0.06206278130412102, 0.0620635449886322, 0.062064457684755325, 0.062065497040748596, 0.06206582486629486, 0.06206657364964485, 0.062066931277513504, 0.06206719949841499, 0.06206730008125305, 0.06206771358847618, 0.06206774339079857, 0.062068045139312744, 0.06206820532679558, 0.06206858530640602, 0.062069181352853775, 0.06207010895013809, 0.06207228824496269, 0.062072739005088806, 0.06207340210676193, 0.062073543667793274, 0.062073562294244766, 0.06207461655139923, 0.062075089663267136, 0.06207585707306862, 0.0620758980512619, 0.06207720935344696, 0.062078576534986496, 0.06207872927188873, 0.06207907572388649, 0.06207995489239693, 0.062080126255750656, 0.06208030506968498, 0.06208181381225586, 0.062082014977931976, 0.06208256632089615, 0.06208271533250809, 0.06208469346165657, 0.062085557729005814, 0.06208702176809311, 0.062087152153253555, 0.06208736449480057, 0.06208838149905205, 0.06208847463130951, 0.06208883225917816, 0.06208954378962517, 0.062089595943689346, 0.062091030180454254, 0.062091901898384094, 0.06209220364689827, 0.06209221109747887, 0.062092375010252, 0.06209273263812065, 0.06209421530365944, 0.062094856053590775, 0.06209516525268555, 0.0620955191552639, 0.06209577992558479, 0.062096573412418365, 0.06209688261151314, 0.062101565301418304, 0.06210233271121979, 0.062104981392621994, 0.06210498884320259, 0.06210499629378319, 0.062106452882289886, 0.06210649013519287, 0.06210679933428764, 0.06210765242576599, 0.06210894510149956, 0.062109578400850296, 0.0621110200881958, 0.062111400067806244, 0.062111448496580124, 0.0621117502450943, 0.062111884355545044, 0.06211197376251221, 0.062112051993608475, 0.062112584710121155, 0.06211288273334503, 0.06211323291063309, 0.062113821506500244, 0.062114741653203964, 0.06211475282907486, 0.062115371227264404, 0.06211553141474724, 0.062117088586091995, 0.06211778149008751, 0.06211841106414795, 0.06211848929524422, 0.0621192567050457, 0.06212058663368225, 0.062121227383613586, 0.06212140619754791, 0.06212178245186806, 0.062122222036123276, 0.062122635543346405, 0.06212354823946953, 0.062123578041791916, 0.06212387979030609, 0.06212401017546654, 0.062124233692884445, 0.06212479621171951, 0.06212509423494339, 0.06212574988603592, 0.06212708726525307, 0.06212795898318291, 0.06212826445698738, 0.06212903559207916, 0.062129124999046326, 0.06212962418794632, 0.06213084235787392, 0.06213139742612839, 0.0621318593621254, 0.0621323361992836, 0.062133193016052246, 0.062133319675922394, 0.06213361397385597, 0.062134046107530594, 0.06213404983282089, 0.06213415041565895, 0.062134478241205215, 0.06213448941707611, 0.062134865671396255, 0.06213492155075073, 0.06213526427745819, 0.06213556230068207, 0.062136124819517136, 0.06213640049099922, 0.06213665381073952, 0.062137071043252945, 0.06213722750544548, 0.062137238681316376, 0.062138546258211136, 0.06213860213756561, 0.06213924288749695, 0.06213930994272232, 0.06214001402258873, 0.062140099704265594, 0.062141090631484985, 0.06214119493961334, 0.06214248016476631, 0.0621434785425663, 0.062144093215465546, 0.06214441731572151, 0.06214575469493866, 0.06214660778641701, 0.06214714050292969, 0.062148112803697586, 0.06214836984872818, 0.06214866414666176, 0.06214882433414459, 0.06214907392859459, 0.062149398028850555, 0.06214962527155876, 0.06214966997504234, 0.062151405960321426, 0.06215168535709381, 0.062151916325092316, 0.062151942402124405, 0.06215265765786171, 0.06215376779437065, 0.06215394288301468, 0.06215396896004677, 0.06215440109372139, 0.06215457245707512, 0.06215553730726242, 0.06215605139732361, 0.06215693801641464, 0.06215720996260643, 0.062157437205314636, 0.06215791776776314, 0.06215821951627731, 0.06215865537524223, 0.06215902417898178, 0.062159258872270584, 0.0621599517762661, 0.0621613971889019, 0.06216149404644966, 0.06216416880488396, 0.06216428428888321, 0.06216449663043022, 0.062164951115846634, 0.06216581538319588, 0.062165942043066025, 0.06216629967093468, 0.06216650828719139, 0.06216667219996452, 0.0621679313480854, 0.06216803938150406, 0.06216929480433464, 0.06216990202665329, 0.062170032411813736, 0.06217097491025925, 0.06217131391167641, 0.06217163801193237, 0.06217174977064133, 0.06217183545231819, 0.06217188015580177, 0.06217242032289505, 0.06217328831553459, 0.062174003571271896, 0.06217425316572189, 0.06217537820339203, 0.06217629462480545, 0.062176696956157684, 0.0621781200170517, 0.06217823177576065, 0.06218044087290764, 0.06218048557639122, 0.06218056008219719, 0.06218099221587181, 0.06218157708644867, 0.06218230724334717, 0.0621824711561203, 0.06218281388282776, 0.06218307465314865, 0.06218336150050163, 0.06218349561095238, 0.06218399852514267, 0.062185268849134445, 0.062185388058423996, 0.06218547374010086, 0.06218554824590683, 0.06218570098280907, 0.062186144292354584, 0.06218624860048294, 0.062187325209379196, 0.06218773126602173, 0.062188275158405304, 0.06218864396214485, 0.06218869611620903, 0.062188755720853806, 0.062188781797885895, 0.06218879669904709, 0.06218921020627022, 0.06218930333852768, 0.0621894933283329, 0.06218967214226723, 0.06218992546200752, 0.06218994781374931, 0.062190212309360504, 0.062190741300582886, 0.062191348522901535, 0.062192074954509735, 0.062192268669605255, 0.06219232454895973, 0.06219251826405525, 0.06219319999217987, 0.06219358742237091, 0.06219806522130966, 0.06219816580414772, 0.06219877675175667, 0.062199052423238754, 0.06219951808452606, 0.06219974905252457, 0.06219978258013725, 0.06220119819045067, 0.062201324850320816, 0.06220269575715065, 0.062203310430049896, 0.06220375746488571, 0.06220449134707451, 0.06220511719584465, 0.06220606341958046, 0.06220673769712448, 0.062207289040088654, 0.062209367752075195, 0.06220954656600952, 0.06220961734652519, 0.06220994144678116, 0.06221017241477966, 0.06221069395542145, 0.06221124902367592, 0.06221137195825577, 0.06221172213554382, 0.06221223995089531, 0.06221257522702217, 0.0622127428650856, 0.062213052064180374, 0.062213581055402756, 0.062214434146881104, 0.06221497058868408, 0.062214985489845276, 0.06221552938222885, 0.06221556290984154, 0.06221607327461243, 0.06221641227602959, 0.06221649795770645, 0.06221737712621689, 0.062217406928539276, 0.062218472361564636, 0.06221849098801613, 0.06221861019730568, 0.06221878528594971, 0.06221901252865791, 0.06222238019108772, 0.062222570180892944, 0.06222327798604965, 0.06222399324178696, 0.06222445145249367, 0.06222473457455635, 0.06222645938396454, 0.062227074056863785, 0.062227655202150345, 0.0622284971177578, 0.06222856044769287, 0.062228694558143616, 0.062228716909885406, 0.06222894787788391, 0.06223117560148239, 0.06223171576857567, 0.0622343011200428, 0.06223495677113533, 0.062235649675130844, 0.06223725527524948, 0.06223782151937485, 0.06223997473716736, 0.0622403658926487, 0.06224061921238899, 0.06224122643470764, 0.06224178150296211, 0.06224220618605614, 0.06224312633275986, 0.062243323773145676, 0.06224396824836731, 0.06224403530359268, 0.062245793640613556, 0.062246713787317276, 0.06224703788757324, 0.062247276306152344, 0.06224784255027771, 0.06224794685840607, 0.06224801391363144, 0.06224975362420082, 0.062249962240457535, 0.06225163862109184, 0.062252409756183624, 0.062253400683403015, 0.062254179269075394, 0.062254637479782104, 0.062254972755908966, 0.06225579231977463, 0.062255971133708954, 0.06225605681538582, 0.06225694343447685, 0.06225726380944252, 0.0622575543820858, 0.06225903704762459, 0.06225937604904175, 0.06225958094000816, 0.062260951846838, 0.06226097419857979, 0.06226120889186859, 0.062261346727609634, 0.06226244568824768, 0.06226295232772827, 0.06226350739598274, 0.06226387619972229, 0.06226402893662453, 0.062264055013656616, 0.06226441264152527, 0.06226442754268646, 0.06226518005132675, 0.06226632744073868, 0.06226634234189987, 0.06226683035492897, 0.062266964465379715, 0.06226732209324837, 0.06226733699440956, 0.06226891651749611, 0.062269505113363266, 0.0622708722949028, 0.06227095052599907, 0.06227104365825653, 0.062272366136312485, 0.06227241829037666, 0.06227245181798935, 0.06227262690663338, 0.06227266415953636, 0.06227293983101845, 0.06227296218276024, 0.06227301433682442, 0.06227346882224083, 0.062273669987916946, 0.0622747577726841, 0.06227530166506767, 0.06227562204003334, 0.06227624788880348, 0.06227671355009079, 0.062277019023895264, 0.062277715653181076, 0.06227816641330719, 0.062278855592012405, 0.06227900832891464, 0.06227998808026314, 0.062281131744384766, 0.0622812956571579, 0.062281638383865356, 0.06228247657418251, 0.06228401139378548, 0.062284309417009354, 0.06228480115532875, 0.062287092208862305, 0.06228795647621155, 0.06228823587298393, 0.0622892864048481, 0.0622921958565712, 0.06229379028081894, 0.06229671835899353, 0.06229701265692711, 0.06229739263653755, 0.06229764223098755, 0.06229770928621292, 0.062298260629177094, 0.06229880452156067, 0.062299132347106934, 0.0622992105782032, 0.06229935958981514, 0.06230012699961662, 0.062300581485033035, 0.062300752848386765, 0.06230110675096512, 0.06230166181921959, 0.06230173632502556, 0.062302179634571075, 0.06230450049042702, 0.06230470538139343, 0.06230473890900612, 0.06230537220835686, 0.06230620667338371, 0.062306441366672516, 0.06230693310499191, 0.06230819597840309, 0.06230878084897995, 0.06230989471077919, 0.062310002744197845, 0.06231071427464485, 0.06231087073683739, 0.06231089308857918, 0.06231335178017616, 0.06231380254030228, 0.06231433525681496, 0.06231435760855675, 0.06231438368558884, 0.06231452897191048, 0.06231478974223137, 0.06231491640210152, 0.06231511011719704, 0.06231559440493584, 0.062316592782735825, 0.062316760420799255, 0.062317851930856705, 0.06231936439871788, 0.062320828437805176, 0.06232091039419174, 0.0623236745595932, 0.062324341386556625, 0.06232530623674393, 0.062325794249773026, 0.06232623755931854, 0.06232670322060585, 0.062326885759830475, 0.06232713907957077, 0.06232714280486107, 0.062327902764081955, 0.06232842430472374, 0.062328845262527466, 0.06232989951968193, 0.06233101710677147, 0.062331270426511765, 0.062331825494766235, 0.06233401596546173, 0.06233581528067589, 0.0623360238969326, 0.06233635172247887, 0.06233663856983185, 0.062341488897800446, 0.06234178692102432, 0.06234198808670044, 0.062342047691345215, 0.06234309449791908, 0.06234348565340042, 0.062344104051589966, 0.06234501674771309, 0.06234503164887428, 0.06234600767493248, 0.06234612688422203, 0.06234665960073471, 0.0623481422662735, 0.06234842166304588, 0.062349583953619, 0.06234968081116676, 0.06234971061348915, 0.06234973296523094, 0.06234995275735855, 0.06235043331980705, 0.062350839376449585, 0.06235497444868088, 0.062354978173971176, 0.06235562264919281, 0.062355659902095795, 0.06235572695732117, 0.06235622614622116, 0.06235623359680176, 0.06235634908080101, 0.06235869601368904, 0.06235916167497635, 0.06235922873020172, 0.06235957518219948, 0.062360696494579315, 0.06236141547560692, 0.062362246215343475, 0.062362853437662125, 0.06236352398991585, 0.06236448511481285, 0.06236482784152031, 0.062365420162677765, 0.06236708536744118, 0.06236795336008072, 0.062368836253881454, 0.062369342893362045, 0.06236943602561951, 0.062369830906391144, 0.0623701848089695, 0.062370382249355316, 0.062372397631406784, 0.06237243488430977, 0.062373269349336624, 0.062375809997320175, 0.06237802654504776, 0.06238309293985367, 0.06238342449069023, 0.062385790050029755, 0.062386978417634964, 0.06238733232021332, 0.062388673424720764, 0.062391702085733414, 0.06239209324121475, 0.062394727021455765, 0.062394775450229645, 0.0623956061899662, 0.06239592283964157, 0.062397461384534836, 0.06239752098917961, 0.06240449100732803, 0.06240510195493698, 0.06240534782409668, 0.06240706145763397, 0.062408991158008575, 0.06241314485669136, 0.06241443753242493, 0.062414780259132385, 0.06241731345653534, 0.06241876259446144, 0.062418971210718155, 0.062421418726444244, 0.0624215193092823, 0.0624220184981823, 0.0624222531914711, 0.06242329254746437, 0.062428541481494904, 0.062431834638118744, 0.06243598833680153, 0.0624370202422142, 0.06243821606040001, 0.06244150549173355, 0.06244504451751709, 0.062445543706417084, 0.06244642287492752, 0.0624479316174984, 0.062450796365737915, 0.06245924159884453, 0.06246219575405121, 0.06246272847056389, 0.06246410310268402, 0.06246643885970116, 0.06247352436184883, 0.06248737499117851, 0.06249186769127846, 0.06249743700027466, 0.06250105798244476, 0.06250183284282684, 0.06250320374965668, 0.06250493973493576, 0.06252417713403702, 0.06254304200410843, 0.06255128979682922, 0.0625615194439888, 0.06257064640522003, 0.06262608617544174, 0.06264904886484146, 0.06270577758550644, 0.06270608305931091, 0.06272713094949722, 0.06274677067995071, 0.06278733164072037, 0.06279424577951431, 0.06279826164245605, 0.06280412524938583, 0.06280790269374847, 0.06280811876058578, 0.06281471997499466, 0.06281550973653793, 0.0628160685300827, 0.06281847506761551, 0.06282050162553787, 0.06282547116279602, 0.06283294409513474, 0.06283561885356903, 0.06284269690513611, 0.06284607201814651, 0.06284832954406738, 0.06284863501787186, 0.06284934282302856, 0.06285350769758224, 0.06285467743873596, 0.0628616064786911, 0.06286206096410751, 0.06286240369081497, 0.06286652386188507, 0.06286665797233582, 0.06286745518445969, 0.0628683865070343, 0.06287046521902084, 0.06287198513746262, 0.06287267059087753, 0.06287356466054916, 0.06287362426519394, 0.06287598609924316, 0.06287825107574463, 0.06288208067417145, 0.06288675963878632, 0.06288979202508926, 0.0628947988152504, 0.06289958953857422, 0.06290124356746674, 0.0629020631313324, 0.06290224939584732, 0.06290408968925476, 0.06290533393621445, 0.06290615350008011, 0.06290645152330399, 0.06290747970342636, 0.0629085972905159, 0.06290866434574127, 0.06290876120328903, 0.06290876865386963, 0.06290888786315918, 0.06290900707244873, 0.06291187554597855, 0.06291212886571884, 0.06291305273771286, 0.06291785836219788, 0.06291891634464264, 0.06292113661766052, 0.06292320787906647, 0.06292466819286346, 0.06292562186717987, 0.06292667984962463, 0.06292983889579773, 0.06293237954378128, 0.06293328106403351, 0.0629332885146141, 0.06293372809886932, 0.0629354864358902, 0.06293608993291855, 0.06293907761573792, 0.06293974071741104, 0.06293999403715134, 0.06294149905443192, 0.0629420354962349, 0.06294340640306473, 0.062944695353508, 0.06294576078653336, 0.06294704973697662, 0.0629478394985199, 0.06294862180948257, 0.06294906139373779, 0.06294919550418854, 0.06294980645179749, 0.06295003741979599, 0.06295233219861984, 0.0629541203379631, 0.06295475363731384, 0.06295482069253922, 0.06295495480298996, 0.06295611709356308, 0.06295666843652725, 0.0629599317908287, 0.06295999139547348, 0.06296136230230331, 0.06296345591545105, 0.06296534091234207, 0.06296534836292267, 0.06296634674072266, 0.06296683847904205, 0.06296785920858383, 0.06297090649604797, 0.06297320127487183, 0.06297320872545242, 0.06297346204519272, 0.06297507137060165, 0.06297808140516281, 0.0629783496260643, 0.0629800483584404, 0.06298105418682098, 0.06298112124204636, 0.06298184394836426, 0.06298233568668365, 0.06298267841339111, 0.0629827007651329, 0.0629829466342926, 0.06298509240150452, 0.0629856213927269, 0.06298565119504929, 0.06298582255840302, 0.06298602372407913, 0.06298615783452988, 0.06298623234033585, 0.06298636645078659, 0.0629870668053627, 0.06298814713954926, 0.06298895180225372, 0.06298903375864029, 0.06299082189798355, 0.0629914253950119, 0.06299430876970291, 0.0629950612783432, 0.0629957765340805, 0.06299671530723572, 0.06299727410078049, 0.06299808621406555, 0.0629982203245163, 0.06299875676631927, 0.06299944967031479, 0.06300076842308044, 0.06300380080938339, 0.06300558894872665, 0.06300736963748932, 0.06300751864910126, 0.06300977617502213, 0.06301066279411316, 0.06301279366016388, 0.06301600486040115, 0.063016876578331, 0.0630178228020668, 0.06301939487457275, 0.06301967054605484, 0.06301984935998917, 0.06302032619714737, 0.06302165240049362, 0.06302166730165482, 0.0630258172750473, 0.06302639096975327, 0.06302668154239655, 0.06302906572818756, 0.0630297139286995, 0.0630313828587532, 0.06303273141384125, 0.06303411722183228, 0.06304076313972473, 0.06304135173559189, 0.06304410099983215, 0.06304535269737244, 0.06304562836885452, 0.06305085122585297, 0.06305106729269028, 0.06305142492055893, 0.06305181980133057, 0.06305372714996338, 0.06305567175149918, 0.06306033581495285, 0.06306140869855881, 0.06306809931993484, 0.06306932121515274, 0.06306967884302139, 0.06307556480169296, 0.06307605654001236, 0.06307629495859146, 0.063080333173275, 0.06308577209711075, 0.06308801472187042, 0.063096784055233, 0.0630980059504509, 0.06310373544692993, 0.06311990320682526, 0.06311997026205063, 0.0631546899676323]}

==> raw_results/packedensembles_LC_ood.json <==
{"fpr": [0.0, 0.001, 0.057, 0.057, 0.067, 0.067, 0.072, 0.072, 0.073, 0.073, 0.075, 0.075, 0.079, 0.079, 0.082, 0.082, 0.083, 0.083, 0.087, 0.087, 0.088, 0.088, 0.091, 0.091, 0.094, 0.094, 0.097, 0.097, 0.101, 0.101, 0.104, 0.104, 0.108, 0.108, 0.11, 0.11, 0.111, 0.111, 0.112, 0.112, 0.113, 0.113, 0.115, 0.115, 0.117, 0.117, 0.123, 0.123, 0.125, 0.125, 0.127, 0.127, 0.129, 0.129, 0.13, 0.13, 0.131, 0.131, 0.132, 0.132, 0.135, 0.135, 0.136, 0.136, 0.137, 0.137, 0.138, 0.138, 0.139, 0.139, 0.14, 0.14, 0.142, 0.142, 0.143, 0.143, 0.145, 0.145, 0.146, 0.146, 0.148, 0.148, 0.152, 0.152, 0.155, 0.155, 0.158, 0.158, 0.159, 0.159, 0.16, 0.16, 0.164, 0.164, 0.168, 0.168, 0.169, 0.169, 0.176, 0.176, 0.178, 0.178, 0.179, 0.179, 0.18, 0.18, 0.181, 0.181, 0.185, 0.185, 0.186, 0.186, 0.187, 0.187, 0.188, 0.188, 0.191, 0.191, 0.193, 0.193, 0.196, 0.196, 0.198, 0.198, 0.201, 0.201, 0.202, 0.202, 0.204, 0.204, 0.205, 0.205, 0.206, 0.206, 0.207, 0.207, 0.212, 0.212, 0.214, 0.214, 0.219, 0.219, 0.22, 0.22, 0.221, 0.221, 0.222, 0.222, 0.225, 0.225, 0.226, 0.226, 0.23, 0.23, 0.231, 0.231, 0.234, 0.234, 0.236, 0.236, 0.237, 0.237, 0.24, 0.24, 0.241, 0.241, 0.243, 0.243, 0.245, 0.245, 0.249, 0.249, 0.251, 0.251, 0.254, 0.254, 0.255, 0.255, 0.256, 0.256, 0.257, 0.257, 0.258, 0.258, 0.259, 0.259, 0.262, 0.262, 0.263, 0.263, 0.266, 0.266, 0.27, 0.27, 0.273, 0.273, 0.276, 0.276, 0.278, 0.278, 0.284, 0.284, 0.285, 0.285, 0.286, 0.286, 0.288, 0.288, 0.292, 0.292, 0.296, 0.296, 0.299, 0.299, 0.3, 0.3, 0.303, 0.303, 0.308, 0.308, 0.318, 0.318, 0.322, 0.322, 0.323, 0.323, 0.324, 0.324, 0.33, 0.33, 0.331, 0.331, 0.336, 0.336, 0.337, 0.337, 0.34, 0.34, 0.349, 0.349, 0.35, 0.35, 0.352, 0.352, 0.353, 0.353, 0.354, 0.354, 0.356, 0.356, 0.358, 0.358, 0.359, 0.359, 0.361, 0.361, 0.362, 0.362, 0.363, 0.363, 0.365, 0.365, 0.366, 0.366, 0.367, 0.367, 0.368, 0.368, 0.371, 0.371, 0.375, 0.375, 0.378, 0.378, 0.381, 0.381, 0.383, 0.383, 0.385, 0.385, 0.389, 0.389, 0.39, 0.39, 0.391, 0.391, 0.392, 0.392, 0.393, 0.393, 0.394, 0.394, 0.395, 0.395, 0.399, 0.399, 0.404, 0.404, 0.405, 0.405, 0.407, 0.407, 0.408, 0.408, 0.409, 0.409, 0.41, 0.41, 0.412, 0.412, 0.413, 0.413, 0.414, 0.414, 0.417, 0.417, 0.418, 0.418, 0.421, 0.421, 0.422, 0.422, 0.423, 0.423, 0.424, 0.424, 0.429, 0.429, 0.431, 0.431, 0.432, 0.432, 0.435, 0.435, 0.437, 0.437, 0.438, 0.438, 0.439, 0.439, 0.44, 0.44, 0.442, 0.442, 0.444, 0.444, 0.446, 0.446, 0.447, 0.447, 0.448, 0.448, 0.455, 0.455, 0.456, 0.456, 0.457, 0.457, 0.458, 0.458, 0.459, 0.459, 0.46, 0.46, 0.465, 0.465, 0.467, 0.467, 0.468, 0.468, 0.471, 0.471, 0.473, 0.473, 0.474, 0.474, 0.475, 0.475, 0.476, 0.476, 0.478, 0.478, 0.482, 0.482, 0.485, 0.485, 0.486, 0.486, 0.488, 0.488, 0.489, 0.489, 0.49, 0.49, 0.491, 0.491, 0.492, 0.492, 0.493, 0.493, 0.494, 0.494, 0.496, 0.496, 0.498, 0.498, 0.499, 0.499, 0.5, 0.5, 0.501, 0.501, 0.502, 0.502, 0.505, 0.505, 0.506, 0.506, 0.507, 0.507, 0.508, 0.508, 0.511, 0.511, 0.512, 0.512, 0.516, 0.516, 0.518, 0.518, 0.519, 0.519, 0.52, 0.52, 0.522, 0.522, 0.523, 0.523, 0.526, 0.526, 0.529, 0.529, 0.531, 0.531, 0.532, 0.532, 0.533, 0.533, 0.534, 0.534, 0.535, 0.535, 0.536, 0.536, 0.537, 0.537, 0.538, 0.538, 0.539, 0.539, 0.544, 0.544, 0.547, 0.547, 0.548, 0.55, 0.552, 0.552, 0.554, 0.554, 0.556, 0.556, 0.559, 0.559, 0.563, 0.563, 0.568, 0.568, 0.571, 0.571, 0.572, 0.572, 0.574, 0.574, 0.575, 0.575, 0.577, 0.577, 0.578, 0.578, 0.585, 0.585, 0.587, 0.587, 0.588, 0.588, 0.59, 0.59, 0.592, 0.592, 0.593, 0.593, 0.601, 0.601, 0.602, 0.602, 0.603, 0.603, 0.604, 0.604, 0.606, 0.606, 0.607, 0.607, 0.611, 0.611, 0.612, 0.612, 0.616, 0.616, 0.618, 0.618, 0.621, 0.621, 0.623, 0.623, 0.624, 0.624, 0.625, 0.625, 0.626, 0.626, 0.631, 0.631, 0.632, 0.632, 0.634, 0.634, 0.635, 0.635, 0.64, 0.64, 0.642, 0.642, 0.646, 0.646, 0.648, 0.648, 0.649, 0.649, 0.651, 0.651, 0.653, 0.653, 0.654, 0.654, 0.655, 0.655, 0.656, 0.656, 0.657, 0.657, 0.658, 0.658, 0.661, 0.661, 0.664, 0.664, 0.665, 0.665, 0.666, 0.666, 0.667, 0.667, 0.67, 0.67, 0.671, 0.671, 0.672, 0.672, 0.674, 0.674, 0.675, 0.675, 0.676, 0.676, 0.68, 0.68, 0.681, 0.681, 0.682, 0.682, 0.683, 0.683, 0.684, 0.684, 0.685, 0.685, 0.689, 0.689, 0.691, 0.691, 0.693, 0.693, 0.694, 0.694, 0.695, 0.695, 0.697, 0.697, 0.699, 0.699, 0.7, 0.7, 0.703, 0.703, 0.704, 0.704, 0.706, 0.706, 0.708, 0.708, 0.709, 0.709, 0.71, 0.71, 0.711, 0.711, 0.712, 0.712, 0.713, 0.713, 0.714, 0.714, 0.715, 0.715, 0.716, 0.716, 0.718, 0.718, 0.72, 0.72, 0.721, 0.721, 0.722, 0.722, 0.725, 0.725, 0.728, 0.728, 0.729, 0.729, 0.731, 0.731, 0.733, 0.733, 0.736, 0.736, 0.74, 0.74, 0.741, 0.741, 0.743, 0.743, 0.744, 0.744, 0.745, 0.745, 0.746, 0.746, 0.747, 0.747, 0.748, 0.748, 0.749, 0.749, 0.75, 0.75, 0.752, 0.752, 0.753, 0.753, 0.756, 0.756, 0.757, 0.757, 0.758, 0.758, 0.759, 0.759, 0.762, 0.762, 0.763, 0.763, 0.765, 0.765, 0.766, 0.766, 0.769, 0.769, 0.77, 0.77, 0.771, 0.771, 0.773, 0.773, 0.774, 0.774, 0.776, 0.776, 0.777, 0.777, 0.778, 0.778, 0.781, 0.781, 0.782, 0.782, 0.783, 0.783, 0.784, 0.784, 0.785, 0.785, 0.788, 0.788, 0.79, 0.79, 0.794, 0.794, 0.796, 0.796, 0.797, 0.797, 0.798, 0.798, 0.8, 0.8, 0.802, 0.802, 0.803, 0.803, 0.804, 0.804, 0.805, 0.805, 0.807, 0.807, 0.808, 0.808, 0.809, 0.809, 0.811, 0.811, 0.812, 0.812, 0.818, 0.818, 0.819, 0.819, 0.821, 0.821, 0.822, 0.822, 0.823, 0.823, 0.824, 0.824, 0.825, 0.825, 0.828, 0.828, 0.83, 0.83, 0.831, 0.831, 0.832, 0.832, 0.833, 0.833, 0.834, 0.834, 0.835, 0.835, 0.836, 0.836, 0.837, 0.837, 0.838, 0.838, 0.838, 0.838, 0.839, 0.839, 0.84, 0.84, 0.841, 0.841, 0.842, 0.842, 0.843, 0.843, 0.844, 0.844, 0.846, 0.846, 0.847, 0.847, 0.848, 0.848, 0.849, 0.849, 0.851, 0.851, 0.852, 0.852, 0.853, 0.853, 0.854, 0.854, 0.855, 0.855, 0.856, 0.856, 0.859, 0.859, 0.86, 0.86, 0.862, 0.862, 0.863, 0.863, 0.864, 0.864, 0.865, 0.865, 0.867, 0.867, 0.869, 0.869, 0.87, 0.87, 0.871, 0.871, 0.872, 0.872, 0.874, 0.874, 0.876, 0.876, 0.877, 0.877, 0.881, 0.881, 0.882, 0.882, 0.883, 0.883, 0.884, 0.884, 0.885, 0.885, 0.889, 0.889, 0.89, 0.89, 0.891, 0.891, 0.893, 0.893, 0.896, 0.896, 0.897, 0.897, 0.899, 0.899, 0.9, 0.9, 0.901, 0.901, 0.902, 0.902, 0.903, 0.903, 0.904, 0.904, 0.906, 0.906, 0.907, 0.907, 0.908, 0.908, 0.909, 0.909, 0.913, 0.913, 0.916, 0.916, 0.919, 0.919, 0.92, 0.92, 0.922, 0.922, 0.925, 0.925, 0.926, 0.926, 0.927, 0.927, 0.928, 0.928, 0.929, 0.929, 0.931, 0.931, 0.932, 0.932, 0.933, 0.933, 0.934, 0.934, 0.936, 0.936, 0.937, 0.937, 0.94, 0.94, 0.942, 0.942, 0.948, 0.948, 0.949, 0.949, 0.95, 0.95, 0.951, 0.951, 0.954, 0.954, 0.956, 0.956, 0.958, 0.958, 0.959, 0.959, 0.964, 0.964, 0.966, 0.966, 0.967, 0.967, 0.969, 0.969, 0.975, 0.975, 0.978, 0.978, 0.979, 0.979, 0.984, 0.984, 1.0], "tpr": [0.0, 0.0, 0.0, 0.001, 0.001, 0.002, 0.002, 0.004, 0.004, 0.006, 0.006, 0.009, 0.009, 0.01, 0.01, 0.011, 0.011, 0.012, 0.012, 0.014, 0.014, 0.016, 0.016, 0.018, 0.018, 0.023, 0.023, 0.024, 0.024, 0.025, 0.025, 0.026, 0.026, 0.034, 0.034, 0.04, 0.04, 0.041, 0.041, 0.043, 0.043, 0.049, 0.049, 0.051, 0.051, 0.053, 0.053, 0.054, 0.054, 0.058, 0.058, 0.059, 0.059, 0.061, 0.061, 0.062, 0.062, 0.066, 0.066, 0.067, 0.067, 0.068, 0.068, 0.069, 0.069, 0.071, 0.071, 0.072, 0.072, 0.073, 0.073, 0.074, 0.074, 0.076, 0.076, 0.078, 0.078, 0.079, 0.079, 0.08, 0.08, 0.081, 0.081, 0.082, 0.082, 0.083, 0.083, 0.084, 0.084, 0.087, 0.087, 0.09, 0.09, 0.091, 0.091, 0.094, 0.094, 0.095, 0.095, 0.098, 0.098, 0.1, 0.1, 0.103, 0.103, 0.105, 0.105, 0.106, 0.106, 0.108, 0.108, 0.109, 0.109, 0.116, 0.116, 0.12, 0.12, 0.123, 0.123, 0.124, 0.124, 0.125, 0.125, 0.126, 0.126, 0.128, 0.128, 0.13, 0.13, 0.132, 0.132, 0.134, 0.134, 0.136, 0.136, 0.137, 0.137, 0.139, 0.139, 0.14, 0.14, 0.143, 0.143, 0.144, 0.144, 0.145, 0.145, 0.146, 0.146, 0.147, 0.147, 0.148, 0.148, 0.153, 0.153, 0.154, 0.154, 0.155, 0.155, 0.158, 0.158, 0.161, 0.161, 0.162, 0.162, 0.164, 0.164, 0.165, 0.165, 0.166, 0.166, 0.168, 0.168, 0.17, 0.17, 0.171, 0.171, 0.172, 0.172, 0.173, 0.173, 0.174, 0.174, 0.175, 0.175, 0.176, 0.176, 0.178, 0.178, 0.179, 0.179, 0.181, 0.181, 0.183, 0.183, 0.184, 0.184, 0.186, 0.186, 0.188, 0.188, 0.189, 0.189, 0.19, 0.19, 0.191, 0.191, 0.195, 0.195, 0.197, 0.197, 0.201, 0.201, 0.202, 0.202, 0.204, 0.204, 0.205, 0.205, 0.206, 0.206, 0.207, 0.207, 0.208, 0.208, 0.21, 0.21, 0.211, 0.211, 0.212, 0.212, 0.213, 0.213, 0.214, 0.214, 0.215, 0.215, 0.217, 0.217, 0.219, 0.219, 0.22, 0.22, 0.221, 0.221, 0.224, 0.224, 0.227, 0.227, 0.23, 0.23, 0.232, 0.232, 0.234, 0.234, 0.235, 0.235, 0.239, 0.239, 0.242, 0.242, 0.245, 0.245, 0.248, 0.248, 0.249, 0.249, 0.25, 0.25, 0.253, 0.253, 0.254, 0.254, 0.255, 0.255, 0.257, 0.257, 0.259, 0.259, 0.263, 0.263, 0.267, 0.267, 0.269, 0.269, 0.27, 0.27, 0.271, 0.271, 0.272, 0.272, 0.275, 0.275, 0.278, 0.278, 0.279, 0.279, 0.28, 0.28, 0.281, 0.281, 0.285, 0.285, 0.286, 0.286, 0.287, 0.287, 0.288, 0.288, 0.289, 0.289, 0.291, 0.291, 0.297, 0.297, 0.298, 0.298, 0.299, 0.299, 0.301, 0.301, 0.304, 0.304, 0.305, 0.305, 0.31, 0.31, 0.311, 0.311, 0.312, 0.312, 0.315, 0.315, 0.316, 0.316, 0.319, 0.319, 0.321, 0.321, 0.322, 0.322, 0.327, 0.327, 0.329, 0.329, 0.33, 0.33, 0.331, 0.331, 0.334, 0.334, 0.336, 0.336, 0.337, 0.337, 0.339, 0.339, 0.34, 0.34, 0.341, 0.341, 0.344, 0.344, 0.346, 0.346, 0.347, 0.347, 0.349, 0.349, 0.35, 0.35, 0.352, 0.352, 0.353, 0.353, 0.356, 0.356, 0.357, 0.357, 0.364, 0.364, 0.367, 0.367, 0.369, 0.369, 0.371, 0.371, 0.372, 0.372, 0.376, 0.376, 0.381, 0.381, 0.382, 0.382, 0.384, 0.384, 0.385, 0.385, 0.387, 0.387, 0.389, 0.389, 0.395, 0.395, 0.396, 0.396, 0.397, 0.397, 0.401, 0.401, 0.404, 0.404, 0.405, 0.405, 0.407, 0.407, 0.409, 0.409, 0.41, 0.41, 0.413, 0.413, 0.414, 0.414, 0.415, 0.415, 0.416, 0.416, 0.418, 0.418, 0.419, 0.419, 0.42, 0.42, 0.423, 0.423, 0.427, 0.427, 0.431, 0.431, 0.433, 0.433, 0.434, 0.434, 0.437, 0.437, 0.438, 0.438, 0.44, 0.44, 0.441, 0.441, 0.442, 0.442, 0.443, 0.443, 0.445, 0.445, 0.446, 0.446, 0.447, 0.447, 0.449, 0.449, 0.449, 0.449, 0.451, 0.451, 0.453, 0.453, 0.454, 0.454, 0.457, 0.457, 0.461, 0.461, 0.465, 0.465, 0.466, 0.466, 0.468, 0.468, 0.47, 0.47, 0.471, 0.471, 0.472, 0.472, 0.473, 0.473, 0.474, 0.474, 0.475, 0.475, 0.476, 0.476, 0.477, 0.477, 0.478, 0.478, 0.483, 0.483, 0.488, 0.488, 0.489, 0.489, 0.491, 0.491, 0.492, 0.492, 0.493, 0.493, 0.494, 0.494, 0.497, 0.497, 0.498, 0.498, 0.499, 0.499, 0.5, 0.5, 0.504, 0.504, 0.506, 0.506, 0.509, 0.509, 0.51, 0.51, 0.511, 0.511, 0.513, 0.513, 0.516, 0.516, 0.517, 0.517, 0.52, 0.52, 0.522, 0.522, 0.524, 0.524, 0.525, 0.525, 0.528, 0.528, 0.531, 0.531, 0.532, 0.532, 0.533, 0.533, 0.534, 0.534, 0.535, 0.535, 0.536, 0.536, 0.537, 0.537, 0.538, 0.538, 0.543, 0.543, 0.544, 0.544, 0.545, 0.545, 0.548, 0.548, 0.549, 0.549, 0.551, 0.551, 0.552, 0.552, 0.554, 0.554, 0.556, 0.556, 0.557, 0.557, 0.558, 0.558, 0.563, 0.563, 0.564, 0.564, 0.566, 0.566, 0.567, 0.567, 0.568, 0.568, 0.569, 0.569, 0.57, 0.57, 0.571, 0.571, 0.573, 0.573, 0.574, 0.574, 0.575, 0.575, 0.578, 0.578, 0.579, 0.579, 0.584, 0.584, 0.586, 0.586, 0.587, 0.587, 0.594, 0.594, 0.595, 0.595, 0.597, 0.597, 0.598, 0.598, 0.599, 0.599, 0.6, 0.6, 0.601, 0.601, 0.602, 0.602, 0.604, 0.604, 0.605, 0.605, 0.606, 0.606, 0.608, 0.608, 0.609, 0.609, 0.612, 0.612, 0.613, 0.613, 0.614, 0.614, 0.619, 0.619, 0.623, 0.623, 0.624, 0.624, 0.626, 0.626, 0.627, 0.627, 0.628, 0.628, 0.629, 0.629, 0.632, 0.632, 0.634, 0.634, 0.637, 0.637, 0.639, 0.639, 0.641, 0.641, 0.642, 0.642, 0.645, 0.645, 0.646, 0.646, 0.648, 0.648, 0.649, 0.649, 0.65, 0.65, 0.652, 0.652, 0.654, 0.654, 0.655, 0.655, 0.657, 0.657, 0.658, 0.658, 0.659, 0.659, 0.66, 0.66, 0.662, 0.662, 0.664, 0.664, 0.668, 0.668, 0.67, 0.67, 0.674, 0.674, 0.675, 0.675, 0.678, 0.678, 0.682, 0.682, 0.684, 0.684, 0.687, 0.687, 0.691, 0.691, 0.693, 0.693, 0.695, 0.695, 0.696, 0.696, 0.697, 0.697, 0.701, 0.701, 0.702, 0.702, 0.703, 0.703, 0.704, 0.704, 0.705, 0.705, 0.711, 0.711, 0.712, 0.712, 0.715, 0.715, 0.717, 0.717, 0.718, 0.718, 0.719, 0.719, 0.723, 0.723, 0.729, 0.729, 0.73, 0.73, 0.732, 0.732, 0.739, 0.739, 0.74, 0.74, 0.742, 0.742, 0.743, 0.743, 0.744, 0.744, 0.745, 0.745, 0.747, 0.747, 0.752, 0.752, 0.76, 0.76, 0.768, 0.768, 0.77, 0.77, 0.773, 0.773, 0.775, 0.775, 0.779, 0.779, 0.782, 0.784, 0.785, 0.785, 0.787, 0.787, 0.791, 0.791, 0.792, 0.792, 0.799, 0.799, 0.803, 0.803, 0.807, 0.807, 0.822, 0.822, 0.825, 0.825, 0.826, 0.826, 0.831, 0.831, 0.832, 0.832, 0.837, 0.837, 0.839, 0.839, 0.841, 0.841, 0.85, 0.85, 0.857, 0.857, 0.861, 0.861, 0.862, 0.862, 0.863, 0.863, 0.864, 0.864, 0.865, 0.865, 0.866, 0.866, 0.867, 0.867, 0.868, 0.868, 0.869, 0.869, 0.87, 0.87, 0.871, 0.871, 0.873, 0.873, 0.875, 0.875, 0.884, 0.884, 0.885, 0.885, 0.887, 0.887, 0.889, 0.889, 0.89, 0.89, 0.891, 0.891, 0.892, 0.892, 0.893, 0.893, 0.894, 0.894, 0.895, 0.895, 0.896, 0.896, 0.898, 0.898, 0.899, 0.899, 0.901, 0.901, 0.902, 0.902, 0.903, 0.903, 0.904, 0.904, 0.906, 0.906, 0.908, 0.908, 0.911, 0.911, 0.914, 0.914, 0.917, 0.917, 0.918, 0.918, 0.92, 0.92, 0.922, 0.922, 0.924, 0.924, 0.925, 0.925, 0.932, 0.932, 0.933, 0.933, 0.935, 0.935, 0.944, 0.944, 0.952, 0.952, 0.957, 0.957, 0.962, 0.962, 0.963, 0.963, 0.964, 0.964, 0.965, 0.965, 0.968, 0.968, 0.969, 0.969, 0.971, 0.971, 0.974, 0.974, 0.976, 0.976, 0.977, 0.977, 0.98, 0.98, 0.981, 0.981, 0.983, 0.983, 0.984, 0.984, 0.985, 0.985, 0.988, 0.988, 0.989, 0.989, 0.992, 0.992, 0.996, 0.996, 0.997, 0.997, 0.998, 0.998, 0.999, 0.999, 1.0, 1.0], "precision": [0.5040322580645161, 0.5037821482602118, 0.5040363269424823, 0.5042907622412923, 0.5045454545454545, 0.504800404244568, 0.5050556117290192, 0.5048052604957005, 0.5050607287449392, 0.5048101265822785, 0.5050658561296859, 0.5053218449062341, 0.505578093306288, 0.5053272450532724, 0.5055837563451777, 0.505840528186897, 0.5060975609756098, 0.5063548551093036, 0.5066124109867752, 0.5068702290076336, 0.5066191446028513, 0.5063678043810494, 0.5061162079510704, 0.5058643549209587, 0.5061224489795918, 0.5063808065339459, 0.5061287027579162, 0.5058763413387839, 0.5056237218813906, 0.5058823529411764, 0.5056294779938587, 0.5058883768561188, 0.5061475409836066, 0.5058944131214762, 0.5056410256410256, 0.5053873781426372, 0.50564681724846, 0.5059065228556754, 0.5061664953751285, 0.506426735218509, 0.5066872427983539, 0.5064333504889347, 0.5066941297631308, 0.506439979392066, 0.506701030927835, 0.5069623517276947, 0.5067079463364293, 0.5064532782653588, 0.5067148760330579, 0.5069767441860465, 0.5067218200620476, 0.5069839627521987, 0.5072463768115942, 0.5075090626618333, 0.5072538860103627, 0.5069984447900466, 0.5067427385892116, 0.5070057083549558, 0.5067497403946002, 0.507012987012987, 0.5067567567567568, 0.5065002600104004, 0.5067637877211238, 0.5065070275897969, 0.50625, 0.5059927045336112, 0.5062565172054223, 0.5065206051121544, 0.5067849686847599, 0.5070496083550914, 0.5073145245559039, 0.5075797177208573, 0.5073221757322176, 0.5070643642072213, 0.5073298429319372, 0.5075955997904662, 0.5073375262054507, 0.5076035658101731, 0.5078698845750262, 0.5081364829396325, 0.5078781512605042, 0.5076195480819758, 0.5073606729758149, 0.5076275644397685, 0.5073684210526316, 0.507635597682991, 0.5079030558482613, 0.5076436478650501, 0.5079113924050633, 0.5076517150395778, 0.5079197465681098, 0.5076597992604331, 0.507399577167019, 0.5071390798519302, 0.5068783068783069, 0.5066172578083642, 0.506885593220339, 0.5066242713301536, 0.5063626723223754, 0.5061007957559682, 0.5058386411889597, 0.5055762081784386, 0.5058448459086079, 0.506113769271664, 0.5058510638297873, 0.5055880787653007, 0.5053248136315229, 0.5050612679808204, 0.5047974413646056, 0.5045333333333333, 0.5042689434364994, 0.5040042712226375, 0.5042735042735043, 0.504008551576697, 0.5037433155080214, 0.5034777956126271, 0.5032119914346895, 0.5029459025174076, 0.5026795284030011, 0.5024128686327077, 0.5021459227467812, 0.5018786902844874, 0.5021482277121375, 0.5018807092960774, 0.5016129032258064, 0.5018827326519634, 0.5016146393972013, 0.501884760366182, 0.5016163793103449, 0.5013477088948787, 0.5010787486515642, 0.500809498111171, 0.5005399568034558, 0.5002701242571583, 0.5, 0.5002704164413196, 0.5005411255411255, 0.5008121277747699, 0.5005417118093174, 0.5008130081300813, 0.5010845986984815, 0.5008138903960934, 0.500542888165038, 0.5008147745790331, 0.5005434782608695, 0.5002718868950516, 0.500544069640914, 0.5008165487207403, 0.5010893246187363, 0.500817438692098, 0.5005452562704471, 0.5008183306055647, 0.5010917030567685, 0.5013653741125068, 0.5010928961748634, 0.5013668671405139, 0.5016411378555798, 0.5019157088122606, 0.5021905805038335, 0.5019178082191781, 0.5016447368421053, 0.5013713658804169, 0.5016465422612514, 0.5013728720483251, 0.5010989010989011, 0.5008246289169873, 0.5011001100110011, 0.5008255365987893, 0.5005506607929515, 0.5002754820936639, 0.5005512679162073, 0.5002757859900717, 0.5, 0.500276090557703, 0.5005524861878453, 0.5002763957987839, 0.5, 0.5002767017155506, 0.5, 0.5002770083102493, 0.5, 0.5002773155851359, 0.5, 0.5002776235424764, 0.5, 0.49972206781545303, 0.5, 0.4997217584863662, 0.5, 0.5002785515320334, 0.5, 0.4997211377579476, 0.5, 0.4997208263539922, 0.5, 0.5002794857462269, 0.5005592841163311, 0.5002797985450476, 0.5005599104143337, 0.5008403361344538, 0.500560538116592, 0.5008412787436904, 0.500561167227834, 0.5008422234699607, 0.500561797752809, 0.5008431703204047, 0.5011248593925759, 0.5014068655036579, 0.5016891891891891, 0.5014084507042254, 0.5016910935738444, 0.5014100394811055, 0.5016930022573364, 0.5014116318464145, 0.5011299435028248, 0.5014132278123233, 0.501131221719457, 0.5008488964346349, 0.5011325028312571, 0.5008498583569405, 0.5011337868480725, 0.5014180374361883, 0.5017026106696936, 0.5019875070982396, 0.5017045454545455, 0.5014212620807277, 0.5011376564277589, 0.5008537279453614, 0.5005694760820045, 0.5002849002849002, 0.5, 0.4997147746719909, 0.4994292237442922, 0.49971444888635064, 0.49942857142857144, 0.49914236706689535, 0.4994279176201373, 0.4997137950772753, 0.49942726231386025, 0.4991404011461318, 0.4994266055045872, 0.49971313826735514, 0.49942594718714123, 0.4997128087306146, 0.49942528735632186, 0.4997124784358827, 0.4994246260069045, 0.49971214738054115, 0.49942396313364057, 0.49971181556195965, 0.5, 0.4997114829774957, 0.5, 0.5002888503755055, 0.5, 0.5002891844997108, 0.5, 0.5002895193977996, 0.5, 0.5002898550724638, 0.5, 0.5002901915264074, 0.5005807200929152, 0.5002905287623475, 0.5005813953488372, 0.5002908667830134, 0.5, 0.49970879440885263, 0.4994172494172494, 0.49970845481049564, 0.5, 0.5002918855808524, 0.5, 0.49970777323202803, 0.4994152046783626, 0.49912229373902867, 0.49882903981264637, 0.4985354422964265, 0.49824150058616645, 0.49853372434017595, 0.4982394366197183, 0.49794480328831475, 0.49764982373678024, 0.4973544973544973, 0.4970588235294118, 0.4967628016480283, 0.49646643109540634, 0.49616971125515613, 0.49587264150943394, 0.49616519174041296, 0.49586776859504134, 0.49556999409332547, 0.4958628841607565, 0.4955647545830869, 0.4952662721893491, 0.4955595026642984, 0.495260663507109, 0.4949614700652045, 0.49466192170818507, 0.4943620178041543, 0.49406175771971494, 0.49435531788472964, 0.4940546967895363, 0.4943486020226056, 0.49464285714285716, 0.49434187016081, 0.4940405244338498, 0.4937388193202147, 0.493436754176611, 0.493134328358209, 0.4934289127837515, 0.4931261207411835, 0.4934210526315789, 0.4931178934769599, 0.492814371257485, 0.49251048532055125, 0.49280575539568344, 0.49250149970005996, 0.4921968787515006, 0.4918918918918919, 0.49158653846153844, 0.49128081779915816, 0.49097472924187724, 0.4906682721252258, 0.4903614457831325, 0.49005424954792043, 0.4897466827503016, 0.4894387447193724, 0.4891304347826087, 0.48882175226586105, 0.48851269649334944, 0.4882032667876588, 0.48849878934624696, 0.4887946698970321, 0.48848484848484847, 0.4881746513038205, 0.4878640776699029, 0.48755312689738917, 0.48784933171324424, 0.48753799392097263, 0.48722627737226276, 0.48691418137553255, 0.4866017052375152, 0.48689823278488725, 0.4865853658536585, 0.4862721171446004, 0.48595848595848595, 0.48564447159437996, 0.48533007334963324, 0.4850152905198777, 0.4847001223990208, 0.484996938150643, 0.4846813725490196, 0.48497854077253216, 0.48466257668711654, 0.4843462246777164, 0.48402948402948404, 0.48371235402581436, 0.484009840098401, 0.4836923076923077, 0.4833743842364532, 0.4836722119531731, 0.4833538840937115, 0.48271604938271606, 0.4823965410747375, 0.4820766378244747, 0.48175633889919606, 0.48205445544554454, 0.48173374613003095, 0.48141263940520446, 0.4810911345319281, 0.4807692307692308, 0.48106765983860955, 0.48074534161490684, 0.48042262274704783, 0.48072139303482586, 0.48039825762289984, 0.4800747198007472, 0.4797507788161994, 0.4800498753117207, 0.47972551466001245, 0.4794007490636704, 0.4797001873828857, 0.479375, 0.4790494058786742, 0.4787234042553192, 0.47839699436443334, 0.4780701754385965, 0.47774294670846396, 0.47741530740276034, 0.4770872567482737, 0.47738693467336685, 0.47705845380263984, 0.4767295597484277, 0.4764002517306482, 0.4760705289672544, 0.47574039067422813, 0.47540983606557374, 0.4750788643533123, 0.47474747474747475, 0.4750473783954517, 0.4747155499367889, 0.47438330170777987, 0.4740506329113924, 0.473717542748575, 0.47338403041825095, 0.47368421052631576, 0.4733502538071066, 0.473015873015873, 0.4733163913595934, 0.47361729179911, 0.4732824427480916, 0.47358370464672184, 0.47388535031847134, 0.47418738049713194, 0.47385204081632654, 0.47415443522654754, 0.47381864623243936, 0.4741214057507987, 0.47378516624040923, 0.473448496481126, 0.4737516005121639, 0.4734144778987828, 0.4737179487179487, 0.4733803720333547, 0.4730423620025674, 0.472703917790623, 0.4723650385604113, 0.4720257234726688, 0.4716859716859717, 0.4713457823567289, 0.47164948453608246, 0.47195357833655704, 0.47161290322580646, 0.47127178825048416, 0.4715762273901809, 0.47123464770523593, 0.4715394566623545, 0.47184466019417476, 0.4721502590673575, 0.47245625405055086, 0.4727626459143969, 0.47306943543153795, 0.4727272727272727, 0.4723846653671215, 0.4720416124837451, 0.4716981132075472, 0.4713541666666667, 0.4710097719869707, 0.47131681877444587, 0.4709719504240052, 0.4706266318537859, 0.47028086218158066, 0.4699346405228758, 0.4702419882275997, 0.47054973821989526, 0.4702030124426981, 0.4705111402359109, 0.4701639344262295, 0.4704724409448819, 0.4701247537754432, 0.46977660972404733, 0.4700854700854701, 0.47039473684210525, 0.4700460829493088, 0.4696969696969697, 0.4693473961766645, 0.46965699208443273, 0.4693069306930693, 0.46961690885072654, 0.46926635822868473, 0.4689153439153439, 0.4685638649900728, 0.4682119205298013, 0.46785950960901257, 0.46750663129973474, 0.4678168546781685, 0.4674634794156706, 0.4677740863787375, 0.46808510638297873, 0.46773120425815035, 0.46804260985352863, 0.46835443037974683, 0.468, 0.4683122081387592, 0.4679572763684913, 0.4682698730794923, 0.4679144385026738, 0.46755852842809364, 0.46720214190093706, 0.46684527796383124, 0.4671581769436997, 0.4674714956405097, 0.4671140939597315, 0.4674278038952317, 0.46774193548387094, 0.46805648957632817, 0.46837146702557203, 0.468013468013468, 0.4683288409703504, 0.4686446392447741, 0.4682860998650472, 0.4679270762997974, 0.46824324324324323, 0.4685598377281947, 0.4688768606224628, 0.4685172647257955, 0.46815718157181574, 0.46847457627118644, 0.4681139755766621, 0.4677528852681602, 0.4673913043478261, 0.46702923181509176, 0.4673469387755102, 0.46698434309053777, 0.46662125340599453, 0.4662576687116564, 0.4665757162346521, 0.4662116040955631, 0.46584699453551914, 0.46616541353383456, 0.46580027359781123, 0.4654346338124572, 0.46506849315068494, 0.46470185058259084, 0.46502057613168724, 0.4653397391901167, 0.46565934065934067, 0.4652920962199313, 0.4649243466299862, 0.46455609084652444, 0.46487603305785125, 0.46450723638869745, 0.46482758620689657, 0.4644582470669427, 0.46408839779005523, 0.4637180373185902, 0.4633471645919779, 0.46366782006920415, 0.46398891966759004, 0.46361746361746364, 0.463245492371706, 0.4635669673837613, 0.46319444444444446, 0.462821403752606, 0.4624478442280946, 0.46207376478775225, 0.4623955431754875, 0.4627177700348432, 0.46234309623430964, 0.4619678995115143, 0.4622905027932961, 0.46191474493361284, 0.46153846153846156, 0.46186144156752973, 0.46148459383753504, 0.46180798878766643, 0.46213183730715285, 0.4624561403508772, 0.46207865168539325, 0.4624033731553057, 0.4620253164556962, 0.46235045742434905, 0.46267605633802816, 0.46229739252995067, 0.4619181946403385, 0.46224417784050814, 0.461864406779661, 0.46219081272084805, 0.4625176803394625, 0.46284501061571126, 0.46246458923512745, 0.4620836286321758, 0.4624113475177305, 0.46202980837473384, 0.4616477272727273, 0.4619758351101635, 0.4615931721194879, 0.4619217081850534, 0.46153846153846156, 0.46186742694226657, 0.46219686162624823, 0.4625267665952891, 0.46214285714285713, 0.46175839885632597, 0.46208869814020026, 0.4617036506800286, 0.46203438395415475, 0.46236559139784944, 0.4619799139167862, 0.46159368269921036, 0.46120689655172414, 0.46153846153846156, 0.4611510791366906, 0.4614830813534917, 0.4610951008645533, 0.46070656092285506, 0.461038961038961, 0.46064981949458483, 0.4602601156069364, 0.46059291395516994, 0.4602026049204052, 0.45981173062997827, 0.45942028985507244, 0.45975344452501815, 0.4593613933236575, 0.4589687726942629, 0.45930232558139533, 0.45890909090909093, 0.4585152838427948, 0.4581209031318281, 0.4584548104956268, 0.45805981035740334, 0.4583941605839416, 0.4587289992695398, 0.4583333333333333, 0.4586686174103877, 0.4582723279648609, 0.4586080586080586, 0.45894428152492667, 0.45928099779897286, 0.45961820851688695, 0.4592211609110948, 0.4588235294117647, 0.45916114790286977, 0.45949926362297494, 0.45983787767133383, 0.45943952802359883, 0.45977859778597785, 0.4601181683899557, 0.4597191426459719, 0.4593195266272189, 0.45891931902294597, 0.4585185185185185, 0.4588584136397331, 0.45919881305637983, 0.45879732739420936, 0.45839524517087665, 0.4579925650557621, 0.4575892857142857, 0.4571854058078928, 0.45752608047690013, 0.4571215510812826, 0.45746268656716416, 0.45780433159073936, 0.4581464872944694, 0.45774121166791326, 0.45808383233532934, 0.4584269662921348, 0.4587706146926537, 0.45836459114778694, 0.45795795795795796, 0.45755071374906087, 0.45789473684210524, 0.4574868322046652, 0.4578313253012048, 0.45742275810097965, 0.45701357466063347, 0.4573584905660377, 0.45770392749244715, 0.45729402872260017, 0.4576399394856278, 0.4579863739591219, 0.4575757575757576, 0.4579226686884003, 0.4575113808801214, 0.45709946848899013, 0.4574468085106383, 0.4570342205323194, 0.4573820395738204, 0.456968773800457, 0.4573170731707317, 0.4569031273836766, 0.45725190839694657, 0.45683728036669213, 0.45718654434250766, 0.4567712318286152, 0.4571209800918836, 0.4567049808429119, 0.4562883435582822, 0.4566385264773599, 0.45622119815668205, 0.4565718677940046, 0.45692307692307693, 0.4565050038491147, 0.4560862865947612, 0.4556669236700077, 0.45524691358024694, 0.4548262548262548, 0.45440494590417313, 0.4539829853054911, 0.45433436532507737, 0.4546862896979086, 0.4542635658914729, 0.4546159813809154, 0.45419254658385094, 0.45376845376845376, 0.45412130637636083, 0.4544747081712062, 0.45482866043613707, 0.4544037412314887, 0.4539781591263651, 0.453551912568306, 0.453125, 0.45269741985926504, 0.45305164319248825, 0.45262333594361787, 0.45297805642633227, 0.4533333333333333, 0.45290423861852436, 0.45247446975648076, 0.4520440251572327, 0.45239968528717545, 0.452755905511811, 0.4523246650906225, 0.4526813880126183, 0.452249408050513, 0.45260663507109006, 0.45217391304347826, 0.45174050632911394, 0.45209817893903403, 0.45245641838351824, 0.4520222045995242, 0.4523809523809524, 0.4527402700555997, 0.4523052464228935, 0.4526650755767701, 0.45302547770700635, 0.45338645418326695, 0.45374800637958534, 0.4533120510774142, 0.4536741214057508, 0.45323741007194246, 0.4536, 0.45316253002401924, 0.453525641025641, 0.45308740978348033, 0.45264847512038525, 0.4530120481927711, 0.452572347266881, 0.45293644408688655, 0.4524959742351047, 0.4520547945205479, 0.45161290322580644, 0.45117029862792574, 0.4507269789983845, 0.4510913500404204, 0.45145631067961167, 0.4518218623481781, 0.4521880064829822, 0.45174371451743717, 0.45211038961038963, 0.4516653127538586, 0.45203252032520325, 0.451586655817738, 0.4511400651465798, 0.4515077424612877, 0.45187601957585644, 0.4514285714285714, 0.45098039215686275, 0.4513491414554375, 0.4509001636661211, 0.4512694512694513, 0.45081967213114754, 0.45036915504511893, 0.45073891625615764, 0.45110928512736237, 0.45148026315789475, 0.4510288065843621, 0.4514003294892916, 0.45094806265457543, 0.4504950495049505, 0.4500412881915772, 0.45041322314049587, 0.44995864350703063, 0.4503311258278146, 0.4498757249378625, 0.4502487562189055, 0.45062240663900416, 0.45099667774086377, 0.45054031587697424, 0.45008319467554075, 0.4496253122398002, 0.44916666666666666, 0.4487072560467056, 0.44908180300500833, 0.4494569757727652, 0.4498327759197324, 0.44937238493723847, 0.44974874371859297, 0.4492875104777871, 0.44966442953020136, 0.44920235096557515, 0.4495798319327731, 0.44911690496215306, 0.4494949494949495, 0.44903117101937656, 0.4494097807757167, 0.4489451476793249, 0.44932432432432434, 0.44970414201183434, 0.44923857868020306, 0.44961896697713805, 0.45, 0.4495335029686175, 0.44906621392190155, 0.4485981308411215, 0.4489795918367347, 0.44851063829787235, 0.44804088586030666, 0.4475703324808184, 0.44795221843003413, 0.448334756618275, 0.4478632478632479, 0.4482463644140291, 0.4486301369863014, 0.4490145672664953, 0.44939965694682676, 0.44892703862660943, 0.4484536082474227, 0.4488392089423904, 0.44922547332185886, 0.4487510766580534, 0.4482758620689655, 0.4486626402070751, 0.44905008635578586, 0.449438202247191, 0.44982698961937717, 0.45021645021645024, 0.44974003466204504, 0.4492627927146574, 0.4487847222222222, 0.44917463075586445, 0.44869565217391305, 0.4490861618798956, 0.44947735191637633, 0.4489973844812554, 0.44851657940663175, 0.4480349344978166, 0.44842657342657344, 0.4479440069991251, 0.44746059544658495, 0.44785276073619634, 0.4482456140350877, 0.4486391571553995, 0.44903339191564146, 0.4494283201407212, 0.448943661971831, 0.44933920704845814, 0.4488536155202822, 0.4492497793468667, 0.44876325088339225, 0.4482758620689655, 0.44778761061946903, 0.4481842338352524, 0.44769503546099293, 0.4472049689440994, 0.44760213143872113, 0.448, 0.447508896797153, 0.44701691896705253, 0.446524064171123, 0.44603033006244425, 0.44642857142857145, 0.44682752457551383, 0.4472271914132379, 0.4467323187108326, 0.44713261648745517, 0.4475336322869955, 0.44703770197486536, 0.4474393530997305, 0.447841726618705, 0.44824482448244823, 0.4486486486486487, 0.44815148782687103, 0.44855595667870035, 0.4480578139114724, 0.4475587703435805, 0.4470588235294118, 0.447463768115942, 0.44786944696282865, 0.4482758620689655, 0.44868301544050865, 0.4481818181818182, 0.44858962693357596, 0.44808743169398907, 0.44849589790337285, 0.4489051094890511, 0.4484018264840183, 0.44881170018281535, 0.44830741079597436, 0.4478021978021978, 0.44821264894592117, 0.44770642201834865, 0.44811753902662993, 0.4476102941176471, 0.44710211591536336, 0.44659300184162065, 0.44608294930875575, 0.4455719557195572, 0.44598337950138506, 0.4463955637707948, 0.44680851063829785, 0.44722222222222224, 0.44763670064874883, 0.44805194805194803, 0.44846796657381616, 0.44888475836431224, 0.4483720930232558, 0.4478584729981378, 0.4473438956197577, 0.4468283582089552, 0.446311858076564, 0.44672897196261685, 0.4462114125350795, 0.44662921348314605, 0.44704779756326146, 0.44652908067542213, 0.4469483568075117, 0.4473684210526316, 0.4468485418626529, 0.4472693032015066, 0.4467483506126296, 0.44716981132075473, 0.4475920679886686, 0.44706994328922495, 0.4474929044465468, 0.4479166666666667, 0.4483412322274882, 0.4487666034155598, 0.4491927825261159, 0.44961977186311786, 0.45004757373929594, 0.44952380952380955, 0.449952335557674, 0.4494274809160305, 0.4498567335243553, 0.4502868068833652, 0.44976076555023925, 0.4501915708812261, 0.44966442953020136, 0.4491362763915547, 0.4495677233429395, 0.45, 0.4494706448508181, 0.4489402697495183, 0.4493731918997107, 0.44884169884169883, 0.4492753623188406, 0.4497098646034816, 0.45014520813165537, 0.4496124031007752, 0.44907856450048494, 0.44854368932038835, 0.4480077745383868, 0.448443579766537, 0.4488802336903603, 0.449317738791423, 0.4497560975609756, 0.4501953125, 0.4496578690127077, 0.449119373776908, 0.4485798237022527, 0.44803921568627453, 0.44847890088321885, 0.4489194499017682, 0.44936086529006886, 0.4498031496062992, 0.4492610837438424, 0.44871794871794873, 0.4481737413622902, 0.44861660079051385, 0.44906033630069236, 0.4495049504950495, 0.4489593657086224, 0.4494047619047619, 0.44985104270109233, 0.44930417495029823, 0.4487562189054726, 0.449203187250996, 0.44965104685942175, 0.4491017964071856, 0.4485514485514486, 0.449, 0.4494494494494494, 0.45035105315947843, 0.4508032128514056, 0.45025125628140705, 0.44969818913480886, 0.4501510574018127, 0.45060483870967744, 0.4510595358224016, 0.4505050505050505, 0.45096056622851366, 0.451417004048583, 0.4518743667679838, 0.45233265720081134, 0.4527918781725888, 0.45223577235772355, 0.4526958290946083, 0.45213849287169044, 0.45158002038735984, 0.4520408163265306, 0.4514811031664964, 0.45194274028629855, 0.45138178096212894, 0.45184426229508196, 0.4512820512820513, 0.4517453798767967, 0.4511819116135663, 0.4506172839506173, 0.451081359423275, 0.4505154639175258, 0.45098039215686275, 0.45041322314049587, 0.4498448810754912, 0.4492753623188406, 0.44974093264248705, 0.4491701244813278, 0.44963655244029077, 0.4501039501039501, 0.449531737773153, 0.44895833333333335, 0.4494264859228363, 0.4498956158663883, 0.4503657262277952, 0.4497907949790795, 0.4492146596858639, 0.44863731656184486, 0.44805876180482684, 0.4485294117647059, 0.4490010515247108, 0.4494736842105263, 0.4488935721812434, 0.44831223628691985, 0.4477296726504752, 0.44714587737843553, 0.44761904761904764, 0.4470338983050847, 0.44644750795334043, 0.445859872611465, 0.4463336875664187, 0.44680851063829785, 0.44621938232161873, 0.4466950959488273, 0.44610458911419426, 0.4465811965811966, 0.4459893048128342, 0.44539614561027835, 0.44587352625937837, 0.44635193133047213, 0.44575725026852847, 0.44623655913978494, 0.44671689989235736, 0.44719827586206895, 0.447680690399137, 0.4470842332613391, 0.44756756756756755, 0.44696969696969696, 0.447453954496208, 0.447939262472885, 0.44842562432138977, 0.44782608695652176, 0.4472252448313384, 0.4466230936819172, 0.44711014176663033, 0.4465065502183406, 0.44699453551912566, 0.44638949671772427, 0.4457831325301205, 0.44627192982456143, 0.4456641053787047, 0.44505494505494503, 0.44554455445544555, 0.4460352422907489, 0.44652701212789414, 0.445916114790287, 0.44640883977900553, 0.44579646017699115, 0.44518272425249167, 0.4445676274944568, 0.4450610432852386, 0.4444444444444444, 0.44382647385984425, 0.44320712694877507, 0.44258639910813824, 0.44308035714285715, 0.4424581005586592, 0.4429530201342282, 0.4423292273236282, 0.4428251121076233, 0.44332210998877664, 0.44269662921348313, 0.4420697412823397, 0.44144144144144143, 0.44081172491544535, 0.4401805869074492, 0.43954802259887005, 0.44004524886877827, 0.4405436013590034, 0.4399092970521542, 0.4392735527809308, 0.43977272727272726, 0.4391353811149033, 0.438496583143508, 0.43899657924743446, 0.4383561643835616, 0.43885714285714283, 0.43821510297482835, 0.43757159221076747, 0.4380733944954128, 0.43742824339839265, 0.4379310344827586, 0.4372842347525892, 0.43663594470046085, 0.4359861591695502, 0.4353348729792148, 0.4346820809248555, 0.4351851851851852, 0.43453070683661643, 0.43387470997679817, 0.4332171893147503, 0.4325581395348837, 0.4330616996507567, 0.43356643356643354, 0.4329054842473746, 0.433411214953271, 0.4327485380116959, 0.43208430913348944, 0.43259085580304807, 0.43309859154929575, 0.4336075205640423, 0.4329411764705882, 0.43227326266195526, 0.43278301886792453, 0.4332939787485242, 0.43380614657210403, 0.43431952662721895, 0.43364928909952605, 0.43297746144721233, 0.4323040380047506, 0.4328180737217598, 0.43333333333333335, 0.432657926102503, 0.431980906921241, 0.43130227001194743, 0.430622009569378, 0.429940119760479, 0.4292565947242206, 0.42857142857142855, 0.42908653846153844, 0.42839951865222625, 0.42891566265060244, 0.428226779252111, 0.427536231884058, 0.4268440145102781, 0.42736077481840196, 0.4266666666666667, 0.42718446601941745, 0.42770352369380316, 0.42700729927007297, 0.42630937880633374, 0.4268292682926829, 0.42735042735042733, 0.4278728606356968, 0.42717258261933905, 0.42769607843137253, 0.4269938650306748, 0.4262899262899263, 0.4268142681426814, 0.4273399014778325, 0.42663378545006164, 0.4271604938271605, 0.4276885043263288, 0.4282178217821782, 0.42874845105328374, 0.4292803970223325, 0.42857142857142855, 0.42786069651741293, 0.42839352428393523, 0.42768079800498754, 0.42696629213483145, 0.42625, 0.4267834793491865, 0.42606516290726815, 0.42659974905897113, 0.4258793969849246, 0.42641509433962266, 0.4256926952141058, 0.424968474148802, 0.4255050505050505, 0.4247787610619469, 0.4253164556962025, 0.42585551330798477, 0.4263959390862944, 0.4269377382465057, 0.42748091603053434, 0.4280254777070064, 0.42857142857142855, 0.4278416347381865, 0.42710997442455245, 0.42765685019206146, 0.4269230769230769, 0.42618741976893454, 0.4254498714652956, 0.425997425997426, 0.4252577319587629, 0.4258064516129032, 0.4263565891472868, 0.425614489003881, 0.4261658031088083, 0.4267185473411154, 0.42597402597402595, 0.42522756827048114, 0.42578125, 0.42633637548891784, 0.4255874673629243, 0.42483660130718953, 0.42408376963350786, 0.4233289646133683, 0.4225721784776903, 0.4231274638633377, 0.42236842105263156, 0.42292490118577075, 0.42216358839050133, 0.42140026420079263, 0.421957671957672, 0.42119205298013246, 0.4204244031830239, 0.4196547144754316, 0.42021276595744683, 0.4207723035952064, 0.42, 0.4205607476635514, 0.42112299465240643, 0.42168674698795183, 0.42091152815013405, 0.42013422818791946, 0.41935483870967744, 0.4199192462987887, 0.4191374663072776, 0.41970310391363025, 0.42027027027027025, 0.41948579161028415, 0.42005420054200543, 0.4206241519674355, 0.421195652173913, 0.4217687074829932, 0.4223433242506812, 0.42155525238744884, 0.4207650273224044, 0.41997264021887826, 0.4191780821917808, 0.41838134430727025, 0.41895604395604397, 0.41815680880330125, 0.418732782369146, 0.41793103448275865, 0.4171270718232044, 0.41632088520055327, 0.4168975069252078, 0.4160887656033287, 0.4152777777777778, 0.41585535465924894, 0.41643454038997213, 0.41701534170153415, 0.41620111731843573, 0.4167832167832168, 0.41596638655462187, 0.4165497896213184, 0.41713483146067415, 0.4177215189873418, 0.4169014084507042, 0.41607898448519043, 0.4152542372881356, 0.4144271570014144, 0.41359773371104813, 0.4127659574468085, 0.4133522727272727, 0.41251778093883357, 0.4116809116809117, 0.4122681883024251, 0.4114285714285714, 0.41201716738197425, 0.41260744985673353, 0.4117647058823529, 0.41235632183908044, 0.4115107913669065, 0.41210374639769454, 0.41125541125541126, 0.41184971098265893, 0.4109985528219971, 0.4101449275362319, 0.409288824383164, 0.40843023255813954, 0.4090247452692867, 0.4096209912536443, 0.40875912408759124, 0.4093567251461988, 0.4084919472913616, 0.4090909090909091, 0.40969162995594716, 0.4102941176470588, 0.4108983799705449, 0.41150442477876104, 0.41063515509601184, 0.41124260355029585, 0.41185185185185186, 0.4124629080118694, 0.413075780089153, 0.41220238095238093, 0.4113263785394933, 0.41044776119402987, 0.4110612855007474, 0.4101796407185629, 0.40929535232383807, 0.4084084084084084, 0.40902255639097745, 0.40813253012048195, 0.40874811463046756, 0.4078549848942598, 0.4084720121028744, 0.4075757575757576, 0.40819423368740515, 0.4072948328267477, 0.4063926940639269, 0.4070121951219512, 0.40610687022900765, 0.40519877675840976, 0.40428790199081166, 0.40337423312883436, 0.4039938556067588, 0.4046153846153846, 0.4052388289676425, 0.4058641975308642, 0.40494590417310666, 0.4040247678018576, 0.40310077519379844, 0.40217391304347827, 0.40279937791601866, 0.40342679127725856, 0.40249609984399376, 0.4015625, 0.40219092331768386, 0.40282131661442006, 0.40188383045525905, 0.4009433962264151, 0.4015748031496063, 0.4022082018927445, 0.4028436018957346, 0.40189873417721517, 0.40253565768621236, 0.4031746031746032, 0.40381558028616854, 0.4028662420382166, 0.40350877192982454, 0.40415335463258784, 0.4048, 0.40544871794871795, 0.4044943820224719, 0.40353697749196143, 0.4025764895330113, 0.4032258064516129, 0.40387722132471726, 0.4045307443365696, 0.4035656401944895, 0.4042207792207792, 0.4032520325203252, 0.40390879478827363, 0.4029363784665579, 0.4019607843137255, 0.40098199672667756, 0.4016393442622951, 0.4006568144499179, 0.3996710526315789, 0.3986820428336079, 0.39933993399339934, 0.4, 0.3990066225165563, 0.39800995024875624, 0.39700996677740863, 0.39767054908485855, 0.39666666666666667, 0.39565943238731216, 0.39464882943143814, 0.3936348408710218, 0.39429530201342283, 0.39327731092436974, 0.3939393939393939, 0.3946037099494098, 0.3935810810810811, 0.3925549915397631, 0.39322033898305087, 0.3921901528013582, 0.391156462585034, 0.39182282793867124, 0.3924914675767918, 0.39145299145299145, 0.3904109589041096, 0.3893653516295026, 0.3900343642611684, 0.39070567986230637, 0.3896551724137931, 0.38860103626943004, 0.3875432525951557, 0.3882149046793761, 0.3871527777777778, 0.38608695652173913, 0.38501742160278746, 0.3856893542757417, 0.38461538461538464, 0.38528896672504376, 0.38596491228070173, 0.38488576449912126, 0.3855633802816901, 0.3844797178130511, 0.3833922261484099, 0.384070796460177, 0.38475177304964536, 0.38543516873889877, 0.3861209964412811, 0.3868092691622103, 0.3875, 0.3881932021466905, 0.3888888888888889, 0.3895870736086176, 0.38848920863309355, 0.38738738738738737, 0.388086642599278, 0.3887884267631103, 0.3894927536231884, 0.38838475499092556, 0.3890909090909091, 0.3879781420765027, 0.3886861313868613, 0.38939670932358317, 0.3901098901098901, 0.3908256880733945, 0.3915441176470588, 0.39042357274401474, 0.39114391143911437, 0.3900184842883549, 0.3907407407407407, 0.3914656771799629, 0.39219330855018586, 0.3929236499068901, 0.39365671641791045, 0.394392523364486, 0.39325842696629215, 0.39399624765478425, 0.39285714285714285, 0.391713747645951, 0.39245283018867927, 0.391304347826087, 0.39204545454545453, 0.3927893738140417, 0.3935361216730038, 0.3942857142857143, 0.3931297709923664, 0.3938814531548757, 0.3946360153256705, 0.39539347408829173, 0.39615384615384613, 0.3969171483622351, 0.39768339768339767, 0.3984526112185687, 0.3992248062015504, 0.4, 0.40077821011673154, 0.3996101364522417, 0.400390625, 0.40117416829745595, 0.4019607843137255, 0.4027504911591356, 0.4035433070866142, 0.40236686390532544, 0.4031620553359684, 0.403960396039604, 0.40476190476190477, 0.40357852882703776, 0.40239043824701193, 0.4031936127744511, 0.402, 0.4028056112224449, 0.4036144578313253, 0.4044265593561368, 0.4032258064516129, 0.402020202020202, 0.4008097165991903, 0.3995943204868154, 0.40040650406504064, 0.40122199592668023, 0.4020408163265306, 0.40286298568507156, 0.4016393442622951, 0.4004106776180698, 0.4012345679012346, 0.4020618556701031, 0.40289256198347106, 0.40372670807453415, 0.4024896265560166, 0.40124740124740127, 0.4, 0.3987473903966597, 0.399581589958159, 0.40041928721174, 0.39915966386554624, 0.4, 0.3987341772151899, 0.39957716701902746, 0.3983050847457627, 0.3991507430997877, 0.4, 0.40085287846481876, 0.4017094017094017, 0.4025695931477516, 0.4034334763948498, 0.4021505376344086, 0.40086206896551724, 0.4017278617710583, 0.4025974025974026, 0.40130151843817785, 0.4, 0.4008714596949891, 0.4017467248908297, 0.4026258205689278, 0.40131578947368424, 0.4021978021978022, 0.40308370044052866, 0.40397350993377484, 0.4026548672566372, 0.401330376940133, 0.4022222222222222, 0.40311804008908686, 0.40401785714285715, 0.40492170022371365, 0.40358744394618834, 0.40224719101123596, 0.40315315315315314, 0.4040632054176072, 0.40497737556561086, 0.4036281179138322, 0.40454545454545454, 0.4031890660592255, 0.4018264840182648, 0.40274599542334094, 0.4036697247706422, 0.4045977011494253, 0.4032258064516129, 0.40415704387990764, 0.4027777777777778, 0.4037122969837587, 0.40232558139534885, 0.40326340326340326, 0.40186915887850466, 0.4028103044496487, 0.4014084507042254, 0.4023529411764706, 0.4009433962264151, 0.40189125295508277, 0.4028436018957346, 0.40380047505938244, 0.4023809523809524, 0.4009546539379475, 0.4019138755980861, 0.4028776978417266, 0.4014423076923077, 0.4, 0.40096618357487923, 0.4019370460048426, 0.4029126213592233, 0.40389294403892945, 0.4024390243902439, 0.4034229828850856, 0.40441176470588236, 0.40294840294840295, 0.4039408866995074, 0.4049382716049383, 0.4034653465346535, 0.40198511166253104, 0.40298507462686567, 0.4014962593516209, 0.4025, 0.40350877192982454, 0.4045226130653266, 0.40302267002518893, 0.4015151515151515, 0.4, 0.4010152284263959, 0.3994910941475827, 0.3979591836734694, 0.39641943734015345, 0.3974358974358974, 0.39845758354755784, 0.39690721649484534, 0.3979328165374677, 0.39896373056994816, 0.4, 0.3984375, 0.39947780678851175, 0.39790575916230364, 0.3963254593175853, 0.39473684210526316, 0.39313984168865435, 0.3915343915343915, 0.3925729442970822, 0.39361702127659576, 0.39466666666666667, 0.39572192513368987, 0.3941018766756032, 0.3951612903225806, 0.3935309973045822, 0.3945945945945946, 0.3956639566395664, 0.3967391304347826, 0.39509536784741145, 0.39617486338797814, 0.39452054794520547, 0.3956043956043956, 0.3939393939393939, 0.39502762430939226, 0.39335180055401664, 0.39166666666666666, 0.38997214484679665, 0.39106145251396646, 0.39215686274509803, 0.39325842696629215, 0.39436619718309857, 0.3954802259887006, 0.3937677053824363, 0.39488636363636365, 0.396011396011396, 0.3942857142857143, 0.39255014326647564, 0.3936781609195402, 0.39481268011527376, 0.3959537572254335, 0.39710144927536234, 0.39825581395348836, 0.3965014577259475, 0.39766081871345027, 0.39589442815249265, 0.3941176470588235, 0.3952802359882006, 0.39349112426035504, 0.3916913946587537, 0.39285714285714285, 0.39104477611940297, 0.38922155688622756, 0.39039039039039036, 0.39156626506024095, 0.38972809667673713, 0.3878787878787879, 0.3890577507598784, 0.3871951219512195, 0.3853211009174312, 0.38650306748466257, 0.38769230769230767, 0.3888888888888889, 0.38699690402476783, 0.38819875776397517, 0.3894080996884735, 0.3875, 0.3887147335423197, 0.389937106918239, 0.3911671924290221, 0.38924050632911394, 0.3904761904761905, 0.39171974522292996, 0.38977635782747605, 0.38782051282051283, 0.3858520900321543, 0.3870967741935484, 0.3883495145631068, 0.38961038961038963, 0.38762214983713356, 0.38562091503267976, 0.3836065573770492, 0.3815789473684211, 0.38283828382838286, 0.38079470198675497, 0.3787375415282392, 0.37666666666666665, 0.3745819397993311, 0.3724832214765101, 0.37037037037037035, 0.36824324324324326, 0.3694915254237288, 0.3673469387755102, 0.36860068259385664, 0.3664383561643836, 0.3642611683848797, 0.36551724137931035, 0.36678200692041524, 0.3680555555555556, 0.3693379790940767, 0.36713286713286714, 0.3684210526315789, 0.36619718309859156, 0.36395759717314485, 0.36524822695035464, 0.36298932384341637, 0.3607142857142857, 0.35842293906810035, 0.3597122302158273, 0.3574007220216607, 0.35507246376811596, 0.3563636363636364, 0.35766423357664234, 0.3553113553113553, 0.35294117647058826, 0.3505535055350554, 0.35185185185185186, 0.35315985130111527, 0.35447761194029853, 0.35580524344569286, 0.35714285714285715, 0.3584905660377358, 0.35984848484848486, 0.3574144486692015, 0.35877862595419846, 0.3563218390804598, 0.35384615384615387, 0.35135135135135137, 0.35271317829457366, 0.3540856031128405, 0.35546875, 0.3568627450980392, 0.3543307086614173, 0.3557312252964427, 0.35714285714285715, 0.35856573705179284, 0.36, 0.357429718875502, 0.3548387096774194, 0.3522267206477733, 0.35365853658536583, 0.3510204081632653, 0.3483606557377049, 0.345679012345679, 0.34710743801652894, 0.34439834024896265, 0.3458333333333333, 0.3472803347280335, 0.3487394957983193, 0.3459915611814346, 0.3474576271186441, 0.34893617021276596, 0.3504273504273504, 0.34763948497854075, 0.34913793103448276, 0.35064935064935066, 0.3521739130434783, 0.3537117903930131, 0.3508771929824561, 0.3524229074889868, 0.35398230088495575, 0.3511111111111111, 0.35267857142857145, 0.34977578475336324, 0.35135135135135137, 0.35294117647058826, 0.35, 0.3470319634703196, 0.3486238532110092, 0.3456221198156682, 0.3425925925925926, 0.34418604651162793, 0.34579439252336447, 0.3427230046948357, 0.3443396226415094, 0.3412322274881517, 0.34285714285714286, 0.3397129186602871, 0.34134615384615385, 0.33816425120772947, 0.33495145631067963, 0.33658536585365856, 0.3333333333333333, 0.33497536945812806, 0.3316831683168317, 0.3333333333333333, 0.335, 0.33668341708542715, 0.3333333333333333, 0.3350253807106599, 0.33163265306122447, 0.3282051282051282, 0.3247422680412371, 0.32124352331606215, 0.3229166666666667, 0.3193717277486911, 0.32105263157894737, 0.31746031746031744, 0.31382978723404253, 0.3155080213903743, 0.3172043010752688, 0.31351351351351353, 0.31521739130434784, 0.31693989071038253, 0.3131868131868132, 0.30939226519337015, 0.3055555555555556, 0.3016759776536313, 0.30337078651685395, 0.3050847457627119, 0.30113636363636365, 0.3028571428571429, 0.3045977011494253, 0.3063583815028902, 0.3081395348837209, 0.30994152046783624, 0.31176470588235294, 0.3076923076923077, 0.30357142857142855, 0.30538922155688625, 0.3072289156626506, 0.30303030303030304, 0.29878048780487804, 0.3006134969325153, 0.30246913580246915, 0.2981366459627329, 0.29375, 0.2893081761006289, 0.2848101265822785, 0.2802547770700637, 0.27564102564102566, 0.27741935483870966, 0.2727272727272727, 0.2679738562091503, 0.26973684210526316, 0.26490066225165565, 0.26666666666666666, 0.26174496644295303, 0.25675675675675674, 0.25170068027210885, 0.2465753424657534, 0.2413793103448276, 0.2361111111111111, 0.23776223776223776, 0.23943661971830985, 0.23404255319148937, 0.22857142857142856, 0.22302158273381295, 0.21739130434782608, 0.2116788321167883, 0.20588235294117646, 0.2, 0.19402985074626866, 0.19548872180451127, 0.19696969696969696, 0.1984732824427481, 0.2, 0.1937984496124031, 0.1953125, 0.1968503937007874, 0.1984126984126984, 0.192, 0.1935483870967742, 0.1951219512195122, 0.19672131147540983, 0.19834710743801653, 0.19166666666666668, 0.19327731092436976, 0.19491525423728814, 0.19658119658119658, 0.1896551724137931, 0.1826086956521739, 0.17543859649122806, 0.168141592920354, 0.16071428571428573, 0.16216216216216217, 0.16363636363636364, 0.1651376146788991, 0.1574074074074074, 0.14953271028037382, 0.1509433962264151, 0.1523809523809524, 0.15384615384615385, 0.14563106796116504, 0.13725490196078433, 0.13861386138613863, 0.13, 0.12121212121212122, 0.12244897959183673, 0.12371134020618557, 0.125, 0.12631578947368421, 0.11702127659574468, 0.11827956989247312, 0.10869565217391304, 0.10989010989010989, 0.1111111111111111, 0.11235955056179775, 0.10227272727272728, 0.10344827586206896, 0.10465116279069768, 0.10588235294117647, 0.10714285714285714, 0.0963855421686747, 0.08536585365853659, 0.07407407407407407, 0.075, 0.0759493670886076, 0.0641025641025641, 0.05194805194805195, 0.05263157894736842, 0.04, 0.02702702702702703, 0.0273972602739726, 0.027777777777777776, 0.028169014084507043, 0.02857142857142857, 0.028985507246376812, 0.014705882352941176, 0.014925373134328358, 0.015151515151515152, 0.015384615384615385, 0.015625, 0.015873015873015872, 0.016129032258064516, 0.01639344262295082, 0.016666666666666666, 0.01694915254237288, 0.017241379310344827, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 1.0], "recall": [1.0, 0.999, 0.999, 0.999, 0.999, 0.999, 0.999, 0.998, 0.998, 0.997, 0.997, 0.997, 0.997, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.995, 0.994, 0.993, 0.992, 0.992, 0.992, 0.991, 0.99, 0.989, 0.989, 0.988, 0.988, 0.988, 0.987, 0.986, 0.985, 0.985, 0.985, 0.985, 0.985, 0.985, 0.984, 0.984, 0.983, 0.983, 0.983, 0.982, 0.981, 0.981, 0.981, 0.98, 0.98, 0.98, 0.98, 0.979, 0.978, 0.977, 0.977, 0.976, 0.976, 0.975, 0.974, 0.974, 0.973, 0.972, 0.971, 0.971, 0.971, 0.971, 0.971, 0.971, 0.971, 0.97, 0.969, 0.969, 0.969, 0.968, 0.968, 0.968, 0.968, 0.967, 0.966, 0.965, 0.965, 0.964, 0.964, 0.964, 0.963, 0.963, 0.962, 0.962, 0.961, 0.96, 0.959, 0.958, 0.957, 0.957, 0.956, 0.955, 0.954, 0.953, 0.952, 0.952, 0.952, 0.951, 0.95, 0.949, 0.948, 0.947, 0.946, 0.945, 0.944, 0.944, 0.943, 0.942, 0.941, 0.94, 0.939, 0.938, 0.937, 0.936, 0.935, 0.935, 0.934, 0.933, 0.933, 0.932, 0.932, 0.931, 0.93, 0.929, 0.928, 0.927, 0.926, 0.925, 0.925, 0.925, 0.925, 0.924, 0.924, 0.924, 0.923, 0.922, 0.922, 0.921, 0.92, 0.92, 0.92, 0.92, 0.919, 0.918, 0.918, 0.918, 0.918, 0.917, 0.917, 0.917, 0.917, 0.917, 0.916, 0.915, 0.914, 0.914, 0.913, 0.912, 0.911, 0.911, 0.91, 0.909, 0.908, 0.908, 0.907, 0.906, 0.906, 0.906, 0.905, 0.904, 0.904, 0.903, 0.903, 0.902, 0.902, 0.901, 0.901, 0.9, 0.899, 0.899, 0.898, 0.898, 0.898, 0.897, 0.896, 0.896, 0.895, 0.895, 0.895, 0.895, 0.894, 0.894, 0.894, 0.893, 0.893, 0.892, 0.892, 0.891, 0.891, 0.891, 0.891, 0.891, 0.89, 0.89, 0.889, 0.889, 0.888, 0.887, 0.887, 0.886, 0.885, 0.885, 0.884, 0.884, 0.884, 0.884, 0.884, 0.883, 0.882, 0.881, 0.88, 0.879, 0.878, 0.877, 0.876, 0.875, 0.875, 0.874, 0.873, 0.873, 0.873, 0.872, 0.871, 0.871, 0.871, 0.87, 0.87, 0.869, 0.869, 0.868, 0.868, 0.867, 0.867, 0.867, 0.866, 0.866, 0.866, 0.865, 0.865, 0.864, 0.864, 0.863, 0.863, 0.862, 0.862, 0.862, 0.861, 0.861, 0.86, 0.859, 0.858, 0.857, 0.857, 0.857, 0.857, 0.856, 0.855, 0.854, 0.853, 0.852, 0.851, 0.85, 0.85, 0.849, 0.848, 0.847, 0.846, 0.845, 0.844, 0.843, 0.842, 0.841, 0.841, 0.84, 0.839, 0.839, 0.838, 0.837, 0.837, 0.836, 0.835, 0.834, 0.833, 0.832, 0.832, 0.831, 0.831, 0.831, 0.83, 0.829, 0.828, 0.827, 0.826, 0.826, 0.825, 0.825, 0.824, 0.823, 0.822, 0.822, 0.821, 0.82, 0.819, 0.818, 0.817, 0.816, 0.815, 0.814, 0.813, 0.812, 0.811, 0.81, 0.809, 0.808, 0.807, 0.807, 0.807, 0.806, 0.805, 0.804, 0.803, 0.803, 0.802, 0.801, 0.8, 0.799, 0.799, 0.798, 0.797, 0.796, 0.795, 0.794, 0.793, 0.792, 0.792, 0.791, 0.791, 0.79, 0.789, 0.788, 0.787, 0.787, 0.786, 0.785, 0.785, 0.784, 0.782, 0.781, 0.78, 0.779, 0.779, 0.778, 0.777, 0.776, 0.775, 0.775, 0.774, 0.773, 0.773, 0.772, 0.771, 0.77, 0.77, 0.769, 0.768, 0.768, 0.767, 0.766, 0.765, 0.764, 0.763, 0.762, 0.761, 0.76, 0.76, 0.759, 0.758, 0.757, 0.756, 0.755, 0.754, 0.753, 0.752, 0.752, 0.751, 0.75, 0.749, 0.748, 0.747, 0.747, 0.746, 0.745, 0.745, 0.745, 0.744, 0.744, 0.744, 0.744, 0.743, 0.743, 0.742, 0.742, 0.741, 0.74, 0.74, 0.739, 0.739, 0.738, 0.737, 0.736, 0.735, 0.734, 0.733, 0.732, 0.732, 0.732, 0.731, 0.73, 0.73, 0.729, 0.729, 0.729, 0.729, 0.729, 0.729, 0.729, 0.728, 0.727, 0.726, 0.725, 0.724, 0.723, 0.723, 0.722, 0.721, 0.72, 0.719, 0.719, 0.719, 0.718, 0.718, 0.717, 0.717, 0.716, 0.715, 0.715, 0.715, 0.714, 0.713, 0.712, 0.712, 0.711, 0.711, 0.71, 0.709, 0.708, 0.707, 0.706, 0.705, 0.705, 0.704, 0.704, 0.704, 0.703, 0.703, 0.703, 0.702, 0.702, 0.701, 0.701, 0.7, 0.699, 0.698, 0.697, 0.697, 0.697, 0.696, 0.696, 0.696, 0.696, 0.696, 0.695, 0.695, 0.695, 0.694, 0.693, 0.693, 0.693, 0.693, 0.692, 0.691, 0.691, 0.69, 0.689, 0.688, 0.687, 0.687, 0.686, 0.685, 0.684, 0.684, 0.683, 0.682, 0.682, 0.681, 0.68, 0.679, 0.678, 0.678, 0.678, 0.678, 0.677, 0.676, 0.675, 0.675, 0.674, 0.674, 0.673, 0.672, 0.671, 0.67, 0.67, 0.67, 0.669, 0.668, 0.668, 0.667, 0.666, 0.665, 0.664, 0.664, 0.664, 0.663, 0.662, 0.662, 0.661, 0.66, 0.66, 0.659, 0.659, 0.659, 0.659, 0.658, 0.658, 0.657, 0.657, 0.657, 0.656, 0.655, 0.655, 0.654, 0.654, 0.654, 0.654, 0.653, 0.652, 0.652, 0.651, 0.65, 0.65, 0.649, 0.649, 0.648, 0.648, 0.648, 0.648, 0.647, 0.646, 0.646, 0.645, 0.645, 0.645, 0.644, 0.643, 0.642, 0.642, 0.641, 0.641, 0.64, 0.639, 0.639, 0.638, 0.637, 0.637, 0.636, 0.635, 0.634, 0.634, 0.633, 0.632, 0.632, 0.631, 0.63, 0.629, 0.629, 0.628, 0.628, 0.628, 0.627, 0.627, 0.626, 0.626, 0.626, 0.626, 0.626, 0.625, 0.624, 0.624, 0.624, 0.624, 0.623, 0.623, 0.623, 0.622, 0.621, 0.62, 0.619, 0.619, 0.619, 0.618, 0.617, 0.616, 0.615, 0.614, 0.614, 0.613, 0.613, 0.613, 0.613, 0.612, 0.612, 0.612, 0.612, 0.611, 0.61, 0.609, 0.609, 0.608, 0.608, 0.607, 0.606, 0.606, 0.606, 0.605, 0.605, 0.605, 0.604, 0.604, 0.603, 0.602, 0.602, 0.601, 0.601, 0.6, 0.6, 0.599, 0.599, 0.598, 0.598, 0.597, 0.597, 0.596, 0.595, 0.595, 0.594, 0.594, 0.594, 0.593, 0.592, 0.591, 0.59, 0.589, 0.588, 0.587, 0.587, 0.587, 0.586, 0.586, 0.585, 0.584, 0.584, 0.584, 0.584, 0.583, 0.582, 0.581, 0.58, 0.579, 0.579, 0.578, 0.578, 0.578, 0.577, 0.576, 0.575, 0.575, 0.575, 0.574, 0.574, 0.573, 0.573, 0.572, 0.571, 0.571, 0.571, 0.57, 0.57, 0.57, 0.569, 0.569, 0.569, 0.569, 0.569, 0.568, 0.568, 0.567, 0.567, 0.566, 0.566, 0.565, 0.564, 0.564, 0.563, 0.563, 0.562, 0.561, 0.56, 0.559, 0.558, 0.558, 0.558, 0.558, 0.558, 0.557, 0.557, 0.556, 0.556, 0.555, 0.554, 0.554, 0.554, 0.553, 0.552, 0.552, 0.551, 0.551, 0.55, 0.549, 0.549, 0.549, 0.549, 0.548, 0.548, 0.547, 0.546, 0.545, 0.545, 0.544, 0.544, 0.543, 0.543, 0.543, 0.543, 0.542, 0.541, 0.54, 0.539, 0.538, 0.538, 0.538, 0.538, 0.537, 0.537, 0.536, 0.536, 0.535, 0.535, 0.534, 0.534, 0.533, 0.533, 0.532, 0.532, 0.532, 0.531, 0.531, 0.531, 0.53, 0.529, 0.528, 0.528, 0.527, 0.526, 0.525, 0.525, 0.525, 0.524, 0.524, 0.524, 0.524, 0.524, 0.523, 0.522, 0.522, 0.522, 0.521, 0.52, 0.52, 0.52, 0.52, 0.52, 0.52, 0.519, 0.518, 0.517, 0.517, 0.516, 0.516, 0.516, 0.515, 0.514, 0.513, 0.513, 0.512, 0.511, 0.511, 0.511, 0.511, 0.511, 0.511, 0.51, 0.51, 0.509, 0.509, 0.508, 0.507, 0.506, 0.506, 0.505, 0.504, 0.504, 0.504, 0.503, 0.502, 0.501, 0.5, 0.5, 0.5, 0.5, 0.499, 0.499, 0.499, 0.498, 0.498, 0.498, 0.498, 0.498, 0.497, 0.497, 0.496, 0.495, 0.494, 0.494, 0.494, 0.494, 0.494, 0.493, 0.493, 0.492, 0.492, 0.492, 0.491, 0.491, 0.49, 0.489, 0.489, 0.488, 0.488, 0.487, 0.486, 0.485, 0.484, 0.483, 0.483, 0.483, 0.483, 0.483, 0.483, 0.483, 0.483, 0.483, 0.482, 0.481, 0.48, 0.479, 0.478, 0.478, 0.477, 0.477, 0.477, 0.476, 0.476, 0.476, 0.475, 0.475, 0.474, 0.474, 0.474, 0.473, 0.473, 0.473, 0.473, 0.473, 0.473, 0.473, 0.473, 0.472, 0.472, 0.471, 0.471, 0.471, 0.47, 0.47, 0.469, 0.468, 0.468, 0.468, 0.467, 0.466, 0.466, 0.465, 0.465, 0.465, 0.465, 0.464, 0.463, 0.462, 0.461, 0.461, 0.461, 0.461, 0.461, 0.461, 0.46, 0.459, 0.458, 0.457, 0.457, 0.457, 0.457, 0.457, 0.456, 0.455, 0.454, 0.454, 0.454, 0.454, 0.453, 0.453, 0.453, 0.452, 0.451, 0.451, 0.451, 0.45, 0.449, 0.449, 0.449, 0.449, 0.449, 0.448, 0.447, 0.447, 0.447, 0.447, 0.446, 0.446, 0.446, 0.446, 0.446, 0.446, 0.445, 0.445, 0.444, 0.443, 0.443, 0.442, 0.442, 0.441, 0.441, 0.44, 0.44, 0.439, 0.438, 0.438, 0.437, 0.437, 0.436, 0.435, 0.434, 0.434, 0.433, 0.433, 0.433, 0.432, 0.431, 0.431, 0.431, 0.431, 0.43, 0.429, 0.428, 0.427, 0.427, 0.427, 0.427, 0.426, 0.425, 0.424, 0.423, 0.423, 0.422, 0.421, 0.42, 0.42, 0.42, 0.419, 0.419, 0.418, 0.418, 0.417, 0.416, 0.416, 0.416, 0.415, 0.415, 0.415, 0.415, 0.415, 0.414, 0.414, 0.413, 0.413, 0.413, 0.413, 0.412, 0.411, 0.41, 0.41, 0.409, 0.409, 0.408, 0.407, 0.407, 0.406, 0.405, 0.405, 0.405, 0.405, 0.404, 0.404, 0.403, 0.402, 0.401, 0.401, 0.4, 0.399, 0.398, 0.397, 0.397, 0.396, 0.396, 0.395, 0.395, 0.395, 0.394, 0.393, 0.392, 0.391, 0.39, 0.389, 0.389, 0.389, 0.388, 0.387, 0.387, 0.386, 0.385, 0.385, 0.384, 0.384, 0.383, 0.382, 0.382, 0.381, 0.381, 0.38, 0.379, 0.378, 0.377, 0.376, 0.376, 0.375, 0.374, 0.373, 0.372, 0.372, 0.372, 0.371, 0.371, 0.37, 0.369, 0.369, 0.369, 0.369, 0.368, 0.367, 0.367, 0.367, 0.367, 0.367, 0.366, 0.365, 0.364, 0.364, 0.364, 0.363, 0.362, 0.361, 0.36, 0.359, 0.358, 0.357, 0.357, 0.356, 0.356, 0.355, 0.354, 0.353, 0.353, 0.352, 0.352, 0.352, 0.351, 0.35, 0.35, 0.35, 0.35, 0.349, 0.349, 0.348, 0.347, 0.347, 0.347, 0.346, 0.346, 0.346, 0.346, 0.346, 0.346, 0.345, 0.344, 0.344, 0.343, 0.342, 0.341, 0.341, 0.34, 0.34, 0.339, 0.339, 0.338, 0.337, 0.337, 0.336, 0.336, 0.336, 0.336, 0.336, 0.336, 0.336, 0.336, 0.335, 0.334, 0.334, 0.333, 0.332, 0.331, 0.331, 0.33, 0.33, 0.33, 0.329, 0.329, 0.329, 0.328, 0.327, 0.327, 0.327, 0.326, 0.325, 0.324, 0.323, 0.322, 0.322, 0.321, 0.321, 0.32, 0.319, 0.319, 0.318, 0.317, 0.316, 0.316, 0.316, 0.315, 0.315, 0.315, 0.315, 0.314, 0.313, 0.312, 0.312, 0.311, 0.311, 0.311, 0.31, 0.31, 0.31, 0.31, 0.31, 0.31, 0.309, 0.308, 0.307, 0.306, 0.305, 0.305, 0.304, 0.304, 0.303, 0.302, 0.301, 0.301, 0.3, 0.299, 0.299, 0.299, 0.299, 0.298, 0.298, 0.297, 0.297, 0.297, 0.297, 0.296, 0.295, 0.294, 0.293, 0.292, 0.291, 0.291, 0.29, 0.289, 0.289, 0.288, 0.288, 0.288, 0.287, 0.287, 0.286, 0.286, 0.285, 0.285, 0.284, 0.283, 0.282, 0.281, 0.281, 0.281, 0.28, 0.28, 0.279, 0.279, 0.279, 0.279, 0.279, 0.279, 0.278, 0.278, 0.278, 0.278, 0.278, 0.277, 0.276, 0.275, 0.275, 0.274, 0.273, 0.272, 0.272, 0.271, 0.271, 0.27, 0.27, 0.269, 0.269, 0.268, 0.267, 0.267, 0.266, 0.265, 0.264, 0.263, 0.263, 0.263, 0.263, 0.263, 0.262, 0.261, 0.26, 0.259, 0.259, 0.259, 0.258, 0.257, 0.257, 0.257, 0.256, 0.255, 0.255, 0.255, 0.255, 0.254, 0.254, 0.254, 0.254, 0.253, 0.253, 0.253, 0.253, 0.253, 0.252, 0.251, 0.25, 0.25, 0.25, 0.25, 0.249, 0.249, 0.248, 0.248, 0.247, 0.246, 0.245, 0.245, 0.244, 0.243, 0.242, 0.242, 0.242, 0.241, 0.24, 0.239, 0.239, 0.238, 0.237, 0.236, 0.235, 0.235, 0.234, 0.234, 0.234, 0.233, 0.232, 0.232, 0.231, 0.23, 0.23, 0.23, 0.229, 0.228, 0.227, 0.227, 0.227, 0.226, 0.225, 0.224, 0.224, 0.223, 0.222, 0.221, 0.221, 0.22, 0.22, 0.22, 0.219, 0.219, 0.218, 0.217, 0.217, 0.217, 0.217, 0.217, 0.217, 0.217, 0.217, 0.217, 0.217, 0.216, 0.215, 0.215, 0.215, 0.215, 0.214, 0.214, 0.213, 0.213, 0.213, 0.213, 0.213, 0.213, 0.212, 0.212, 0.211, 0.211, 0.211, 0.211, 0.211, 0.211, 0.211, 0.21, 0.21, 0.209, 0.208, 0.208, 0.207, 0.207, 0.207, 0.207, 0.207, 0.206, 0.206, 0.206, 0.206, 0.206, 0.206, 0.206, 0.206, 0.206, 0.206, 0.206, 0.205, 0.205, 0.205, 0.205, 0.205, 0.205, 0.204, 0.204, 0.204, 0.204, 0.203, 0.202, 0.202, 0.201, 0.201, 0.201, 0.201, 0.2, 0.199, 0.198, 0.197, 0.197, 0.197, 0.197, 0.197, 0.196, 0.195, 0.195, 0.195, 0.195, 0.195, 0.194, 0.193, 0.192, 0.191, 0.191, 0.191, 0.19, 0.19, 0.189, 0.189, 0.188, 0.188, 0.188, 0.188, 0.188, 0.188, 0.188, 0.187, 0.186, 0.186, 0.186, 0.185, 0.184, 0.184, 0.184, 0.184, 0.183, 0.183, 0.183, 0.183, 0.182, 0.181, 0.181, 0.181, 0.181, 0.181, 0.18, 0.179, 0.179, 0.179, 0.179, 0.178, 0.178, 0.177, 0.176, 0.176, 0.176, 0.176, 0.175, 0.175, 0.174, 0.174, 0.173, 0.173, 0.172, 0.172, 0.171, 0.171, 0.17, 0.17, 0.17, 0.17, 0.169, 0.168, 0.168, 0.168, 0.167, 0.166, 0.166, 0.166, 0.166, 0.166, 0.165, 0.165, 0.165, 0.164, 0.164, 0.164, 0.163, 0.162, 0.162, 0.161, 0.161, 0.161, 0.161, 0.16, 0.159, 0.158, 0.158, 0.157, 0.156, 0.155, 0.155, 0.155, 0.154, 0.154, 0.154, 0.154, 0.153, 0.153, 0.152, 0.151, 0.15, 0.149, 0.148, 0.148, 0.148, 0.148, 0.148, 0.147, 0.147, 0.146, 0.146, 0.146, 0.146, 0.145, 0.145, 0.144, 0.144, 0.143, 0.143, 0.142, 0.141, 0.14, 0.14, 0.14, 0.14, 0.14, 0.14, 0.139, 0.139, 0.139, 0.138, 0.137, 0.137, 0.137, 0.137, 0.137, 0.137, 0.136, 0.136, 0.135, 0.134, 0.134, 0.133, 0.132, 0.132, 0.131, 0.13, 0.13, 0.13, 0.129, 0.128, 0.128, 0.127, 0.126, 0.126, 0.126, 0.126, 0.125, 0.125, 0.125, 0.124, 0.124, 0.124, 0.124, 0.123, 0.123, 0.123, 0.122, 0.121, 0.12, 0.12, 0.12, 0.12, 0.119, 0.118, 0.117, 0.116, 0.116, 0.115, 0.114, 0.113, 0.112, 0.111, 0.11, 0.109, 0.109, 0.108, 0.108, 0.107, 0.106, 0.106, 0.106, 0.106, 0.106, 0.105, 0.105, 0.104, 0.103, 0.103, 0.102, 0.101, 0.1, 0.1, 0.099, 0.098, 0.098, 0.098, 0.097, 0.096, 0.095, 0.095, 0.095, 0.095, 0.095, 0.095, 0.095, 0.095, 0.094, 0.094, 0.093, 0.092, 0.091, 0.091, 0.091, 0.091, 0.091, 0.09, 0.09, 0.09, 0.09, 0.09, 0.089, 0.088, 0.087, 0.087, 0.086, 0.085, 0.084, 0.084, 0.083, 0.083, 0.083, 0.083, 0.082, 0.082, 0.082, 0.082, 0.081, 0.081, 0.081, 0.081, 0.081, 0.08, 0.08, 0.08, 0.079, 0.079, 0.078, 0.078, 0.078, 0.077, 0.076, 0.076, 0.075, 0.074, 0.074, 0.074, 0.073, 0.073, 0.072, 0.072, 0.071, 0.071, 0.07, 0.069, 0.069, 0.068, 0.068, 0.067, 0.067, 0.067, 0.067, 0.066, 0.066, 0.065, 0.064, 0.063, 0.062, 0.062, 0.061, 0.061, 0.06, 0.059, 0.059, 0.059, 0.058, 0.058, 0.058, 0.057, 0.056, 0.055, 0.054, 0.054, 0.054, 0.053, 0.053, 0.053, 0.053, 0.053, 0.053, 0.053, 0.052, 0.051, 0.051, 0.051, 0.05, 0.049, 0.049, 0.049, 0.048, 0.047, 0.046, 0.045, 0.044, 0.043, 0.043, 0.042, 0.041, 0.041, 0.04, 0.04, 0.039, 0.038, 0.037, 0.036, 0.035, 0.034, 0.034, 0.034, 0.033, 0.032, 0.031, 0.03, 0.029, 0.028, 0.027, 0.026, 0.026, 0.026, 0.026, 0.026, 0.025, 0.025, 0.025, 0.025, 0.024, 0.024, 0.024, 0.024, 0.024, 0.023, 0.023, 0.023, 0.023, 0.022, 0.021, 0.02, 0.019, 0.018, 0.018, 0.018, 0.018, 0.017, 0.016, 0.016, 0.016, 0.016, 0.015, 0.014, 0.014, 0.013, 0.012, 0.012, 0.012, 0.012, 0.012, 0.011, 0.011, 0.01, 0.01, 0.01, 0.01, 0.009, 0.009, 0.009, 0.009, 0.009, 0.008, 0.007, 0.006, 0.006, 0.006, 0.005, 0.004, 0.004, 0.003, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "thresholds": [-0.3558517098426819, -0.3539257347583771, -0.3535648286342621, -0.35326775908470154, -0.3531286418437958, -0.35279837250709534, -0.3522723913192749, -0.35202810168266296, -0.35177403688430786, -0.35110291838645935, -0.3508037030696869, -0.35072627663612366, -0.3505859076976776, -0.3503182530403137, -0.350215882062912, -0.3495941460132599, -0.34956374764442444, -0.34934648871421814, -0.3492693603038788, -0.3490382432937622, -0.348957896232605, -0.34894898533821106, -0.3489081859588623, -0.34878620505332947, -0.3486226499080658, -0.3483031094074249, -0.3480469584465027, -0.34793445467948914, -0.3474465608596802, -0.3469286561012268, -0.3469161093235016, -0.346836119890213, -0.3464927077293396, -0.34640583395957947, -0.34626081585884094, -0.34625983238220215, -0.34595638513565063, -0.3455227017402649, -0.3451595902442932, -0.34491217136383057, -0.34485718607902527, -0.3447059392929077, -0.3443674147129059, -0.3441708981990814, -0.3441300690174103, -0.34405985474586487, -0.34400439262390137, -0.34399116039276123, -0.3437367379665375, -0.3434874713420868, -0.34345632791519165, -0.3432922065258026, -0.3432750403881073, -0.34315142035484314, -0.34314554929733276, -0.3431380093097687, -0.3428334891796112, -0.3428257703781128, -0.34281760454177856, -0.3425491750240326, -0.34253135323524475, -0.3425012230873108, -0.3423926532268524, -0.34225717186927795, -0.34223589301109314, -0.34221506118774414, -0.3421025276184082, -0.3417976498603821, -0.34166762232780457, -0.34154948592185974, -0.3414973318576813, -0.34144115447998047, -0.34142690896987915, -0.3412054181098938, -0.3411204218864441, -0.3410055935382843, -0.3409622013568878, -0.34090158343315125, -0.34081536531448364, -0.34078535437583923, -0.34076347947120667, -0.340705007314682, -0.3406493067741394, -0.3405610918998718, -0.3404477834701538, -0.34036290645599365, -0.3401418924331665, -0.3400963246822357, -0.3400213420391083, -0.33997058868408203, -0.3399563729763031, -0.3396891951560974, -0.33952629566192627, -0.33945921063423157, -0.3394056558609009, -0.33932504057884216, -0.33924219012260437, -0.3392104208469391, -0.339169979095459, -0.3389286398887634, -0.33889785408973694, -0.3387470543384552, -0.33861321210861206, -0.3384261131286621, -0.3384159207344055, -0.33840441703796387, -0.33837777376174927, -0.33837297558784485, -0.33833304047584534, -0.33795028924942017, -0.33791542053222656, -0.33788761496543884, -0.33786478638648987, -0.3376947045326233, -0.33756837248802185, -0.33750221133232117, -0.33743056654930115, -0.3373378813266754, -0.33731240034103394, -0.3372317850589752, -0.3372134864330292, -0.33718904852867126, -0.33713459968566895, -0.3371323049068451, -0.33702966570854187, -0.3370067775249481, -0.3369280695915222, -0.3368509113788605, -0.3368203341960907, -0.3367595076560974, -0.3367358148097992, -0.33672335743904114, -0.3367229104042053, -0.33625397086143494, -0.33615443110466003, -0.3360646367073059, -0.33603474497795105, -0.33593863248825073, -0.3358680307865143, -0.33581313490867615, -0.3357231616973877, -0.33570384979248047, -0.33565977215766907, -0.33550313115119934, -0.3355023264884949, -0.3354771137237549, -0.33532649278640747, -0.3352968990802765, -0.3352622985839844, -0.33524689078330994, -0.3352244198322296, -0.33515694737434387, -0.3351077735424042, -0.335029661655426, -0.335004985332489, -0.3349204659461975, -0.3346451222896576, -0.334566593170166, -0.3345404267311096, -0.3345225751399994, -0.33445289731025696, -0.33441561460494995, -0.3343799114227295, -0.3343600630760193, -0.3343127965927124, -0.3342944085597992, -0.3342762589454651, -0.33424291014671326, -0.3341735899448395, -0.33413854241371155, -0.3341234028339386, -0.33405202627182007, -0.33404308557510376, -0.3340248167514801, -0.3340037167072296, -0.33398160338401794, -0.33398064970970154, -0.33397558331489563, -0.3338986933231354, -0.33389195799827576, -0.33380064368247986, -0.33378663659095764, -0.3337806761264801, -0.33371683955192566, -0.3336680829524994, -0.3336195647716522, -0.3335973918437958, -0.3335549533367157, -0.33345264196395874, -0.3334164619445801, -0.33335191011428833, -0.33334559202194214, -0.33326515555381775, -0.33325907588005066, -0.33306315541267395, -0.3330358564853668, -0.33295488357543945, -0.33294710516929626, -0.3328883945941925, -0.3328879475593567, -0.33285170793533325, -0.3327251672744751, -0.33264419436454773, -0.33262506127357483, -0.3325832784175873, -0.33257126808166504, -0.33254364132881165, -0.3324534595012665, -0.33238962292671204, -0.332217812538147, -0.3322034180164337, -0.33212319016456604, -0.33207470178604126, -0.3320273458957672, -0.33198681473731995, -0.3319680988788605, -0.3319011926651001, -0.3318288326263428, -0.33180779218673706, -0.33180001378059387, -0.3317689299583435, -0.33171212673187256, -0.33162176609039307, -0.3316202759742737, -0.331612765789032, -0.3315264582633972, -0.3315207362174988, -0.3315197825431824, -0.3314875066280365, -0.3313576579093933, -0.3313339650630951, -0.33129239082336426, -0.3312661647796631, -0.3312297761440277, -0.33122745156288147, -0.33122071623802185, -0.3311499357223511, -0.33105894923210144, -0.33100858330726624, -0.3309803605079651, -0.3309742212295532, -0.3309619128704071, -0.33094802498817444, -0.33093172311782837, -0.33086660504341125, -0.3308230936527252, -0.3308139145374298, -0.33080723881721497, -0.3307661712169647, -0.33075278997421265, -0.3307335674762726, -0.33071455359458923, -0.330705463886261, -0.3306843042373657, -0.33067721128463745, -0.3306666612625122, -0.3306397497653961, -0.3306324779987335, -0.33052462339401245, -0.33047860860824585, -0.330471009016037, -0.3304608464241028, -0.3304211497306824, -0.33039042353630066, -0.3303718566894531, -0.330327570438385, -0.33030611276626587, -0.3302817642688751, -0.33026495575904846, -0.3302351236343384, -0.33019566535949707, -0.33017435669898987, -0.330122172832489, -0.3301098942756653, -0.33009204268455505, -0.3300427198410034, -0.3299667239189148, -0.329909086227417, -0.32990044355392456, -0.3298160135746002, -0.32973167300224304, -0.329658567905426, -0.3296526074409485, -0.32964667677879333, -0.3295828402042389, -0.3295455873012543, -0.32950153946876526, -0.32949674129486084, -0.32942911982536316, -0.3294140100479126, -0.32939496636390686, -0.32938796281814575, -0.32929375767707825, -0.3292892873287201, -0.3292745053768158, -0.32926177978515625, -0.3292604982852936, -0.3292141854763031, -0.32907834649086, -0.32906484603881836, -0.32905036211013794, -0.32903820276260376, -0.32903796434402466, -0.32898661494255066, -0.32888445258140564, -0.3288772702217102, -0.3288753032684326, -0.32883507013320923, -0.32882434129714966, -0.3288193345069885, -0.32880786061286926, -0.32876524329185486, -0.3287633955478668, -0.3287430703639984, -0.3287317454814911, -0.3287203311920166, -0.32871776819229126, -0.3287043869495392, -0.32870355248451233, -0.3286820352077484, -0.3286419212818146, -0.3286145329475403, -0.328605592250824, -0.328552782535553, -0.3284771144390106, -0.328476220369339, -0.32843098044395447, -0.32840079069137573, -0.32838404178619385, -0.3283625841140747, -0.3283573091030121, -0.32833942770957947, -0.3283286392688751, -0.3282579779624939, -0.3282279074192047, -0.3281515836715698, -0.3281351625919342, -0.3281216323375702, -0.32802727818489075, -0.3280102014541626, -0.3280039429664612, -0.3279951810836792, -0.3279317319393158, -0.327898770570755, -0.3278883695602417, -0.3278290033340454, -0.3278055489063263, -0.3277979791164398, -0.32774320244789124, -0.3277133107185364, -0.32765600085258484, -0.32763537764549255, -0.32763347029685974, -0.3276236653327942, -0.3275793790817261, -0.32757365703582764, -0.3275482654571533, -0.327535480260849, -0.32749143242836, -0.32747045159339905, -0.32744914293289185, -0.3274478614330292, -0.32737496495246887, -0.32737091183662415, -0.3273521363735199, -0.32734906673431396, -0.32723668217658997, -0.32722771167755127, -0.3272114098072052, -0.32718539237976074, -0.3271740972995758, -0.32708704471588135, -0.32706543803215027, -0.3270550072193146, -0.3270459771156311, -0.32704073190689087, -0.32700666785240173, -0.32692617177963257, -0.3269013464450836, -0.32688212394714355, -0.3268470764160156, -0.326818585395813, -0.3267367482185364, -0.3267194926738739, -0.32671675086021423, -0.3266969919204712, -0.32664501667022705, -0.3266286253929138, -0.3266148269176483, -0.3265973627567291, -0.3265908360481262, -0.32656431198120117, -0.3265615999698639, -0.32652392983436584, -0.3264514207839966, -0.3264497220516205, -0.32639673352241516, -0.32633963227272034, -0.3263353407382965, -0.3263320028781891, -0.3263174593448639, -0.32630249857902527, -0.3262753188610077, -0.3262462317943573, -0.3261498212814331, -0.326119065284729, -0.32604309916496277, -0.3259504735469818, -0.3259386718273163, -0.32579848170280457, -0.3257891535758972, -0.32569706439971924, -0.3256792426109314, -0.32557642459869385, -0.32556357979774475, -0.32554054260253906, -0.3255205452442169, -0.32549208402633667, -0.3254251182079315, -0.3253645896911621, -0.3252968192100525, -0.32528156042099, -0.3252652883529663, -0.32526257634162903, -0.32523438334465027, -0.3252217173576355, -0.3251992166042328, -0.32516035437583923, -0.32514268159866333, -0.32513105869293213, -0.3251214325428009, -0.32512080669403076, -0.3251161575317383, -0.3250502049922943, -0.3250359892845154, -0.3249956965446472, -0.32497119903564453, -0.32495376467704773, -0.32494330406188965, -0.32492315769195557, -0.3248359262943268, -0.32478830218315125, -0.32477301359176636, -0.32476308941841125, -0.32476091384887695, -0.3247283101081848, -0.32472217082977295, -0.32470372319221497, -0.32469379901885986, -0.3246733546257019, -0.32460328936576843, -0.324583500623703, -0.32457807660102844, -0.324523001909256, -0.3245072066783905, -0.3244806230068207, -0.324445515871048, -0.324418306350708, -0.3243753910064697, -0.3243103325366974, -0.3243063986301422, -0.3242865204811096, -0.32423242926597595, -0.3242315948009491, -0.32417604327201843, -0.32412585616111755, -0.3240850567817688, -0.324034720659256, -0.3240046203136444, -0.3239917457103729, -0.32395899295806885, -0.323917418718338, -0.3238947093486786, -0.3238903284072876, -0.32387596368789673, -0.3238217532634735, -0.32379958033561707, -0.3237587809562683, -0.3237529993057251, -0.32374611496925354, -0.3236461281776428, -0.32360318303108215, -0.32354262471199036, -0.32353296875953674, -0.32352179288864136, -0.3235012888908386, -0.32348546385765076, -0.32348334789276123, -0.32345810532569885, -0.323440283536911, -0.32341262698173523, -0.32341086864471436, -0.32333165407180786, -0.3233282268047333, -0.32329612970352173, -0.323238343000412, -0.3231970965862274, -0.32313254475593567, -0.32311373949050903, -0.3229069113731384, -0.32290568947792053, -0.3228779137134552, -0.3228514492511749, -0.3228510022163391, -0.3227923810482025, -0.32277193665504456, -0.32270511984825134, -0.32268548011779785, -0.3226853609085083, -0.32266920804977417, -0.3226605951786041, -0.32264629006385803, -0.32261955738067627, -0.32252490520477295, -0.322475403547287, -0.32240408658981323, -0.32235175371170044, -0.322330117225647, -0.3223072588443756, -0.32222163677215576, -0.322169691324234, -0.32215431332588196, -0.32212764024734497, -0.3220554292201996, -0.3220517039299011, -0.3220489025115967, -0.3220473825931549, -0.32203832268714905, -0.3220118582248688, -0.32192304730415344, -0.32188892364501953, -0.3218819499015808, -0.32180899381637573, -0.3217929005622864, -0.32175734639167786, -0.3216891586780548, -0.3216858208179474, -0.32154136896133423, -0.32150328159332275, -0.3214915096759796, -0.3214695155620575, -0.3214169144630432, -0.3213140070438385, -0.3210802972316742, -0.32107946276664734, -0.3210536539554596, -0.3210126757621765, -0.32098668813705444, -0.3209817111492157, -0.32094141840934753, -0.3209204375743866, -0.32091012597084045, -0.3209075927734375, -0.32090628147125244, -0.320829302072525, -0.3208240568637848, -0.3208003640174866, -0.3207823634147644, -0.32077255845069885, -0.3207330107688904, -0.32066720724105835, -0.3206632733345032, -0.32059329748153687, -0.32056352496147156, -0.32054269313812256, -0.3204694390296936, -0.32039666175842285, -0.3203467130661011, -0.3203203082084656, -0.3202986419200897, -0.32029610872268677, -0.32028549909591675, -0.32025036215782166, -0.32022473216056824, -0.3200698792934418, -0.3200588524341583, -0.3200511038303375, -0.32003799080848694, -0.3200376629829407, -0.3200280964374542, -0.31999507546424866, -0.3199644982814789, -0.3198440968990326, -0.3198229670524597, -0.3198031187057495, -0.3197936713695526, -0.31977909803390503, -0.3197665214538574, -0.3197413384914398, -0.31973835825920105, -0.3197034001350403, -0.3196597099304199, -0.31964945793151855, -0.31959953904151917, -0.31954336166381836, -0.3195340931415558, -0.31944364309310913, -0.3194093406200409, -0.3193902373313904, -0.31937524676322937, -0.3193030059337616, -0.31923744082450867, -0.31922367215156555, -0.3191514015197754, -0.31910574436187744, -0.31903916597366333, -0.3189915418624878, -0.31895139813423157, -0.31892433762550354, -0.3189200460910797, -0.31889021396636963, -0.3188712000846863, -0.3188641667366028, -0.31880640983581543, -0.31879857182502747, -0.3187960684299469, -0.31873396039009094, -0.31858429312705994, -0.3185587227344513, -0.31847789883613586, -0.31837940216064453, -0.3183787167072296, -0.3183179497718811, -0.3182872235774994, -0.31828543543815613, -0.3182763457298279, -0.31822091341018677, -0.3182128369808197, -0.31821146607398987, -0.3182087242603302, -0.31820181012153625, -0.31817197799682617, -0.3181668221950531, -0.31806695461273193, -0.31805676221847534, -0.31803056597709656, -0.3179803192615509, -0.3179328143596649, -0.3178356885910034, -0.31780898571014404, -0.3178052604198456, -0.31779029965400696, -0.31774893403053284, -0.3176749646663666, -0.3176704943180084, -0.3176429867744446, -0.317618191242218, -0.31756120920181274, -0.31755638122558594, -0.3175012767314911, -0.31741905212402344, -0.3173583447933197, -0.3173453211784363, -0.3173328936100006, -0.3172745406627655, -0.3172551393508911, -0.31708768010139465, -0.3170783519744873, -0.31703123450279236, -0.3169260323047638, -0.3168969452381134, -0.3167904317378998, -0.3167569041252136, -0.31658002734184265, -0.3165447413921356, -0.31654074788093567, -0.3165353238582611, -0.31652596592903137, -0.31644004583358765, -0.31643348932266235, -0.3164088726043701, -0.3163231909275055, -0.3162778615951538, -0.3162640929222107, -0.3162584900856018, -0.31623077392578125, -0.3162303864955902, -0.3161831498146057, -0.3161409795284271, -0.31611254811286926, -0.3160881996154785, -0.3160161077976227, -0.3159806728363037, -0.31585556268692017, -0.3158409297466278, -0.3158248960971832, -0.31576624512672424, -0.3157578706741333, -0.31574007868766785, -0.31564635038375854, -0.3156099021434784, -0.3155677020549774, -0.31554120779037476, -0.315515398979187, -0.31550371646881104, -0.31548139452934265, -0.3154785633087158, -0.3154780864715576, -0.3154694437980652, -0.315451979637146, -0.31539562344551086, -0.315340518951416, -0.31530994176864624, -0.31530189514160156, -0.3153003454208374, -0.31526458263397217, -0.3152526319026947, -0.31523481011390686, -0.31523075699806213, -0.3152164816856384, -0.3151704668998718, -0.3151446282863617, -0.315125435590744, -0.31510820984840393, -0.31508710980415344, -0.3150753974914551, -0.3150423765182495, -0.3150251507759094, -0.3148801624774933, -0.3148435652256012, -0.3147870600223541, -0.31475114822387695, -0.31467071175575256, -0.3146609663963318, -0.3146466016769409, -0.31460967659950256, -0.31460466980934143, -0.3145119547843933, -0.31450581550598145, -0.3144707977771759, -0.3144674599170685, -0.31443893909454346, -0.31443190574645996, -0.31434810161590576, -0.3143443167209625, -0.3143419921398163, -0.31434130668640137, -0.31431642174720764, -0.314312219619751, -0.3142601251602173, -0.3142405152320862, -0.3142370283603668, -0.31423652172088623, -0.31422972679138184, -0.3141789734363556, -0.3141160309314728, -0.3140914738178253, -0.3140828013420105, -0.31407418847084045, -0.3140426576137543, -0.3140231668949127, -0.3139728009700775, -0.31396204233169556, -0.31394457817077637, -0.3139011263847351, -0.3138401508331299, -0.3137472867965698, -0.31371036171913147, -0.3136804401874542, -0.3136647045612335, -0.313644677400589, -0.3136408030986786, -0.3136332929134369, -0.31361865997314453, -0.3135177791118622, -0.313514769077301, -0.3134332299232483, -0.3133992552757263, -0.3133664131164551, -0.31333887577056885, -0.3133160471916199, -0.3132995069026947, -0.31328263878822327, -0.31326356530189514, -0.3132389783859253, -0.31323036551475525, -0.3131698668003082, -0.3131421208381653, -0.3130718767642975, -0.31306925415992737, -0.3130672872066498, -0.31304627656936646, -0.3130425214767456, -0.3130301833152771, -0.31301969289779663, -0.3129918873310089, -0.3129518926143646, -0.3129443824291229, -0.3129430413246155, -0.31294161081314087, -0.3129364550113678, -0.31292569637298584, -0.31289786100387573, -0.3128246068954468, -0.3127753734588623, -0.31277361512184143, -0.31275662779808044, -0.31274330615997314, -0.31274038553237915, -0.31268543004989624, -0.312653124332428, -0.31260740756988525, -0.3125600516796112, -0.31254586577415466, -0.3125267028808594, -0.3124653697013855, -0.31244945526123047, -0.3124452531337738, -0.3124326169490814, -0.3123958110809326, -0.3123798072338104, -0.31233689188957214, -0.31232789158821106, -0.31223535537719727, -0.3122222125530243, -0.31221798062324524, -0.3122146427631378, -0.31220823526382446, -0.31220558285713196, -0.3120853304862976, -0.31207790970802307, -0.31198012828826904, -0.3119751811027527, -0.3119324743747711, -0.311929851770401, -0.3118651211261749, -0.31186458468437195, -0.31169745326042175, -0.31168365478515625, -0.31167522072792053, -0.3116745054721832, -0.311652272939682, -0.3116447925567627, -0.3116120398044586, -0.3116072714328766, -0.31156018376350403, -0.31147411465644836, -0.311441034078598, -0.31143951416015625, -0.3114267885684967, -0.31137609481811523, -0.31136494874954224, -0.31135261058807373, -0.3112936317920685, -0.3111993670463562, -0.3111938238143921, -0.31117990612983704, -0.31114572286605835, -0.31112322211265564, -0.3111076056957245, -0.31110328435897827, -0.3110843598842621, -0.3110714852809906, -0.3110453486442566, -0.3110390305519104, -0.3109600841999054, -0.3109540343284607, -0.3109065890312195, -0.31089451909065247, -0.3108876943588257, -0.3108663558959961, -0.3108621835708618, -0.31084394454956055, -0.3108125925064087, -0.3107609450817108, -0.3107464015483856, -0.31069234013557434, -0.31063738465309143, -0.31063663959503174, -0.3106050193309784, -0.31058502197265625, -0.31057095527648926, -0.3104736804962158, -0.3104674816131592, -0.310461163520813, -0.3104563355445862, -0.31035465002059937, -0.3103334903717041, -0.310304194688797, -0.3103006184101105, -0.31025898456573486, -0.310234010219574, -0.3102051317691803, -0.31018051505088806, -0.3101377487182617, -0.3101353645324707, -0.31012049317359924, -0.3101122975349426, -0.3101101219654083, -0.31010159850120544, -0.3100963234901428, -0.3100161850452423, -0.3099937438964844, -0.3099740743637085, -0.3099561035633087, -0.30995380878448486, -0.30992186069488525, -0.3099181354045868, -0.30989527702331543, -0.30983880162239075, -0.309836745262146, -0.30983608961105347, -0.30983448028564453, -0.3097904622554779, -0.3097350001335144, -0.3097272217273712, -0.30971360206604004, -0.30969828367233276, -0.3096899390220642, -0.30968737602233887, -0.3096802532672882, -0.30967211723327637, -0.30961155891418457, -0.309588760137558, -0.30955836176872253, -0.3095416724681854, -0.30953946709632874, -0.3095259666442871, -0.30951231718063354, -0.30950483679771423, -0.3094763457775116, -0.309459388256073, -0.30944687128067017, -0.309419184923172, -0.3093872368335724, -0.3093269467353821, -0.3093213737010956, -0.3093191087245941, -0.30930107831954956, -0.3092520833015442, -0.30916401743888855, -0.30914345383644104, -0.30913078784942627, -0.30912530422210693, -0.30908203125, -0.3090347647666931, -0.30901437997817993, -0.3089953660964966, -0.308950811624527, -0.30892640352249146, -0.30889976024627686, -0.3088860511779785, -0.308876097202301, -0.308867871761322, -0.30885422229766846, -0.3088443875312805, -0.3088425397872925, -0.3088161051273346, -0.30880382657051086, -0.308803528547287, -0.30878013372421265, -0.3087652921676636, -0.3087504804134369, -0.3087431788444519, -0.30869415402412415, -0.3086170256137848, -0.3086104393005371, -0.3086051940917969, -0.3085794746875763, -0.30857527256011963, -0.3085627555847168, -0.3085573613643646, -0.30848178267478943, -0.3083868622779846, -0.3083546757698059, -0.30833864212036133, -0.3082646131515503, -0.3082640767097473, -0.30825990438461304, -0.3082418739795685, -0.30823835730552673, -0.3081955909729004, -0.3081844449043274, -0.3081571161746979, -0.3081335723400116, -0.3081201910972595, -0.30811405181884766, -0.3081105649471283, -0.3081067204475403, -0.3080868124961853, -0.30804765224456787, -0.3080380856990814, -0.30800190567970276, -0.30799567699432373, -0.30797892808914185, -0.30796438455581665, -0.30793634057044983, -0.3079226016998291, -0.30790063738822937, -0.30786874890327454, -0.3078017234802246, -0.307800829410553, -0.3077808618545532, -0.3077559173107147, -0.3077505826950073, -0.3077385425567627, -0.30771175026893616, -0.30770549178123474, -0.30770498514175415, -0.3077036142349243, -0.30770283937454224, -0.3076940178871155, -0.30765974521636963, -0.3076360821723938, -0.3076152503490448, -0.30760303139686584, -0.30759674310684204, -0.3075929582118988, -0.30759096145629883, -0.30758145451545715, -0.3075672686100006, -0.3075575828552246, -0.30753961205482483, -0.3075096905231476, -0.30750247836112976, -0.30744871497154236, -0.30740493535995483, -0.30735257267951965, -0.3073504567146301, -0.307334840297699, -0.3073063790798187, -0.3073025345802307, -0.3072530925273895, -0.30720871686935425, -0.30719253420829773, -0.30717000365257263, -0.30716270208358765, -0.3071325421333313, -0.30713194608688354, -0.3071087896823883, -0.3070979714393616, -0.307064950466156, -0.30703556537628174, -0.3070308268070221, -0.3070216476917267, -0.3070077896118164, -0.30699893832206726, -0.30698755383491516, -0.30697011947631836, -0.3069453835487366, -0.30694344639778137, -0.30688223242759705, -0.306867390871048, -0.3068304657936096, -0.3068249225616455, -0.3068234622478485, -0.30679336190223694, -0.30676987767219543, -0.3067455291748047, -0.3067288100719452, -0.3067234456539154, -0.3065851330757141, -0.30656546354293823, -0.3065586984157562, -0.30652689933776855, -0.306510865688324, -0.30648863315582275, -0.30645135045051575, -0.30644381046295166, -0.3064359426498413, -0.3064315617084503, -0.30640941858291626, -0.3063918948173523, -0.30631697177886963, -0.306291401386261, -0.3062821328639984, -0.30627694725990295, -0.30627062916755676, -0.30626043677330017, -0.30625197291374207, -0.30624327063560486, -0.30623963475227356, -0.3062000274658203, -0.30615246295928955, -0.3061451017856598, -0.30607131123542786, -0.30606988072395325, -0.3060653507709503, -0.30605077743530273, -0.30604976415634155, -0.30603307485580444, -0.30602574348449707, -0.3059803247451782, -0.3059723377227783, -0.3059525489807129, -0.3059406280517578, -0.30591297149658203, -0.30589866638183594, -0.30588671565055847, -0.305873304605484, -0.30586642026901245, -0.3058617413043976, -0.3058599829673767, -0.3058408200740814, -0.3058035671710968, -0.30576592683792114, -0.3057422339916229, -0.3056921064853668, -0.3056911528110504, -0.3056908845901489, -0.3056515157222748, -0.30561938881874084, -0.3055899143218994, -0.30551877617836, -0.3054514527320862, -0.30542370676994324, -0.3054221570491791, -0.30537134408950806, -0.30535537004470825, -0.3053523302078247, -0.3053230345249176, -0.30526721477508545, -0.305258184671402, -0.3051947057247162, -0.3051910102367401, -0.30518487095832825, -0.3051707148551941, -0.3051516115665436, -0.305146187543869, -0.30511465668678284, -0.30507323145866394, -0.3050643801689148, -0.30505043268203735, -0.3050481379032135, -0.30502912402153015, -0.30502867698669434, -0.3049910068511963, -0.3049857020378113, -0.304979145526886, -0.30495715141296387, -0.3049374222755432, -0.3049209415912628, -0.30491238832473755, -0.3049020767211914, -0.30487802624702454, -0.30485591292381287, -0.30482807755470276, -0.3047983944416046, -0.3047650158405304, -0.30473315715789795, -0.3047066032886505, -0.30470010638237, -0.3046983778476715, -0.30468809604644775, -0.3046625554561615, -0.3046180009841919, -0.30460646748542786, -0.30458348989486694, -0.3045761287212372, -0.30457302927970886, -0.30456608533859253, -0.3045600354671478, -0.30454251170158386, -0.3045291304588318, -0.30448415875434875, -0.3044806718826294, -0.3044477701187134, -0.30442845821380615, -0.30441659688949585, -0.3044136166572571, -0.3043401837348938, -0.30432435870170593, -0.30425208806991577, -0.3042370080947876, -0.3042149245738983, -0.30418500304222107, -0.3041718006134033, -0.30416762828826904, -0.3041502833366394, -0.3041050434112549, -0.30410173535346985, -0.30405890941619873, -0.30405309796333313, -0.30403801798820496, -0.3040348291397095, -0.3039982318878174, -0.30395060777664185, -0.30394092202186584, -0.30391925573349, -0.30391865968704224, -0.30387192964553833, -0.30386489629745483, -0.3038553297519684, -0.30384254455566406, -0.3038002848625183, -0.3037770390510559, -0.303745836019516, -0.3037145435810089, -0.30370259284973145, -0.3036934435367584, -0.3036867678165436, -0.3036854863166809, -0.30366602540016174, -0.30366212129592896, -0.3036554455757141, -0.3036322295665741, -0.30361175537109375, -0.3035714328289032, -0.30353957414627075, -0.3035373389720917, -0.3035186529159546, -0.30350565910339355, -0.3035028576850891, -0.30349496006965637, -0.3034459352493286, -0.3034364581108093, -0.3034012019634247, -0.3033565580844879, -0.30335551500320435, -0.303347110748291, -0.3033269941806793, -0.30332013964653015, -0.3033015727996826, -0.30329054594039917, -0.3032507598400116, -0.3032233417034149, -0.3032025992870331, -0.30319732427597046, -0.30317196249961853, -0.30314838886260986, -0.30312633514404297, -0.3031007647514343, -0.3030988574028015, -0.303093284368515, -0.3030683398246765, -0.30305734276771545, -0.30298370122909546, -0.30297744274139404, -0.30296579003334045, -0.3029407262802124, -0.3029276430606842, -0.30287763476371765, -0.3028545677661896, -0.30278119444847107, -0.3027689456939697, -0.3027687966823578, -0.3027610778808594, -0.30275407433509827, -0.3027343451976776, -0.30273422598838806, -0.30273276567459106, -0.30272358655929565, -0.30266740918159485, -0.3026597499847412, -0.302569717168808, -0.3025681972503662, -0.30253395438194275, -0.30252447724342346, -0.3025202453136444, -0.3025131821632385, -0.3024986684322357, -0.3024798631668091, -0.3024793267250061, -0.30247461795806885, -0.3024326264858246, -0.30241721868515015, -0.3024124205112457, -0.3024108409881592, -0.3023959994316101, -0.3023958206176758, -0.3023785948753357, -0.30234891176223755, -0.30234500765800476, -0.30234214663505554, -0.3023087978363037, -0.30221113562583923, -0.3022107183933258, -0.30220311880111694, -0.3021811842918396, -0.30217933654785156, -0.30216550827026367, -0.30213701725006104, -0.30211207270622253, -0.3021087646484375, -0.30210837721824646, -0.3020423352718353, -0.3020399808883667, -0.30200713872909546, -0.3019843101501465, -0.3019779622554779, -0.301973432302475, -0.3019598722457886, -0.3019411265850067, -0.3018990159034729, -0.301837295293808, -0.3018222451210022, -0.30179092288017273, -0.30172815918922424, -0.3017190992832184, -0.30166497826576233, -0.30164387822151184, -0.30162689089775085, -0.3015356957912445, -0.301534503698349, -0.30149751901626587, -0.301468163728714, -0.301460325717926, -0.30145466327667236, -0.30144572257995605, -0.301403284072876, -0.3013947308063507, -0.3013891875743866, -0.30136755108833313, -0.3013591170310974, -0.3013354241847992, -0.3013278841972351, -0.3013190031051636, -0.30126461386680603, -0.3012399971485138, -0.30123770236968994, -0.301235169172287, -0.30121394991874695, -0.30118831992149353, -0.30116602778434753, -0.30115965008735657, -0.3011205196380615, -0.3011085093021393, -0.30110326409339905, -0.3010726571083069, -0.3010408282279968, -0.30103275179862976, -0.30101579427719116, -0.30099785327911377, -0.30097877979278564, -0.3009743392467499, -0.30090945959091187, -0.30089348554611206, -0.3008853495121002, -0.3008251488208771, -0.30080583691596985, -0.3007945716381073, -0.3007785975933075, -0.30077823996543884, -0.3007660508155823, -0.30074742436408997, -0.3006857633590698, -0.3006766140460968, -0.30067628622055054, -0.30066969990730286, -0.3006621301174164, -0.30062830448150635, -0.30060380697250366, -0.3005806505680084, -0.300531804561615, -0.3005167543888092, -0.3004625737667084, -0.3004293143749237, -0.3004204332828522, -0.30040058493614197, -0.3003932237625122, -0.3003769516944885, -0.3002934455871582, -0.30028605461120605, -0.300270676612854, -0.300264447927475, -0.3002341091632843, -0.3002314865589142, -0.3002220094203949, -0.3001975417137146, -0.3000767230987549, -0.30007317662239075, -0.3000481128692627, -0.30002135038375854, -0.3000025749206543, -0.2999958097934723, -0.29996928572654724, -0.29991012811660767, -0.2998958230018616, -0.2998407781124115, -0.2998095750808716, -0.29979613423347473, -0.29970040917396545, -0.29968586564064026, -0.29966121912002563, -0.29965758323669434, -0.29965224862098694, -0.29961124062538147, -0.2995762228965759, -0.2995739281177521, -0.2995646595954895, -0.29955917596817017, -0.299498587846756, -0.2993996739387512, -0.2993902564048767, -0.2993796467781067, -0.2993454933166504, -0.2993452250957489, -0.299343466758728, -0.29932427406311035, -0.299316942691803, -0.2992921471595764, -0.299270361661911, -0.2992391884326935, -0.2992320656776428, -0.2992035448551178, -0.29919159412384033, -0.29914650321006775, -0.2991267740726471, -0.2991151809692383, -0.2990977466106415, -0.2990814745426178, -0.29905715584754944, -0.2990228235721588, -0.2990211248397827, -0.29899945855140686, -0.29894205927848816, -0.2989169657230377, -0.29889294505119324, -0.2988302409648895, -0.2987997829914093, -0.29878321290016174, -0.29876747727394104, -0.29874107241630554, -0.29871731996536255, -0.29863718152046204, -0.2986166477203369, -0.2985920011997223, -0.2985893487930298, -0.29857638478279114, -0.29855361580848694, -0.29852935671806335, -0.298523485660553, -0.2985110282897949, -0.2984909117221832, -0.2984475791454315, -0.29843956232070923, -0.2984299957752228, -0.29842591285705566, -0.2984127998352051, -0.29840320348739624, -0.29839983582496643, -0.2983436584472656, -0.29833847284317017, -0.2983268201351166, -0.2983012795448303, -0.2982999384403229, -0.29829540848731995, -0.298293799161911, -0.2982875108718872, -0.2982645332813263, -0.2982482612133026, -0.2982409596443176, -0.2982366979122162, -0.2982182502746582, -0.29817381501197815, -0.29814255237579346, -0.29809749126434326, -0.2980707585811615, -0.2980695962905884, -0.2980690002441406, -0.2980414032936096, -0.2980358898639679, -0.29795172810554504, -0.2979404032230377, -0.29793691635131836, -0.2979307770729065, -0.2978995740413666, -0.29788729548454285, -0.2978660762310028, -0.2978614866733551, -0.29779502749443054, -0.29779115319252014, -0.29778867959976196, -0.29778730869293213, -0.2977769374847412, -0.29776620864868164, -0.2977651059627533, -0.29775163531303406, -0.29771074652671814, -0.29769814014434814, -0.29766082763671875, -0.2975972890853882, -0.2975223958492279, -0.29750198125839233, -0.29745015501976013, -0.29740002751350403, -0.29737743735313416, -0.29736262559890747, -0.29732832312583923, -0.2972371578216553, -0.2971453368663788, -0.2971189320087433, -0.29710057377815247, -0.2970482409000397, -0.2970481812953949, -0.2969924807548523, -0.2969824969768524, -0.2969796359539032, -0.29693296551704407, -0.29692092537879944, -0.2969128489494324, -0.2969081699848175, -0.2968604862689972, -0.29685908555984497, -0.29675811529159546, -0.2967558801174164, -0.296716570854187, -0.29671549797058105, -0.2966949939727783, -0.2966698110103607, -0.2966582179069519, -0.29662176966667175, -0.2966059744358063, -0.2965551018714905, -0.29655224084854126, -0.29652538895606995, -0.2965063452720642, -0.2965036630630493, -0.29647547006607056, -0.2964547276496887, -0.29644206166267395, -0.29644083976745605, -0.296435683965683, -0.2964072823524475, -0.29637622833251953, -0.29636436700820923, -0.2963539958000183, -0.29634785652160645, -0.2963382601737976, -0.2963324785232544, -0.29632577300071716, -0.29623162746429443, -0.2961964011192322, -0.29618367552757263, -0.296148419380188, -0.2961236536502838, -0.29607096314430237, -0.29601749777793884, -0.2959192991256714, -0.29589489102363586, -0.29589223861694336, -0.2958480417728424, -0.2958458364009857, -0.2958262860774994, -0.29578840732574463, -0.2957771122455597, -0.29577159881591797, -0.29572463035583496, -0.29568859934806824, -0.29565590620040894, -0.2956402003765106, -0.29559874534606934, -0.2955785393714905, -0.29556894302368164, -0.29551994800567627, -0.29551345109939575, -0.2954687774181366, -0.2954510450363159, -0.2954273819923401, -0.29541656374931335, -0.29537680745124817, -0.29537156224250793, -0.29536813497543335, -0.2953633666038513, -0.29528898000717163, -0.2952479422092438, -0.2952348291873932, -0.29523417353630066, -0.2952268719673157, -0.29518306255340576, -0.2951827049255371, -0.2951706051826477, -0.295149028301239, -0.29514455795288086, -0.2951257824897766, -0.2951241731643677, -0.2950764000415802, -0.2950534224510193, -0.29502755403518677, -0.2949930727481842, -0.29496192932128906, -0.2949540615081787, -0.29494717717170715, -0.29487520456314087, -0.2948693037033081, -0.29486769437789917, -0.29477542638778687, -0.29471105337142944, -0.29462939500808716, -0.29459598660469055, -0.2945669889450073, -0.29456624388694763, -0.29454347491264343, -0.2945409119129181, -0.29453974962234497, -0.2945391535758972, -0.29437047243118286, -0.2943633794784546, -0.2942714989185333, -0.2942657172679901, -0.29421108961105347, -0.29419630765914917, -0.29415494203567505, -0.29414892196655273, -0.2941194176673889, -0.2940919101238251, -0.2940917909145355, -0.2940762937068939, -0.2940703332424164, -0.29405677318573, -0.29400986433029175, -0.29399165511131287, -0.29382702708244324, -0.2938222289085388, -0.29382023215293884, -0.29380637407302856, -0.2937949597835541, -0.2937830686569214, -0.2937479019165039, -0.2937217354774475, -0.29366740584373474, -0.29365965723991394, -0.2935638129711151, -0.2935563921928406, -0.2935345768928528, -0.2934396266937256, -0.2934158444404602, -0.2934016287326813, -0.2933191955089569, -0.2933013439178467, -0.2931901812553406, -0.29317381978034973, -0.2931399345397949, -0.2931392788887024, -0.29308563470840454, -0.29307177662849426, -0.2930687665939331, -0.2929924428462982, -0.2929343283176422, -0.29291677474975586, -0.29291480779647827, -0.2929042875766754, -0.29285967350006104, -0.2928364872932434, -0.2928259074687958, -0.2927754819393158, -0.29271912574768066, -0.29265230894088745, -0.2926359176635742, -0.29263243079185486, -0.29262474179267883, -0.292619913816452, -0.29258185625076294, -0.2925468683242798, -0.2925441265106201, -0.29253941774368286, -0.29253435134887695, -0.29251837730407715, -0.2924918532371521, -0.2924743890762329, -0.29240983724594116, -0.2922736704349518, -0.2921678125858307, -0.2921304702758789, -0.29210108518600464, -0.2920950949192047, -0.2920758128166199, -0.29205337166786194, -0.29204830527305603, -0.29203009605407715, -0.29201221466064453, -0.2919864356517792, -0.29198017716407776, -0.29195326566696167, -0.2919492721557617, -0.2919251024723053, -0.29189425706863403, -0.29187554121017456, -0.29187241196632385, -0.29187020659446716, -0.29184195399284363, -0.2918027937412262, -0.29175347089767456, -0.2916852831840515, -0.29167264699935913, -0.2916526198387146, -0.2916453778743744, -0.29164013266563416, -0.29152974486351013, -0.2914954125881195, -0.2914346754550934, -0.29141807556152344, -0.29141125082969666, -0.2914077341556549, -0.2913784980773926, -0.29136496782302856, -0.29136180877685547, -0.29130715131759644, -0.2912834584712982, -0.2912542521953583, -0.2912317216396332, -0.2911836504936218, -0.2911401689052582, -0.29113370180130005, -0.29113295674324036, -0.2911209464073181, -0.29111653566360474, -0.291093111038208, -0.29108861088752747, -0.2910747528076172, -0.2910703718662262, -0.29106056690216064, -0.29099228978157043, -0.2909863293170929, -0.2909519672393799, -0.2909212112426758, -0.2909107208251953, -0.29077231884002686, -0.29071515798568726, -0.2906426787376404, -0.29060736298561096, -0.2905452251434326, -0.2904925048351288, -0.29048484563827515, -0.29045453667640686, -0.2904384434223175, -0.2904019355773926, -0.29032257199287415, -0.2902197241783142, -0.29019156098365784, -0.29018211364746094, -0.2901127338409424, -0.2901027202606201, -0.290015310049057, -0.290001779794693, -0.28997868299484253, -0.2899760603904724, -0.2899663746356964, -0.28988492488861084, -0.289774090051651, -0.2897565960884094, -0.2897506058216095, -0.2897193133831024, -0.2896966338157654, -0.2896774709224701, -0.289659708738327, -0.2895934581756592, -0.28950992226600647, -0.2894946336746216, -0.28945353627204895, -0.2894205152988434, -0.28934159874916077, -0.2892199456691742, -0.28913959860801697, -0.2890765964984894, -0.2890271544456482, -0.28901493549346924, -0.28897321224212646, -0.28876832127571106, -0.2886640727519989, -0.2885994613170624, -0.2885229289531708, -0.288503497838974, -0.28848743438720703, -0.2884807288646698, -0.2884691059589386, -0.2884412705898285, -0.2883121967315674, -0.28823330998420715, -0.2882181704044342, -0.2879011929035187, -0.2878694534301758, -0.2878604829311371, -0.2878430485725403, -0.28774625062942505, -0.2876918613910675, -0.28764161467552185, -0.2876386344432831, -0.2876145839691162, -0.2875864505767822, -0.2875837981700897, -0.2875504195690155, -0.2874933183193207, -0.2874499261379242, -0.28743624687194824, -0.28730306029319763, -0.28722500801086426, -0.287223756313324, -0.28710055351257324, -0.2870926260948181, -0.28697291016578674, -0.28690019249916077, -0.2868993580341339, -0.28688380122184753, -0.2868446707725525, -0.28683334589004517, -0.2867552638053894, -0.28674766421318054, -0.28671151399612427, -0.28670695424079895, -0.286687970161438, -0.2866656184196472, -0.2865317165851593, -0.2864586412906647, -0.2864221930503845, -0.2863568067550659, -0.28631553053855896, -0.28613853454589844, -0.2861168384552002, -0.2860982418060303, -0.2860669791698456, -0.28601983189582825, -0.28600171208381653, -0.28594908118247986, -0.28589892387390137, -0.28588244318962097, -0.28584057092666626, -0.28574568033218384, -0.28565460443496704, -0.2856270372867584, -0.28541621565818787, -0.2853753864765167, -0.28534996509552, -0.28532305359840393, -0.28527918457984924, -0.2852362096309662, -0.28522905707359314, -0.28515589237213135, -0.2851451635360718, -0.2850821614265442, -0.2850516736507416, -0.28502723574638367, -0.2850206196308136, -0.284956157207489, -0.28490790724754333, -0.2848890721797943, -0.284882515668869, -0.2848508656024933, -0.2848491668701172, -0.2847709357738495, -0.28473421931266785, -0.28471407294273376, -0.2846639156341553, -0.2846117913722992, -0.2844013571739197, -0.2843714952468872, -0.28426072001457214, -0.2842532992362976, -0.2842128574848175, -0.2840411365032196, -0.283830851316452, -0.2837865352630615, -0.28377532958984375, -0.28373250365257263, -0.2837260365486145, -0.283539354801178, -0.28318071365356445, -0.28314724564552307, -0.2830648422241211, -0.28298714756965637, -0.2829529047012329, -0.2828894853591919, -0.2828478217124939, -0.2828463613986969, -0.28271153569221497, -0.28260770440101624, -0.28253814578056335, -0.28253477811813354, -0.2825072407722473, -0.2824913561344147, -0.28246673941612244, -0.2824232578277588, -0.2824183404445648, -0.28227871656417847, -0.28226080536842346, -0.28218725323677063, -0.28216761350631714, -0.2820729613304138, -0.2820592224597931, -0.2820540964603424, -0.2819507122039795, -0.2819351553916931, -0.28183019161224365, -0.2816542387008667, -0.28161507844924927, -0.2815108895301819, -0.28150850534439087, -0.2813827395439148, -0.2813411355018616, -0.2811082899570465, -0.2809903621673584, -0.2808396518230438, -0.2807508707046509, -0.28074586391448975, -0.28058087825775146, -0.28057581186294556, -0.2805192768573761, -0.2804863452911377, -0.28040969371795654, -0.28040677309036255, -0.2803811728954315, -0.28024551272392273, -0.2802043557167053, -0.2794220447540283, -0.27937668561935425, -0.2792898416519165, -0.2792164385318756, -0.2790296971797943, -0.27894657850265503, -0.2786857485771179, -0.2784678339958191, -0.27839648723602295, -0.2783232033252716, -0.27823978662490845, -0.2782188653945923, -0.278094619512558, -0.2780781090259552, -0.2780759632587433, -0.278055340051651, -0.27796149253845215, -0.277959942817688, -0.2777617275714874, -0.2774325907230377, -0.2770318388938904, -0.27689436078071594, -0.2768605947494507, -0.2765994668006897, -0.2765977084636688, -0.2765430212020874, -0.2761204242706299, -0.27611303329467773, -0.27584415674209595, -0.2757246196269989, -0.2756946086883545, -0.2756166160106659, -0.2755679786205292, -0.2754913568496704, -0.2754119038581848, -0.2752562463283539, -0.27518340945243835, -0.2750585973262787, -0.2746036648750305, -0.27454549074172974, -0.2741349935531616, -0.2740577757358551, -0.2733284533023834, -0.2728557288646698, -0.2726808488368988, -0.27250170707702637, -0.2722719609737396, -0.2720429301261902, -0.2718537747859955, -0.2715305685997009, -0.27122509479522705, -0.269316166639328, -0.2689068615436554, -0.2684888541698456, -0.26833075284957886, -0.2682786285877228, -0.26824644207954407, -0.26787498593330383, -0.2677118182182312, -0.2676664888858795, -0.26750481128692627, -0.26744315028190613, -0.26720914244651794, -0.26718559861183167, -0.2671414613723755, -0.26702389121055603, -0.26699766516685486, -0.26648396253585815, -0.2663390338420868, -0.26622912287712097, -0.2657223045825958, -0.2651956379413605, -0.2649664580821991, -0.26491013169288635, -0.26467591524124146, -0.2646538019180298, -0.26435497403144836, -0.2637042701244354, -0.26370033621788025, -0.26212331652641296, -0.2619042694568634, -0.2616633474826813, -0.2615986168384552, -0.26144182682037354, -0.26030460000038147, -0.26004767417907715, -0.2596091628074646, -0.25817790627479553, -0.2578192353248596]}

==> raw_results/packedensembles_L_Deform_ood.json <==
{"fpr": [0.0, 0.001, 0.098, 0.098, 0.117, 0.117, 0.119, 0.119, 0.125, 0.125, 0.126, 0.126, 0.127, 0.127, 0.128, 0.128, 0.13, 0.13, 0.132, 0.132, 0.133, 0.133, 0.135, 0.135, 0.137, 0.137, 0.138, 0.138, 0.139, 0.139, 0.141, 0.141, 0.144, 0.144, 0.146, 0.146, 0.149, 0.149, 0.15, 0.15, 0.151, 0.151, 0.152, 0.152, 0.153, 0.153, 0.155, 0.155, 0.157, 0.157, 0.158, 0.158, 0.159, 0.159, 0.162, 0.162, 0.165, 0.165, 0.166, 0.166, 0.168, 0.168, 0.169, 0.169, 0.17, 0.17, 0.172, 0.172, 0.173, 0.173, 0.175, 0.175, 0.178, 0.178, 0.182, 0.182, 0.184, 0.184, 0.186, 0.186, 0.188, 0.188, 0.189, 0.189, 0.19, 0.19, 0.191, 0.191, 0.194, 0.194, 0.195, 0.195, 0.197, 0.197, 0.198, 0.198, 0.199, 0.199, 0.201, 0.201, 0.202, 0.202, 0.203, 0.203, 0.204, 0.204, 0.207, 0.207, 0.21, 0.21, 0.211, 0.211, 0.212, 0.212, 0.213, 0.213, 0.214, 0.214, 0.216, 0.216, 0.217, 0.217, 0.219, 0.219, 0.22, 0.22, 0.221, 0.221, 0.224, 0.224, 0.228, 0.228, 0.232, 0.232, 0.233, 0.233, 0.238, 0.238, 0.242, 0.242, 0.253, 0.253, 0.254, 0.254, 0.256, 0.256, 0.26, 0.26, 0.266, 0.266, 0.268, 0.268, 0.269, 0.269, 0.27, 0.27, 0.273, 0.273, 0.274, 0.274, 0.275, 0.275, 0.276, 0.276, 0.279, 0.279, 0.282, 0.282, 0.286, 0.286, 0.294, 0.294, 0.296, 0.296, 0.297, 0.297, 0.298, 0.298, 0.308, 0.308, 0.31, 0.31, 0.311, 0.311, 0.312, 0.312, 0.313, 0.313, 0.318, 0.318, 0.326, 0.326, 0.328, 0.328, 0.329, 0.329, 0.33, 0.332, 0.334, 0.334, 0.336, 0.336, 0.337, 0.337, 0.341, 0.341, 0.343, 0.343, 0.345, 0.345, 0.349, 0.349, 0.35, 0.35, 0.351, 0.351, 0.352, 0.352, 0.355, 0.355, 0.357, 0.357, 0.358, 0.358, 0.363, 0.363, 0.364, 0.364, 0.367, 0.367, 0.368, 0.368, 0.369, 0.369, 0.371, 0.371, 0.373, 0.373, 0.374, 0.374, 0.376, 0.376, 0.379, 0.379, 0.381, 0.381, 0.385, 0.385, 0.386, 0.386, 0.387, 0.387, 0.388, 0.388, 0.389, 0.389, 0.39, 0.39, 0.394, 0.394, 0.395, 0.395, 0.399, 0.399, 0.4, 0.4, 0.402, 0.402, 0.403, 0.403, 0.405, 0.405, 0.407, 0.407, 0.408, 0.408, 0.41, 0.41, 0.411, 0.411, 0.412, 0.412, 0.415, 0.415, 0.418, 0.418, 0.419, 0.419, 0.422, 0.422, 0.425, 0.425, 0.427, 0.427, 0.43, 0.43, 0.431, 0.431, 0.433, 0.433, 0.434, 0.434, 0.436, 0.436, 0.44, 0.44, 0.441, 0.441, 0.442, 0.442, 0.443, 0.443, 0.444, 0.444, 0.445, 0.445, 0.446, 0.446, 0.447, 0.447, 0.448, 0.448, 0.45, 0.45, 0.455, 0.455, 0.456, 0.456, 0.457, 0.457, 0.459, 0.459, 0.46, 0.46, 0.461, 0.461, 0.462, 0.462, 0.463, 0.463, 0.464, 0.464, 0.465, 0.465, 0.47, 0.47, 0.472, 0.472, 0.473, 0.473, 0.474, 0.474, 0.475, 0.475, 0.48, 0.48, 0.484, 0.484, 0.489, 0.489, 0.493, 0.493, 0.494, 0.494, 0.497, 0.497, 0.499, 0.499, 0.507, 0.507, 0.509, 0.509, 0.511, 0.511, 0.513, 0.513, 0.517, 0.517, 0.52, 0.52, 0.521, 0.521, 0.523, 0.523, 0.526, 0.526, 0.529, 0.529, 0.53, 0.53, 0.531, 0.531, 0.532, 0.532, 0.533, 0.533, 0.536, 0.536, 0.538, 0.538, 0.541, 0.541, 0.542, 0.542, 0.544, 0.544, 0.549, 0.549, 0.55, 0.55, 0.551, 0.551, 0.555, 0.555, 0.561, 0.561, 0.563, 0.563, 0.565, 0.565, 0.566, 0.566, 0.567, 0.567, 0.568, 0.568, 0.57, 0.57, 0.571, 0.571, 0.575, 0.575, 0.577, 0.577, 0.58, 0.58, 0.585, 0.585, 0.587, 0.587, 0.589, 0.589, 0.591, 0.591, 0.593, 0.593, 0.594, 0.594, 0.595, 0.595, 0.6, 0.6, 0.601, 0.601, 0.603, 0.603, 0.605, 0.605, 0.609, 0.609, 0.619, 0.619, 0.621, 0.621, 0.622, 0.622, 0.624, 0.624, 0.625, 0.625, 0.63, 0.63, 0.636, 0.636, 0.638, 0.638, 0.642, 0.642, 0.644, 0.644, 0.645, 0.645, 0.647, 0.647, 0.654, 0.654, 0.656, 0.656, 0.658, 0.658, 0.66, 0.66, 0.661, 0.661, 0.662, 0.662, 0.663, 0.663, 0.665, 0.665, 0.668, 0.668, 0.67, 0.67, 0.672, 0.672, 0.673, 0.673, 0.674, 0.674, 0.677, 0.677, 0.678, 0.678, 0.679, 0.679, 0.682, 0.682, 0.685, 0.685, 0.689, 0.689, 0.692, 0.692, 0.694, 0.694, 0.695, 0.695, 0.701, 0.701, 0.706, 0.706, 0.708, 0.708, 0.709, 0.709, 0.71, 0.71, 0.714, 0.714, 0.72, 0.72, 0.721, 0.721, 0.722, 0.722, 0.725, 0.725, 0.728, 0.728, 0.729, 0.729, 0.731, 0.731, 0.734, 0.734, 0.737, 0.737, 0.738, 0.738, 0.74, 0.74, 0.745, 0.745, 0.746, 0.746, 0.75, 0.75, 0.753, 0.753, 0.755, 0.755, 0.756, 0.756, 0.759, 0.759, 0.761, 0.761, 0.762, 0.762, 0.764, 0.764, 0.766, 0.766, 0.769, 0.769, 0.77, 0.77, 0.772, 0.772, 0.774, 0.774, 0.775, 0.775, 0.777, 0.777, 0.779, 0.779, 0.78, 0.78, 0.781, 0.781, 0.783, 0.783, 0.784, 0.784, 0.787, 0.787, 0.788, 0.788, 0.79, 0.79, 0.791, 0.791, 0.792, 0.792, 0.793, 0.793, 0.794, 0.794, 0.795, 0.795, 0.796, 0.796, 0.797, 0.797, 0.799, 0.799, 0.801, 0.801, 0.802, 0.802, 0.808, 0.808, 0.809, 0.809, 0.81, 0.81, 0.811, 0.811, 0.812, 0.812, 0.813, 0.813, 0.814, 0.814, 0.816, 0.816, 0.819, 0.819, 0.822, 0.822, 0.823, 0.823, 0.824, 0.824, 0.825, 0.825, 0.826, 0.826, 0.829, 0.829, 0.83, 0.83, 0.833, 0.833, 0.835, 0.835, 0.837, 0.837, 0.84, 0.84, 0.841, 0.841, 0.843, 0.843, 0.845, 0.845, 0.846, 0.846, 0.847, 0.847, 0.848, 0.848, 0.851, 0.851, 0.853, 0.853, 0.854, 0.854, 0.856, 0.856, 0.857, 0.857, 0.858, 0.858, 0.86, 0.86, 0.863, 0.863, 0.866, 0.866, 0.868, 0.868, 0.87, 0.87, 0.871, 0.871, 0.872, 0.872, 0.873, 0.873, 0.874, 0.874, 0.875, 0.875, 0.877, 0.877, 0.88, 0.88, 0.881, 0.881, 0.882, 0.882, 0.883, 0.883, 0.884, 0.884, 0.885, 0.885, 0.886, 0.886, 0.89, 0.89, 0.891, 0.891, 0.892, 0.892, 0.893, 0.893, 0.897, 0.897, 0.898, 0.898, 0.899, 0.899, 0.9, 0.9, 0.902, 0.902, 0.903, 0.903, 0.904, 0.904, 0.905, 0.905, 0.906, 0.906, 0.907, 0.907, 0.908, 0.908, 0.909, 0.909, 0.91, 0.91, 0.911, 0.911, 0.912, 0.912, 0.913, 0.913, 0.914, 0.914, 0.916, 0.916, 0.917, 0.917, 0.918, 0.918, 0.919, 0.919, 0.92, 0.92, 0.921, 0.921, 0.922, 0.922, 0.923, 0.923, 0.924, 0.924, 0.925, 0.925, 0.926, 0.926, 0.928, 0.928, 0.929, 0.929, 0.93, 0.93, 0.931, 0.931, 0.932, 0.932, 0.933, 0.933, 0.934, 0.934, 0.935, 0.935, 0.936, 0.936, 0.938, 0.938, 0.939, 0.939, 0.94, 0.94, 0.941, 0.941, 0.942, 0.942, 0.943, 0.943, 0.944, 0.944, 0.945, 0.945, 0.946, 0.946, 0.948, 0.948, 0.95, 0.95, 0.951, 0.951, 0.952, 0.952, 0.956, 0.956, 0.957, 0.957, 0.959, 0.959, 0.96, 0.96, 0.961, 0.961, 0.962, 0.962, 0.963, 0.963, 0.967, 0.967, 0.968, 0.968, 0.969, 0.969, 0.971, 0.971, 0.972, 0.972, 0.974, 0.974, 0.975, 0.975, 0.976, 0.976, 0.979, 0.979, 0.98, 0.98, 0.984, 0.984, 0.985, 0.985, 0.986, 0.986, 0.988, 0.988, 0.991, 0.991, 1.0], "tpr": [0.0, 0.0, 0.0, 0.001, 0.001, 0.002, 0.002, 0.004, 0.004, 0.005, 0.005, 0.008, 0.008, 0.012, 0.012, 0.013, 0.013, 0.015, 0.015, 0.017, 0.017, 0.018, 0.018, 0.021, 0.021, 0.024, 0.024, 0.025, 0.025, 0.026, 0.026, 0.029, 0.029, 0.03, 0.03, 0.033, 0.033, 0.034, 0.034, 0.035, 0.035, 0.036, 0.036, 0.038, 0.038, 0.04, 0.04, 0.041, 0.041, 0.042, 0.042, 0.046, 0.046, 0.047, 0.047, 0.048, 0.048, 0.052, 0.052, 0.055, 0.055, 0.056, 0.056, 0.057, 0.057, 0.058, 0.058, 0.059, 0.059, 0.06, 0.06, 0.061, 0.061, 0.063, 0.063, 0.065, 0.065, 0.067, 0.067, 0.068, 0.068, 0.071, 0.071, 0.072, 0.072, 0.073, 0.073, 0.076, 0.076, 0.081, 0.081, 0.087, 0.087, 0.088, 0.088, 0.09, 0.09, 0.101, 0.101, 0.103, 0.103, 0.106, 0.106, 0.108, 0.108, 0.11, 0.11, 0.111, 0.111, 0.113, 0.113, 0.115, 0.115, 0.116, 0.116, 0.117, 0.117, 0.118, 0.118, 0.119, 0.119, 0.124, 0.124, 0.125, 0.125, 0.126, 0.126, 0.128, 0.128, 0.129, 0.129, 0.13, 0.13, 0.133, 0.133, 0.134, 0.134, 0.136, 0.136, 0.137, 0.137, 0.139, 0.139, 0.14, 0.14, 0.141, 0.141, 0.142, 0.142, 0.144, 0.144, 0.145, 0.145, 0.146, 0.146, 0.147, 0.147, 0.148, 0.148, 0.149, 0.149, 0.15, 0.15, 0.151, 0.151, 0.152, 0.152, 0.154, 0.154, 0.156, 0.156, 0.158, 0.158, 0.159, 0.159, 0.16, 0.16, 0.162, 0.162, 0.163, 0.163, 0.164, 0.164, 0.165, 0.165, 0.166, 0.166, 0.17, 0.17, 0.174, 0.174, 0.176, 0.176, 0.178, 0.178, 0.185, 0.185, 0.185, 0.185, 0.186, 0.186, 0.188, 0.188, 0.195, 0.195, 0.196, 0.196, 0.197, 0.197, 0.198, 0.198, 0.201, 0.201, 0.203, 0.203, 0.205, 0.205, 0.207, 0.207, 0.208, 0.208, 0.209, 0.209, 0.21, 0.21, 0.211, 0.211, 0.215, 0.215, 0.216, 0.216, 0.217, 0.217, 0.218, 0.218, 0.221, 0.221, 0.222, 0.222, 0.224, 0.224, 0.225, 0.225, 0.227, 0.227, 0.228, 0.228, 0.233, 0.233, 0.235, 0.235, 0.236, 0.236, 0.237, 0.237, 0.24, 0.24, 0.241, 0.241, 0.242, 0.242, 0.243, 0.243, 0.246, 0.246, 0.247, 0.247, 0.25, 0.25, 0.253, 0.253, 0.254, 0.254, 0.255, 0.255, 0.256, 0.256, 0.262, 0.262, 0.265, 0.265, 0.268, 0.268, 0.269, 0.269, 0.27, 0.27, 0.271, 0.271, 0.272, 0.272, 0.275, 0.275, 0.276, 0.276, 0.277, 0.277, 0.278, 0.278, 0.281, 0.281, 0.282, 0.282, 0.283, 0.283, 0.284, 0.284, 0.289, 0.289, 0.293, 0.293, 0.294, 0.294, 0.298, 0.298, 0.299, 0.299, 0.3, 0.3, 0.301, 0.301, 0.302, 0.302, 0.304, 0.304, 0.305, 0.305, 0.307, 0.307, 0.308, 0.308, 0.309, 0.309, 0.313, 0.313, 0.315, 0.315, 0.318, 0.318, 0.322, 0.322, 0.324, 0.324, 0.327, 0.327, 0.328, 0.328, 0.329, 0.329, 0.332, 0.332, 0.333, 0.333, 0.335, 0.335, 0.336, 0.336, 0.338, 0.338, 0.339, 0.339, 0.34, 0.34, 0.346, 0.346, 0.351, 0.351, 0.352, 0.352, 0.354, 0.354, 0.356, 0.356, 0.357, 0.357, 0.358, 0.358, 0.36, 0.36, 0.364, 0.364, 0.365, 0.365, 0.367, 0.367, 0.368, 0.368, 0.371, 0.371, 0.372, 0.372, 0.375, 0.375, 0.376, 0.376, 0.377, 0.377, 0.378, 0.378, 0.379, 0.379, 0.38, 0.38, 0.381, 0.381, 0.382, 0.382, 0.384, 0.384, 0.385, 0.385, 0.386, 0.386, 0.387, 0.387, 0.391, 0.391, 0.392, 0.392, 0.393, 0.393, 0.394, 0.394, 0.395, 0.395, 0.396, 0.396, 0.398, 0.398, 0.4, 0.4, 0.401, 0.401, 0.404, 0.404, 0.405, 0.405, 0.406, 0.406, 0.407, 0.407, 0.409, 0.409, 0.411, 0.411, 0.413, 0.413, 0.415, 0.415, 0.416, 0.416, 0.418, 0.418, 0.419, 0.419, 0.42, 0.42, 0.421, 0.421, 0.423, 0.423, 0.424, 0.424, 0.425, 0.425, 0.426, 0.426, 0.428, 0.428, 0.429, 0.429, 0.43, 0.43, 0.431, 0.431, 0.432, 0.432, 0.433, 0.433, 0.434, 0.434, 0.437, 0.437, 0.438, 0.438, 0.44, 0.44, 0.442, 0.442, 0.445, 0.445, 0.448, 0.448, 0.449, 0.449, 0.45, 0.45, 0.455, 0.455, 0.456, 0.456, 0.457, 0.457, 0.458, 0.458, 0.459, 0.459, 0.46, 0.46, 0.461, 0.461, 0.462, 0.462, 0.463, 0.463, 0.466, 0.466, 0.467, 0.467, 0.469, 0.469, 0.471, 0.471, 0.472, 0.472, 0.473, 0.473, 0.475, 0.475, 0.476, 0.476, 0.478, 0.478, 0.479, 0.479, 0.48, 0.48, 0.481, 0.481, 0.482, 0.482, 0.483, 0.483, 0.484, 0.484, 0.488, 0.488, 0.489, 0.489, 0.49, 0.49, 0.492, 0.492, 0.493, 0.493, 0.494, 0.494, 0.495, 0.495, 0.496, 0.496, 0.499, 0.499, 0.5, 0.5, 0.501, 0.501, 0.503, 0.503, 0.504, 0.504, 0.505, 0.505, 0.506, 0.506, 0.507, 0.507, 0.508, 0.508, 0.511, 0.511, 0.512, 0.512, 0.513, 0.513, 0.52, 0.52, 0.521, 0.521, 0.523, 0.523, 0.524, 0.524, 0.526, 0.526, 0.529, 0.529, 0.533, 0.533, 0.536, 0.536, 0.537, 0.537, 0.538, 0.538, 0.539, 0.539, 0.54, 0.54, 0.541, 0.541, 0.543, 0.543, 0.544, 0.544, 0.549, 0.549, 0.551, 0.551, 0.552, 0.552, 0.553, 0.553, 0.554, 0.554, 0.556, 0.556, 0.557, 0.557, 0.558, 0.558, 0.56, 0.56, 0.561, 0.561, 0.563, 0.563, 0.565, 0.565, 0.566, 0.566, 0.568, 0.568, 0.57, 0.57, 0.573, 0.573, 0.574, 0.574, 0.576, 0.576, 0.577, 0.577, 0.578, 0.578, 0.579, 0.579, 0.581, 0.581, 0.583, 0.583, 0.588, 0.588, 0.589, 0.589, 0.592, 0.592, 0.593, 0.593, 0.596, 0.596, 0.599, 0.599, 0.6, 0.6, 0.602, 0.602, 0.604, 0.604, 0.607, 0.607, 0.608, 0.608, 0.609, 0.609, 0.614, 0.614, 0.615, 0.615, 0.616, 0.616, 0.617, 0.617, 0.618, 0.618, 0.621, 0.621, 0.622, 0.622, 0.623, 0.623, 0.628, 0.628, 0.629, 0.629, 0.631, 0.631, 0.632, 0.632, 0.633, 0.633, 0.634, 0.634, 0.639, 0.639, 0.64, 0.64, 0.642, 0.642, 0.643, 0.643, 0.645, 0.645, 0.649, 0.649, 0.65, 0.65, 0.655, 0.655, 0.656, 0.656, 0.657, 0.657, 0.658, 0.658, 0.671, 0.671, 0.673, 0.673, 0.674, 0.674, 0.675, 0.675, 0.677, 0.677, 0.684, 0.684, 0.687, 0.687, 0.688, 0.688, 0.689, 0.689, 0.693, 0.693, 0.695, 0.695, 0.697, 0.697, 0.699, 0.699, 0.702, 0.702, 0.705, 0.705, 0.706, 0.706, 0.707, 0.707, 0.713, 0.713, 0.716, 0.716, 0.717, 0.717, 0.72, 0.72, 0.724, 0.724, 0.731, 0.731, 0.733, 0.733, 0.734, 0.734, 0.735, 0.735, 0.739, 0.739, 0.741, 0.741, 0.748, 0.748, 0.749, 0.749, 0.767, 0.767, 0.775, 0.775, 0.777, 0.777, 0.784, 0.784, 0.801, 0.801, 0.81, 0.81, 0.813, 0.813, 0.814, 0.814, 0.823, 0.823, 0.832, 0.832, 0.834, 0.834, 0.837, 0.837, 0.842, 0.842, 0.848, 0.848, 0.854, 0.854, 0.869, 0.869, 0.883, 0.883, 0.893, 0.893, 0.898, 0.898, 0.902, 0.902, 0.904, 0.904, 0.916, 0.916, 0.933, 0.933, 0.935, 0.935, 0.936, 0.936, 0.94, 0.94, 0.946, 0.946, 0.948, 0.948, 0.956, 0.956, 0.957, 0.957, 0.961, 0.961, 0.964, 0.964, 0.968, 0.968, 0.971, 0.971, 0.976, 0.976, 0.977, 0.977, 0.985, 0.985, 0.986, 0.986, 0.987, 0.987, 0.988, 0.988, 0.993, 0.993, 0.995, 0.995, 0.997, 0.997, 0.999, 0.999, 1.0, 1.0], "precision": [0.5022601707684581, 0.5020100502512563, 0.502262443438914, 0.5025150905432596, 0.5027679919476598, 0.5025176233635448, 0.5022670025188917, 0.5025201612903226, 0.502773575390822, 0.5025227043390514, 0.5022715800100959, 0.5025252525252525, 0.5022738756947953, 0.5020222446916077, 0.5022761760242792, 0.5020242914979757, 0.5017721518987341, 0.5015197568389058, 0.5012671059300557, 0.5010141987829615, 0.5012683916793506, 0.5015228426395939, 0.5017775520568817, 0.5020325203252033, 0.501779359430605, 0.5020345879959308, 0.5017811704834606, 0.5020366598778004, 0.5022924095771778, 0.5025484199796126, 0.5022947475777665, 0.5025510204081632, 0.5022970903522205, 0.5020429009193054, 0.5017884517118038, 0.5015337423312883, 0.5012787723785166, 0.5010235414534289, 0.500768049155146, 0.5005122950819673, 0.5007688364941056, 0.5005128205128205, 0.5007696254489482, 0.5010266940451745, 0.5007704160246533, 0.5005138746145941, 0.5002570694087404, 0.5, 0.4997426659804426, 0.5, 0.49974240082431737, 0.49948453608247423, 0.4992264053635895, 0.49948400412796695, 0.49974186886938565, 0.4994834710743802, 0.4992248062015504, 0.49896587383660806, 0.4987066735644077, 0.4989648033126294, 0.49870533402382183, 0.49844559585492226, 0.49818558838776567, 0.49844398340248963, 0.49818370524130773, 0.4979231568016615, 0.49766233766233764, 0.4974012474012474, 0.49765990639625585, 0.49791883454734653, 0.49817803227485685, 0.4984375, 0.49817613340281397, 0.4984358706986444, 0.4981742305685968, 0.4979123173277662, 0.49765013054830287, 0.49738766980146293, 0.4971249346576059, 0.49686192468619245, 0.4965986394557823, 0.4963350785340314, 0.4965950759559979, 0.49633123689727465, 0.4960671211326691, 0.4963273871983211, 0.49606299212598426, 0.4957983193277311, 0.4955333683657383, 0.4952681388012618, 0.4950026301946344, 0.49473684210526314, 0.49499736703528174, 0.4947312961011591, 0.4944649446494465, 0.4941983122362869, 0.49393139841688655, 0.4941921858500528, 0.49445324881141045, 0.4941860465116279, 0.4944473823373876, 0.49417989417989416, 0.4939121228163049, 0.4941737288135593, 0.4944356120826709, 0.49469777306468715, 0.49496021220159153, 0.49469214437367304, 0.4944237918215613, 0.49415515409139216, 0.493886230728336, 0.49361702127659574, 0.49334752527940395, 0.49307774227902024, 0.4928076718167288, 0.4925373134328358, 0.4922666666666667, 0.4919957310565635, 0.49172450613988256, 0.49145299145299143, 0.4911811865312667, 0.4909090909090909, 0.49063670411985016, 0.49036402569593146, 0.49062667380824854, 0.4903536977491961, 0.4900804289544236, 0.4898068669527897, 0.4895330112721417, 0.4892588614393126, 0.48898441698011824, 0.48870967741935484, 0.48843464228079614, 0.4881593110871905, 0.4878836833602585, 0.48760775862068967, 0.48733153638814014, 0.48759439050701187, 0.4873178629249865, 0.4870410367170626, 0.48730415991356024, 0.4875675675675676, 0.4872904272579773, 0.487012987012987, 0.48673524634542503, 0.48645720476706394, 0.4867208672086721, 0.48698481561822127, 0.48670645686380903, 0.48642779587404994, 0.4861488321564367, 0.48586956521739133, 0.4855899945622621, 0.48585418933623503, 0.48557430593358736, 0.4852941176470588, 0.48501362397820164, 0.4847328244274809, 0.4844517184942717, 0.48417030567685587, 0.4838885854724194, 0.48360655737704916, 0.4833242208857299, 0.48304157549234134, 0.48330596606458676, 0.4830230010952902, 0.4827397260273973, 0.4824561403508772, 0.4821722435545804, 0.4818880351262349, 0.4816035145524437, 0.48131868131868133, 0.4810335349092908, 0.4807480748074808, 0.48046230049532196, 0.4801762114537445, 0.47988980716253443, 0.4796030871003308, 0.4793160507446222, 0.4795805739514349, 0.4792932081722805, 0.4790055248618785, 0.4787175234936429, 0.478429203539823, 0.4781405644714997, 0.4778516057585825, 0.4775623268698061, 0.4772727272727273, 0.4769828064337216, 0.47669256381798003, 0.47640199888950585, 0.4761111111111111, 0.47581989994441354, 0.47552836484983313, 0.4752365052865888, 0.4755011135857461, 0.47520891364902507, 0.47491638795986624, 0.4746235359732292, 0.47433035714285715, 0.474036850921273, 0.47374301675977654, 0.47400782560089433, 0.47371364653243847, 0.47341913822048126, 0.4731243001119821, 0.47282913165266105, 0.4725336322869955, 0.4722378014582165, 0.4725028058361392, 0.47220662549129705, 0.47191011235955055, 0.4716132658797077, 0.47131608548931386, 0.4710185706246483, 0.47128378378378377, 0.47098591549295776, 0.47068771138669674, 0.4703891708967851, 0.4706546275395034, 0.47035573122529645, 0.47005649717514125, 0.4703222159412097, 0.47058823529411764, 0.4702886247877759, 0.46998867497168745, 0.4696883852691218, 0.46938775510204084, 0.4690867838910947, 0.46878547105561863, 0.4684838160136286, 0.4681818181818182, 0.46787947697555426, 0.4681456200227531, 0.4678429140580535, 0.4675398633257403, 0.4672364672364672, 0.4669327251995439, 0.46662863662293214, 0.466324200913242, 0.46601941747572817, 0.4657142857142857, 0.46540880503144655, 0.465675057208238, 0.4653692043503148, 0.46563573883161513, 0.46532951289398283, 0.4650229357798165, 0.46471600688468157, 0.46498277841561425, 0.4646754738655945, 0.46436781609195404, 0.4640598044853364, 0.46375143843498273, 0.4634427173287277, 0.4631336405529954, 0.4628242074927954, 0.46251441753171857, 0.46220427005193304, 0.46247113163972287, 0.4621606008087811, 0.461849710982659, 0.46153846153846156, 0.46122685185185186, 0.4609148812970469, 0.46060254924681343, 0.4602898550724638, 0.4599767981438515, 0.4596633778293674, 0.45934959349593496, 0.4590354445090064, 0.45872093023255817, 0.4584060500290867, 0.4580908032596042, 0.45777518928363425, 0.4574592074592075, 0.45714285714285713, 0.4574095682613769, 0.45709281961471104, 0.4567757009345794, 0.45645821157218003, 0.45614035087719296, 0.45582211819777646, 0.45550351288056207, 0.45518453427065025, 0.45545134818288396, 0.45513196480938417, 0.45481220657276994, 0.455079271873165, 0.45475910693301996, 0.45443856554967665, 0.4541176470588235, 0.453796350794585, 0.4534746760895171, 0.45315262227460223, 0.4528301886792453, 0.45250737463126844, 0.4527744982290437, 0.45304193738924986, 0.45271867612293143, 0.4523950325251331, 0.45207100591715976, 0.4517465956187093, 0.4514218009478673, 0.45109662122110256, 0.45077105575326215, 0.45044510385756675, 0.4501187648456057, 0.44979203802733214, 0.44946492271105826, 0.4491374182034503, 0.4488095238095238, 0.44848123883263846, 0.44815256257449343, 0.44782349433512225, 0.44749403341288785, 0.4471641791044776, 0.44743130227001193, 0.44710101613867304, 0.4473684210526316, 0.44703770197486536, 0.4467065868263473, 0.4463750748951468, 0.4460431654676259, 0.44571085782843434, 0.44537815126050423, 0.44504504504504505, 0.4453125, 0.4449789536981359, 0.4446450060168472, 0.4449127031908489, 0.44457831325301206, 0.44424352019288726, 0.4439083232810615, 0.44357272178636087, 0.4438405797101449, 0.4435045317220544, 0.4437726723095526, 0.44343617664851787, 0.4437046004842615, 0.4433676559660812, 0.44303030303030305, 0.44329896907216493, 0.4429611650485437, 0.4426229508196721, 0.4422843256379101, 0.4419452887537994, 0.4416058394160584, 0.44126597687157637, 0.440925700365408, 0.441194393662401, 0.44085365853658537, 0.4405125076266016, 0.44017094017094016, 0.4398289554062309, 0.4400977995110024, 0.4397553516819572, 0.4394124847001224, 0.43906919779546844, 0.43933823529411764, 0.43960760269773147, 0.4392638036809816, 0.43953345610804173, 0.4391891891891892, 0.4388444990780578, 0.43849938499384994, 0.43876923076923074, 0.43842364532019706, 0.43807763401109057, 0.43773119605425403, 0.43738433066008636, 0.43703703703703706, 0.43668931439159975, 0.4369592088998764, 0.4366110080395795, 0.4368811881188119, 0.43653250773993807, 0.4368029739776952, 0.43645381277123374, 0.43610421836228286, 0.43575418994413406, 0.4360248447204969, 0.43567433188315724, 0.43532338308457713, 0.43497199751088983, 0.4352428393524284, 0.43489096573208724, 0.43453865336658354, 0.43480973175296317, 0.4344569288389513, 0.434103685196752, 0.434375, 0.434021263289556, 0.4336670838548185, 0.4339386349405135, 0.43358395989974935, 0.43322884012539187, 0.4328732747804266, 0.4325172630257376, 0.43278894472361806, 0.43243243243243246, 0.4327044025157233, 0.43234738829452485, 0.43261964735516373, 0.43289224952741023, 0.43253467843631777, 0.43217665615141954, 0.4318181818181818, 0.4320909665192672, 0.43173198482932995, 0.43137254901960786, 0.4310126582278481, 0.4306523115896137, 0.4302915082382763, 0.4299302473050095, 0.42956852791878175, 0.42984126984126986, 0.42947903430749684, 0.4291163382072473, 0.42938931297709926, 0.4290260980267346, 0.42929936305732486, 0.4295729764181007, 0.4298469387755102, 0.43012125079770264, 0.429757343550447, 0.43003194888178914, 0.4296675191815857, 0.4293026231605886, 0.4295774647887324, 0.42921204356181936, 0.4288461538461538, 0.4284797947402181, 0.42811296534017973, 0.4277456647398844, 0.4273778920308483, 0.4270096463022508, 0.4266409266409266, 0.42627173213135866, 0.4259020618556701, 0.425531914893617, 0.42516129032258065, 0.42479018721755973, 0.42506459948320413, 0.4246929541047188, 0.42496765847347995, 0.42524271844660194, 0.4255181347150259, 0.42579390797148414, 0.4254215304798962, 0.42569759896171316, 0.4253246753246753, 0.42560103963612733, 0.42522756827048114, 0.4248536109303839, 0.4244791666666667, 0.4241042345276873, 0.423728813559322, 0.42400521852576645, 0.4236292428198433, 0.4239059438275637, 0.4235294117647059, 0.42315238718116416, 0.42277486910994766, 0.4223968565815324, 0.4226736566186107, 0.4222950819672131, 0.42191601049868765, 0.4221930400525279, 0.42181340341655715, 0.42209072978303747, 0.42236842105263156, 0.4226464779460171, 0.42226613965744403, 0.4218852999340804, 0.42216358839050133, 0.42244224422442245, 0.42206076618229854, 0.42233972240581624, 0.421957671957672, 0.42157511581733953, 0.42119205298013246, 0.4208084824387011, 0.4204244031830239, 0.42070338420703385, 0.4203187250996016, 0.4205980066445183, 0.42021276595744683, 0.4204923486360612, 0.4201065246338216, 0.42038640906062624, 0.42, 0.41961307538358905, 0.4198931909212283, 0.4201736806947228, 0.4197860962566845, 0.42006688963210703, 0.4203480589022758, 0.41995981245813796, 0.4195710455764075, 0.41918175720992623, 0.41879194630872485, 0.41840161182001345, 0.41868279569892475, 0.4189643577673167, 0.41924629878869446, 0.41885521885521887, 0.4191374663072776, 0.4194200944032367, 0.41970310391363025, 0.41931127616475355, 0.4195945945945946, 0.4198782961460446, 0.41948579161028415, 0.41909275558564657, 0.4186991869918699, 0.4189830508474576, 0.4185888738127544, 0.41887304820095045, 0.41847826086956524, 0.4187627464309993, 0.41904761904761906, 0.4186521443158611, 0.4189373297002725, 0.4185412406271302, 0.41882673942701226, 0.41911262798634813, 0.4187158469945355, 0.4183185235816815, 0.4179206566347469, 0.41752224503764546, 0.41712328767123286, 0.4174091843728581, 0.4176954732510288, 0.4179821551132464, 0.4175824175824176, 0.41786941580756015, 0.41746905089408526, 0.41775636613902273, 0.41735537190082644, 0.4169538249483115, 0.416551724137931, 0.4168391994478951, 0.4164364640883978, 0.4160331720801659, 0.41632088520055327, 0.4166089965397924, 0.4162049861495845, 0.4158004158004158, 0.4160887656033287, 0.4163775156141568, 0.41597222222222224, 0.41626129256428074, 0.41585535465924894, 0.4154488517745303, 0.415041782729805, 0.41533101045296167, 0.41562064156206413, 0.41591067690160505, 0.4155027932960894, 0.41509433962264153, 0.41468531468531467, 0.41497550734779565, 0.41526610644257705, 0.41485634197617377, 0.41514726507713884, 0.41543859649122805, 0.41502808988764045, 0.4146170063246662, 0.4142053445850914, 0.414496833216045, 0.4147887323943662, 0.41508104298801973, 0.4146685472496474, 0.41496118560338746, 0.4145480225988701, 0.41413427561837457, 0.41371994342291374, 0.4133050247699929, 0.4128895184135977, 0.4131821403260099, 0.4134751773049645, 0.4137686302342087, 0.4133522727272727, 0.4129353233830846, 0.4132290184921764, 0.4128113879003559, 0.41239316239316237, 0.4126870990734141, 0.4122681883024251, 0.4125624553890079, 0.41214285714285714, 0.4124374553252323, 0.41201716738197425, 0.41231209735146745, 0.41260744985673353, 0.4129032258064516, 0.41248206599713055, 0.4120603015075377, 0.41235632183908044, 0.41265276779295473, 0.41294964028776976, 0.41252699784017277, 0.4128242074927954, 0.4131218457101658, 0.4126984126984127, 0.4122743682310469, 0.41184971098265893, 0.4121475054229935, 0.4117221418234443, 0.4112961622013034, 0.4115942028985507, 0.41116751269035534, 0.4107402031930334, 0.41103848946986205, 0.4106104651162791, 0.4109090909090909, 0.4104803493449782, 0.41005098324836126, 0.4103498542274053, 0.4099197665937272, 0.40948905109489053, 0.4097881665449233, 0.4093567251461988, 0.40965618141916604, 0.40995607613469986, 0.41025641025641024, 0.41055718475073316, 0.41085840058694056, 0.4111600587371512, 0.41072740631888316, 0.4102941176470588, 0.4105960264900662, 0.4101620029455081, 0.41046425939572584, 0.4107669616519174, 0.4103321033210332, 0.41063515509601184, 0.4109386548410939, 0.41050295857988167, 0.4100666173205033, 0.4103703703703704, 0.4099332839140104, 0.4102373887240356, 0.40979955456570155, 0.4101040118870728, 0.4096654275092937, 0.4099702380952381, 0.4095309009679821, 0.4090909090909091, 0.40939597315436244, 0.408955223880597, 0.4085138162808066, 0.4080717488789238, 0.40762902019446523, 0.40718562874251496, 0.40749063670411984, 0.4070464767616192, 0.40735183795948987, 0.4069069069069069, 0.4064613072877536, 0.4067669172932331, 0.4070729872084274, 0.4066265060240964, 0.4069329314242653, 0.40648567119155354, 0.40679245283018867, 0.4070996978851964, 0.4074074074074074, 0.4069591527987897, 0.4072672218016654, 0.4068181818181818, 0.4071266110689917, 0.40743550834597875, 0.4069855732725892, 0.4072948328267477, 0.4068441064638783, 0.4063926940639269, 0.40594059405940597, 0.40625, 0.4057971014492754, 0.40534351145038167, 0.40488922841864017, 0.404434250764526, 0.404743687834736, 0.40505359877488517, 0.4045977011494253, 0.4041411042944785, 0.4036838066001535, 0.4039938556067588, 0.404304381245196, 0.40384615384615385, 0.403387220939184, 0.4036979969183359, 0.40323824209714726, 0.4035493827160494, 0.4038610038610039, 0.4034003091190108, 0.402938901778809, 0.40325077399380804, 0.40356312935708755, 0.40310077519379844, 0.4034134988363072, 0.4029503105590062, 0.4024864024864025, 0.4020217729393468, 0.40155642023346305, 0.40109034267912774, 0.4006235385814497, 0.4001560062402496, 0.40046838407494145, 0.40078125, 0.40109460516028145, 0.40062597809076683, 0.4009397024275646, 0.4012539184952978, 0.40078431372549017, 0.4010989010989011, 0.401413982717989, 0.4009433962264151, 0.4004720692368214, 0.4, 0.40031520882584715, 0.3998422712933754, 0.40015785319652725, 0.4004739336492891, 0.4, 0.40031645569620256, 0.4006334125098971, 0.4009508716323296, 0.4004758128469469, 0.4007936507936508, 0.40031771247021447, 0.40063593004769477, 0.4009546539379475, 0.4004777070063694, 0.400796812749004, 0.4011164274322169, 0.4014365522745411, 0.4009584664536741, 0.40047961630695444, 0.4008, 0.4011208967173739, 0.4014423076923077, 0.40176423416198875, 0.4012841091492777, 0.40160642570281124, 0.40112540192926044, 0.4014481094127112, 0.40177133655394526, 0.40209508460918614, 0.40241935483870966, 0.40274414850686036, 0.40226171243941844, 0.40177849636216656, 0.40129449838187703, 0.40161943319838056, 0.4019448946515397, 0.40145985401459855, 0.4017857142857143, 0.40129975629569453, 0.4016260162601626, 0.4019528071602929, 0.4022801302931596, 0.40179299103504484, 0.40212071778140296, 0.40244897959183673, 0.4027777777777778, 0.40228945216680295, 0.4026186579378069, 0.40294840294840295, 0.4024590163934426, 0.40196882690730107, 0.40229885057471265, 0.4018077239112572, 0.40213815789473684, 0.4024691358024691, 0.4028006589785832, 0.4023083264633141, 0.40264026402640263, 0.402972749793559, 0.4033057851239669, 0.40281224152191897, 0.402317880794702, 0.40182270091135047, 0.4013266998341625, 0.4016597510373444, 0.4011627906976744, 0.4014962593516209, 0.40099833610648916, 0.4013322231473772, 0.40166666666666667, 0.40200166805671395, 0.4023372287145242, 0.40267335004177107, 0.40301003344481606, 0.40251046025104603, 0.4028475711892797, 0.40318524727577537, 0.4035234899328859, 0.4038623005877414, 0.40336134453781514, 0.40370058873002523, 0.4031986531986532, 0.4035383319292334, 0.403035413153457, 0.40337552742616034, 0.40371621621621623, 0.40321217244294166, 0.4027072758037225, 0.40304826418289585, 0.4033898305084746, 0.4037319762510602, 0.40407470288624786, 0.40441801189464743, 0.4039115646258503, 0.40425531914893614, 0.4045996592844974, 0.40494458653026427, 0.4052901023890785, 0.40563620836891545, 0.405982905982906, 0.40547476475620187, 0.4049657534246575, 0.40531276778063413, 0.40480274442538594, 0.4051502145922747, 0.4054982817869416, 0.40498710232158214, 0.4053356282271945, 0.40568475452196384, 0.4060344827586207, 0.4055220017256255, 0.40500863557858374, 0.40535868625756266, 0.40570934256055363, 0.40606060606060607, 0.40641247833622185, 0.40589765828274066, 0.4053819444444444, 0.40573414422241527, 0.40608695652173915, 0.40644038294168844, 0.4059233449477352, 0.4062772449869224, 0.40663176265270506, 0.4069868995633188, 0.40646853146853146, 0.40594925634295714, 0.4054290718038529, 0.4057843996494303, 0.4052631578947368, 0.40561896400351183, 0.40509666080843587, 0.405452946350044, 0.40580985915492956, 0.4061674008810573, 0.4056437389770723, 0.4060017652250662, 0.40547703180212014, 0.40583554376657827, 0.40530973451327434, 0.40566873339238263, 0.40602836879432624, 0.40550133096716945, 0.4058614564831261, 0.4062222222222222, 0.40569395017793597, 0.40605520926090827, 0.40641711229946526, 0.4067796610169492, 0.40625, 0.4066130473637176, 0.4069767441860465, 0.40644583706356313, 0.40591397849462363, 0.4053811659192825, 0.40484739676840215, 0.40431266846361186, 0.40467625899280574, 0.40414041404140416, 0.4045045045045045, 0.40396753832281335, 0.4043321299638989, 0.4037940379403794, 0.40325497287522605, 0.40271493212669685, 0.40307971014492755, 0.40344514959202177, 0.4029038112522686, 0.40236148955495005, 0.4018181818181818, 0.4021838034576888, 0.40255009107468126, 0.40200546946216953, 0.40145985401459855, 0.4018264840182648, 0.40219378427787933, 0.40164684354986274, 0.4010989010989011, 0.40146654445462876, 0.4018348623853211, 0.4022038567493113, 0.4025735294117647, 0.4029438822447102, 0.40331491712707185, 0.40368663594470044, 0.40313653136531363, 0.40350877192982454, 0.40388170055452866, 0.40333024976873266, 0.4027777777777778, 0.40222428174235403, 0.4025974025974026, 0.4020427112349118, 0.4024163568773234, 0.4027906976744186, 0.4022346368715084, 0.4026095060577819, 0.40298507462686567, 0.40336134453781514, 0.40373831775700936, 0.4031805425631431, 0.4035580524344569, 0.40393626991565135, 0.40337711069418386, 0.40375586854460094, 0.4041353383458647, 0.4045155221072437, 0.4048964218455744, 0.4052780395852969, 0.4056603773584906, 0.40509915014164305, 0.4054820415879017, 0.40586565752128667, 0.40625, 0.4066350710900474, 0.40702087286527516, 0.40645773979107314, 0.4068441064638783, 0.40627973358705993, 0.4057142857142857, 0.40610104861773116, 0.4064885496183206, 0.4059216809933142, 0.4063097514340344, 0.40574162679425835, 0.4061302681992337, 0.40651965484180247, 0.4059500959692898, 0.40634005763688763, 0.40673076923076923, 0.40712223291626565, 0.407514450867052, 0.40790742526518803, 0.4083011583011583, 0.40869565217391307, 0.4090909090909091, 0.409486931268151, 0.40988372093023256, 0.4093113482056256, 0.4087378640776699, 0.40913508260447035, 0.4095330739299611, 0.40993184031158714, 0.41033138401559455, 0.4097560975609756, 0.41015625, 0.41055718475073316, 0.40998043052837574, 0.4103819784524976, 0.4107843137254902, 0.4102060843964671, 0.4106090373280943, 0.41002949852507375, 0.4094488188976378, 0.4098522167487685, 0.41025641025641024, 0.4106614017769003, 0.41106719367588934, 0.4114737883283877, 0.41089108910891087, 0.41129831516352827, 0.4107142857142857, 0.41012909632572, 0.4105367793240557, 0.4099502487562189, 0.40936254980079684, 0.4097706879361914, 0.4101796407185629, 0.4095904095904096, 0.409, 0.4094094094094094, 0.40981963927855714, 0.4092276830491474, 0.4086345381526104, 0.40904522613065325, 0.40945674044265595, 0.40886203423967776, 0.4092741935483871, 0.40968718466195764, 0.4090909090909091, 0.40950455005055614, 0.409919028340081, 0.41033434650455924, 0.4107505070993915, 0.41116751269035534, 0.4105691056910569, 0.41098677517802645, 0.41140529531568226, 0.41182466870540263, 0.41122448979591836, 0.41062308478038817, 0.4100204498977505, 0.4104401228249744, 0.4108606557377049, 0.41025641025641024, 0.4106776180698152, 0.41109969167523125, 0.411522633744856, 0.411946446961895, 0.411340206185567, 0.4107327141382869, 0.41115702479338845, 0.4105480868665977, 0.40993788819875776, 0.41036269430051814, 0.4107883817427386, 0.4101765316718588, 0.4106029106029106, 0.4099895941727367, 0.41041666666666665, 0.4098018769551616, 0.4102296450939457, 0.4096133751306165, 0.4100418410041841, 0.41047120418848165, 0.40985324947589097, 0.41028331584470096, 0.4107142857142857, 0.41009463722397477, 0.4094736842105263, 0.4088514225500527, 0.40822784810126583, 0.40865892291446676, 0.4090909090909091, 0.4095238095238095, 0.4099576271186441, 0.41039236479321317, 0.410828025477707, 0.410201912858661, 0.4106382978723404, 0.4110756123535676, 0.4115138592750533, 0.4119530416221985, 0.4113247863247863, 0.4117647058823529, 0.41113490364025695, 0.4115755627009646, 0.41094420600858367, 0.4103114930182599, 0.410752688172043, 0.41119483315392896, 0.41163793103448276, 0.4120819848975189, 0.41252699784017277, 0.4118918918918919, 0.41233766233766234, 0.41278439869989164, 0.4121475054229935, 0.41259500542888167, 0.41195652173913044, 0.41240478781284007, 0.4128540305010893, 0.4133042529989095, 0.4126637554585153, 0.4131147540983607, 0.4135667396061269, 0.4129244249726177, 0.4133771929824561, 0.4138309549945115, 0.4142857142857143, 0.4136413641364136, 0.41409691629955947, 0.41345093715545755, 0.4139072847682119, 0.41325966850828727, 0.41261061946902655, 0.4119601328903654, 0.4124168514412417, 0.4117647058823529, 0.4122222222222222, 0.41156840934371525, 0.410913140311804, 0.41025641025641024, 0.4107142857142857, 0.4111731843575419, 0.4116331096196868, 0.41097424412094063, 0.41143497757847536, 0.4118967452300786, 0.41235955056179774, 0.41169853768278963, 0.41103603603603606, 0.41149943630214203, 0.41196388261851014, 0.41129943502824856, 0.4117647058823529, 0.4110985277463194, 0.41043083900226757, 0.4097616345062429, 0.4090909090909091, 0.40955631399317405, 0.41002277904328016, 0.4104903078677309, 0.4098173515981735, 0.40914285714285714, 0.4096109839816934, 0.41008018327605955, 0.4105504587155963, 0.41102181400688864, 0.4103448275862069, 0.4108170310701956, 0.4112903225806452, 0.41061130334486734, 0.4110854503464203, 0.4115606936416185, 0.41087962962962965, 0.4101969872537659, 0.41067285382830626, 0.41114982578397213, 0.4104651162790698, 0.409778812572759, 0.41025641025641024, 0.41073512252042005, 0.411214953271028, 0.41169590643274856, 0.41217798594847777, 0.4126611957796014, 0.4131455399061033, 0.4136310223266745, 0.41294117647058826, 0.4134275618374558, 0.41391509433962265, 0.4132231404958678, 0.41252955082742315, 0.41183431952662725, 0.41113744075829384, 0.41043890865954924, 0.41092636579572445, 0.4114149821640904, 0.4119047619047619, 0.41120381406436235, 0.4105011933174224, 0.40979689366786143, 0.4090909090909091, 0.40838323353293415, 0.407673860911271, 0.40816326530612246, 0.4074519230769231, 0.40794223826714804, 0.40843373493975904, 0.4089264173703257, 0.40942028985507245, 0.40870616686819833, 0.4092009685230024, 0.40969696969696967, 0.41019417475728154, 0.4106925880923451, 0.41119221411192214, 0.4104750304506699, 0.4097560975609756, 0.41025641025641024, 0.41075794621026895, 0.4112607099143207, 0.4117647058823529, 0.4110429447852761, 0.41154791154791154, 0.41205412054120544, 0.4125615763546798, 0.4130702836004932, 0.41358024691358025, 0.41285537700865266, 0.4121287128712871, 0.41263940520446096, 0.4119106699751861, 0.4124223602484472, 0.4116915422885572, 0.410958904109589, 0.4102244389027431, 0.4107365792759051, 0.41, 0.41051314142678347, 0.41102756892230574, 0.410288582183187, 0.4108040201005025, 0.41132075471698115, 0.41183879093198994, 0.4123581336696091, 0.4128787878787879, 0.41213653603034134, 0.41139240506329117, 0.41064638783269963, 0.41116751269035534, 0.4104193138500635, 0.40966921119592875, 0.4101910828025478, 0.4094387755102041, 0.4086845466155811, 0.4079283887468031, 0.40717029449423814, 0.4076923076923077, 0.4069319640564827, 0.40616966580976865, 0.40540540540540543, 0.4059278350515464, 0.40516129032258064, 0.4043927648578811, 0.4049159120310479, 0.40414507772020725, 0.4033722438391699, 0.4025974025974026, 0.40182054616384916, 0.40234375, 0.4015645371577575, 0.402088772845953, 0.40261437908496733, 0.4018324607329843, 0.40235910878112713, 0.4015748031496063, 0.4007884362680683, 0.40131578947368424, 0.4005270092226614, 0.40105540897097625, 0.40158520475561427, 0.4021164021164021, 0.40264900662251657, 0.40318302387267907, 0.40239043824701193, 0.4015957446808511, 0.4021304926764314, 0.4026666666666667, 0.40186915887850466, 0.40240641711229946, 0.40160642570281124, 0.40214477211796246, 0.40134228187919463, 0.4018817204301075, 0.40107671601615075, 0.40161725067385445, 0.4008097165991903, 0.4, 0.39918809201623817, 0.3983739837398374, 0.3989145183175034, 0.39809782608695654, 0.3986394557823129, 0.3978201634877384, 0.3969986357435198, 0.39617486338797814, 0.3953488372093023, 0.3958904109589041, 0.3950617283950617, 0.3942307692307692, 0.39339752407152684, 0.3925619834710744, 0.3917241379310345, 0.39226519337016574, 0.3914246196403873, 0.39196675900277006, 0.3925104022191401, 0.39305555555555555, 0.39360222531293465, 0.39275766016713093, 0.39330543933054396, 0.39385474860335196, 0.393006993006993, 0.39355742296918766, 0.39270687237026647, 0.39185393258426965, 0.3909985935302391, 0.39154929577464787, 0.3921015514809591, 0.3912429378531073, 0.3917963224893918, 0.3909348441926346, 0.39148936170212767, 0.39204545454545453, 0.39260312944523473, 0.39173789173789175, 0.39229671897289586, 0.39285714285714285, 0.39198855507868385, 0.39111747851002865, 0.3902439024390244, 0.39080459770114945, 0.39136690647482014, 0.3919308357348703, 0.39105339105339104, 0.3916184971098266, 0.3921852387843705, 0.3927536231884058, 0.3918722786647315, 0.39244186046511625, 0.3915574963609898, 0.39212827988338195, 0.3927007299270073, 0.3932748538011696, 0.3923865300146413, 0.39296187683284456, 0.3935389133627019, 0.3941176470588235, 0.39322533136966126, 0.39233038348082594, 0.3914327917282127, 0.39201183431952663, 0.39111111111111113, 0.39020771513353114, 0.38930163447251115, 0.3898809523809524, 0.3889716840536513, 0.3880597014925373, 0.38714499252615847, 0.38622754491017963, 0.3853073463268366, 0.3843843843843844, 0.3849624060150376, 0.3855421686746988, 0.38461538461538464, 0.3851963746223565, 0.3842662632375189, 0.38484848484848483, 0.38543247344461307, 0.3844984802431611, 0.3850837138508371, 0.3856707317073171, 0.3847328244274809, 0.3837920489296636, 0.38284839203675347, 0.3834355828220859, 0.3824884792626728, 0.38153846153846155, 0.38058551617873654, 0.38117283950617287, 0.38176197836166925, 0.38080495356037153, 0.3813953488372093, 0.3804347826086957, 0.37947122861586313, 0.37850467289719625, 0.3790951638065523, 0.3796875, 0.38028169014084506, 0.38087774294670845, 0.37990580847723704, 0.3805031446540881, 0.3795275590551181, 0.3801261829652997, 0.3807266982622433, 0.3813291139240506, 0.38193343898573695, 0.38095238095238093, 0.3815580286168522, 0.38057324840764334, 0.379585326953748, 0.37859424920127793, 0.3792, 0.3782051282051282, 0.37881219903691815, 0.3778135048231511, 0.3784219001610306, 0.3774193548387097, 0.3764135702746365, 0.37702265372168287, 0.3760129659643436, 0.375, 0.37398373983739835, 0.3729641693811075, 0.3719412724306688, 0.37254901960784315, 0.37315875613747956, 0.3737704918032787, 0.37438423645320196, 0.37335526315789475, 0.37397034596375617, 0.37458745874587457, 0.37355371900826445, 0.37251655629139074, 0.373134328358209, 0.37375415282392027, 0.37437603993344426, 0.37333333333333335, 0.3739565943238731, 0.3745819397993311, 0.37353433835845895, 0.3724832214765101, 0.373109243697479, 0.3720538720538721, 0.37268128161888703, 0.3733108108108108, 0.37225042301184436, 0.3711864406779661, 0.3701188455008489, 0.3707482993197279, 0.37137989778534924, 0.3703071672354949, 0.37094017094017095, 0.3698630136986301, 0.3704974271012007, 0.3694158075601375, 0.37005163511187605, 0.3706896551724138, 0.37132987910189985, 0.370242214532872, 0.36915077989601386, 0.3680555555555556, 0.36695652173913046, 0.367595818815331, 0.36649214659685864, 0.36713286713286714, 0.36777583187390545, 0.3684210526315789, 0.36906854130052724, 0.36971830985915494, 0.36860670194003525, 0.36925795053003535, 0.368141592920354, 0.36879432624113473, 0.369449378330373, 0.3683274021352313, 0.3689839572192513, 0.36964285714285716, 0.370304114490161, 0.36917562724014336, 0.36804308797127466, 0.368705035971223, 0.3675675675675676, 0.3664259927797834, 0.3670886075949367, 0.36594202898550726, 0.3647912885662432, 0.3654545454545455, 0.36429872495446264, 0.36313868613138683, 0.3619744058500914, 0.3626373626373626, 0.363302752293578, 0.3639705882352941, 0.36464088397790057, 0.3634686346863469, 0.36414048059149723, 0.3648148148148148, 0.36363636363636365, 0.3643122676579926, 0.3649906890130354, 0.36380597014925375, 0.3644859813084112, 0.3651685393258427, 0.36585365853658536, 0.36654135338345867, 0.3653483992467043, 0.3641509433962264, 0.3629489603024575, 0.36174242424242425, 0.3605313092979127, 0.3593155893536122, 0.3580952380952381, 0.35877862595419846, 0.3575525812619503, 0.3563218390804598, 0.3570057581573896, 0.3576923076923077, 0.35645472061657035, 0.35714285714285715, 0.3578336557059961, 0.3592233009708738, 0.35992217898832685, 0.3586744639376218, 0.357421875, 0.3561643835616438, 0.35490196078431374, 0.35363457760314343, 0.35236220472440943, 0.3510848126232742, 0.35177865612648224, 0.3504950495049505, 0.3492063492063492, 0.3499005964214712, 0.350597609561753, 0.34930139720558884, 0.348, 0.3486973947895792, 0.3493975903614458, 0.3501006036217304, 0.35080645161290325, 0.3515151515151515, 0.3522267206477733, 0.35294117647058826, 0.35365853658536583, 0.35234215885947046, 0.3510204081632653, 0.3496932515337423, 0.3483606557377049, 0.3490759753593429, 0.3497942386831276, 0.35051546391752575, 0.3512396694214876, 0.35196687370600416, 0.3506224066390041, 0.3492723492723493, 0.34791666666666665, 0.3465553235908142, 0.3472803347280335, 0.34591194968553457, 0.34663865546218486, 0.3452631578947368, 0.3459915611814346, 0.34460887949260044, 0.3453389830508475, 0.346072186836518, 0.3446808510638298, 0.34541577825159914, 0.34615384615384615, 0.3468950749464668, 0.34763948497854075, 0.34838709677419355, 0.34913793103448276, 0.34989200863930886, 0.35064935064935066, 0.351409978308026, 0.3521739130434783, 0.35076252723311546, 0.34934497816593885, 0.350109409190372, 0.34868421052631576, 0.34945054945054943, 0.34801762114537443, 0.3487858719646799, 0.3495575221238938, 0.34811529933481156, 0.3466666666666667, 0.34743875278396436, 0.3482142857142857, 0.348993288590604, 0.34977578475336324, 0.350561797752809, 0.35135135135135137, 0.35214446952595935, 0.35294117647058826, 0.35147392290249435, 0.35, 0.35079726651480636, 0.3515981735159817, 0.3524027459954233, 0.3532110091743119, 0.35172413793103446, 0.35023041474654376, 0.3510392609699769, 0.35185185185185186, 0.35266821345707655, 0.3511627906976744, 0.351981351981352, 0.352803738317757, 0.35362997658079626, 0.352112676056338, 0.35294117647058826, 0.35141509433962265, 0.35224586288416077, 0.35071090047393366, 0.3515439429928741, 0.35, 0.35083532219570407, 0.35167464114832536, 0.35251798561151076, 0.35096153846153844, 0.35180722891566263, 0.3502415458937198, 0.35108958837772397, 0.34951456310679613, 0.35036496350364965, 0.35121951219512193, 0.34963325183374083, 0.3480392156862745, 0.3488943488943489, 0.3497536945812808, 0.3506172839506173, 0.35148514851485146, 0.3523573200992556, 0.35323383084577115, 0.3516209476309227, 0.3525, 0.3533834586466165, 0.3542713567839196, 0.35516372795969775, 0.35353535353535354, 0.35443037974683544, 0.3553299492385787, 0.35368956743002544, 0.35459183673469385, 0.35294117647058826, 0.35128205128205126, 0.35218508997429304, 0.35309278350515466, 0.35400516795865633, 0.3549222797927461, 0.35584415584415585, 0.3567708333333333, 0.3577023498694517, 0.3586387434554974, 0.35958005249343833, 0.3605263157894737, 0.36147757255936674, 0.35978835978835977, 0.36074270557029176, 0.3617021276595745, 0.3626666666666667, 0.36363636363636365, 0.36193029490616624, 0.3602150537634409, 0.3611859838274933, 0.3621621621621622, 0.36314363143631434, 0.3641304347826087, 0.3651226158038147, 0.3633879781420765, 0.3643835616438356, 0.3626373626373626, 0.3608815426997245, 0.35911602209944754, 0.3601108033240997, 0.3611111111111111, 0.362116991643454, 0.36312849162011174, 0.36134453781512604, 0.36235955056179775, 0.36338028169014086, 0.3644067796610169, 0.3654390934844193, 0.36363636363636365, 0.3646723646723647, 0.3657142857142857, 0.3667621776504298, 0.3649425287356322, 0.3631123919308357, 0.36416184971098264, 0.36231884057971014, 0.3633720930232558, 0.36151603498542273, 0.36257309941520466, 0.36363636363636365, 0.36176470588235293, 0.35988200589970504, 0.35798816568047337, 0.3560830860534125, 0.3541666666666667, 0.35522388059701493, 0.3532934131736527, 0.35435435435435436, 0.35542168674698793, 0.35347432024169184, 0.35454545454545455, 0.3525835866261398, 0.35365853658536583, 0.3516819571865443, 0.35276073619631904, 0.3507692307692308, 0.3487654320987654, 0.3498452012383901, 0.34782608695652173, 0.34579439252336447, 0.346875, 0.34796238244514105, 0.3490566037735849, 0.3470031545741325, 0.34810126582278483, 0.3492063492063492, 0.3503184713375796, 0.34824281150159747, 0.34615384615384615, 0.34726688102893893, 0.34516129032258064, 0.343042071197411, 0.34415584415584416, 0.34201954397394135, 0.33986928104575165, 0.3377049180327869, 0.33881578947368424, 0.33663366336633666, 0.3344370860927152, 0.33554817275747506, 0.33666666666666667, 0.33444816053511706, 0.33221476510067116, 0.32996632996632996, 0.3277027027027027, 0.3254237288135593, 0.3231292517006803, 0.32081911262798635, 0.3184931506849315, 0.3161512027491409, 0.3137931034482759, 0.31141868512110726, 0.3125, 0.31010452961672474, 0.3076923076923077, 0.3087719298245614, 0.30633802816901406, 0.30742049469964666, 0.30851063829787234, 0.30604982206405695, 0.30357142857142855, 0.3010752688172043, 0.29856115107913667, 0.296028880866426, 0.29347826086956524, 0.29454545454545455, 0.291970802919708, 0.2893772893772894, 0.2867647058823529, 0.28413284132841327, 0.2814814814814815, 0.2825278810408922, 0.2835820895522388, 0.2846441947565543, 0.2819548872180451, 0.2792452830188679, 0.2765151515151515, 0.27756653992395436, 0.2748091603053435, 0.27586206896551724, 0.27307692307692305, 0.27413127413127414, 0.2713178294573643, 0.26848249027237353, 0.265625, 0.26666666666666666, 0.2677165354330709, 0.2648221343873518, 0.26587301587301587, 0.26693227091633465, 0.264, 0.26104417670682734, 0.2620967741935484, 0.2631578947368421, 0.2601626016260163, 0.2571428571428571, 0.2581967213114754, 0.25925925925925924, 0.2603305785123967, 0.26141078838174275, 0.25833333333333336, 0.25523012552301255, 0.25630252100840334, 0.25738396624472576, 0.2584745762711864, 0.2553191489361702, 0.2564102564102564, 0.2575107296137339, 0.2543103448275862, 0.2554112554112554, 0.25217391304347825, 0.25327510917030566, 0.2543859649122807, 0.2511013215859031, 0.252212389380531, 0.24888888888888888, 0.25, 0.24663677130044842, 0.24774774774774774, 0.248868778280543, 0.24545454545454545, 0.2420091324200913, 0.23853211009174313, 0.23963133640552994, 0.2361111111111111, 0.23255813953488372, 0.22897196261682243, 0.22535211267605634, 0.22641509433962265, 0.22748815165876776, 0.22857142857142856, 0.22488038277511962, 0.22596153846153846, 0.22705314009661837, 0.22815533980582525, 0.22439024390243903, 0.22549019607843138, 0.22167487684729065, 0.21782178217821782, 0.21393034825870647, 0.21, 0.21105527638190955, 0.20707070707070707, 0.20812182741116753, 0.20918367346938777, 0.20512820512820512, 0.20618556701030927, 0.20725388601036268, 0.203125, 0.19895287958115182, 0.2, 0.19576719576719576, 0.19148936170212766, 0.1925133689839572, 0.1881720430107527, 0.1891891891891892, 0.18478260869565216, 0.18579234972677597, 0.1813186813186813, 0.18232044198895028, 0.18333333333333332, 0.18435754189944134, 0.1797752808988764, 0.1751412429378531, 0.17045454545454544, 0.17142857142857143, 0.1724137931034483, 0.1676300578034682, 0.1686046511627907, 0.1695906432748538, 0.17058823529411765, 0.16568047337278108, 0.16071428571428573, 0.15568862275449102, 0.1566265060240964, 0.15757575757575756, 0.1524390243902439, 0.15337423312883436, 0.14814814814814814, 0.14906832298136646, 0.14375, 0.13836477987421383, 0.13291139240506328, 0.1337579617834395, 0.1346153846153846, 0.12903225806451613, 0.12337662337662338, 0.11764705882352941, 0.11842105263157894, 0.11920529801324503, 0.11333333333333333, 0.11409395973154363, 0.10810810810810811, 0.10204081632653061, 0.10273972602739725, 0.10344827586206896, 0.09722222222222222, 0.09090909090909091, 0.09154929577464789, 0.09219858156028368, 0.08571428571428572, 0.08633093525179857, 0.07971014492753623, 0.072992700729927, 0.0661764705882353, 0.05925925925925926, 0.05970149253731343, 0.05263157894736842, 0.045454545454545456, 0.03816793893129771, 0.038461538461538464, 0.031007751937984496, 0.03125, 0.031496062992125984, 0.031746031746031744, 0.032, 0.03225806451612903, 0.032520325203252036, 0.02459016393442623, 0.01652892561983471, 0.016666666666666666, 0.01680672268907563, 0.00847457627118644, 0.008547008547008548, 0.008620689655172414, 0.008695652173913044, 0.008771929824561403, 0.008849557522123894, 0.008928571428571428, 0.009009009009009009, 0.00909090909090909, 0.009174311926605505, 0.009259259259259259, 0.009345794392523364, 0.009433962264150943, 0.009523809523809525, 0.009615384615384616, 0.009708737864077669, 0.00980392156862745, 0.009900990099009901, 0.01, 0.010101010101010102, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 1.0], "recall": [1.0, 0.999, 0.999, 0.999, 0.999, 0.998, 0.997, 0.997, 0.997, 0.996, 0.995, 0.995, 0.994, 0.993, 0.993, 0.992, 0.991, 0.99, 0.989, 0.988, 0.988, 0.988, 0.988, 0.988, 0.987, 0.987, 0.986, 0.986, 0.986, 0.986, 0.985, 0.985, 0.984, 0.983, 0.982, 0.981, 0.98, 0.979, 0.978, 0.977, 0.977, 0.976, 0.976, 0.976, 0.975, 0.974, 0.973, 0.972, 0.971, 0.971, 0.97, 0.969, 0.968, 0.968, 0.968, 0.967, 0.966, 0.965, 0.964, 0.964, 0.963, 0.962, 0.961, 0.961, 0.96, 0.959, 0.958, 0.957, 0.957, 0.957, 0.957, 0.957, 0.956, 0.956, 0.955, 0.954, 0.953, 0.952, 0.951, 0.95, 0.949, 0.948, 0.948, 0.947, 0.946, 0.946, 0.945, 0.944, 0.943, 0.942, 0.941, 0.94, 0.94, 0.939, 0.938, 0.937, 0.936, 0.936, 0.936, 0.935, 0.935, 0.934, 0.933, 0.933, 0.933, 0.933, 0.933, 0.932, 0.931, 0.93, 0.929, 0.928, 0.927, 0.926, 0.925, 0.924, 0.923, 0.922, 0.921, 0.92, 0.919, 0.918, 0.917, 0.916, 0.916, 0.915, 0.914, 0.913, 0.912, 0.911, 0.91, 0.909, 0.908, 0.907, 0.906, 0.905, 0.904, 0.904, 0.903, 0.902, 0.902, 0.902, 0.901, 0.9, 0.899, 0.898, 0.898, 0.898, 0.897, 0.896, 0.895, 0.894, 0.893, 0.893, 0.892, 0.891, 0.89, 0.889, 0.888, 0.887, 0.886, 0.885, 0.884, 0.883, 0.883, 0.882, 0.881, 0.88, 0.879, 0.878, 0.877, 0.876, 0.875, 0.874, 0.873, 0.872, 0.871, 0.87, 0.869, 0.869, 0.868, 0.867, 0.866, 0.865, 0.864, 0.863, 0.862, 0.861, 0.86, 0.859, 0.858, 0.857, 0.856, 0.855, 0.854, 0.854, 0.853, 0.852, 0.851, 0.85, 0.849, 0.848, 0.848, 0.847, 0.846, 0.845, 0.844, 0.843, 0.842, 0.842, 0.841, 0.84, 0.839, 0.838, 0.837, 0.837, 0.836, 0.835, 0.834, 0.834, 0.833, 0.832, 0.832, 0.832, 0.831, 0.83, 0.829, 0.828, 0.827, 0.826, 0.825, 0.824, 0.823, 0.823, 0.822, 0.821, 0.82, 0.819, 0.818, 0.817, 0.816, 0.815, 0.814, 0.814, 0.813, 0.813, 0.812, 0.811, 0.81, 0.81, 0.809, 0.808, 0.807, 0.806, 0.805, 0.804, 0.803, 0.802, 0.801, 0.801, 0.8, 0.799, 0.798, 0.797, 0.796, 0.795, 0.794, 0.793, 0.792, 0.791, 0.79, 0.789, 0.788, 0.787, 0.786, 0.785, 0.784, 0.784, 0.783, 0.782, 0.781, 0.78, 0.779, 0.778, 0.777, 0.777, 0.776, 0.775, 0.775, 0.774, 0.773, 0.772, 0.771, 0.77, 0.769, 0.768, 0.767, 0.767, 0.767, 0.766, 0.765, 0.764, 0.763, 0.762, 0.761, 0.76, 0.759, 0.758, 0.757, 0.756, 0.755, 0.754, 0.753, 0.752, 0.751, 0.75, 0.749, 0.749, 0.748, 0.748, 0.747, 0.746, 0.745, 0.744, 0.743, 0.742, 0.741, 0.741, 0.74, 0.739, 0.739, 0.738, 0.737, 0.736, 0.735, 0.735, 0.734, 0.734, 0.733, 0.733, 0.732, 0.731, 0.731, 0.73, 0.729, 0.728, 0.727, 0.726, 0.725, 0.724, 0.724, 0.723, 0.722, 0.721, 0.72, 0.72, 0.719, 0.718, 0.717, 0.717, 0.717, 0.716, 0.716, 0.715, 0.714, 0.713, 0.713, 0.712, 0.711, 0.71, 0.709, 0.708, 0.707, 0.707, 0.706, 0.706, 0.705, 0.705, 0.704, 0.703, 0.702, 0.702, 0.701, 0.7, 0.699, 0.699, 0.698, 0.697, 0.697, 0.696, 0.695, 0.695, 0.694, 0.693, 0.693, 0.692, 0.691, 0.69, 0.689, 0.689, 0.688, 0.688, 0.687, 0.687, 0.687, 0.686, 0.685, 0.684, 0.684, 0.683, 0.682, 0.681, 0.68, 0.679, 0.678, 0.677, 0.677, 0.676, 0.675, 0.675, 0.674, 0.674, 0.674, 0.674, 0.674, 0.673, 0.673, 0.672, 0.671, 0.671, 0.67, 0.669, 0.668, 0.667, 0.666, 0.665, 0.664, 0.663, 0.662, 0.661, 0.66, 0.659, 0.658, 0.658, 0.657, 0.657, 0.657, 0.657, 0.657, 0.656, 0.656, 0.655, 0.655, 0.654, 0.653, 0.652, 0.651, 0.65, 0.65, 0.649, 0.649, 0.648, 0.647, 0.646, 0.645, 0.645, 0.644, 0.643, 0.643, 0.642, 0.642, 0.642, 0.642, 0.641, 0.64, 0.64, 0.64, 0.639, 0.639, 0.638, 0.637, 0.636, 0.635, 0.634, 0.634, 0.633, 0.633, 0.632, 0.632, 0.631, 0.631, 0.63, 0.629, 0.629, 0.629, 0.628, 0.628, 0.628, 0.627, 0.626, 0.625, 0.624, 0.623, 0.623, 0.623, 0.623, 0.622, 0.622, 0.622, 0.622, 0.621, 0.621, 0.621, 0.62, 0.619, 0.618, 0.618, 0.617, 0.617, 0.616, 0.616, 0.616, 0.615, 0.615, 0.614, 0.614, 0.614, 0.613, 0.612, 0.611, 0.61, 0.609, 0.609, 0.609, 0.609, 0.608, 0.608, 0.607, 0.607, 0.606, 0.605, 0.604, 0.604, 0.603, 0.602, 0.602, 0.602, 0.601, 0.6, 0.6, 0.6, 0.599, 0.599, 0.598, 0.597, 0.596, 0.596, 0.596, 0.596, 0.595, 0.594, 0.593, 0.593, 0.593, 0.592, 0.592, 0.592, 0.591, 0.59, 0.589, 0.589, 0.589, 0.589, 0.588, 0.588, 0.587, 0.586, 0.585, 0.584, 0.583, 0.583, 0.583, 0.583, 0.582, 0.581, 0.581, 0.58, 0.579, 0.579, 0.578, 0.578, 0.577, 0.577, 0.576, 0.576, 0.576, 0.576, 0.575, 0.574, 0.574, 0.574, 0.574, 0.573, 0.573, 0.573, 0.572, 0.571, 0.57, 0.57, 0.569, 0.568, 0.568, 0.567, 0.566, 0.566, 0.565, 0.565, 0.564, 0.563, 0.563, 0.562, 0.561, 0.561, 0.56, 0.56, 0.56, 0.56, 0.56, 0.56, 0.56, 0.559, 0.558, 0.558, 0.557, 0.557, 0.557, 0.556, 0.556, 0.556, 0.555, 0.554, 0.554, 0.553, 0.553, 0.552, 0.552, 0.551, 0.551, 0.55, 0.549, 0.549, 0.548, 0.547, 0.546, 0.545, 0.544, 0.544, 0.543, 0.543, 0.542, 0.541, 0.541, 0.541, 0.54, 0.54, 0.539, 0.539, 0.539, 0.539, 0.538, 0.538, 0.537, 0.537, 0.537, 0.536, 0.536, 0.535, 0.534, 0.533, 0.533, 0.532, 0.531, 0.53, 0.529, 0.529, 0.529, 0.528, 0.527, 0.526, 0.526, 0.526, 0.525, 0.524, 0.524, 0.523, 0.523, 0.523, 0.522, 0.521, 0.521, 0.521, 0.52, 0.52, 0.519, 0.518, 0.517, 0.516, 0.515, 0.514, 0.513, 0.513, 0.513, 0.513, 0.512, 0.512, 0.512, 0.511, 0.511, 0.511, 0.51, 0.509, 0.508, 0.508, 0.507, 0.507, 0.507, 0.506, 0.506, 0.506, 0.506, 0.505, 0.505, 0.504, 0.504, 0.504, 0.503, 0.503, 0.503, 0.503, 0.502, 0.501, 0.501, 0.501, 0.501, 0.501, 0.5, 0.5, 0.499, 0.499, 0.499, 0.499, 0.499, 0.499, 0.498, 0.497, 0.496, 0.496, 0.496, 0.495, 0.495, 0.494, 0.494, 0.494, 0.494, 0.493, 0.493, 0.493, 0.493, 0.492, 0.492, 0.492, 0.491, 0.49, 0.49, 0.489, 0.489, 0.489, 0.489, 0.488, 0.488, 0.488, 0.488, 0.487, 0.486, 0.485, 0.484, 0.484, 0.483, 0.483, 0.482, 0.482, 0.482, 0.482, 0.482, 0.482, 0.482, 0.481, 0.481, 0.481, 0.481, 0.481, 0.48, 0.48, 0.479, 0.479, 0.478, 0.478, 0.478, 0.477, 0.476, 0.476, 0.476, 0.476, 0.476, 0.476, 0.475, 0.475, 0.475, 0.475, 0.475, 0.475, 0.475, 0.474, 0.473, 0.473, 0.472, 0.472, 0.472, 0.471, 0.471, 0.471, 0.471, 0.47, 0.469, 0.469, 0.469, 0.469, 0.469, 0.468, 0.467, 0.467, 0.467, 0.467, 0.466, 0.466, 0.466, 0.466, 0.465, 0.464, 0.463, 0.463, 0.462, 0.462, 0.461, 0.461, 0.461, 0.461, 0.46, 0.46, 0.459, 0.459, 0.458, 0.458, 0.458, 0.457, 0.457, 0.457, 0.456, 0.456, 0.456, 0.456, 0.455, 0.455, 0.455, 0.454, 0.453, 0.452, 0.451, 0.45, 0.45, 0.449, 0.449, 0.448, 0.448, 0.447, 0.446, 0.445, 0.445, 0.445, 0.444, 0.443, 0.442, 0.442, 0.442, 0.441, 0.44, 0.44, 0.44, 0.439, 0.438, 0.438, 0.438, 0.438, 0.438, 0.438, 0.438, 0.438, 0.437, 0.437, 0.437, 0.436, 0.435, 0.434, 0.434, 0.433, 0.433, 0.433, 0.432, 0.432, 0.432, 0.432, 0.432, 0.431, 0.431, 0.431, 0.43, 0.43, 0.43, 0.43, 0.43, 0.43, 0.43, 0.429, 0.429, 0.429, 0.429, 0.429, 0.429, 0.428, 0.428, 0.427, 0.426, 0.426, 0.426, 0.425, 0.425, 0.424, 0.424, 0.424, 0.423, 0.423, 0.423, 0.423, 0.423, 0.423, 0.423, 0.423, 0.423, 0.423, 0.423, 0.422, 0.421, 0.421, 0.421, 0.421, 0.421, 0.42, 0.42, 0.42, 0.419, 0.419, 0.419, 0.418, 0.418, 0.417, 0.416, 0.416, 0.416, 0.416, 0.416, 0.416, 0.415, 0.415, 0.414, 0.413, 0.413, 0.412, 0.411, 0.411, 0.411, 0.41, 0.409, 0.409, 0.409, 0.408, 0.407, 0.407, 0.407, 0.406, 0.406, 0.406, 0.405, 0.405, 0.405, 0.405, 0.405, 0.405, 0.404, 0.404, 0.404, 0.404, 0.403, 0.402, 0.401, 0.401, 0.401, 0.4, 0.4, 0.4, 0.4, 0.4, 0.399, 0.398, 0.398, 0.397, 0.396, 0.396, 0.396, 0.395, 0.395, 0.394, 0.394, 0.393, 0.393, 0.392, 0.392, 0.392, 0.391, 0.391, 0.391, 0.39, 0.389, 0.388, 0.387, 0.387, 0.387, 0.387, 0.387, 0.387, 0.387, 0.386, 0.386, 0.386, 0.386, 0.386, 0.385, 0.385, 0.384, 0.384, 0.383, 0.382, 0.382, 0.382, 0.382, 0.382, 0.382, 0.381, 0.381, 0.381, 0.38, 0.38, 0.379, 0.379, 0.379, 0.379, 0.378, 0.378, 0.378, 0.377, 0.377, 0.377, 0.377, 0.376, 0.376, 0.375, 0.375, 0.374, 0.373, 0.372, 0.372, 0.371, 0.371, 0.37, 0.369, 0.368, 0.368, 0.368, 0.368, 0.367, 0.367, 0.367, 0.367, 0.366, 0.365, 0.365, 0.365, 0.364, 0.364, 0.363, 0.362, 0.361, 0.36, 0.36, 0.36, 0.36, 0.359, 0.358, 0.358, 0.358, 0.358, 0.358, 0.357, 0.357, 0.357, 0.356, 0.356, 0.356, 0.355, 0.354, 0.354, 0.354, 0.353, 0.352, 0.352, 0.352, 0.352, 0.352, 0.352, 0.352, 0.352, 0.352, 0.351, 0.351, 0.351, 0.35, 0.349, 0.348, 0.347, 0.346, 0.346, 0.346, 0.346, 0.345, 0.344, 0.343, 0.342, 0.341, 0.34, 0.34, 0.339, 0.339, 0.339, 0.339, 0.339, 0.338, 0.338, 0.338, 0.338, 0.338, 0.338, 0.337, 0.336, 0.336, 0.336, 0.336, 0.336, 0.335, 0.335, 0.335, 0.335, 0.335, 0.335, 0.334, 0.333, 0.333, 0.332, 0.332, 0.331, 0.33, 0.329, 0.329, 0.328, 0.328, 0.328, 0.327, 0.327, 0.327, 0.327, 0.327, 0.327, 0.326, 0.325, 0.324, 0.324, 0.323, 0.322, 0.322, 0.321, 0.32, 0.319, 0.318, 0.318, 0.317, 0.316, 0.315, 0.315, 0.314, 0.313, 0.313, 0.312, 0.311, 0.31, 0.309, 0.309, 0.308, 0.308, 0.308, 0.307, 0.307, 0.306, 0.305, 0.305, 0.304, 0.304, 0.304, 0.304, 0.304, 0.304, 0.303, 0.302, 0.302, 0.302, 0.301, 0.301, 0.3, 0.3, 0.299, 0.299, 0.298, 0.298, 0.297, 0.296, 0.295, 0.294, 0.294, 0.293, 0.293, 0.292, 0.291, 0.29, 0.289, 0.289, 0.288, 0.287, 0.286, 0.285, 0.284, 0.284, 0.283, 0.283, 0.283, 0.283, 0.283, 0.282, 0.282, 0.282, 0.281, 0.281, 0.28, 0.279, 0.278, 0.278, 0.278, 0.277, 0.277, 0.276, 0.276, 0.276, 0.276, 0.275, 0.275, 0.275, 0.274, 0.273, 0.272, 0.272, 0.272, 0.272, 0.271, 0.271, 0.271, 0.271, 0.27, 0.27, 0.269, 0.269, 0.269, 0.269, 0.268, 0.268, 0.268, 0.268, 0.267, 0.266, 0.265, 0.265, 0.264, 0.263, 0.262, 0.262, 0.261, 0.26, 0.259, 0.258, 0.257, 0.256, 0.256, 0.256, 0.255, 0.255, 0.254, 0.254, 0.254, 0.253, 0.253, 0.253, 0.252, 0.251, 0.25, 0.25, 0.249, 0.248, 0.247, 0.247, 0.247, 0.246, 0.246, 0.245, 0.244, 0.243, 0.243, 0.243, 0.243, 0.243, 0.242, 0.242, 0.241, 0.241, 0.241, 0.241, 0.241, 0.24, 0.24, 0.239, 0.238, 0.237, 0.237, 0.236, 0.236, 0.235, 0.235, 0.234, 0.233, 0.233, 0.232, 0.231, 0.23, 0.229, 0.228, 0.228, 0.228, 0.228, 0.228, 0.227, 0.227, 0.227, 0.226, 0.225, 0.225, 0.225, 0.225, 0.224, 0.224, 0.224, 0.223, 0.222, 0.222, 0.221, 0.221, 0.221, 0.22, 0.219, 0.218, 0.218, 0.218, 0.217, 0.217, 0.216, 0.216, 0.215, 0.215, 0.215, 0.215, 0.214, 0.213, 0.212, 0.211, 0.211, 0.21, 0.21, 0.21, 0.21, 0.21, 0.21, 0.209, 0.209, 0.208, 0.208, 0.208, 0.207, 0.207, 0.207, 0.207, 0.206, 0.205, 0.205, 0.204, 0.203, 0.203, 0.202, 0.201, 0.201, 0.2, 0.199, 0.198, 0.198, 0.198, 0.198, 0.198, 0.197, 0.197, 0.197, 0.196, 0.196, 0.196, 0.195, 0.195, 0.195, 0.195, 0.195, 0.194, 0.193, 0.192, 0.191, 0.19, 0.189, 0.188, 0.188, 0.187, 0.186, 0.186, 0.186, 0.185, 0.185, 0.185, 0.185, 0.185, 0.184, 0.183, 0.182, 0.181, 0.18, 0.179, 0.178, 0.178, 0.177, 0.176, 0.176, 0.176, 0.175, 0.174, 0.174, 0.174, 0.174, 0.174, 0.174, 0.174, 0.174, 0.174, 0.173, 0.172, 0.171, 0.17, 0.17, 0.17, 0.17, 0.17, 0.17, 0.169, 0.168, 0.167, 0.166, 0.166, 0.165, 0.165, 0.164, 0.164, 0.163, 0.163, 0.163, 0.162, 0.162, 0.162, 0.162, 0.162, 0.162, 0.162, 0.162, 0.162, 0.162, 0.162, 0.161, 0.16, 0.16, 0.159, 0.159, 0.158, 0.158, 0.158, 0.157, 0.156, 0.156, 0.156, 0.156, 0.156, 0.156, 0.156, 0.156, 0.156, 0.155, 0.154, 0.154, 0.154, 0.154, 0.154, 0.153, 0.152, 0.152, 0.152, 0.152, 0.151, 0.151, 0.151, 0.151, 0.15, 0.15, 0.149, 0.149, 0.148, 0.148, 0.147, 0.147, 0.147, 0.147, 0.146, 0.146, 0.145, 0.145, 0.144, 0.144, 0.144, 0.143, 0.142, 0.142, 0.142, 0.142, 0.142, 0.142, 0.142, 0.141, 0.141, 0.141, 0.141, 0.141, 0.14, 0.14, 0.14, 0.139, 0.139, 0.138, 0.137, 0.137, 0.137, 0.137, 0.137, 0.137, 0.137, 0.137, 0.137, 0.137, 0.137, 0.137, 0.136, 0.136, 0.136, 0.136, 0.136, 0.135, 0.134, 0.134, 0.134, 0.134, 0.134, 0.134, 0.133, 0.133, 0.132, 0.131, 0.13, 0.13, 0.13, 0.13, 0.13, 0.129, 0.129, 0.129, 0.129, 0.129, 0.128, 0.128, 0.128, 0.128, 0.127, 0.126, 0.126, 0.125, 0.125, 0.124, 0.124, 0.124, 0.123, 0.122, 0.121, 0.12, 0.119, 0.119, 0.118, 0.118, 0.118, 0.117, 0.117, 0.116, 0.116, 0.115, 0.115, 0.114, 0.113, 0.113, 0.112, 0.111, 0.111, 0.111, 0.111, 0.11, 0.11, 0.11, 0.11, 0.109, 0.108, 0.108, 0.107, 0.106, 0.106, 0.105, 0.104, 0.103, 0.103, 0.102, 0.101, 0.101, 0.101, 0.1, 0.099, 0.098, 0.097, 0.096, 0.095, 0.094, 0.093, 0.092, 0.091, 0.09, 0.09, 0.089, 0.088, 0.088, 0.087, 0.087, 0.087, 0.086, 0.085, 0.084, 0.083, 0.082, 0.081, 0.081, 0.08, 0.079, 0.078, 0.077, 0.076, 0.076, 0.076, 0.076, 0.075, 0.074, 0.073, 0.073, 0.072, 0.072, 0.071, 0.071, 0.07, 0.069, 0.068, 0.068, 0.068, 0.067, 0.067, 0.067, 0.066, 0.065, 0.065, 0.065, 0.064, 0.063, 0.063, 0.063, 0.063, 0.063, 0.062, 0.061, 0.061, 0.061, 0.061, 0.06, 0.06, 0.06, 0.059, 0.059, 0.058, 0.058, 0.058, 0.057, 0.057, 0.056, 0.056, 0.055, 0.055, 0.055, 0.054, 0.053, 0.052, 0.052, 0.051, 0.05, 0.049, 0.048, 0.048, 0.048, 0.048, 0.047, 0.047, 0.047, 0.047, 0.046, 0.046, 0.045, 0.044, 0.043, 0.042, 0.042, 0.041, 0.041, 0.041, 0.04, 0.04, 0.04, 0.039, 0.038, 0.038, 0.037, 0.036, 0.036, 0.035, 0.035, 0.034, 0.034, 0.033, 0.033, 0.033, 0.033, 0.032, 0.031, 0.03, 0.03, 0.03, 0.029, 0.029, 0.029, 0.029, 0.028, 0.027, 0.026, 0.026, 0.026, 0.025, 0.025, 0.024, 0.024, 0.023, 0.022, 0.021, 0.021, 0.021, 0.02, 0.019, 0.018, 0.018, 0.018, 0.017, 0.017, 0.016, 0.015, 0.015, 0.015, 0.014, 0.013, 0.013, 0.013, 0.012, 0.012, 0.011, 0.01, 0.009, 0.008, 0.008, 0.007, 0.006, 0.005, 0.005, 0.004, 0.004, 0.004, 0.004, 0.004, 0.004, 0.004, 0.003, 0.002, 0.002, 0.002, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "thresholds": [-0.26062047481536865, -0.2598250210285187, -0.25963523983955383, -0.25950056314468384, -0.25935426354408264, -0.2591959536075592, -0.25917917490005493, -0.257717490196228, -0.2576178312301636, -0.2575587332248688, -0.2573408782482147, -0.2569483518600464, -0.2563253343105316, -0.25613608956336975, -0.25596383213996887, -0.25572073459625244, -0.2552851438522339, -0.255220502614975, -0.255060076713562, -0.2550585865974426, -0.2549857795238495, -0.25477996468544006, -0.2543807327747345, -0.25416436791419983, -0.25410065054893494, -0.2540058493614197, -0.25360992550849915, -0.2535472810268402, -0.2533578872680664, -0.25321847200393677, -0.2528955042362213, -0.2528875470161438, -0.25263506174087524, -0.25243625044822693, -0.25219786167144775, -0.25198087096214294, -0.25175079703330994, -0.25161683559417725, -0.25140929222106934, -0.2513451874256134, -0.2511763870716095, -0.25117477774620056, -0.25107964873313904, -0.2508450448513031, -0.2508417069911957, -0.25061115622520447, -0.2505955994129181, -0.25057199597358704, -0.25052663683891296, -0.25052139163017273, -0.2503020763397217, -0.2502864897251129, -0.2500879764556885, -0.2500822842121124, -0.25004252791404724, -0.2500302493572235, -0.24963593482971191, -0.24960805475711823, -0.24942952394485474, -0.24942158162593842, -0.2494119256734848, -0.24940568208694458, -0.24938009679317474, -0.2492154836654663, -0.24896901845932007, -0.24882616102695465, -0.24860063195228577, -0.24851617217063904, -0.2485140860080719, -0.2484416663646698, -0.24823030829429626, -0.24820704758167267, -0.24808895587921143, -0.24805808067321777, -0.2480255663394928, -0.24785970151424408, -0.24779966473579407, -0.24776099622249603, -0.24769888818264008, -0.24768944084644318, -0.247665137052536, -0.2476474791765213, -0.24764078855514526, -0.24734878540039062, -0.24733205139636993, -0.24727864563465118, -0.24726371467113495, -0.24721238017082214, -0.2471960037946701, -0.24714331328868866, -0.2470913529396057, -0.24706558883190155, -0.24704110622406006, -0.24702616035938263, -0.24701109528541565, -0.2468983232975006, -0.24687814712524414, -0.24654851853847504, -0.24653705954551697, -0.2464371770620346, -0.24640022218227386, -0.24635589122772217, -0.2463177889585495, -0.24623209238052368, -0.2461768537759781, -0.24615991115570068, -0.24615195393562317, -0.24612835049629211, -0.24603670835494995, -0.2459924817085266, -0.24594081938266754, -0.2458585947751999, -0.2458326369524002, -0.2458147257566452, -0.24580666422843933, -0.2457403838634491, -0.24565544724464417, -0.24557122588157654, -0.24555934965610504, -0.24554532766342163, -0.24553626775741577, -0.24548198282718658, -0.2454427033662796, -0.24544084072113037, -0.2451939582824707, -0.24517716467380524, -0.24516689777374268, -0.24514612555503845, -0.24504704773426056, -0.24504424631595612, -0.24501833319664001, -0.2449827939271927, -0.24493063986301422, -0.24489155411720276, -0.24487879872322083, -0.24481309950351715, -0.24481160938739777, -0.24476061761379242, -0.24473999440670013, -0.24472807347774506, -0.2447269856929779, -0.24472543597221375, -0.2447192668914795, -0.2447158694267273, -0.2447042614221573, -0.24470160901546478, -0.24461106956005096, -0.24459975957870483, -0.24454358220100403, -0.24437746405601501, -0.2443263828754425, -0.24425700306892395, -0.244243785738945, -0.24418355524539948, -0.24416184425354004, -0.24415507912635803, -0.2441137582063675, -0.24410691857337952, -0.2440725713968277, -0.24400481581687927, -0.24396686255931854, -0.24391639232635498, -0.24388015270233154, -0.24383774399757385, -0.24382534623146057, -0.24378228187561035, -0.24377237260341644, -0.24370813369750977, -0.2436983734369278, -0.24362759292125702, -0.2435627281665802, -0.2434874176979065, -0.24348609149456024, -0.2434568554162979, -0.24342361092567444, -0.24341630935668945, -0.2433946579694748, -0.2433764785528183, -0.24330012500286102, -0.24327385425567627, -0.2431885004043579, -0.24318546056747437, -0.24314278364181519, -0.2431281954050064, -0.24311929941177368, -0.24306994676589966, -0.24306803941726685, -0.24306680262088776, -0.24303889274597168, -0.24302317202091217, -0.243007093667984, -0.24300681054592133, -0.24299368262290955, -0.2429656982421875, -0.24294449388980865, -0.24290840327739716, -0.24290838837623596, -0.24290648102760315, -0.2429020255804062, -0.2428869754076004, -0.24285803735256195, -0.2428274005651474, -0.24276448786258698, -0.24275101721286774, -0.24270401895046234, -0.2426774948835373, -0.24262860417366028, -0.24261592328548431, -0.24259604513645172, -0.24259036779403687, -0.2425094097852707, -0.24250461161136627, -0.24242612719535828, -0.24241437017917633, -0.2423757165670395, -0.24235720932483673, -0.24233724176883698, -0.24231475591659546, -0.242294043302536, -0.24227918684482574, -0.24223417043685913, -0.24220426380634308, -0.24218864738941193, -0.24218502640724182, -0.24218346178531647, -0.24214717745780945, -0.24213026463985443, -0.24207423627376556, -0.24206668138504028, -0.24202248454093933, -0.24201898276805878, -0.24201813340187073, -0.24201807379722595, -0.2419862598180771, -0.24198459088802338, -0.24197717010974884, -0.24192936718463898, -0.2418808788061142, -0.24187566339969635, -0.24187029898166656, -0.24185968935489655, -0.24185459315776825, -0.2418385148048401, -0.24183690547943115, -0.2418079525232315, -0.2417754828929901, -0.24176575243473053, -0.24169735610485077, -0.24167345464229584, -0.2416471391916275, -0.2416427582502365, -0.2415793091058731, -0.24157880246639252, -0.24153326451778412, -0.24149999022483826, -0.24149970710277557, -0.24149538576602936, -0.24147550761699677, -0.24146504700183868, -0.24145519733428955, -0.2414180040359497, -0.24137257039546967, -0.2413637936115265, -0.24132652580738068, -0.24119049310684204, -0.24116304516792297, -0.24113084375858307, -0.24112123250961304, -0.241066113114357, -0.24105602502822876, -0.2410288155078888, -0.2409908026456833, -0.24095135927200317, -0.24090605974197388, -0.2409048229455948, -0.24088770151138306, -0.24087493121623993, -0.24084535241127014, -0.24081413447856903, -0.2408066838979721, -0.24072837829589844, -0.24066852033138275, -0.24053996801376343, -0.24046513438224792, -0.24046210944652557, -0.24043288826942444, -0.24042095243930817, -0.24040716886520386, -0.24039946496486664, -0.2403857707977295, -0.24036531150341034, -0.24031361937522888, -0.24026186764240265, -0.24021339416503906, -0.24020542204380035, -0.24019627273082733, -0.2401878535747528, -0.24017876386642456, -0.24015863239765167, -0.24012303352355957, -0.24009442329406738, -0.24008716642856598, -0.24008707702159882, -0.24004703760147095, -0.24003258347511292, -0.2399483621120453, -0.23986470699310303, -0.23984691500663757, -0.23975351452827454, -0.23975345492362976, -0.23970918357372284, -0.2396925687789917, -0.23965157568454742, -0.2396375834941864, -0.23961085081100464, -0.23956680297851562, -0.23944194614887238, -0.23940175771713257, -0.23939207196235657, -0.23930354416370392, -0.23927545547485352, -0.23924240469932556, -0.23914876580238342, -0.23913520574569702, -0.23910187184810638, -0.2390887290239334, -0.23908524215221405, -0.23908314108848572, -0.23904256522655487, -0.23901155591011047, -0.2389174848794937, -0.2388516068458557, -0.23880143463611603, -0.2387525588274002, -0.23868556320667267, -0.23868031799793243, -0.23865386843681335, -0.23864692449569702, -0.23844555020332336, -0.23842483758926392, -0.23836325109004974, -0.2383606731891632, -0.23834243416786194, -0.2383279949426651, -0.2383127510547638, -0.2383095920085907, -0.23829519748687744, -0.23823165893554688, -0.2382284253835678, -0.23819828033447266, -0.23818036913871765, -0.23817658424377441, -0.23812410235404968, -0.23812168836593628, -0.23802806437015533, -0.23795439302921295, -0.23785854876041412, -0.23776358366012573, -0.23775188624858856, -0.23769353330135345, -0.23768353462219238, -0.23764677345752716, -0.23764103651046753, -0.2375599592924118, -0.23753581941127777, -0.23752669990062714, -0.23752324283123016, -0.23748458921909332, -0.23744986951351166, -0.23741020262241364, -0.23734667897224426, -0.2373398244380951, -0.23732632398605347, -0.237318217754364, -0.23729978501796722, -0.23728594183921814, -0.2372249960899353, -0.23715351521968842, -0.23715223371982574, -0.2371385395526886, -0.23705346882343292, -0.23704646527767181, -0.2370026558637619, -0.2369328886270523, -0.23691098392009735, -0.23683413863182068, -0.2368323802947998, -0.23682114481925964, -0.2367345690727234, -0.2366955429315567, -0.2366839349269867, -0.23664873838424683, -0.23662827908992767, -0.2365196794271469, -0.23646609485149384, -0.23645910620689392, -0.23645681142807007, -0.23643837869167328, -0.2364189624786377, -0.2364143580198288, -0.2364080250263214, -0.23639121651649475, -0.23637649416923523, -0.23635883629322052, -0.23627932369709015, -0.23627541959285736, -0.23625117540359497, -0.23616638779640198, -0.23608067631721497, -0.2360723465681076, -0.23604919016361237, -0.23596155643463135, -0.2359529584646225, -0.2358613908290863, -0.2358291745185852, -0.23577317595481873, -0.23576518893241882, -0.23573341965675354, -0.23569591343402863, -0.23566879332065582, -0.23566260933876038, -0.23565857112407684, -0.23564881086349487, -0.2355804145336151, -0.23556117713451385, -0.23555350303649902, -0.2355067878961563, -0.23549096286296844, -0.23547998070716858, -0.23547451198101044, -0.23547355830669403, -0.2354520857334137, -0.23538553714752197, -0.2353449910879135, -0.23527537286281586, -0.2352425456047058, -0.23522931337356567, -0.23522445559501648, -0.23518934845924377, -0.23517060279846191, -0.23514898121356964, -0.23509301245212555, -0.23508836328983307, -0.23506715893745422, -0.2350585013628006, -0.23504485189914703, -0.23504193127155304, -0.2350321263074875, -0.23499439656734467, -0.2349688708782196, -0.2349601536989212, -0.23488950729370117, -0.23487567901611328, -0.23487307131290436, -0.23485635221004486, -0.23484832048416138, -0.2348058670759201, -0.23476837575435638, -0.2347107082605362, -0.23458535969257355, -0.234583780169487, -0.23456619679927826, -0.23447537422180176, -0.2344723790884018, -0.23447087407112122, -0.2344622015953064, -0.2344396859407425, -0.23440036177635193, -0.23435422778129578, -0.23431146144866943, -0.23429156839847565, -0.2342674285173416, -0.23423424363136292, -0.23423421382904053, -0.2341790497303009, -0.23416541516780853, -0.23414888978004456, -0.23411530256271362, -0.23410913348197937, -0.2341032177209854, -0.23404856026172638, -0.23403295874595642, -0.2340286821126938, -0.23392502963542938, -0.2338959127664566, -0.23388713598251343, -0.2337980419397354, -0.23378422856330872, -0.23377832770347595, -0.2337493598461151, -0.2337244153022766, -0.23370499908924103, -0.23369628190994263, -0.23369501531124115, -0.23365795612335205, -0.2336534559726715, -0.23362721502780914, -0.2336183786392212, -0.2336139678955078, -0.23359420895576477, -0.23358389735221863, -0.23350349068641663, -0.23348937928676605, -0.2334844172000885, -0.2334783375263214, -0.23337383568286896, -0.2333568036556244, -0.23335295915603638, -0.23330365121364594, -0.23322391510009766, -0.23317208886146545, -0.23314152657985687, -0.23313944041728973, -0.2330755889415741, -0.23303242027759552, -0.23300671577453613, -0.2330065220594406, -0.23298639059066772, -0.23297487199306488, -0.23296093940734863, -0.2329319268465042, -0.23292547464370728, -0.23290683329105377, -0.23287497460842133, -0.23280708491802216, -0.23280011117458344, -0.2327927201986313, -0.2327900379896164, -0.23277342319488525, -0.23273369669914246, -0.23272722959518433, -0.23272335529327393, -0.23272201418876648, -0.23270408809185028, -0.2326740175485611, -0.232671856880188, -0.23265038430690765, -0.23257677257061005, -0.232565239071846, -0.23254689574241638, -0.23254026472568512, -0.2325107455253601, -0.2324628382921219, -0.23242869973182678, -0.23241296410560608, -0.23225638270378113, -0.23222966492176056, -0.23218651115894318, -0.23215420544147491, -0.23201072216033936, -0.23200662434101105, -0.23196548223495483, -0.23195281624794006, -0.23194488883018494, -0.2319336235523224, -0.23191460967063904, -0.23188847303390503, -0.23187105357646942, -0.2318708449602127, -0.2318582981824875, -0.23180367052555084, -0.2318004071712494, -0.23175571858882904, -0.23173737525939941, -0.23171843588352203, -0.23158280551433563, -0.23154562711715698, -0.23153717815876007, -0.23152726888656616, -0.231451153755188, -0.23141144216060638, -0.2313886284828186, -0.2313619703054428, -0.2313460260629654, -0.23131230473518372, -0.23128637671470642, -0.2312583476305008, -0.23123565316200256, -0.23121792078018188, -0.2311626821756363, -0.23109465837478638, -0.23104722797870636, -0.23103967308998108, -0.23098741471767426, -0.23097120225429535, -0.23094697296619415, -0.230939581990242, -0.23092526197433472, -0.23091594874858856, -0.23089376091957092, -0.2308618128299713, -0.23084034025669098, -0.23081988096237183, -0.23077163100242615, -0.23076587915420532, -0.23076416552066803, -0.2307405024766922, -0.23072905838489532, -0.23072391748428345, -0.23070809245109558, -0.2307054102420807, -0.23070047795772552, -0.23065191507339478, -0.23064111173152924, -0.23063912987709045, -0.2306213229894638, -0.23061953485012054, -0.23052312433719635, -0.23051463067531586, -0.2305079996585846, -0.23048622906208038, -0.23042024672031403, -0.23040467500686646, -0.23035411536693573, -0.2303488701581955, -0.23032937943935394, -0.23032113909721375, -0.23020926117897034, -0.23020604252815247, -0.23018886148929596, -0.23014701902866364, -0.23013071715831757, -0.23011794686317444, -0.23010684549808502, -0.2300572693347931, -0.23003505170345306, -0.23001781105995178, -0.22994159162044525, -0.2299402356147766, -0.22991600632667542, -0.2298734486103058, -0.22986380755901337, -0.22982238233089447, -0.2297920435667038, -0.22977577149868011, -0.2297467291355133, -0.22974523901939392, -0.2297362983226776, -0.22963351011276245, -0.2295691967010498, -0.22955909371376038, -0.22951611876487732, -0.22947895526885986, -0.22945836186408997, -0.22944143414497375, -0.2294241040945053, -0.22939473390579224, -0.22939100861549377, -0.22937074303627014, -0.2293684035539627, -0.2293557971715927, -0.22930052876472473, -0.2292865663766861, -0.22927428781986237, -0.22921565175056458, -0.2291894257068634, -0.2291715443134308, -0.22914841771125793, -0.22913402318954468, -0.22910694777965546, -0.22910280525684357, -0.22909778356552124, -0.22907623648643494, -0.2290491908788681, -0.2290320247411728, -0.2290182262659073, -0.22901299595832825, -0.22900496423244476, -0.22896654903888702, -0.2289079874753952, -0.2288397252559662, -0.2288261502981186, -0.2288067787885666, -0.22878770530223846, -0.2287750393152237, -0.2286847084760666, -0.2286279946565628, -0.2285330444574356, -0.22851674258708954, -0.22838445007801056, -0.22835040092468262, -0.22832061350345612, -0.22831431031227112, -0.22830307483673096, -0.22830216586589813, -0.2282620072364807, -0.22825904190540314, -0.22825857996940613, -0.22822684049606323, -0.22822268307209015, -0.22817911207675934, -0.22817033529281616, -0.22815865278244019, -0.22815296053886414, -0.22811876237392426, -0.2280905395746231, -0.2280871868133545, -0.22806449234485626, -0.22800448536872864, -0.22799710929393768, -0.2279357761144638, -0.22791096568107605, -0.22790512442588806, -0.2278890758752823, -0.22786250710487366, -0.22784993052482605, -0.22780375182628632, -0.22779087722301483, -0.227764293551445, -0.22774697840213776, -0.22774644196033478, -0.22769321501255035, -0.22767755389213562, -0.2276718020439148, -0.22766435146331787, -0.22764116525650024, -0.2276112139225006, -0.2275562286376953, -0.22746841609477997, -0.22740784287452698, -0.2273910939693451, -0.22731643915176392, -0.22728410363197327, -0.22726064920425415, -0.22721345722675323, -0.22719576954841614, -0.2271677851676941, -0.22716188430786133, -0.2271529585123062, -0.22711575031280518, -0.2270231544971466, -0.22696927189826965, -0.22694317996501923, -0.22689031064510345, -0.2268892526626587, -0.22686944901943207, -0.22686637938022614, -0.22685813903808594, -0.22684985399246216, -0.2268422394990921, -0.22683767974376678, -0.2268371284008026, -0.22682219743728638, -0.22679223120212555, -0.2267792671918869, -0.22677747905254364, -0.22670093178749084, -0.2266799509525299, -0.22666233777999878, -0.22661639750003815, -0.22659415006637573, -0.22657251358032227, -0.22654612362384796, -0.22651249170303345, -0.22649365663528442, -0.22646279633045197, -0.2264302521944046, -0.22639138996601105, -0.22631140053272247, -0.22629906237125397, -0.22629313170909882, -0.22625897824764252, -0.22623607516288757, -0.22620660066604614, -0.22618119418621063, -0.22614404559135437, -0.22611349821090698, -0.22608643770217896, -0.2260739654302597, -0.22603781521320343, -0.22603729367256165, -0.22597572207450867, -0.22595332562923431, -0.2259351760149002, -0.22592440247535706, -0.2259051501750946, -0.22590480744838715, -0.22589685022830963, -0.22587743401527405, -0.2258538454771042, -0.22584637999534607, -0.2258252501487732, -0.22575312852859497, -0.22573579847812653, -0.22573554515838623, -0.22573207318782806, -0.22572100162506104, -0.22570030391216278, -0.2256670594215393, -0.2256595641374588, -0.2256494164466858, -0.22564707696437836, -0.22564196586608887, -0.2256360799074173, -0.22559109330177307, -0.22558939456939697, -0.22556672990322113, -0.22555698454380035, -0.22548243403434753, -0.2254498451948166, -0.2254384607076645, -0.22542773187160492, -0.22538499534130096, -0.22538387775421143, -0.22535988688468933, -0.22535662353038788, -0.22534722089767456, -0.22532974183559418, -0.22531479597091675, -0.22530703246593475, -0.22528836131095886, -0.22526027262210846, -0.2252206802368164, -0.225186288356781, -0.2251719832420349, -0.22517025470733643, -0.22513458132743835, -0.22509638965129852, -0.22506067156791687, -0.22500000894069672, -0.22498175501823425, -0.22495068609714508, -0.2249501496553421, -0.22494935989379883, -0.22491490840911865, -0.22489742934703827, -0.2248847782611847, -0.22488142549991608, -0.22488021850585938, -0.22485658526420593, -0.22485369443893433, -0.22484652698040009, -0.22481414675712585, -0.22480829060077667, -0.22479167580604553, -0.22477954626083374, -0.22471429407596588, -0.22471046447753906, -0.22467148303985596, -0.22466284036636353, -0.22465679049491882, -0.2246563583612442, -0.22464244067668915, -0.2245762199163437, -0.22452114522457123, -0.2244977205991745, -0.2244586944580078, -0.22443710267543793, -0.22443708777427673, -0.22443687915802002, -0.22443349659442902, -0.22443199157714844, -0.22439700365066528, -0.22436951100826263, -0.22436845302581787, -0.2243572175502777, -0.22432632744312286, -0.22430211305618286, -0.22421610355377197, -0.2241857647895813, -0.22418107092380524, -0.22417496144771576, -0.22414380311965942, -0.22412940859794617, -0.22410264611244202, -0.22407378256320953, -0.2240694910287857, -0.22400535643100739, -0.22398287057876587, -0.22398152947425842, -0.22393909096717834, -0.22392313182353973, -0.22390297055244446, -0.22389546036720276, -0.22389237582683563, -0.2238905131816864, -0.2238023430109024, -0.22372375428676605, -0.22367551922798157, -0.22363124787807465, -0.22362260520458221, -0.2235974222421646, -0.22357402741909027, -0.22356095910072327, -0.22353479266166687, -0.2234959900379181, -0.2234688401222229, -0.22346600890159607, -0.22346468269824982, -0.22344018518924713, -0.22343116998672485, -0.22343087196350098, -0.2234269231557846, -0.22342340648174286, -0.22341172397136688, -0.22340743243694305, -0.2234041690826416, -0.22331546247005463, -0.22330033779144287, -0.22328311204910278, -0.22327500581741333, -0.22326217591762543, -0.2232310026884079, -0.22321932017803192, -0.22321394085884094, -0.22321008145809174, -0.22320248186588287, -0.2232021540403366, -0.22320067882537842, -0.22318299114704132, -0.22310663759708405, -0.22309844195842743, -0.22309616208076477, -0.22308476269245148, -0.22307418286800385, -0.22305501997470856, -0.22301070392131805, -0.22298459708690643, -0.22297824919223785, -0.22295252978801727, -0.22293858230113983, -0.22293828427791595, -0.2228662520647049, -0.22279520332813263, -0.22275692224502563, -0.222748801112175, -0.22274792194366455, -0.22274625301361084, -0.22274287045001984, -0.22269496321678162, -0.22267261147499084, -0.22267095744609833, -0.222669780254364, -0.2226540446281433, -0.2226305454969406, -0.22261685132980347, -0.2225794494152069, -0.22256214916706085, -0.22254420816898346, -0.2225097268819809, -0.22250120341777802, -0.22249116003513336, -0.22247755527496338, -0.22246745228767395, -0.22244854271411896, -0.22242918610572815, -0.22242584824562073, -0.22242365777492523, -0.22240246832370758, -0.2223086804151535, -0.2223062366247177, -0.22229686379432678, -0.22227038443088531, -0.22226566076278687, -0.22225260734558105, -0.2222248911857605, -0.22216954827308655, -0.2221652865409851, -0.22212225198745728, -0.22209113836288452, -0.22207987308502197, -0.2219889611005783, -0.22198714315891266, -0.22196254134178162, -0.22193895280361176, -0.22192785143852234, -0.22192691266536713, -0.2219245433807373, -0.22191476821899414, -0.22189076244831085, -0.22185730934143066, -0.22181275486946106, -0.221805140376091, -0.22180022299289703, -0.22179368138313293, -0.2217671424150467, -0.22173182666301727, -0.2217254936695099, -0.22172072529792786, -0.22171275317668915, -0.22169843316078186, -0.22166064381599426, -0.22164778411388397, -0.22162984311580658, -0.22161756455898285, -0.22160261869430542, -0.22159498929977417, -0.2215816080570221, -0.22156232595443726, -0.22153492271900177, -0.22149549424648285, -0.22147059440612793, -0.2214629352092743, -0.22141802310943604, -0.2214103788137436, -0.22138440608978271, -0.22134849429130554, -0.22128911316394806, -0.22127725183963776, -0.2212522029876709, -0.2212449163198471, -0.22124391794204712, -0.2211965024471283, -0.22116321325302124, -0.22116239368915558, -0.221110537648201, -0.22104838490486145, -0.2210267186164856, -0.22101840376853943, -0.221011221408844, -0.22097864747047424, -0.2209647297859192, -0.22095778584480286, -0.2209429293870926, -0.2209392786026001, -0.22093364596366882, -0.220908984541893, -0.22089004516601562, -0.2208854705095291, -0.2208617478609085, -0.2208118736743927, -0.22077982127666473, -0.22077889740467072, -0.22075128555297852, -0.22073625028133392, -0.22070792317390442, -0.22067618370056152, -0.22065965831279755, -0.2206541746854782, -0.2206476628780365, -0.2206125259399414, -0.22061169147491455, -0.22057892382144928, -0.2205241322517395, -0.22051775455474854, -0.2205010950565338, -0.2204977124929428, -0.2204565703868866, -0.22045065462589264, -0.2204451858997345, -0.22042517364025116, -0.22042018175125122, -0.22041095793247223, -0.2204039841890335, -0.22038866579532623, -0.22037248313426971, -0.22037242352962494, -0.2203599065542221, -0.2203354388475418, -0.2203153371810913, -0.22031091153621674, -0.22029496729373932, -0.22027523815631866, -0.2202559858560562, -0.2201894223690033, -0.22016900777816772, -0.22014974057674408, -0.22013480961322784, -0.220123752951622, -0.22011947631835938, -0.22011688351631165, -0.22010819613933563, -0.22010070085525513, -0.22010043263435364, -0.22007890045642853, -0.22007392346858978, -0.22006100416183472, -0.22005870938301086, -0.2200544774532318, -0.22004643082618713, -0.22003909945487976, -0.22003038227558136, -0.22000376880168915, -0.22000153362751007, -0.21993184089660645, -0.2199220508337021, -0.21990786492824554, -0.21989953517913818, -0.21987928450107574, -0.21987438201904297, -0.21985173225402832, -0.21983543038368225, -0.21981920301914215, -0.21980755031108856, -0.21976299583911896, -0.2197592705488205, -0.21973587572574615, -0.2197106033563614, -0.21967855095863342, -0.2196469008922577, -0.21960531175136566, -0.21959534287452698, -0.21955735981464386, -0.21954557299613953, -0.21953338384628296, -0.21950402855873108, -0.21949629485607147, -0.21949350833892822, -0.21947672963142395, -0.21946467459201813, -0.21945436298847198, -0.21944713592529297, -0.2194414734840393, -0.21943959593772888, -0.2194145917892456, -0.21939386427402496, -0.21938636898994446, -0.21938590705394745, -0.21936744451522827, -0.21934230625629425, -0.2193261981010437, -0.2192951887845993, -0.21928340196609497, -0.21927610039710999, -0.2192721962928772, -0.21926960349082947, -0.21926738321781158, -0.2192438393831253, -0.2192392498254776, -0.2192298173904419, -0.21922487020492554, -0.21920879185199738, -0.21918345987796783, -0.21918344497680664, -0.21917462348937988, -0.2191449999809265, -0.21913693845272064, -0.219125434756279, -0.21910284459590912, -0.21908994019031525, -0.21906262636184692, -0.21905076503753662, -0.21903079748153687, -0.2190275937318802, -0.21898220479488373, -0.2189711183309555, -0.21895350515842438, -0.21895305812358856, -0.21889567375183105, -0.21889425814151764, -0.218877375125885, -0.2188568115234375, -0.21885241568088531, -0.21881884336471558, -0.21879473328590393, -0.218791201710701, -0.21877992153167725, -0.2187764048576355, -0.21877510845661163, -0.21877293288707733, -0.21876829862594604, -0.2187323123216629, -0.21870113909244537, -0.21869239211082458, -0.21868760883808136, -0.21865041553974152, -0.21864259243011475, -0.2186090350151062, -0.21860237419605255, -0.2185644507408142, -0.21852056682109833, -0.21851176023483276, -0.21851029992103577, -0.21850736439228058, -0.21850642561912537, -0.21841289103031158, -0.2183936983346939, -0.21838140487670898, -0.21838043630123138, -0.21837186813354492, -0.21833741664886475, -0.21830885112285614, -0.218284472823143, -0.2182832509279251, -0.2182711511850357, -0.2182319462299347, -0.21822038292884827, -0.21818684041500092, -0.2181473672389984, -0.21814407408237457, -0.21813838183879852, -0.21813835203647614, -0.21810227632522583, -0.21809332072734833, -0.2180486023426056, -0.21798954904079437, -0.21798279881477356, -0.21795962750911713, -0.217959463596344, -0.21795400977134705, -0.21793432533740997, -0.21792803704738617, -0.21788127720355988, -0.2178715467453003, -0.21784266829490662, -0.21783685684204102, -0.2178153246641159, -0.2177993208169937, -0.21779143810272217, -0.2177746593952179, -0.21775659918785095, -0.2177213728427887, -0.21771349012851715, -0.21770896017551422, -0.21769286692142487, -0.21768850088119507, -0.21768173575401306, -0.21767228841781616, -0.2176581621170044, -0.21765181422233582, -0.2176389843225479, -0.21763861179351807, -0.21763192117214203, -0.2176205962896347, -0.217615008354187, -0.21761374175548553, -0.21760189533233643, -0.2175893783569336, -0.21750913560390472, -0.21749912202358246, -0.21749578416347504, -0.21749171614646912, -0.2174810767173767, -0.21745665371418, -0.21745626628398895, -0.2173970639705658, -0.21739161014556885, -0.21730175614356995, -0.2172953188419342, -0.21729323267936707, -0.21729210019111633, -0.21729019284248352, -0.21727503836154938, -0.21727445721626282, -0.21727006137371063, -0.21726366877555847, -0.21723930537700653, -0.21722683310508728, -0.21721504628658295, -0.21717849373817444, -0.2171783447265625, -0.21717599034309387, -0.21717369556427002, -0.21716518700122833, -0.21712717413902283, -0.21711856126785278, -0.21708877384662628, -0.21703477203845978, -0.21702522039413452, -0.21701942384243011, -0.21701271831989288, -0.217007115483284, -0.21700604259967804, -0.21700477600097656, -0.21699459850788116, -0.21697060763835907, -0.21696646511554718, -0.21696244180202484, -0.21688289940357208, -0.21688203513622284, -0.21682991087436676, -0.21680544316768646, -0.21678496897220612, -0.21678313612937927, -0.2167593240737915, -0.21674950420856476, -0.21672379970550537, -0.21668148040771484, -0.21663688123226166, -0.2165151685476303, -0.2165037840604782, -0.21648560464382172, -0.21646694839000702, -0.21645089983940125, -0.21643958985805511, -0.21642976999282837, -0.2163962721824646, -0.21637657284736633, -0.2163727581501007, -0.21636779606342316, -0.21636411547660828, -0.2163573056459427, -0.2163391262292862, -0.21632641553878784, -0.2163245677947998, -0.21631084382534027, -0.2162744402885437, -0.21627098321914673, -0.21625210344791412, -0.21624423563480377, -0.21622566878795624, -0.2161850780248642, -0.2161603569984436, -0.2161584049463272, -0.216153085231781, -0.2161475569009781, -0.21612805128097534, -0.21610449254512787, -0.21608366072177887, -0.21607211232185364, -0.21600911021232605, -0.21600483357906342, -0.21597148478031158, -0.21594280004501343, -0.21591317653656006, -0.21589452028274536, -0.21588008105754852, -0.21587029099464417, -0.21585868299007416, -0.21583113074302673, -0.2158277928829193, -0.21580833196640015, -0.21580126881599426, -0.21579040586948395, -0.21575017273426056, -0.21574179828166962, -0.21574127674102783, -0.21571014821529388, -0.21570947766304016, -0.215702623128891, -0.21568143367767334, -0.21567557752132416, -0.21562078595161438, -0.21562066674232483, -0.21561038494110107, -0.2155706286430359, -0.21554528176784515, -0.21554280817508698, -0.2154870331287384, -0.2154579609632492, -0.21542353928089142, -0.2154223471879959, -0.2154165804386139, -0.2153843343257904, -0.21538248658180237, -0.2153814285993576, -0.21537594497203827, -0.21537214517593384, -0.21534612774848938, -0.2153441607952118, -0.21534301340579987, -0.2153276801109314, -0.2153252512216568, -0.2152933031320572, -0.21527183055877686, -0.21521346271038055, -0.21518337726593018, -0.21511411666870117, -0.2151033580303192, -0.21505655348300934, -0.21501374244689941, -0.21499446034431458, -0.21499083936214447, -0.21498127281665802, -0.2149728685617447, -0.21496760845184326, -0.2149636298418045, -0.21489296853542328, -0.21488666534423828, -0.21487955749034882, -0.21486762166023254, -0.21485954523086548, -0.2148386538028717, -0.2147931158542633, -0.21475833654403687, -0.21472737193107605, -0.21470744907855988, -0.21469895541667938, -0.21468761563301086, -0.21468478441238403, -0.2146829515695572, -0.21466155350208282, -0.21464623510837555, -0.21461445093154907, -0.2145553082227707, -0.2145540714263916, -0.21454927325248718, -0.21452178061008453, -0.21450930833816528, -0.21446801722049713, -0.2144678384065628, -0.21446125209331512, -0.2144557237625122, -0.21444189548492432, -0.21441031992435455, -0.21438223123550415, -0.21437206864356995, -0.2143494039773941, -0.21434812247753143, -0.21433331072330475, -0.21431010961532593, -0.214273139834404, -0.21427200734615326, -0.21427074074745178, -0.2142457515001297, -0.21424508094787598, -0.2142295390367508, -0.21417956054210663, -0.21416909992694855, -0.21415527164936066, -0.21409077942371368, -0.21408133208751678, -0.21406637132167816, -0.21406397223472595, -0.21405774354934692, -0.21404610574245453, -0.21401439607143402, -0.21401198208332062, -0.2140059769153595, -0.21399864554405212, -0.21398593485355377, -0.2139504998922348, -0.21391233801841736, -0.21390540897846222, -0.21389368176460266, -0.21387024223804474, -0.2138378620147705, -0.21381759643554688, -0.21375919878482819, -0.2137463092803955, -0.21373777091503143, -0.2137291133403778, -0.2137056589126587, -0.2136523723602295, -0.21364811062812805, -0.21364255249500275, -0.21361114084720612, -0.21360938251018524, -0.2135976105928421, -0.2135951966047287, -0.21358808875083923, -0.21358254551887512, -0.21356342732906342, -0.21348273754119873, -0.2134583741426468, -0.21345186233520508, -0.2134370058774948, -0.2133895605802536, -0.21331919729709625, -0.21323838829994202, -0.2132078856229782, -0.21315589547157288, -0.21315045654773712, -0.21314191818237305, -0.21313069760799408, -0.21312583982944489, -0.21312572062015533, -0.21312014758586884, -0.21310566365718842, -0.2130911499261856, -0.2130836844444275, -0.21306467056274414, -0.2130567580461502, -0.21305547654628754, -0.21302677690982819, -0.21300217509269714, -0.212925523519516, -0.2129233330488205, -0.212912455201149, -0.2128962129354477, -0.21285177767276764, -0.2128273844718933, -0.2128182202577591, -0.21278774738311768, -0.21278634667396545, -0.21275974810123444, -0.21275125443935394, -0.21271821856498718, -0.21268907189369202, -0.21267279982566833, -0.21263355016708374, -0.21262043714523315, -0.21259760856628418, -0.21256986260414124, -0.21254867315292358, -0.21254150569438934, -0.21251727640628815, -0.21251600980758667, -0.2125159204006195, -0.21251191198825836, -0.21250873804092407, -0.212508425116539, -0.2124885767698288, -0.21248793601989746, -0.21246561408042908, -0.21244332194328308, -0.21240194141864777, -0.21239979565143585, -0.21239259839057922, -0.21237263083457947, -0.21235720813274384, -0.21231481432914734, -0.21221742033958435, -0.2121373414993286, -0.2121250182390213, -0.21212387084960938, -0.21210214495658875, -0.21209250390529633, -0.2120153307914734, -0.2119777500629425, -0.2119673490524292, -0.21194016933441162, -0.21190743148326874, -0.21184803545475006, -0.21166802942752838, -0.2116629034280777, -0.2116122990846634, -0.21159465610980988, -0.2115645557641983, -0.2115631252527237, -0.21154634654521942, -0.21146370470523834, -0.21143262088298798, -0.21138456463813782, -0.2113727629184723, -0.21135841310024261, -0.21127790212631226, -0.21125061810016632, -0.21118809282779694, -0.21114712953567505, -0.21110834181308746, -0.21109464764595032, -0.21089446544647217, -0.21088245511054993, -0.21086348593235016, -0.2108631134033203, -0.21082167327404022, -0.21081307530403137, -0.2108118087053299, -0.21078284084796906, -0.210734561085701, -0.21063058078289032, -0.210623100399971, -0.21060635149478912, -0.21059854328632355, -0.21048888564109802, -0.2104835957288742, -0.21047061681747437, -0.2104286551475525, -0.2103436291217804, -0.21030588448047638, -0.21023783087730408, -0.21022827923297882, -0.21019220352172852, -0.2101837396621704, -0.21017707884311676, -0.21015478670597076, -0.21015311777591705, -0.21009403467178345, -0.21007846295833588, -0.21007408201694489, -0.2100122720003128, -0.2100076675415039, -0.2099733203649521, -0.2099704146385193, -0.2099488079547882, -0.20988431572914124, -0.20984798669815063, -0.20984531939029694, -0.2098376303911209, -0.20982636511325836, -0.20978112518787384, -0.2097344547510147, -0.2097051739692688, -0.20968708395957947, -0.20967568457126617, -0.20964451134204865, -0.20964424312114716, -0.20955340564250946, -0.20951998233795166, -0.20947422087192535, -0.20941290259361267, -0.2094031721353531, -0.2093971073627472, -0.20939527451992035, -0.2093915194272995, -0.20937195420265198, -0.2093416005373001, -0.2093389481306076, -0.2091520130634308, -0.20914901793003082, -0.2091120034456253, -0.20904169976711273, -0.20901915431022644, -0.2090158611536026, -0.20900486409664154, -0.20894330739974976, -0.20890556275844574, -0.20881778001785278, -0.2088005393743515, -0.2087995857000351, -0.2087346315383911, -0.20872752368450165, -0.20867401361465454, -0.20867162942886353, -0.20854564011096954, -0.20851953327655792, -0.2085079401731491, -0.20848852396011353, -0.20847997069358826, -0.20846214890480042, -0.20842745900154114, -0.20842544734477997, -0.20837989449501038, -0.20836567878723145, -0.20831821858882904, -0.2082854062318802, -0.20826603472232819, -0.20826168358325958, -0.20825006067752838, -0.20815113186836243, -0.20815107226371765, -0.20812298357486725, -0.20802587270736694, -0.20797713100910187, -0.20797158777713776, -0.20795919001102448, -0.20790225267410278, -0.20785430073738098, -0.20782305300235748, -0.20779240131378174, -0.20775741338729858, -0.20771193504333496, -0.2076675295829773, -0.20764990150928497, -0.20752088725566864, -0.20748953521251678, -0.2074468731880188, -0.2074122428894043, -0.20740017294883728, -0.2073993682861328, -0.207373708486557, -0.20737223327159882, -0.20736907422542572, -0.2073686420917511, -0.207367941737175, -0.20736593008041382, -0.2073507457971573, -0.20733143389225006, -0.20731982588768005, -0.20727717876434326, -0.20726078748703003, -0.2072432041168213, -0.20721860229969025, -0.207200288772583, -0.20719262957572937, -0.2071439027786255, -0.20711401104927063, -0.20710961520671844, -0.2070535570383072, -0.2070522904396057, -0.20701603591442108, -0.20699679851531982, -0.2069922536611557, -0.2069881409406662, -0.20690423250198364, -0.2068863958120346, -0.20686987042427063, -0.20686107873916626, -0.20681942999362946, -0.20677728950977325, -0.20669293403625488, -0.20666590332984924, -0.20659701526165009, -0.20659063756465912, -0.20649036765098572, -0.20643867552280426, -0.20643606781959534, -0.20637212693691254, -0.2063630223274231, -0.20631839334964752, -0.2062990665435791, -0.20625098049640656, -0.20618736743927002, -0.2061719000339508, -0.20615403354167938, -0.20614145696163177, -0.20610111951828003, -0.20604445040225983, -0.2059963494539261, -0.20598316192626953, -0.20596615970134735, -0.2059549242258072, -0.20593376457691193, -0.2059190571308136, -0.20589077472686768, -0.20587612688541412, -0.20585964620113373, -0.20578841865062714, -0.20575281977653503, -0.20570556819438934, -0.20565670728683472, -0.20565582811832428, -0.20563900470733643, -0.2055978924036026, -0.2055949866771698, -0.20555546879768372, -0.20548073947429657, -0.20539532601833344, -0.20538878440856934, -0.20536936819553375, -0.20529860258102417, -0.2052152454853058, -0.20520661771297455, -0.20518383383750916, -0.20518174767494202, -0.2051159143447876, -0.20506197214126587, -0.20504172146320343, -0.20501650869846344, -0.20494011044502258, -0.2049376666545868, -0.20493528246879578, -0.20492155849933624, -0.204892098903656, -0.2048896700143814, -0.20487716794013977, -0.20486119389533997, -0.20482513308525085, -0.2047998607158661, -0.2047850638628006, -0.2047484666109085, -0.20468761026859283, -0.20466293394565582, -0.20463226735591888, -0.20461587607860565, -0.20454519987106323, -0.20453758537769318, -0.2044934779405594, -0.20447291433811188, -0.20446300506591797, -0.20445293188095093, -0.20443148910999298, -0.20434126257896423, -0.20430396497249603, -0.20427924394607544, -0.20424717664718628, -0.20420235395431519, -0.2041594684123993, -0.20412378013134003, -0.20409193634986877, -0.20409153401851654, -0.2040831744670868, -0.20401816070079803, -0.20396652817726135, -0.20395945012569427, -0.20395906269550323, -0.20394018292427063, -0.20387502014636993, -0.203835591673851, -0.2038339078426361, -0.20377905666828156, -0.2036445140838623, -0.2036423683166504, -0.2036350816488266, -0.20358821749687195, -0.20348982512950897, -0.20344072580337524, -0.20337866246700287, -0.20337387919425964, -0.20330849289894104, -0.2032942920923233, -0.20328517258167267, -0.20327264070510864, -0.20321309566497803, -0.20318546891212463, -0.20317424833774567, -0.20316888391971588, -0.20316216349601746, -0.20316021144390106, -0.20310670137405396, -0.20309102535247803, -0.20307490229606628, -0.2030622661113739, -0.20305724442005157, -0.20301543176174164, -0.20300087332725525, -0.2029963582754135, -0.2029547393321991, -0.20286299288272858, -0.20283056795597076, -0.2027774304151535, -0.20276254415512085, -0.2027328908443451, -0.2027222216129303, -0.2027111053466797, -0.20268255472183228, -0.2026464194059372, -0.2026142030954361, -0.20256584882736206, -0.20254020392894745, -0.20254004001617432, -0.20252999663352966, -0.20251178741455078, -0.20248807966709137, -0.2024509161710739, -0.202347993850708, -0.20233377814292908, -0.20233319699764252, -0.20232579112052917, -0.20231088995933533, -0.20229637622833252, -0.2022927701473236, -0.202259823679924, -0.20224907994270325, -0.2021227329969406, -0.20211990177631378, -0.20209670066833496, -0.20208381116390228, -0.2020050287246704, -0.20195184648036957, -0.2019289880990982, -0.20191185176372528, -0.20180171728134155, -0.20179185271263123, -0.20168288052082062, -0.20163534581661224, -0.201594278216362, -0.20156767964363098, -0.2014908492565155, -0.20140954852104187, -0.2013607919216156, -0.20135945081710815, -0.2013425976037979, -0.20134121179580688, -0.20132319629192352, -0.2013113647699356, -0.20110468566417694, -0.20108811557292938, -0.2010670304298401, -0.20101459324359894, -0.2009415626525879, -0.20088481903076172, -0.2008105218410492, -0.20078609883785248, -0.20075887441635132, -0.20059579610824585, -0.20059476792812347, -0.20050224661827087, -0.20042802393436432, -0.20037181675434113, -0.2002510130405426, -0.20021291077136993, -0.2000950425863266, -0.19996300339698792, -0.1998009830713272, -0.19975824654102325, -0.19968077540397644, -0.19951169192790985, -0.19909237325191498, -0.19904448091983795, -0.19904197752475739, -0.19889093935489655, -0.1988282948732376, -0.19875231385231018, -0.19870580732822418, -0.19869399070739746, -0.19864483177661896, -0.19853295385837555, -0.19852159917354584, -0.19851040840148926, -0.19850610196590424, -0.19823122024536133, -0.1981416642665863, -0.19813889265060425, -0.19780464470386505, -0.19773392379283905, -0.19759216904640198, -0.19754645228385925, -0.19730998575687408, -0.19730336964130402, -0.1972620040178299, -0.19710102677345276, -0.19702982902526855, -0.19695261120796204, -0.19692809879779816, -0.1968170404434204, -0.1968122124671936, -0.196766659617424, -0.19666756689548492, -0.196647047996521, -0.1965690702199936, -0.19650903344154358, -0.1964493691921234, -0.1964208334684372, -0.19640837609767914, -0.19595827162265778, -0.19591380655765533, -0.19589868187904358, -0.19576673209667206, -0.19569288194179535, -0.1954030692577362, -0.19530917704105377, -0.19526788592338562, -0.19500699639320374, -0.19454261660575867, -0.19441728293895721, -0.19427569210529327, -0.19419744610786438, -0.19414791464805603, -0.1938934028148651, -0.1937570869922638, -0.19363440573215485, -0.19351863861083984, -0.19350752234458923, -0.19336265325546265, -0.19318899512290955, -0.1931876540184021, -0.19315089285373688, -0.19303978979587555, -0.19292950630187988, -0.1927604228258133, -0.19265511631965637, -0.192577064037323, -0.19242335855960846, -0.19204837083816528, -0.19193406403064728, -0.19186583161354065, -0.19185379147529602, -0.19185374677181244, -0.19179213047027588, -0.19173656404018402, -0.1917337030172348, -0.1915246695280075, -0.19136257469654083, -0.1910373568534851, -0.19096745550632477, -0.19096426665782928, -0.19084735214710236, -0.19075942039489746, -0.19057901203632355, -0.19057172536849976, -0.19055405259132385, -0.19040200114250183, -0.19034864008426666, -0.1902838945388794, -0.1902714967727661, -0.18980982899665833, -0.1897469460964203, -0.1896643489599228, -0.18960914015769958, -0.18937672674655914, -0.18918448686599731, -0.1890745759010315, -0.18886227905750275, -0.18877775967121124, -0.18856722116470337, -0.1885044425725937, -0.18846973776817322, -0.18836088478565216, -0.18802227079868317, -0.18762779235839844, -0.18746381998062134, -0.1874588280916214, -0.18741223216056824, -0.18736237287521362, -0.1872994750738144, -0.18729040026664734, -0.18728449940681458, -0.18727290630340576, -0.18695726990699768, -0.1869247555732727, -0.18690748512744904, -0.1868164986371994, -0.1867554932832718, -0.18648238480091095, -0.18640296161174774, -0.18634553253650665, -0.18630748987197876, -0.1862725019454956, -0.1858764886856079, -0.18581391870975494, -0.18574252724647522, -0.18536227941513062, -0.1850312054157257, -0.18488727509975433, -0.18482579290866852, -0.18475621938705444, -0.18475598096847534, -0.18454043567180634, -0.1843472719192505, -0.18388907611370087, -0.18362325429916382, -0.18360185623168945, -0.18314172327518463, -0.1829608827829361, -0.1820203959941864, -0.1805262565612793, -0.18007172644138336, -0.1777597963809967]}

==> raw_results/packedensembles_L_Former_ood.json <==
{"fpr": [0.0, 0.001, 0.011, 0.011, 0.013, 0.013, 0.015, 0.015, 0.016, 0.016, 0.018, 0.018, 0.019, 0.019, 0.023, 0.023, 0.024, 0.024, 0.025, 0.025, 0.026, 0.026, 0.027, 0.027, 0.029, 0.029, 0.032, 0.032, 0.036, 0.036, 0.038, 0.038, 0.04, 0.04, 0.041, 0.041, 0.042, 0.042, 0.044, 0.044, 0.045, 0.045, 0.046, 0.046, 0.047, 0.047, 0.05, 0.05, 0.052, 0.052, 0.058, 0.058, 0.061, 0.061, 0.065, 0.065, 0.067, 0.067, 0.068, 0.068, 0.071, 0.071, 0.072, 0.072, 0.074, 0.074, 0.076, 0.076, 0.077, 0.077, 0.078, 0.078, 0.083, 0.083, 0.085, 0.085, 0.086, 0.086, 0.088, 0.088, 0.089, 0.089, 0.092, 0.092, 0.093, 0.093, 0.095, 0.095, 0.097, 0.097, 0.1, 0.1, 0.101, 0.101, 0.102, 0.102, 0.105, 0.105, 0.107, 0.107, 0.108, 0.108, 0.111, 0.111, 0.114, 0.114, 0.116, 0.116, 0.117, 0.117, 0.118, 0.118, 0.12, 0.12, 0.121, 0.121, 0.123, 0.123, 0.124, 0.124, 0.126, 0.126, 0.128, 0.128, 0.13, 0.13, 0.132, 0.132, 0.133, 0.133, 0.134, 0.134, 0.136, 0.136, 0.139, 0.139, 0.14, 0.14, 0.142, 0.142, 0.143, 0.143, 0.144, 0.144, 0.151, 0.151, 0.152, 0.152, 0.153, 0.153, 0.155, 0.155, 0.156, 0.156, 0.157, 0.157, 0.163, 0.163, 0.165, 0.165, 0.167, 0.167, 0.168, 0.168, 0.173, 0.173, 0.178, 0.178, 0.179, 0.179, 0.18, 0.18, 0.182, 0.182, 0.183, 0.183, 0.185, 0.185, 0.188, 0.188, 0.189, 0.189, 0.191, 0.191, 0.192, 0.192, 0.193, 0.193, 0.194, 0.194, 0.195, 0.195, 0.196, 0.196, 0.198, 0.198, 0.2, 0.2, 0.203, 0.203, 0.206, 0.206, 0.211, 0.211, 0.212, 0.212, 0.217, 0.217, 0.22, 0.22, 0.221, 0.221, 0.222, 0.222, 0.223, 0.223, 0.224, 0.224, 0.225, 0.225, 0.226, 0.226, 0.228, 0.228, 0.229, 0.229, 0.233, 0.233, 0.234, 0.234, 0.236, 0.236, 0.237, 0.237, 0.245, 0.245, 0.246, 0.246, 0.249, 0.249, 0.25, 0.25, 0.255, 0.255, 0.256, 0.256, 0.257, 0.257, 0.258, 0.258, 0.259, 0.259, 0.26, 0.26, 0.261, 0.261, 0.262, 0.262, 0.265, 0.265, 0.266, 0.266, 0.267, 0.267, 0.269, 0.269, 0.27, 0.27, 0.275, 0.275, 0.276, 0.276, 0.277, 0.277, 0.278, 0.278, 0.279, 0.279, 0.28, 0.28, 0.282, 0.282, 0.283, 0.283, 0.287, 0.287, 0.289, 0.289, 0.29, 0.29, 0.291, 0.291, 0.293, 0.293, 0.298, 0.298, 0.301, 0.301, 0.302, 0.302, 0.303, 0.303, 0.304, 0.304, 0.305, 0.305, 0.308, 0.308, 0.309, 0.309, 0.312, 0.312, 0.313, 0.313, 0.315, 0.315, 0.316, 0.316, 0.318, 0.318, 0.321, 0.321, 0.322, 0.322, 0.323, 0.323, 0.324, 0.324, 0.325, 0.325, 0.326, 0.326, 0.331, 0.331, 0.332, 0.332, 0.334, 0.334, 0.336, 0.336, 0.337, 0.337, 0.338, 0.338, 0.34, 0.34, 0.344, 0.344, 0.345, 0.345, 0.346, 0.346, 0.347, 0.347, 0.35, 0.35, 0.353, 0.353, 0.36, 0.36, 0.361, 0.361, 0.362, 0.362, 0.363, 0.363, 0.367, 0.367, 0.368, 0.368, 0.37, 0.37, 0.371, 0.371, 0.372, 0.372, 0.376, 0.376, 0.377, 0.377, 0.378, 0.378, 0.38, 0.38, 0.381, 0.381, 0.382, 0.382, 0.384, 0.384, 0.391, 0.391, 0.392, 0.392, 0.393, 0.393, 0.394, 0.394, 0.395, 0.395, 0.398, 0.398, 0.4, 0.4, 0.402, 0.402, 0.403, 0.403, 0.404, 0.404, 0.409, 0.409, 0.41, 0.41, 0.411, 0.411, 0.412, 0.412, 0.415, 0.415, 0.417, 0.417, 0.418, 0.418, 0.421, 0.421, 0.424, 0.424, 0.426, 0.426, 0.428, 0.428, 0.429, 0.429, 0.43, 0.43, 0.432, 0.432, 0.436, 0.436, 0.439, 0.439, 0.441, 0.441, 0.444, 0.444, 0.447, 0.447, 0.45, 0.45, 0.451, 0.451, 0.454, 0.454, 0.455, 0.455, 0.456, 0.456, 0.464, 0.464, 0.465, 0.465, 0.467, 0.467, 0.468, 0.468, 0.471, 0.471, 0.472, 0.472, 0.476, 0.476, 0.478, 0.478, 0.48, 0.48, 0.483, 0.483, 0.484, 0.484, 0.485, 0.485, 0.487, 0.487, 0.488, 0.488, 0.489, 0.489, 0.49, 0.49, 0.491, 0.491, 0.494, 0.494, 0.501, 0.501, 0.502, 0.502, 0.503, 0.503, 0.504, 0.504, 0.505, 0.505, 0.51, 0.51, 0.513, 0.513, 0.517, 0.517, 0.522, 0.522, 0.523, 0.523, 0.524, 0.524, 0.525, 0.525, 0.526, 0.526, 0.527, 0.527, 0.528, 0.528, 0.532, 0.532, 0.534, 0.534, 0.535, 0.535, 0.538, 0.538, 0.54, 0.54, 0.543, 0.543, 0.544, 0.544, 0.55, 0.55, 0.551, 0.551, 0.554, 0.554, 0.556, 0.556, 0.557, 0.557, 0.558, 0.558, 0.559, 0.559, 0.563, 0.563, 0.565, 0.565, 0.568, 0.568, 0.569, 0.569, 0.57, 0.57, 0.575, 0.575, 0.578, 0.578, 0.582, 0.582, 0.584, 0.584, 0.586, 0.586, 0.589, 0.589, 0.59, 0.59, 0.591, 0.591, 0.596, 0.596, 0.597, 0.597, 0.6, 0.6, 0.602, 0.602, 0.605, 0.605, 0.608, 0.608, 0.613, 0.613, 0.616, 0.616, 0.619, 0.619, 0.631, 0.631, 0.633, 0.633, 0.637, 0.637, 0.64, 0.64, 0.644, 0.644, 0.647, 0.647, 0.648, 0.648, 0.652, 0.652, 0.653, 0.653, 0.654, 0.654, 0.655, 0.655, 0.662, 0.662, 0.663, 0.663, 0.664, 0.664, 0.665, 0.665, 0.666, 0.666, 0.668, 0.668, 0.669, 0.669, 0.67, 0.67, 0.671, 0.671, 0.673, 0.673, 0.676, 0.676, 0.683, 0.683, 0.684, 0.684, 0.688, 0.688, 0.69, 0.69, 0.693, 0.693, 0.697, 0.697, 0.7, 0.7, 0.703, 0.703, 0.705, 0.705, 0.711, 0.711, 0.712, 0.712, 0.713, 0.713, 0.715, 0.715, 0.722, 0.722, 0.73, 0.73, 0.733, 0.733, 0.735, 0.735, 0.74, 0.74, 0.746, 0.746, 0.748, 0.748, 0.749, 0.749, 0.752, 0.752, 0.753, 0.753, 0.754, 0.754, 0.757, 0.757, 0.758, 0.758, 0.759, 0.759, 0.762, 0.762, 0.763, 0.763, 0.766, 0.766, 0.769, 0.769, 0.77, 0.77, 0.771, 0.771, 0.774, 0.774, 0.775, 0.775, 0.779, 0.779, 0.782, 0.782, 0.783, 0.783, 0.786, 0.786, 0.789, 0.789, 0.79, 0.79, 0.793, 0.793, 0.795, 0.795, 0.796, 0.796, 0.797, 0.797, 0.799, 0.799, 0.8, 0.8, 0.801, 0.801, 0.802, 0.802, 0.803, 0.803, 0.806, 0.806, 0.81, 0.81, 0.813, 0.813, 0.814, 0.814, 0.815, 0.815, 0.817, 0.817, 0.818, 0.818, 0.819, 0.819, 0.823, 0.823, 0.824, 0.824, 0.825, 0.825, 0.826, 0.826, 0.827, 0.827, 0.828, 0.828, 0.829, 0.829, 0.832, 0.832, 0.834, 0.834, 0.835, 0.835, 0.836, 0.836, 0.837, 0.837, 0.839, 0.839, 0.84, 0.84, 0.843, 0.843, 0.844, 0.844, 0.845, 0.845, 0.846, 0.846, 0.849, 0.849, 0.851, 0.851, 0.854, 0.854, 0.857, 0.857, 0.858, 0.858, 0.86, 0.86, 0.861, 0.861, 0.863, 0.863, 0.864, 0.864, 0.866, 0.866, 0.867, 0.867, 0.868, 0.868, 0.869, 0.869, 0.87, 0.87, 0.871, 0.871, 0.873, 0.873, 0.876, 0.876, 0.877, 0.877, 0.878, 0.878, 0.879, 0.879, 0.88, 0.88, 0.883, 0.883, 0.886, 0.886, 0.887, 0.887, 0.888, 0.888, 0.89, 0.89, 0.891, 0.891, 0.895, 0.895, 0.896, 0.896, 0.897, 0.897, 0.898, 0.898, 0.899, 0.899, 0.901, 0.901, 0.902, 0.902, 0.903, 0.903, 0.904, 0.904, 0.907, 0.907, 0.912, 0.912, 0.913, 0.913, 0.915, 0.915, 0.918, 0.918, 0.919, 0.919, 0.92, 0.92, 0.921, 0.921, 0.922, 0.922, 0.925, 0.925, 0.928, 0.928, 0.929, 0.929, 0.93, 0.93, 0.931, 0.931, 0.934, 0.934, 0.935, 0.935, 0.937, 0.937, 0.941, 0.941, 0.942, 0.942, 0.943, 0.943, 0.945, 0.945, 0.947, 0.947, 0.948, 0.948, 0.954, 0.954, 0.959, 0.959, 0.962, 0.962, 0.965, 0.965, 1.0], "tpr": [0.0, 0.0, 0.0, 0.003, 0.003, 0.006, 0.006, 0.01, 0.01, 0.011, 0.011, 0.013, 0.013, 0.014, 0.014, 0.016, 0.016, 0.017, 0.017, 0.023, 0.023, 0.024, 0.024, 0.027, 0.027, 0.028, 0.028, 0.031, 0.031, 0.032, 0.032, 0.035, 0.035, 0.038, 0.038, 0.051, 0.051, 0.052, 0.052, 0.054, 0.054, 0.055, 0.055, 0.061, 0.061, 0.067, 0.067, 0.069, 0.069, 0.074, 0.074, 0.077, 0.077, 0.081, 0.081, 0.083, 0.083, 0.084, 0.084, 0.085, 0.085, 0.086, 0.086, 0.09, 0.09, 0.091, 0.091, 0.092, 0.092, 0.093, 0.093, 0.094, 0.094, 0.095, 0.095, 0.099, 0.099, 0.103, 0.103, 0.108, 0.108, 0.109, 0.109, 0.11, 0.11, 0.113, 0.113, 0.116, 0.116, 0.118, 0.118, 0.119, 0.119, 0.121, 0.121, 0.125, 0.125, 0.126, 0.126, 0.129, 0.129, 0.132, 0.132, 0.134, 0.134, 0.135, 0.135, 0.143, 0.143, 0.148, 0.148, 0.149, 0.149, 0.153, 0.153, 0.154, 0.154, 0.157, 0.157, 0.158, 0.158, 0.161, 0.161, 0.167, 0.167, 0.174, 0.174, 0.176, 0.176, 0.179, 0.179, 0.186, 0.186, 0.188, 0.188, 0.193, 0.193, 0.203, 0.203, 0.204, 0.204, 0.205, 0.205, 0.206, 0.206, 0.207, 0.207, 0.208, 0.208, 0.214, 0.214, 0.216, 0.216, 0.218, 0.218, 0.219, 0.219, 0.222, 0.222, 0.223, 0.223, 0.231, 0.231, 0.233, 0.233, 0.234, 0.234, 0.243, 0.243, 0.247, 0.247, 0.252, 0.252, 0.253, 0.253, 0.254, 0.254, 0.255, 0.255, 0.258, 0.258, 0.263, 0.263, 0.268, 0.268, 0.269, 0.269, 0.272, 0.272, 0.273, 0.273, 0.279, 0.279, 0.284, 0.284, 0.288, 0.288, 0.292, 0.292, 0.294, 0.294, 0.297, 0.297, 0.3, 0.3, 0.302, 0.302, 0.303, 0.303, 0.304, 0.304, 0.305, 0.305, 0.306, 0.306, 0.313, 0.313, 0.315, 0.315, 0.316, 0.316, 0.317, 0.317, 0.318, 0.318, 0.319, 0.319, 0.32, 0.32, 0.321, 0.321, 0.325, 0.325, 0.33, 0.33, 0.331, 0.331, 0.333, 0.333, 0.334, 0.334, 0.335, 0.335, 0.337, 0.337, 0.34, 0.34, 0.342, 0.342, 0.343, 0.343, 0.344, 0.344, 0.345, 0.345, 0.347, 0.347, 0.35, 0.35, 0.351, 0.351, 0.353, 0.353, 0.354, 0.354, 0.355, 0.355, 0.356, 0.356, 0.359, 0.359, 0.361, 0.361, 0.362, 0.362, 0.364, 0.364, 0.365, 0.365, 0.366, 0.366, 0.367, 0.367, 0.368, 0.368, 0.369, 0.369, 0.376, 0.376, 0.378, 0.378, 0.379, 0.379, 0.38, 0.38, 0.382, 0.382, 0.383, 0.383, 0.386, 0.386, 0.387, 0.387, 0.389, 0.389, 0.391, 0.391, 0.392, 0.392, 0.393, 0.393, 0.397, 0.397, 0.399, 0.399, 0.401, 0.401, 0.402, 0.402, 0.403, 0.403, 0.404, 0.404, 0.407, 0.407, 0.409, 0.409, 0.412, 0.412, 0.414, 0.414, 0.416, 0.416, 0.417, 0.417, 0.42, 0.42, 0.421, 0.421, 0.422, 0.422, 0.427, 0.427, 0.43, 0.43, 0.434, 0.434, 0.435, 0.435, 0.437, 0.437, 0.438, 0.438, 0.441, 0.441, 0.446, 0.446, 0.447, 0.447, 0.448, 0.448, 0.45, 0.45, 0.453, 0.453, 0.454, 0.454, 0.455, 0.455, 0.456, 0.456, 0.457, 0.457, 0.458, 0.458, 0.46, 0.46, 0.461, 0.461, 0.463, 0.463, 0.466, 0.466, 0.468, 0.468, 0.47, 0.47, 0.471, 0.471, 0.473, 0.473, 0.476, 0.476, 0.477, 0.477, 0.479, 0.479, 0.481, 0.481, 0.482, 0.482, 0.483, 0.483, 0.486, 0.486, 0.489, 0.489, 0.491, 0.491, 0.493, 0.493, 0.494, 0.494, 0.495, 0.495, 0.497, 0.497, 0.498, 0.498, 0.499, 0.499, 0.501, 0.501, 0.502, 0.502, 0.503, 0.503, 0.505, 0.505, 0.506, 0.506, 0.507, 0.507, 0.508, 0.508, 0.509, 0.509, 0.51, 0.51, 0.511, 0.511, 0.512, 0.512, 0.514, 0.514, 0.515, 0.515, 0.517, 0.517, 0.519, 0.519, 0.522, 0.522, 0.526, 0.526, 0.528, 0.528, 0.529, 0.529, 0.534, 0.534, 0.536, 0.536, 0.538, 0.538, 0.539, 0.539, 0.541, 0.541, 0.542, 0.542, 0.543, 0.543, 0.545, 0.545, 0.546, 0.546, 0.548, 0.548, 0.549, 0.549, 0.551, 0.551, 0.552, 0.552, 0.553, 0.553, 0.554, 0.554, 0.556, 0.556, 0.557, 0.557, 0.561, 0.561, 0.564, 0.564, 0.565, 0.565, 0.566, 0.566, 0.568, 0.568, 0.569, 0.569, 0.574, 0.574, 0.575, 0.575, 0.576, 0.576, 0.578, 0.578, 0.579, 0.579, 0.581, 0.581, 0.582, 0.582, 0.583, 0.583, 0.584, 0.584, 0.585, 0.585, 0.586, 0.586, 0.589, 0.589, 0.59, 0.59, 0.591, 0.591, 0.593, 0.593, 0.594, 0.594, 0.596, 0.596, 0.599, 0.599, 0.604, 0.604, 0.607, 0.607, 0.609, 0.609, 0.61, 0.61, 0.611, 0.611, 0.612, 0.612, 0.613, 0.613, 0.617, 0.617, 0.618, 0.618, 0.619, 0.619, 0.62, 0.62, 0.621, 0.621, 0.622, 0.622, 0.623, 0.623, 0.625, 0.625, 0.626, 0.626, 0.627, 0.627, 0.628, 0.628, 0.63, 0.63, 0.632, 0.632, 0.633, 0.633, 0.636, 0.636, 0.637, 0.637, 0.639, 0.639, 0.64, 0.64, 0.642, 0.642, 0.643, 0.643, 0.644, 0.644, 0.645, 0.645, 0.648, 0.648, 0.649, 0.649, 0.65, 0.65, 0.651, 0.651, 0.652, 0.652, 0.655, 0.655, 0.656, 0.656, 0.657, 0.657, 0.658, 0.658, 0.66, 0.66, 0.661, 0.661, 0.662, 0.662, 0.665, 0.665, 0.666, 0.666, 0.667, 0.667, 0.668, 0.668, 0.669, 0.669, 0.67, 0.67, 0.671, 0.671, 0.673, 0.673, 0.674, 0.674, 0.675, 0.675, 0.677, 0.677, 0.678, 0.678, 0.679, 0.679, 0.68, 0.68, 0.683, 0.683, 0.685, 0.685, 0.686, 0.686, 0.689, 0.689, 0.692, 0.692, 0.694, 0.694, 0.695, 0.695, 0.696, 0.696, 0.697, 0.697, 0.698, 0.698, 0.701, 0.701, 0.703, 0.703, 0.704, 0.704, 0.705, 0.705, 0.709, 0.709, 0.71, 0.71, 0.712, 0.712, 0.713, 0.713, 0.715, 0.715, 0.716, 0.716, 0.717, 0.717, 0.72, 0.72, 0.722, 0.722, 0.723, 0.723, 0.725, 0.725, 0.727, 0.727, 0.73, 0.73, 0.731, 0.731, 0.732, 0.732, 0.733, 0.733, 0.735, 0.735, 0.736, 0.736, 0.737, 0.737, 0.738, 0.738, 0.741, 0.741, 0.746, 0.746, 0.747, 0.747, 0.75, 0.75, 0.751, 0.751, 0.752, 0.752, 0.753, 0.753, 0.754, 0.754, 0.755, 0.755, 0.756, 0.756, 0.758, 0.758, 0.763, 0.763, 0.768, 0.768, 0.77, 0.77, 0.773, 0.773, 0.776, 0.776, 0.777, 0.777, 0.78, 0.78, 0.782, 0.782, 0.783, 0.783, 0.789, 0.789, 0.791, 0.791, 0.802, 0.802, 0.803, 0.803, 0.812, 0.812, 0.813, 0.813, 0.817, 0.817, 0.819, 0.819, 0.82, 0.82, 0.823, 0.823, 0.824, 0.824, 0.825, 0.825, 0.826, 0.826, 0.834, 0.834, 0.838, 0.838, 0.839, 0.839, 0.84, 0.84, 0.846, 0.846, 0.849, 0.849, 0.853, 0.853, 0.855, 0.855, 0.864, 0.864, 0.868, 0.868, 0.874, 0.874, 0.877, 0.877, 0.879, 0.879, 0.88, 0.88, 0.884, 0.884, 0.886, 0.886, 0.887, 0.887, 0.888, 0.888, 0.892, 0.892, 0.896, 0.896, 0.897, 0.897, 0.898, 0.898, 0.905, 0.905, 0.909, 0.909, 0.913, 0.913, 0.923, 0.923, 0.924, 0.924, 0.928, 0.928, 0.931, 0.931, 0.934, 0.934, 0.935, 0.935, 0.936, 0.936, 0.938, 0.938, 0.939, 0.939, 0.94, 0.94, 0.941, 0.941, 0.942, 0.942, 0.945, 0.945, 0.95, 0.95, 0.955, 0.955, 0.956, 0.956, 0.961, 0.961, 0.962, 0.962, 0.965, 0.965, 0.967, 0.967, 0.969, 0.969, 0.97, 0.97, 0.971, 0.971, 0.974, 0.974, 0.976, 0.976, 0.977, 0.977, 0.978, 0.978, 0.98, 0.98, 0.981, 0.981, 0.982, 0.982, 0.984, 0.984, 0.985, 0.985, 0.986, 0.986, 0.988, 0.988, 0.989, 0.989, 0.994, 0.994, 0.995, 0.995, 0.996, 0.996, 0.997, 0.997, 0.998, 0.998, 0.999, 0.999, 1.0, 1.0], "precision": [0.5089058524173028, 0.5086558044806517, 0.5089149261334692, 0.5091743119266054, 0.5094339622641509, 0.5091836734693878, 0.50944359367024, 0.5097037793667007, 0.5099642309657639, 0.5097137014314929, 0.5099744245524297, 0.5102354145342887, 0.5104966717869943, 0.5107581967213115, 0.5110199897488468, 0.5107692307692308, 0.5110312981015905, 0.5112936344969199, 0.5115562403697997, 0.5118191161356629, 0.5120822622107969, 0.5123456790123457, 0.5120946989191971, 0.5123583934088568, 0.512107161257084, 0.5123711340206185, 0.5126353790613718, 0.5123839009287926, 0.5121321631388746, 0.5118801652892562, 0.5116279069767442, 0.5113753877973113, 0.5116399379203311, 0.5119047619047619, 0.5116519937856033, 0.5119170984455959, 0.5116640746500778, 0.5114107883817427, 0.5116761805915931, 0.5114226375908619, 0.5116883116883116, 0.511954261954262, 0.5122204888195527, 0.5124869927159209, 0.5122332118688183, 0.5125, 0.5127670661803022, 0.5125130344108446, 0.5122587376108503, 0.5125260960334029, 0.5122715404699739, 0.512539184952978, 0.512807109252483, 0.5130753138075314, 0.5128205128205128, 0.5130890052356021, 0.5128339444735464, 0.5125786163522013, 0.5128474042999476, 0.5125918153200419, 0.5128608923884515, 0.5126050420168067, 0.512874408828166, 0.5131440588853838, 0.5134139926354551, 0.5131578947368421, 0.5129015271195366, 0.5131717597471022, 0.5134422772799156, 0.5137130801687764, 0.5134564643799472, 0.5131995776135164, 0.5129424194400423, 0.5132135306553911, 0.5129561078794289, 0.5132275132275133, 0.5129698253043938, 0.5132415254237288, 0.5129835718071012, 0.5127253446447508, 0.5129973474801061, 0.5127388535031847, 0.5124800849707913, 0.5127523910733263, 0.5130249867091973, 0.5132978723404256, 0.5130388504523683, 0.512779552715655, 0.512519978689398, 0.5127931769722814, 0.5130666666666667, 0.5128068303094984, 0.5130806193272824, 0.5128205128205128, 0.5125601282736505, 0.5122994652406417, 0.5120385232744783, 0.5117773019271948, 0.5120514193893948, 0.5123258306538049, 0.5126005361930295, 0.5128755364806867, 0.5131508319914116, 0.5128893662728249, 0.5131649650725416, 0.5134408602150538, 0.5137170521785906, 0.5134553283100107, 0.5131933225632741, 0.5129310344827587, 0.5126684636118598, 0.5124056094929881, 0.5126821370750135, 0.5124190064794817, 0.5121555915721232, 0.5118918918918919, 0.5116279069767442, 0.5113636363636364, 0.5116404981050352, 0.5113759479956663, 0.5111111111111111, 0.5108459869848156, 0.5111231687466088, 0.51085776330076, 0.5111352525801195, 0.5114130434782609, 0.511147362697118, 0.5114254624591947, 0.5111594991834513, 0.511437908496732, 0.5111716621253406, 0.5114503816793893, 0.5111838516093835, 0.5109170305676856, 0.511196067722556, 0.5109289617486339, 0.5112083105522143, 0.5114879649890591, 0.511767925561029, 0.5120481927710844, 0.5117808219178083, 0.5120614035087719, 0.5117937465715853, 0.5115257958287596, 0.5112575507962658, 0.5115384615384615, 0.5118196811434854, 0.5115511551155115, 0.5112823335167859, 0.5110132158590308, 0.5112947658402204, 0.5110253583241455, 0.5107556536127965, 0.510485651214128, 0.5102153506350083, 0.5104972375690607, 0.5102266445550028, 0.5105088495575221, 0.5107913669064749, 0.5110741971207088, 0.510803324099723, 0.5105321507760532, 0.5102606766500277, 0.5099889012208657, 0.5097168239866741, 0.5094444444444445, 0.50917176209005, 0.5088987764182424, 0.5086254869226489, 0.5083518930957683, 0.5086350974930363, 0.5089186176142698, 0.50920245398773, 0.5089285714285714, 0.5086543830262423, 0.5083798882681564, 0.5081050866405813, 0.5083892617449665, 0.5081141578063794, 0.5078387458006719, 0.507563025210084, 0.5072869955156951, 0.5075715086932137, 0.5072951739618407, 0.5070185289163391, 0.5067415730337078, 0.5064643057897695, 0.5061867266591676, 0.505908835115363, 0.5056306306306306, 0.5059154929577465, 0.5056369785794814, 0.505922165820643, 0.5056433408577878, 0.5059288537549407, 0.5062146892655367, 0.5065008479366874, 0.5062217194570136, 0.5059422750424448, 0.5056625141562854, 0.5053824362606232, 0.5056689342403629, 0.5059557572319909, 0.5056753688989785, 0.5053946621237932, 0.5051136363636364, 0.5048322910744741, 0.5051194539249146, 0.5048377916903813, 0.505125284738041, 0.5048433048433049, 0.5051311288483467, 0.5048488305761551, 0.5045662100456622, 0.5048543689320388, 0.5045714285714286, 0.5042881646655232, 0.5040045766590389, 0.5037206639954207, 0.5040091638029782, 0.5037249283667622, 0.5040137614678899, 0.504302925989673, 0.5040183696900115, 0.5037334865020103, 0.5040229885057471, 0.503737780333525, 0.503452243958573, 0.5031663788140472, 0.5034562211981567, 0.5037463976945245, 0.5034602076124568, 0.5031736872475476, 0.5028868360277137, 0.5025996533795494, 0.5023121387283237, 0.5020242914979757, 0.5023148148148148, 0.5020266357845976, 0.5017381228273464, 0.5014492753623189, 0.5011600928074246, 0.5014509576320372, 0.5017421602787456, 0.5014526438117374, 0.5011627906976744, 0.5008726003490401, 0.5005820721769499, 0.5002912055911474, 0.5, 0.49970845481049564, 0.49941656942823803, 0.4991243432574431, 0.4994158878504673, 0.49912331969608414, 0.4988304093567251, 0.49912229373902867, 0.4994145199063232, 0.4997070884592853, 0.49941383352872215, 0.4991202346041056, 0.4988262910798122, 0.49853200234879624, 0.4988249118683901, 0.4991181657848324, 0.49941176470588233, 0.4991171277221895, 0.4988221436984688, 0.4985268120212139, 0.4988207547169811, 0.49911504424778763, 0.4988193624557261, 0.4985233313644418, 0.49822695035460995, 0.4979302188054406, 0.4976331360946746, 0.49733570159857904, 0.4976303317535545, 0.4979253112033195, 0.498220640569395, 0.49792284866468844, 0.4982185273159145, 0.4979203802733215, 0.4982164090368609, 0.49791790600832836, 0.4976190476190476, 0.4973198332340679, 0.4970202622169249, 0.49731663685152055, 0.4970167064439141, 0.49671641791044774, 0.496415770609319, 0.49611476389719067, 0.4958133971291866, 0.4955116696588869, 0.49520958083832334, 0.4949071300179748, 0.4952038369304556, 0.495500899820036, 0.4957983193277311, 0.4954954954954955, 0.4957932692307692, 0.4954900781719784, 0.49578820697954273, 0.49608669476219147, 0.49578313253012046, 0.4960819770946353, 0.4957780458383595, 0.49547374773687386, 0.49516908212560384, 0.4954682779456193, 0.4951632406287787, 0.4954627949183303, 0.49515738498789347, 0.49485160508782555, 0.4951515151515152, 0.4954517889630079, 0.49514563106796117, 0.49483910139647846, 0.4945321992709599, 0.49422492401215806, 0.49452554744525545, 0.49482653682288497, 0.4951278928136419, 0.4948202315661182, 0.4951219512195122, 0.49481391092129345, 0.4945054945054945, 0.49419670128283444, 0.4938875305623472, 0.4935779816513762, 0.49326805385556916, 0.49295774647887325, 0.49264705882352944, 0.49233599019006746, 0.49263803680981594, 0.4923265807243708, 0.4926289926289926, 0.49231714812538413, 0.4920049200492005, 0.4916923076923077, 0.49137931034482757, 0.4910659272951325, 0.4907521578298397, 0.4904380012338063, 0.4901234567901235, 0.4898085237801112, 0.4894932014833127, 0.48917748917748916, 0.48948019801980197, 0.4891640866873065, 0.4888475836431227, 0.48915065096094235, 0.48883374689826303, 0.48851644941030414, 0.48819875776397514, 0.48788067122436296, 0.48756218905472637, 0.48724331051649034, 0.487546699875467, 0.48722741433021804, 0.48753117206982544, 0.4878353087960075, 0.48813982521847693, 0.4884447220487195, 0.488125, 0.4878048780487805, 0.4881101376720901, 0.48778960551033185, 0.487468671679198, 0.4871473354231975, 0.4874529485570891, 0.48713119899560575, 0.48743718592964824, 0.48774355751099935, 0.48742138364779874, 0.48709880427942104, 0.48677581863979846, 0.4870825456836799, 0.48675914249684743, 0.48643533123028393, 0.4861111111111111, 0.48641819330385344, 0.4860935524652339, 0.4857685009487666, 0.4860759493670886, 0.4863837872070931, 0.4866920152091255, 0.48636651870640457, 0.4860406091370558, 0.4857142857142857, 0.48538754764930114, 0.48506039415130325, 0.48536895674300257, 0.4856779121578612, 0.4859872611464968, 0.4862970044614404, 0.48596938775510207, 0.4856413529036375, 0.48531289910600256, 0.4849840255591054, 0.4846547314578005, 0.4849648112603967, 0.4852752880921895, 0.4855861627162076, 0.48525641025641025, 0.48492623476587554, 0.4852374839537869, 0.4849068721901092, 0.4852185089974293, 0.48488745980707393, 0.4851994851994852, 0.48486799742434, 0.485180412371134, 0.48484848484848486, 0.48516129032258065, 0.4854744996772111, 0.4851421188630491, 0.4854557207498384, 0.4851228978007762, 0.4854368932038835, 0.4851036269430052, 0.4847699287103046, 0.48443579766536965, 0.48475016223231665, 0.4850649350649351, 0.48473034437946716, 0.4850455136540962, 0.4853610930383865, 0.4856770833333333, 0.48534201954397393, 0.485006518904824, 0.4846705805609915, 0.48433420365535246, 0.4839973873285434, 0.4843137254901961, 0.4839764551994768, 0.4836387434554974, 0.48330058939096265, 0.4836173001310616, 0.4839344262295082, 0.484251968503937, 0.48391332895600786, 0.48423127463863336, 0.48454963839579224, 0.48486842105263156, 0.48452929558920343, 0.48484848484848486, 0.48450889914304546, 0.48482849604221634, 0.48514851485148514, 0.4854689564068692, 0.4851288830138797, 0.48478835978835977, 0.48510919920582396, 0.48543046357615893, 0.48575215374420144, 0.4860742705570292, 0.48573324485733244, 0.4860557768924303, 0.4857142857142857, 0.48603723404255317, 0.4863606121091151, 0.4866844207723036, 0.48634243837441704, 0.4866666666666667, 0.48632421614409604, 0.48598130841121495, 0.48563794255177023, 0.4859625668449198, 0.48561872909698994, 0.48527443105756357, 0.4855994641661085, 0.4859249329758713, 0.4862508383635144, 0.48590604026845635, 0.4855607790463398, 0.48588709677419356, 0.4862138533960995, 0.48654104979811574, 0.4861952861952862, 0.4865229110512129, 0.4861766689143628, 0.48582995951417, 0.4861580013504389, 0.4864864864864865, 0.486815415821501, 0.486468200270636, 0.4861205145565335, 0.48577235772357724, 0.48610169491525423, 0.48575305291723203, 0.4860828241683639, 0.4857336956521739, 0.4860639021074099, 0.48639455782312924, 0.48672566371681414, 0.48637602179836514, 0.48602590320381733, 0.4863574351978172, 0.48600682593856653, 0.48633879781420764, 0.4859876965140123, 0.4856361149110807, 0.485968514715948, 0.4863013698630137, 0.4866346812885538, 0.48628257887517146, 0.48661633493479756, 0.48626373626373626, 0.4859106529209622, 0.4855570839064649, 0.48520302821748107, 0.4855371900826446, 0.48587181254307377, 0.48551724137931035, 0.4858523119392685, 0.4861878453038674, 0.4865238424326192, 0.48686030428769017, 0.48719723183391006, 0.48753462603878117, 0.48717948717948717, 0.48751733703190014, 0.4878556557945871, 0.48819444444444443, 0.4885337039610841, 0.48887343532684285, 0.48851774530271397, 0.4881615598885794, 0.48850174216027875, 0.4888423988842399, 0.4884856943475227, 0.48812849162011174, 0.48777078965758214, 0.4881118881118881, 0.48845346396081174, 0.4887955182072829, 0.48843728100911005, 0.4887798036465638, 0.48912280701754385, 0.48946629213483145, 0.4898102600140548, 0.490154711673699, 0.4904996481351161, 0.4908450704225352, 0.49119097956307256, 0.4908321579689704, 0.4911785462244178, 0.4915254237288136, 0.49187279151943464, 0.49222065063649223, 0.49256900212314225, 0.49291784702549574, 0.49326718639262934, 0.4929078014184397, 0.49325762952448543, 0.49360795454545453, 0.49324804548685147, 0.49359886201991465, 0.49323843416370106, 0.4928774928774929, 0.4932287954383464, 0.492867332382311, 0.4925053533190578, 0.49214285714285716, 0.49249463902787705, 0.4928469241773963, 0.4931997136721546, 0.49355300859598855, 0.4939068100358423, 0.49426111908177905, 0.4938980617372577, 0.49353448275862066, 0.4931703810208483, 0.4935251798561151, 0.49388048956083513, 0.4935158501440922, 0.4938716654650324, 0.49422799422799424, 0.49458483754512633, 0.49421965317919075, 0.4938539407086045, 0.49421128798842257, 0.4945691527878349, 0.49492753623188407, 0.4945612762871646, 0.4941944847605225, 0.49382716049382713, 0.4941860465116279, 0.49454545454545457, 0.4949053857350801, 0.49526584122359796, 0.49489795918367346, 0.49525893508388036, 0.49562043795620436, 0.4959824689554419, 0.4956140350877193, 0.4959765910753475, 0.49633967789165445, 0.495970695970696, 0.4963343108504399, 0.4966984592809978, 0.49706314243759175, 0.49742836149889785, 0.4970588235294118, 0.4966887417218543, 0.49705449189985274, 0.496683861459101, 0.4970501474926254, 0.4974169741697417, 0.4977843426883309, 0.49815225424981524, 0.4985207100591716, 0.4988897113249445, 0.49925925925925924, 0.4988880652335063, 0.4992581602373887, 0.49962880475129917, 0.5, 0.4996282527881041, 0.4992559523809524, 0.4996276991809382, 0.5, 0.49962714392244595, 0.5, 0.4996265870052278, 0.5, 0.49962602842183995, 0.5, 0.49962546816479403, 0.5, 0.5003750937734434, 0.5, 0.5003756574004508, 0.5, 0.5003762227238525, 0.5, 0.4996232102486812, 0.49924585218702866, 0.499622641509434, 0.49924471299093653, 0.4996220710506425, 0.49924357034795763, 0.4996214988644966, 0.5, 0.5003790750568613, 0.5007587253414264, 0.5011389521640092, 0.5015197568389058, 0.5019011406844106, 0.5015220700152208, 0.5011424219345011, 0.5015243902439024, 0.5011441647597255, 0.5015267175572519, 0.5011459129106188, 0.5015290519877675, 0.5011476664116297, 0.501531393568147, 0.5019157088122606, 0.5023006134969326, 0.5026861089792786, 0.5023041474654378, 0.5019215987701768, 0.5015384615384615, 0.5019245573518091, 0.5015408320493067, 0.5019275250578258, 0.5023148148148148, 0.5027027027027027, 0.5023183925811437, 0.502706883217324, 0.5030959752321982, 0.5034856700232379, 0.5038759689922481, 0.5034910783553141, 0.5038819875776398, 0.5042735042735043, 0.504665629860031, 0.5042801556420233, 0.5046728971962616, 0.505066250974279, 0.5054602184087363, 0.5058548009367682, 0.50546875, 0.5050820953870211, 0.5046948356807511, 0.5050900548159749, 0.5054858934169278, 0.5050980392156863, 0.5054945054945055, 0.5058915946582875, 0.5062893081761006, 0.5066876475216365, 0.5070866141732283, 0.5074862096138691, 0.5078864353312302, 0.5082872928176796, 0.5086887835703001, 0.509090909090909, 0.509493670886076, 0.5098970704671417, 0.5095087163232963, 0.5099127676447264, 0.5103174603174603, 0.5107227958697379, 0.5103338632750397, 0.5107398568019093, 0.5111464968152867, 0.5115537848605578, 0.511164274322169, 0.5107741420590582, 0.5111821086261981, 0.5115907274180655, 0.512, 0.5124099279423538, 0.5128205128205128, 0.51242983159583, 0.5128410914927769, 0.5132530120481927, 0.5136655948553055, 0.5132743362831859, 0.5128824476650563, 0.5132957292506044, 0.5137096774193548, 0.5141242937853108, 0.5137318255250404, 0.5141471301535974, 0.5145631067961165, 0.5141700404858299, 0.513776337115073, 0.51338199513382, 0.5137987012987013, 0.5142160844841592, 0.5146341463414634, 0.5142392188771359, 0.5146579804560261, 0.5142624286878565, 0.5138662316476346, 0.5142857142857142, 0.5147058823529411, 0.5151267375306623, 0.5155482815057283, 0.515970515970516, 0.5155737704918033, 0.5151763740771124, 0.5155993431855501, 0.5152013147082991, 0.515625, 0.5152263374485597, 0.515650741350906, 0.516075845012366, 0.5165016501650165, 0.5161023947151114, 0.5165289256198347, 0.5169561621174524, 0.5165562913907285, 0.5161557580778791, 0.5165837479270315, 0.5170124481327801, 0.5166112956810631, 0.5170407315045719, 0.5174708818635607, 0.517901748542881, 0.5183333333333333, 0.517931609674729, 0.5183639398998331, 0.518796992481203, 0.5192307692307693, 0.5188284518828452, 0.5192629815745393, 0.5196982397317687, 0.5201342281879194, 0.5205709487825357, 0.5210084033613446, 0.520605550883095, 0.5210437710437711, 0.5206402695871946, 0.521079258010118, 0.5206751054852321, 0.5211148648648649, 0.5215553677092138, 0.5219966159052454, 0.5215918712955123, 0.5211864406779662, 0.5207803223070399, 0.5203735144312394, 0.5208156329651656, 0.5212585034013606, 0.5208510638297872, 0.5212947189097104, 0.5217391304347826, 0.5221843003412969, 0.5226302305721605, 0.5222222222222223, 0.5226689478186484, 0.5222602739726028, 0.5227077977720651, 0.5222984562607204, 0.5227467811158798, 0.5223367697594502, 0.5219260533104041, 0.5223752151462995, 0.5228251507321274, 0.5224137931034483, 0.5220017256255393, 0.5215889464594128, 0.5220397579948142, 0.5224913494809689, 0.5229437229437229, 0.5225303292894281, 0.5221162185602776, 0.5217013888888888, 0.5212858384013901, 0.5208695652173913, 0.5213228894691035, 0.5209059233449478, 0.5204882301656495, 0.5200698080279232, 0.5205240174672489, 0.5209790209790209, 0.5214348206474191, 0.521891418563923, 0.5223488168273445, 0.5228070175438596, 0.5223880597014925, 0.5219683655536028, 0.5224274406332454, 0.5220070422535211, 0.5224669603524229, 0.5229276895943563, 0.5233892321270962, 0.5229681978798587, 0.5225464190981433, 0.5230088495575221, 0.5234720992028343, 0.5230496453900709, 0.5235137533274179, 0.5239786856127886, 0.5244444444444445, 0.5240213523131673, 0.5244879786286732, 0.5240641711229946, 0.5236396074933095, 0.5232142857142857, 0.5236818588025023, 0.5241502683363148, 0.5237242614145031, 0.5241935483870968, 0.5246636771300448, 0.5251346499102334, 0.5256064690026954, 0.5251798561151079, 0.5256525652565257, 0.5252252252252252, 0.5256988277727682, 0.5252707581227437, 0.5257452574525745, 0.5253164556962026, 0.5257918552036199, 0.5253623188405797, 0.5249320036264733, 0.5254083484573503, 0.5249772933696639, 0.5254545454545455, 0.5250227479526842, 0.5245901639344263, 0.5250683682771194, 0.5255474452554745, 0.5260273972602739, 0.526508226691042, 0.5269899359560841, 0.5265567765567766, 0.5270394133822182, 0.5275229357798165, 0.5280073461891643, 0.5284926470588235, 0.5280588776448942, 0.5285451197053407, 0.5290322580645161, 0.5295202952029521, 0.5290858725761773, 0.5286506469500925, 0.5282146160962072, 0.5277777777777778, 0.5273401297497683, 0.5278293135435993, 0.5283194057567316, 0.5288104089219331, 0.5293023255813953, 0.5297951582867784, 0.5293569431500466, 0.5298507462686567, 0.5294117647058824, 0.5289719626168224, 0.529466791393826, 0.5290262172284644, 0.5295220243673852, 0.5290806754221389, 0.5295774647887324, 0.5291353383458647, 0.528692380056444, 0.5282485875706214, 0.528746465598492, 0.529245283018868, 0.5297450424929179, 0.5302457466918714, 0.5307473982970672, 0.53125, 0.5317535545023697, 0.5313092979127134, 0.5308641975308642, 0.5304182509505704, 0.5299714557564225, 0.5304761904761904, 0.5309818875119161, 0.5314885496183206, 0.5310410697230181, 0.5315487571701721, 0.5311004784688995, 0.5306513409961686, 0.5311601150527325, 0.5307101727447217, 0.5312199807877042, 0.5307692307692308, 0.5312800769971127, 0.5308285163776493, 0.5313404050144648, 0.5318532818532818, 0.5314009661835749, 0.5309477756286267, 0.5314617618586641, 0.5310077519379846, 0.5315227934044617, 0.5310679611650485, 0.5306122448979592, 0.5311284046692607, 0.5316455696202531, 0.5321637426900585, 0.5317073170731708, 0.5322265625, 0.5327468230694037, 0.5322896281800391, 0.5318315377081293, 0.5323529411764706, 0.5328753680078508, 0.5324165029469549, 0.5329400196656834, 0.5334645669291339, 0.5339901477832513, 0.534516765285996, 0.5340572556762093, 0.5345849802371542, 0.5341246290801187, 0.5336633663366337, 0.5341922695738355, 0.5347222222222222, 0.535253227408143, 0.5347912524850894, 0.5353233830845772, 0.5348605577689243, 0.5343968095712861, 0.5349301397205589, 0.5354645354645354, 0.535, 0.5345345345345346, 0.5350701402805611, 0.5346038114343029, 0.5341365461847389, 0.5336683417085427, 0.5331991951710262, 0.5327291037260826, 0.5332661290322581, 0.5338042381432896, 0.5343434343434343, 0.5348837209302325, 0.5354251012145749, 0.53596757852077, 0.5365111561866126, 0.5370558375634518, 0.5365853658536586, 0.5371312309257376, 0.5366598778004074, 0.5361875637104995, 0.536734693877551, 0.5362614913176711, 0.5357873210633947, 0.5353121801432958, 0.5348360655737705, 0.5353846153846153, 0.5359342915811088, 0.5364850976361768, 0.5360082304526749, 0.5355303810504635, 0.5350515463917526, 0.5356037151702786, 0.5351239669421488, 0.5346432264736298, 0.5351966873706004, 0.5357512953367876, 0.5363070539419087, 0.5358255451713395, 0.5353430353430353, 0.5359001040582726, 0.5364583333333334, 0.5370177267987487, 0.5365344467640919, 0.5370950888192267, 0.5376569037656904, 0.5382198952879581, 0.5377358490566038, 0.5372507869884575, 0.5378151260504201, 0.5383806519453207, 0.5378947368421053, 0.5384615384615384, 0.5390295358649789, 0.5395987328405492, 0.5391120507399577, 0.5396825396825397, 0.5402542372881356, 0.5408271474019088, 0.5414012738853503, 0.5409139213602551, 0.5414893617021277, 0.5420660276890309, 0.5415778251599147, 0.5421558164354322, 0.5416666666666666, 0.5422459893048128, 0.5417558886509636, 0.5423365487674169, 0.5429184549356223, 0.5424274973147154, 0.543010752688172, 0.5435952637244349, 0.5431034482758621, 0.5426105717367853, 0.5431965442764579, 0.5437837837837838, 0.5443722943722944, 0.5438786565547129, 0.544468546637744, 0.5450597176981542, 0.5456521739130434, 0.545157780195865, 0.545751633986928, 0.5452562704471101, 0.5447598253275109, 0.5453551912568306, 0.5459518599562363, 0.5454545454545454, 0.5460526315789473, 0.5466520307354555, 0.5472527472527473, 0.5467546754675467, 0.5473568281938326, 0.5468577728776185, 0.5463576158940397, 0.5469613259668509, 0.5464601769911505, 0.5470653377630121, 0.5465631929046563, 0.5471698113207547, 0.5477777777777778, 0.5483870967741935, 0.5489977728285078, 0.5496098104793757, 0.5491071428571429, 0.5486033519553073, 0.5492170022371364, 0.5487122060470325, 0.5482062780269058, 0.5488215488215489, 0.5483146067415731, 0.547806524184477, 0.5472972972972973, 0.5479143179255919, 0.5485327313769752, 0.5480225988700564, 0.5475113122171946, 0.5469988674971688, 0.5476190476190477, 0.5482406356413166, 0.5477272727272727, 0.5483503981797497, 0.5489749430523918, 0.5496009122006842, 0.5490867579908676, 0.5497142857142857, 0.5491990846681922, 0.5486827033218786, 0.5493119266055045, 0.5487944890929966, 0.5482758620689655, 0.5489067894131185, 0.5483870967741935, 0.5490196078431373, 0.5484988452655889, 0.5479768786127167, 0.5474537037037037, 0.5480880648899189, 0.548723897911833, 0.5493612078977933, 0.55, 0.5506402793946449, 0.5512820512820513, 0.5519253208868145, 0.5514018691588785, 0.5508771929824562, 0.5515222482435597, 0.552168815943728, 0.5516431924882629, 0.5522914218566393, 0.5517647058823529, 0.5512367491166078, 0.5518867924528302, 0.551357733175915, 0.5508274231678487, 0.5514792899408284, 0.5521327014218009, 0.5516014234875445, 0.5510688836104513, 0.5505350772889417, 0.5511904761904762, 0.5506555423122765, 0.5501193317422435, 0.5507765830346476, 0.5502392344497608, 0.5508982035928144, 0.5515587529976019, 0.5522208883553421, 0.5528846153846154, 0.5523465703971119, 0.5518072289156627, 0.5524728588661038, 0.5519323671497585, 0.5525997581620314, 0.5520581113801453, 0.5527272727272727, 0.5533980582524272, 0.5528554070473876, 0.5535279805352799, 0.5529841656516443, 0.5536585365853659, 0.5543345543345544, 0.5550122249388753, 0.5556915544675642, 0.5551470588235294, 0.5558282208588957, 0.5552825552825553, 0.5547355473554736, 0.5541871921182266, 0.5548705302096177, 0.554320987654321, 0.553770086526576, 0.5544554455445545, 0.5539033457249071, 0.5545905707196029, 0.55527950310559, 0.5559701492537313, 0.5566625155666252, 0.557356608478803, 0.5580524344569289, 0.55875, 0.55819774718398, 0.5588972431077694, 0.5595984943538268, 0.5603015075376885, 0.559748427672956, 0.5591939546599496, 0.5586380832282472, 0.5580808080808081, 0.5575221238938053, 0.5582278481012658, 0.55893536121673, 0.5596446700507615, 0.5590851334180432, 0.5585241730279898, 0.5579617834394904, 0.5586734693877551, 0.558109833971903, 0.5588235294117647, 0.558258642765685, 0.5576923076923077, 0.558408215661104, 0.5578406169665809, 0.5585585585585585, 0.5592783505154639, 0.56, 0.5607235142118863, 0.5601552393272963, 0.5595854922279793, 0.5590142671854734, 0.5584415584415584, 0.5591677503250976, 0.5598958333333334, 0.559322033898305, 0.5587467362924282, 0.5581699346405229, 0.5589005235602095, 0.5583224115334207, 0.5577427821522309, 0.557161629434954, 0.5565789473684211, 0.5559947299077734, 0.5567282321899736, 0.5561426684280053, 0.5568783068783069, 0.5576158940397351, 0.5570291777188329, 0.5577689243027888, 0.5585106382978723, 0.5579227696404794, 0.5573333333333333, 0.5567423230974633, 0.5574866310160428, 0.5568942436412316, 0.5576407506702413, 0.5583892617449664, 0.5591397849462365, 0.5598923283983849, 0.5606469002695418, 0.5600539811066126, 0.5594594594594594, 0.5602165087956699, 0.559620596205962, 0.5590230664857531, 0.5597826086956522, 0.5591836734693878, 0.55858310626703, 0.557980900409277, 0.5587431693989071, 0.5581395348837209, 0.5575342465753425, 0.5582990397805213, 0.5576923076923077, 0.5570839064649243, 0.5564738292011019, 0.5572413793103448, 0.5566298342541437, 0.5573997233748271, 0.5581717451523546, 0.5589459084604715, 0.5583333333333333, 0.5591098748261474, 0.5598885793871866, 0.5592747559274756, 0.5600558659217877, 0.5594405594405595, 0.5588235294117647, 0.5596072931276297, 0.5603932584269663, 0.559774964838256, 0.5591549295774648, 0.5599435825105783, 0.559322033898305, 0.5586987270155587, 0.5580736543909348, 0.5574468085106383, 0.5582386363636364, 0.5590327169274538, 0.5598290598290598, 0.5592011412268189, 0.56, 0.5593705293276109, 0.5601719197707736, 0.5609756097560976, 0.5617816091954023, 0.5611510791366906, 0.5605187319884726, 0.5613275613275613, 0.5606936416184971, 0.5600578871201157, 0.5608695652173913, 0.5602322206095791, 0.561046511627907, 0.5604075691411936, 0.5597667638483965, 0.5591240875912409, 0.5599415204678363, 0.5592972181551976, 0.5601173020527859, 0.5609397944199707, 0.5617647058823529, 0.561119293078056, 0.56047197640118, 0.5612998522895125, 0.5621301775147929, 0.562962962962963, 0.5637982195845698, 0.5646359583952452, 0.5639880952380952, 0.5648286140089419, 0.5656716417910448, 0.5650224215246636, 0.5658682634730539, 0.5652173913043478, 0.5645645645645646, 0.5654135338345865, 0.5647590361445783, 0.5641025641025641, 0.5634441087613293, 0.5627836611195158, 0.5621212121212121, 0.5614567526555387, 0.560790273556231, 0.5616438356164384, 0.5625, 0.5618320610687023, 0.5626911314984709, 0.5635528330781011, 0.5644171779141104, 0.565284178187404, 0.5646153846153846, 0.5654853620955316, 0.5648148148148148, 0.5656877897990726, 0.56656346749226, 0.5658914728682171, 0.5667701863354038, 0.5660964230171073, 0.5669781931464174, 0.5663026521060842, 0.565625, 0.5665101721439749, 0.5658307210031348, 0.5667189952904239, 0.5660377358490566, 0.5653543307086614, 0.5662460567823344, 0.5655608214849921, 0.564873417721519, 0.5641838351822503, 0.5650793650793651, 0.5659777424483307, 0.5668789808917197, 0.5677830940988836, 0.5686900958466453, 0.568, 0.5689102564102564, 0.5682182985553772, 0.5691318327974276, 0.5700483091787439, 0.5693548387096774, 0.5702746365105008, 0.56957928802589, 0.5688816855753647, 0.5698051948051948, 0.5691056910569106, 0.5700325732899023, 0.5709624796084829, 0.5718954248366013, 0.5711947626841244, 0.5704918032786885, 0.5697865353037767, 0.5707236842105263, 0.5700164744645799, 0.5693069306930693, 0.5702479338842975, 0.5695364238410596, 0.5704809286898839, 0.5697674418604651, 0.5707154742096506, 0.57, 0.5709515859766278, 0.5702341137123745, 0.5695142378559463, 0.5704697986577181, 0.5697478991596638, 0.569023569023569, 0.5682967959527825, 0.5692567567567568, 0.5685279187817259, 0.5677966101694916, 0.568760611205433, 0.5697278911564626, 0.5706984667802385, 0.5716723549488054, 0.5726495726495726, 0.571917808219178, 0.5728987993138936, 0.5721649484536082, 0.5731497418244407, 0.5741379310344827, 0.5751295336787565, 0.5743944636678201, 0.5736568457538995, 0.5746527777777778, 0.5739130434782609, 0.5749128919860628, 0.5759162303664922, 0.5769230769230769, 0.5779334500875657, 0.5789473684210527, 0.5799648506151143, 0.5809859154929577, 0.582010582010582, 0.5812720848056537, 0.5805309734513274, 0.5797872340425532, 0.5790408525754884, 0.5782918149466192, 0.5793226381461676, 0.5785714285714286, 0.5778175313059034, 0.5770609318996416, 0.5763016157989228, 0.5773381294964028, 0.5783783783783784, 0.5776173285198556, 0.5786618444846293, 0.5778985507246377, 0.5789473684210527, 0.58, 0.581056466302368, 0.5821167883211679, 0.5813528336380256, 0.5824175824175825, 0.581651376146789, 0.5827205882352942, 0.583793738489871, 0.5830258302583026, 0.5841035120147874, 0.5833333333333334, 0.5844155844155844, 0.5836431226765799, 0.5828677839851024, 0.5839552238805971, 0.5831775700934579, 0.5823970037453183, 0.5816135084427767, 0.5808270676691729, 0.5800376647834274, 0.5792452830188679, 0.5784499054820416, 0.5795454545454546, 0.5787476280834914, 0.5798479087452472, 0.579047619047619, 0.5801526717557252, 0.5793499043977055, 0.5804597701149425, 0.581573896353167, 0.5826923076923077, 0.581888246628131, 0.583011583011583, 0.5841392649903289, 0.5852713178294574, 0.5864077669902913, 0.5875486381322957, 0.5867446393762183, 0.5859375, 0.5870841487279843, 0.5862745098039216, 0.5854616895874263, 0.5846456692913385, 0.5857988165680473, 0.5869565217391305, 0.5881188118811881, 0.5892857142857143, 0.5904572564612326, 0.5896414342629482, 0.5888223552894212, 0.588, 0.5891783567134269, 0.5903614457831325, 0.5915492957746479, 0.5907258064516129, 0.5898989898989899, 0.5910931174089069, 0.592292089249493, 0.5934959349593496, 0.5926680244399185, 0.5918367346938775, 0.591002044989775, 0.5901639344262295, 0.5913757700205339, 0.5925925925925926, 0.5917525773195876, 0.5909090909090909, 0.5900621118012422, 0.5892116182572614, 0.5904365904365905, 0.5916666666666667, 0.5908141962421712, 0.5899581589958159, 0.589098532494759, 0.5882352941176471, 0.5873684210526315, 0.5886075949367089, 0.587737843551797, 0.586864406779661, 0.5859872611464968, 0.5851063829787234, 0.5842217484008528, 0.5833333333333334, 0.5845824411134903, 0.5836909871244635, 0.5849462365591398, 0.584051724137931, 0.5831533477321814, 0.5822510822510822, 0.5835140997830802, 0.5826086956521739, 0.5838779956427015, 0.5829694323144105, 0.5820568927789934, 0.581140350877193, 0.5802197802197803, 0.579295154185022, 0.5805739514348786, 0.581858407079646, 0.5809312638580931, 0.58, 0.579064587973274, 0.578125, 0.5771812080536913, 0.57847533632287, 0.5775280898876405, 0.5765765765765766, 0.5756207674943566, 0.5769230769230769, 0.5782312925170068, 0.5795454545454546, 0.5785876993166287, 0.5799086757990868, 0.5812356979405034, 0.5802752293577982, 0.5816091954022988, 0.5806451612903226, 0.581986143187067, 0.5833333333333334, 0.5823665893271461, 0.5813953488372093, 0.5804195804195804, 0.5794392523364486, 0.5784543325526932, 0.57981220657277, 0.5788235294117647, 0.5778301886792453, 0.5768321513002365, 0.5758293838862559, 0.5771971496437055, 0.5761904761904761, 0.5751789976133651, 0.5741626794258373, 0.5731414868105515, 0.5721153846153846, 0.5710843373493976, 0.5700483091787439, 0.5690072639225182, 0.5679611650485437, 0.5693430656934306, 0.5707317073170731, 0.5721271393643031, 0.5735294117647058, 0.5749385749385749, 0.5738916256157636, 0.5753086419753086, 0.5767326732673267, 0.5781637717121588, 0.5796019900497512, 0.5810473815461347, 0.58, 0.5789473684210527, 0.5804020100502513, 0.5793450881612091, 0.5782828282828283, 0.5772151898734177, 0.5761421319796954, 0.5750636132315522, 0.5739795918367347, 0.5728900255754475, 0.5717948717948718, 0.5732647814910026, 0.5747422680412371, 0.5736434108527132, 0.5751295336787565, 0.5766233766233766, 0.5755208333333334, 0.5744125326370757, 0.5732984293193717, 0.5748031496062992, 0.5763157894736842, 0.5778364116094987, 0.5793650793650794, 0.5809018567639257, 0.5824468085106383, 0.5813333333333334, 0.5828877005347594, 0.5817694369973191, 0.5806451612903226, 0.5822102425876011, 0.581081081081081, 0.5799457994579946, 0.5815217391304348, 0.5831062670299727, 0.5819672131147541, 0.5808219178082191, 0.5796703296703297, 0.5785123966942148, 0.5773480662983426, 0.5761772853185596, 0.5777777777777777, 0.5766016713091922, 0.5782122905027933, 0.5770308123249299, 0.5786516853932584, 0.5802816901408451, 0.5819209039548022, 0.5835694050991501, 0.5852272727272727, 0.5868945868945868, 0.5885714285714285, 0.5873925501432665, 0.5890804597701149, 0.5878962536023055, 0.5895953757225434, 0.5884057971014492, 0.5901162790697675, 0.5918367346938775, 0.5906432748538012, 0.5894428152492669, 0.5882352941176471, 0.5870206489675516, 0.5857988165680473, 0.5845697329376854, 0.5833333333333334, 0.582089552238806, 0.5808383233532934, 0.5795795795795796, 0.5813253012048193, 0.5800604229607251, 0.5787878787878787, 0.5775075987841946, 0.5762195121951219, 0.5749235474006116, 0.5766871165644172, 0.5784615384615385, 0.5802469135802469, 0.5789473684210527, 0.577639751552795, 0.5794392523364486, 0.58125, 0.5799373040752351, 0.5786163522012578, 0.5772870662460567, 0.5759493670886076, 0.5746031746031746, 0.5732484076433121, 0.5718849840255591, 0.5737179487179487, 0.572347266881029, 0.5709677419354838, 0.56957928802589, 0.5714285714285714, 0.5700325732899023, 0.5686274509803921, 0.5704918032786885, 0.5723684210526315, 0.570957095709571, 0.5695364238410596, 0.5681063122923588, 0.5666666666666667, 0.5652173913043478, 0.5637583892617449, 0.5622895622895623, 0.5641891891891891, 0.5661016949152542, 0.564625850340136, 0.5631399317406144, 0.5616438356164384, 0.5601374570446735, 0.5586206896551724, 0.5570934256055363, 0.5590277777777778, 0.5609756097560976, 0.5594405594405595, 0.5578947368421052, 0.5563380281690141, 0.558303886925795, 0.5602836879432624, 0.5587188612099644, 0.5607142857142857, 0.5591397849462365, 0.5575539568345323, 0.555956678700361, 0.5579710144927537, 0.56, 0.5583941605839416, 0.5604395604395604, 0.5588235294117647, 0.5571955719557196, 0.5555555555555556, 0.5539033457249071, 0.5559701492537313, 0.5580524344569289, 0.556390977443609, 0.5584905660377358, 0.5568181818181818, 0.5551330798479087, 0.5534351145038168, 0.5517241379310345, 0.55, 0.5521235521235521, 0.5503875968992248, 0.5486381322957199, 0.546875, 0.5450980392156862, 0.5433070866141733, 0.541501976284585, 0.5396825396825397, 0.5378486055776892, 0.54, 0.5421686746987951, 0.5403225806451613, 0.5425101214574899, 0.5447154471544715, 0.5469387755102041, 0.5450819672131147, 0.5432098765432098, 0.5454545454545454, 0.5477178423236515, 0.55, 0.5481171548117155, 0.5462184873949579, 0.5443037974683544, 0.5466101694915254, 0.5446808510638298, 0.5427350427350427, 0.5407725321888412, 0.5431034482758621, 0.5454545454545454, 0.5434782608695652, 0.5458515283842795, 0.5482456140350878, 0.5506607929515418, 0.5486725663716814, 0.5466666666666666, 0.5446428571428571, 0.5426008968609866, 0.545045045045045, 0.5429864253393665, 0.5409090909090909, 0.54337899543379, 0.5412844036697247, 0.543778801843318, 0.5462962962962963, 0.5488372093023256, 0.5467289719626168, 0.5446009389671361, 0.5471698113207547, 0.5497630331753555, 0.5476190476190477, 0.5454545454545454, 0.5432692307692307, 0.5458937198067633, 0.5485436893203883, 0.5463414634146342, 0.5441176470588235, 0.541871921182266, 0.5445544554455446, 0.5422885572139303, 0.545, 0.5477386934673367, 0.5505050505050505, 0.5482233502538071, 0.5510204081632653, 0.5487179487179488, 0.5463917525773195, 0.5440414507772021, 0.5416666666666666, 0.5392670157068062, 0.5421052631578948, 0.544973544973545, 0.5425531914893617, 0.5401069518716578, 0.5376344086021505, 0.5351351351351351, 0.5380434782608695, 0.5355191256830601, 0.532967032967033, 0.5303867403314917, 0.5277777777777778, 0.5307262569832403, 0.5337078651685393, 0.5310734463276836, 0.5340909090909091, 0.5371428571428571, 0.5402298850574713, 0.5433526011560693, 0.5465116279069767, 0.543859649122807, 0.5470588235294118, 0.5443786982248521, 0.5476190476190477, 0.5449101796407185, 0.5481927710843374, 0.5515151515151515, 0.5487804878048781, 0.5521472392638037, 0.5555555555555556, 0.5527950310559007, 0.55, 0.5471698113207547, 0.5443037974683544, 0.5477707006369427, 0.5448717948717948, 0.5483870967741935, 0.551948051948052, 0.5555555555555556, 0.5526315789473685, 0.5562913907284768, 0.5533333333333333, 0.5570469798657718, 0.5608108108108109, 0.5578231292517006, 0.5547945205479452, 0.5586206896551724, 0.5625, 0.5664335664335665, 0.5704225352112676, 0.5673758865248227, 0.5642857142857143, 0.5611510791366906, 0.5579710144927537, 0.5620437956204379, 0.5661764705882353, 0.5703703703703704, 0.5671641791044776, 0.5639097744360902, 0.5606060606060606, 0.5648854961832062, 0.5692307692307692, 0.5736434108527132, 0.578125, 0.5826771653543307, 0.5873015873015873, 0.584, 0.5806451612903226, 0.5772357723577236, 0.5737704918032787, 0.5702479338842975, 0.575, 0.5798319327731093, 0.576271186440678, 0.5726495726495726, 0.5775862068965517, 0.5826086956521739, 0.5877192982456141, 0.584070796460177, 0.5803571428571429, 0.5765765765765766, 0.5727272727272728, 0.5688073394495413, 0.5648148148148148, 0.5700934579439252, 0.5660377358490566, 0.5619047619047619, 0.5576923076923077, 0.5533980582524272, 0.5490196078431373, 0.5445544554455446, 0.55, 0.5454545454545454, 0.5510204081632653, 0.5463917525773195, 0.5416666666666666, 0.5473684210526316, 0.5531914893617021, 0.5483870967741935, 0.5543478260869565, 0.5494505494505495, 0.5444444444444444, 0.5393258426966292, 0.5340909090909091, 0.5287356321839081, 0.5232558139534884, 0.5176470588235295, 0.5119047619047619, 0.5060240963855421, 0.5, 0.49382716049382713, 0.4875, 0.4810126582278481, 0.48717948717948717, 0.4805194805194805, 0.47368421052631576, 0.4666666666666667, 0.47297297297297297, 0.4794520547945205, 0.4722222222222222, 0.4647887323943662, 0.45714285714285713, 0.463768115942029, 0.47058823529411764, 0.4626865671641791, 0.4696969696969697, 0.47692307692307695, 0.484375, 0.49206349206349204, 0.4838709677419355, 0.47540983606557374, 0.4666666666666667, 0.4745762711864407, 0.4827586206896552, 0.49122807017543857, 0.48214285714285715, 0.4909090909090909, 0.5, 0.49056603773584906, 0.4807692307692308, 0.47058823529411764, 0.48, 0.46938775510204084, 0.4791666666666667, 0.46808510638297873, 0.45652173913043476, 0.4444444444444444, 0.4318181818181818, 0.4186046511627907, 0.40476190476190477, 0.4146341463414634, 0.4, 0.41025641025641024, 0.39473684210526316, 0.3783783783783784, 0.3888888888888889, 0.4, 0.4117647058823529, 0.42424242424242425, 0.40625, 0.41935483870967744, 0.4, 0.3793103448275862, 0.39285714285714285, 0.4074074074074074, 0.38461538461538464, 0.4, 0.375, 0.34782608695652173, 0.3181818181818182, 0.2857142857142857, 0.3, 0.3157894736842105, 0.2777777777777778, 0.23529411764705882, 0.1875, 0.2, 0.21428571428571427, 0.15384615384615385, 0.08333333333333333, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 1.0], "recall": [1.0, 0.999, 0.999, 0.999, 0.999, 0.998, 0.998, 0.998, 0.998, 0.997, 0.997, 0.997, 0.997, 0.997, 0.997, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.996, 0.995, 0.995, 0.994, 0.994, 0.994, 0.993, 0.992, 0.991, 0.99, 0.989, 0.989, 0.989, 0.988, 0.988, 0.987, 0.986, 0.986, 0.985, 0.985, 0.985, 0.985, 0.985, 0.984, 0.984, 0.984, 0.983, 0.982, 0.982, 0.981, 0.981, 0.981, 0.981, 0.98, 0.98, 0.979, 0.978, 0.978, 0.977, 0.977, 0.976, 0.976, 0.976, 0.976, 0.975, 0.974, 0.974, 0.974, 0.974, 0.973, 0.972, 0.971, 0.971, 0.97, 0.97, 0.969, 0.969, 0.968, 0.967, 0.967, 0.966, 0.965, 0.965, 0.965, 0.965, 0.964, 0.963, 0.962, 0.962, 0.962, 0.961, 0.961, 0.96, 0.959, 0.958, 0.957, 0.956, 0.956, 0.956, 0.956, 0.956, 0.956, 0.955, 0.955, 0.955, 0.955, 0.954, 0.953, 0.952, 0.951, 0.95, 0.95, 0.949, 0.948, 0.947, 0.946, 0.945, 0.945, 0.944, 0.943, 0.942, 0.942, 0.941, 0.941, 0.941, 0.94, 0.94, 0.939, 0.939, 0.938, 0.938, 0.937, 0.936, 0.936, 0.935, 0.935, 0.935, 0.935, 0.935, 0.934, 0.934, 0.933, 0.932, 0.931, 0.931, 0.931, 0.93, 0.929, 0.928, 0.928, 0.927, 0.926, 0.925, 0.924, 0.924, 0.923, 0.923, 0.923, 0.923, 0.922, 0.921, 0.92, 0.919, 0.918, 0.917, 0.916, 0.915, 0.914, 0.913, 0.913, 0.913, 0.913, 0.912, 0.911, 0.91, 0.909, 0.909, 0.908, 0.907, 0.906, 0.905, 0.905, 0.904, 0.903, 0.902, 0.901, 0.9, 0.899, 0.898, 0.898, 0.897, 0.897, 0.896, 0.896, 0.896, 0.896, 0.895, 0.894, 0.893, 0.892, 0.892, 0.892, 0.891, 0.89, 0.889, 0.888, 0.888, 0.887, 0.887, 0.886, 0.886, 0.885, 0.884, 0.884, 0.883, 0.882, 0.881, 0.88, 0.88, 0.879, 0.879, 0.879, 0.878, 0.877, 0.877, 0.876, 0.875, 0.874, 0.874, 0.874, 0.873, 0.872, 0.871, 0.87, 0.869, 0.868, 0.868, 0.867, 0.866, 0.865, 0.864, 0.864, 0.864, 0.863, 0.862, 0.861, 0.86, 0.859, 0.858, 0.857, 0.856, 0.855, 0.855, 0.854, 0.853, 0.853, 0.853, 0.853, 0.852, 0.851, 0.85, 0.849, 0.849, 0.849, 0.849, 0.848, 0.847, 0.846, 0.846, 0.846, 0.845, 0.844, 0.843, 0.842, 0.841, 0.84, 0.84, 0.84, 0.84, 0.839, 0.839, 0.838, 0.838, 0.837, 0.836, 0.835, 0.834, 0.834, 0.833, 0.832, 0.831, 0.83, 0.829, 0.828, 0.827, 0.826, 0.826, 0.826, 0.826, 0.825, 0.825, 0.824, 0.824, 0.824, 0.823, 0.823, 0.822, 0.821, 0.82, 0.82, 0.819, 0.819, 0.818, 0.817, 0.817, 0.817, 0.816, 0.815, 0.814, 0.813, 0.813, 0.813, 0.813, 0.812, 0.812, 0.811, 0.81, 0.809, 0.808, 0.807, 0.806, 0.805, 0.804, 0.803, 0.803, 0.802, 0.802, 0.801, 0.8, 0.799, 0.798, 0.797, 0.796, 0.795, 0.794, 0.793, 0.792, 0.791, 0.791, 0.79, 0.789, 0.789, 0.788, 0.787, 0.786, 0.785, 0.784, 0.783, 0.783, 0.782, 0.782, 0.782, 0.782, 0.782, 0.781, 0.78, 0.78, 0.779, 0.778, 0.777, 0.777, 0.776, 0.776, 0.776, 0.775, 0.774, 0.773, 0.773, 0.772, 0.771, 0.77, 0.77, 0.769, 0.768, 0.768, 0.768, 0.768, 0.767, 0.766, 0.765, 0.764, 0.763, 0.763, 0.763, 0.763, 0.763, 0.762, 0.761, 0.76, 0.759, 0.758, 0.758, 0.758, 0.758, 0.757, 0.756, 0.756, 0.755, 0.755, 0.754, 0.754, 0.753, 0.753, 0.752, 0.752, 0.752, 0.751, 0.751, 0.75, 0.75, 0.749, 0.748, 0.747, 0.747, 0.747, 0.746, 0.746, 0.746, 0.746, 0.745, 0.744, 0.743, 0.742, 0.741, 0.741, 0.74, 0.739, 0.738, 0.738, 0.738, 0.738, 0.737, 0.737, 0.737, 0.737, 0.736, 0.736, 0.735, 0.735, 0.735, 0.735, 0.734, 0.733, 0.733, 0.733, 0.733, 0.733, 0.732, 0.732, 0.731, 0.731, 0.731, 0.731, 0.73, 0.73, 0.729, 0.728, 0.727, 0.727, 0.726, 0.725, 0.725, 0.725, 0.725, 0.724, 0.723, 0.723, 0.723, 0.723, 0.722, 0.722, 0.721, 0.72, 0.72, 0.72, 0.72, 0.719, 0.718, 0.717, 0.717, 0.716, 0.716, 0.715, 0.715, 0.715, 0.715, 0.714, 0.713, 0.713, 0.712, 0.712, 0.711, 0.71, 0.71, 0.71, 0.71, 0.709, 0.709, 0.708, 0.707, 0.706, 0.705, 0.705, 0.705, 0.704, 0.704, 0.704, 0.704, 0.704, 0.704, 0.704, 0.703, 0.703, 0.703, 0.703, 0.703, 0.703, 0.702, 0.701, 0.701, 0.701, 0.7, 0.699, 0.698, 0.698, 0.698, 0.698, 0.697, 0.697, 0.697, 0.697, 0.697, 0.697, 0.697, 0.697, 0.697, 0.696, 0.696, 0.696, 0.696, 0.696, 0.696, 0.696, 0.696, 0.695, 0.695, 0.695, 0.694, 0.694, 0.693, 0.692, 0.692, 0.691, 0.69, 0.689, 0.689, 0.689, 0.689, 0.689, 0.689, 0.689, 0.688, 0.687, 0.686, 0.686, 0.686, 0.685, 0.685, 0.685, 0.685, 0.684, 0.683, 0.683, 0.683, 0.683, 0.682, 0.681, 0.68, 0.68, 0.68, 0.68, 0.68, 0.679, 0.679, 0.679, 0.679, 0.678, 0.678, 0.678, 0.677, 0.677, 0.677, 0.677, 0.677, 0.676, 0.675, 0.675, 0.674, 0.674, 0.674, 0.674, 0.674, 0.674, 0.674, 0.674, 0.673, 0.673, 0.673, 0.673, 0.672, 0.671, 0.671, 0.671, 0.67, 0.67, 0.669, 0.669, 0.668, 0.668, 0.667, 0.667, 0.667, 0.666, 0.666, 0.665, 0.665, 0.664, 0.663, 0.662, 0.662, 0.661, 0.661, 0.66, 0.66, 0.66, 0.66, 0.66, 0.66, 0.66, 0.66, 0.659, 0.658, 0.658, 0.657, 0.657, 0.656, 0.656, 0.655, 0.655, 0.655, 0.655, 0.655, 0.654, 0.653, 0.652, 0.652, 0.651, 0.651, 0.651, 0.651, 0.65, 0.65, 0.65, 0.65, 0.65, 0.649, 0.649, 0.649, 0.649, 0.648, 0.648, 0.648, 0.648, 0.648, 0.647, 0.646, 0.645, 0.645, 0.645, 0.644, 0.644, 0.644, 0.644, 0.644, 0.644, 0.644, 0.644, 0.644, 0.644, 0.644, 0.644, 0.644, 0.643, 0.643, 0.643, 0.643, 0.642, 0.642, 0.642, 0.642, 0.641, 0.64, 0.64, 0.64, 0.64, 0.64, 0.64, 0.639, 0.639, 0.639, 0.639, 0.638, 0.637, 0.637, 0.637, 0.637, 0.636, 0.636, 0.636, 0.635, 0.634, 0.633, 0.633, 0.633, 0.633, 0.632, 0.632, 0.631, 0.63, 0.63, 0.63, 0.63, 0.63, 0.63, 0.629, 0.628, 0.628, 0.627, 0.627, 0.626, 0.626, 0.626, 0.626, 0.625, 0.625, 0.625, 0.624, 0.623, 0.623, 0.623, 0.622, 0.622, 0.622, 0.622, 0.622, 0.621, 0.621, 0.621, 0.621, 0.62, 0.62, 0.62, 0.62, 0.62, 0.62, 0.619, 0.619, 0.618, 0.618, 0.617, 0.617, 0.617, 0.617, 0.616, 0.615, 0.614, 0.613, 0.613, 0.613, 0.612, 0.612, 0.612, 0.612, 0.612, 0.611, 0.611, 0.61, 0.61, 0.609, 0.609, 0.608, 0.607, 0.607, 0.607, 0.606, 0.605, 0.604, 0.604, 0.604, 0.604, 0.603, 0.602, 0.601, 0.6, 0.599, 0.599, 0.598, 0.597, 0.596, 0.596, 0.596, 0.596, 0.596, 0.596, 0.596, 0.595, 0.594, 0.594, 0.593, 0.593, 0.593, 0.593, 0.592, 0.591, 0.591, 0.591, 0.59, 0.59, 0.59, 0.59, 0.589, 0.589, 0.588, 0.587, 0.586, 0.586, 0.586, 0.585, 0.585, 0.585, 0.585, 0.585, 0.584, 0.584, 0.583, 0.583, 0.582, 0.582, 0.581, 0.581, 0.58, 0.579, 0.579, 0.578, 0.578, 0.577, 0.576, 0.576, 0.576, 0.576, 0.576, 0.576, 0.575, 0.575, 0.575, 0.575, 0.575, 0.574, 0.574, 0.574, 0.574, 0.573, 0.572, 0.571, 0.57, 0.569, 0.569, 0.569, 0.569, 0.569, 0.569, 0.568, 0.568, 0.567, 0.566, 0.566, 0.565, 0.565, 0.564, 0.564, 0.563, 0.562, 0.561, 0.561, 0.561, 0.561, 0.561, 0.561, 0.561, 0.561, 0.56, 0.559, 0.558, 0.557, 0.557, 0.557, 0.557, 0.556, 0.556, 0.555, 0.554, 0.554, 0.553, 0.553, 0.552, 0.552, 0.551, 0.551, 0.551, 0.55, 0.549, 0.549, 0.548, 0.548, 0.547, 0.546, 0.546, 0.546, 0.546, 0.545, 0.545, 0.545, 0.544, 0.543, 0.543, 0.543, 0.542, 0.542, 0.542, 0.542, 0.542, 0.541, 0.541, 0.54, 0.539, 0.539, 0.539, 0.539, 0.538, 0.538, 0.537, 0.536, 0.536, 0.536, 0.535, 0.534, 0.534, 0.533, 0.532, 0.531, 0.53, 0.529, 0.529, 0.529, 0.529, 0.529, 0.529, 0.529, 0.529, 0.529, 0.528, 0.528, 0.527, 0.526, 0.526, 0.525, 0.524, 0.523, 0.522, 0.522, 0.522, 0.522, 0.521, 0.52, 0.519, 0.519, 0.518, 0.517, 0.517, 0.517, 0.517, 0.516, 0.515, 0.515, 0.515, 0.515, 0.514, 0.514, 0.514, 0.514, 0.513, 0.512, 0.512, 0.512, 0.511, 0.511, 0.511, 0.511, 0.51, 0.51, 0.51, 0.51, 0.51, 0.509, 0.509, 0.509, 0.508, 0.508, 0.507, 0.507, 0.506, 0.506, 0.506, 0.505, 0.505, 0.505, 0.504, 0.503, 0.503, 0.503, 0.503, 0.502, 0.502, 0.502, 0.502, 0.501, 0.501, 0.5, 0.499, 0.499, 0.499, 0.498, 0.498, 0.498, 0.498, 0.497, 0.497, 0.496, 0.495, 0.495, 0.494, 0.494, 0.493, 0.493, 0.493, 0.493, 0.493, 0.493, 0.492, 0.491, 0.491, 0.49, 0.489, 0.489, 0.488, 0.487, 0.486, 0.486, 0.486, 0.485, 0.484, 0.483, 0.483, 0.483, 0.482, 0.482, 0.482, 0.482, 0.481, 0.481, 0.48, 0.479, 0.479, 0.478, 0.477, 0.477, 0.476, 0.476, 0.475, 0.474, 0.473, 0.473, 0.473, 0.473, 0.473, 0.473, 0.473, 0.473, 0.472, 0.471, 0.471, 0.471, 0.47, 0.47, 0.469, 0.468, 0.468, 0.467, 0.466, 0.466, 0.466, 0.465, 0.464, 0.463, 0.463, 0.462, 0.461, 0.461, 0.46, 0.46, 0.46, 0.46, 0.46, 0.459, 0.458, 0.458, 0.457, 0.457, 0.456, 0.456, 0.456, 0.455, 0.455, 0.454, 0.454, 0.454, 0.454, 0.454, 0.453, 0.453, 0.452, 0.451, 0.45, 0.45, 0.449, 0.448, 0.448, 0.447, 0.447, 0.447, 0.447, 0.447, 0.447, 0.447, 0.447, 0.446, 0.446, 0.446, 0.446, 0.445, 0.444, 0.443, 0.442, 0.441, 0.441, 0.441, 0.441, 0.44, 0.439, 0.438, 0.438, 0.437, 0.437, 0.436, 0.435, 0.435, 0.434, 0.434, 0.434, 0.434, 0.434, 0.433, 0.432, 0.431, 0.43, 0.43, 0.43, 0.429, 0.428, 0.427, 0.427, 0.426, 0.425, 0.424, 0.423, 0.422, 0.422, 0.421, 0.421, 0.421, 0.42, 0.42, 0.42, 0.419, 0.418, 0.417, 0.417, 0.416, 0.416, 0.416, 0.416, 0.416, 0.416, 0.415, 0.414, 0.414, 0.413, 0.412, 0.412, 0.411, 0.41, 0.409, 0.409, 0.408, 0.407, 0.407, 0.406, 0.405, 0.404, 0.404, 0.403, 0.403, 0.403, 0.403, 0.402, 0.402, 0.402, 0.401, 0.401, 0.4, 0.399, 0.399, 0.399, 0.398, 0.397, 0.397, 0.396, 0.395, 0.394, 0.393, 0.393, 0.393, 0.393, 0.392, 0.392, 0.391, 0.391, 0.391, 0.391, 0.39, 0.389, 0.389, 0.388, 0.387, 0.387, 0.386, 0.386, 0.385, 0.384, 0.383, 0.383, 0.382, 0.382, 0.382, 0.382, 0.381, 0.38, 0.38, 0.38, 0.38, 0.38, 0.38, 0.379, 0.379, 0.379, 0.378, 0.378, 0.377, 0.376, 0.376, 0.375, 0.374, 0.373, 0.372, 0.371, 0.37, 0.369, 0.369, 0.369, 0.368, 0.368, 0.368, 0.368, 0.368, 0.367, 0.367, 0.366, 0.366, 0.366, 0.365, 0.365, 0.364, 0.364, 0.363, 0.362, 0.362, 0.361, 0.361, 0.36, 0.359, 0.359, 0.358, 0.357, 0.356, 0.356, 0.356, 0.356, 0.356, 0.356, 0.355, 0.355, 0.354, 0.354, 0.354, 0.353, 0.353, 0.352, 0.351, 0.351, 0.35, 0.35, 0.35, 0.35, 0.349, 0.348, 0.347, 0.347, 0.346, 0.345, 0.345, 0.344, 0.344, 0.343, 0.343, 0.342, 0.342, 0.341, 0.34, 0.34, 0.339, 0.338, 0.337, 0.337, 0.336, 0.335, 0.335, 0.335, 0.335, 0.335, 0.335, 0.334, 0.334, 0.333, 0.333, 0.333, 0.333, 0.332, 0.331, 0.331, 0.33, 0.33, 0.33, 0.33, 0.33, 0.33, 0.33, 0.33, 0.33, 0.329, 0.328, 0.327, 0.326, 0.325, 0.325, 0.324, 0.323, 0.322, 0.321, 0.321, 0.321, 0.32, 0.32, 0.319, 0.319, 0.319, 0.319, 0.319, 0.318, 0.318, 0.317, 0.317, 0.317, 0.316, 0.316, 0.315, 0.315, 0.314, 0.313, 0.313, 0.312, 0.311, 0.31, 0.309, 0.308, 0.307, 0.306, 0.306, 0.305, 0.305, 0.304, 0.304, 0.303, 0.303, 0.303, 0.303, 0.302, 0.302, 0.302, 0.302, 0.302, 0.302, 0.301, 0.3, 0.3, 0.299, 0.298, 0.297, 0.297, 0.297, 0.297, 0.297, 0.297, 0.296, 0.295, 0.294, 0.294, 0.294, 0.294, 0.293, 0.292, 0.292, 0.292, 0.292, 0.291, 0.29, 0.289, 0.288, 0.288, 0.288, 0.287, 0.286, 0.285, 0.284, 0.284, 0.284, 0.283, 0.282, 0.281, 0.28, 0.279, 0.279, 0.278, 0.277, 0.276, 0.275, 0.274, 0.273, 0.273, 0.272, 0.272, 0.271, 0.27, 0.269, 0.269, 0.268, 0.268, 0.267, 0.266, 0.265, 0.264, 0.263, 0.263, 0.263, 0.262, 0.261, 0.26, 0.259, 0.258, 0.258, 0.257, 0.256, 0.255, 0.255, 0.255, 0.255, 0.254, 0.254, 0.254, 0.253, 0.253, 0.252, 0.252, 0.252, 0.251, 0.25, 0.249, 0.248, 0.247, 0.247, 0.246, 0.245, 0.244, 0.243, 0.243, 0.242, 0.241, 0.24, 0.239, 0.238, 0.237, 0.236, 0.235, 0.234, 0.234, 0.234, 0.234, 0.234, 0.234, 0.233, 0.233, 0.233, 0.233, 0.233, 0.233, 0.232, 0.231, 0.231, 0.23, 0.229, 0.228, 0.227, 0.226, 0.225, 0.224, 0.223, 0.223, 0.223, 0.222, 0.222, 0.222, 0.221, 0.22, 0.219, 0.219, 0.219, 0.219, 0.219, 0.219, 0.219, 0.218, 0.218, 0.217, 0.216, 0.216, 0.215, 0.214, 0.214, 0.214, 0.213, 0.212, 0.211, 0.21, 0.209, 0.208, 0.208, 0.207, 0.207, 0.206, 0.206, 0.206, 0.206, 0.206, 0.206, 0.206, 0.206, 0.205, 0.205, 0.204, 0.204, 0.203, 0.203, 0.203, 0.202, 0.201, 0.2, 0.199, 0.198, 0.197, 0.196, 0.195, 0.194, 0.193, 0.193, 0.192, 0.191, 0.19, 0.189, 0.188, 0.188, 0.188, 0.188, 0.187, 0.186, 0.186, 0.186, 0.185, 0.184, 0.183, 0.182, 0.181, 0.18, 0.179, 0.179, 0.178, 0.177, 0.176, 0.176, 0.175, 0.174, 0.174, 0.174, 0.173, 0.172, 0.171, 0.17, 0.169, 0.168, 0.167, 0.167, 0.167, 0.166, 0.165, 0.164, 0.163, 0.162, 0.161, 0.161, 0.161, 0.16, 0.159, 0.158, 0.158, 0.158, 0.157, 0.157, 0.156, 0.155, 0.154, 0.154, 0.154, 0.153, 0.153, 0.152, 0.151, 0.15, 0.149, 0.149, 0.149, 0.148, 0.148, 0.147, 0.146, 0.145, 0.144, 0.143, 0.143, 0.142, 0.141, 0.14, 0.139, 0.138, 0.137, 0.136, 0.135, 0.135, 0.135, 0.134, 0.134, 0.134, 0.134, 0.133, 0.132, 0.132, 0.132, 0.132, 0.131, 0.13, 0.129, 0.129, 0.128, 0.127, 0.126, 0.126, 0.126, 0.125, 0.125, 0.125, 0.125, 0.124, 0.123, 0.122, 0.121, 0.121, 0.12, 0.119, 0.119, 0.118, 0.118, 0.118, 0.118, 0.117, 0.116, 0.116, 0.116, 0.115, 0.114, 0.113, 0.113, 0.113, 0.112, 0.111, 0.11, 0.11, 0.109, 0.109, 0.109, 0.109, 0.108, 0.108, 0.107, 0.106, 0.105, 0.104, 0.103, 0.103, 0.103, 0.102, 0.101, 0.1, 0.099, 0.099, 0.098, 0.097, 0.096, 0.095, 0.095, 0.095, 0.094, 0.094, 0.094, 0.094, 0.094, 0.094, 0.093, 0.093, 0.092, 0.092, 0.091, 0.091, 0.091, 0.09, 0.09, 0.09, 0.089, 0.088, 0.087, 0.086, 0.086, 0.085, 0.085, 0.085, 0.085, 0.084, 0.084, 0.083, 0.083, 0.083, 0.082, 0.081, 0.081, 0.081, 0.081, 0.081, 0.08, 0.079, 0.078, 0.077, 0.077, 0.077, 0.077, 0.076, 0.075, 0.074, 0.074, 0.074, 0.074, 0.074, 0.074, 0.074, 0.073, 0.072, 0.071, 0.07, 0.069, 0.069, 0.069, 0.068, 0.067, 0.067, 0.067, 0.067, 0.066, 0.065, 0.064, 0.063, 0.062, 0.061, 0.061, 0.06, 0.059, 0.058, 0.057, 0.056, 0.055, 0.055, 0.054, 0.054, 0.053, 0.052, 0.052, 0.052, 0.051, 0.051, 0.05, 0.049, 0.048, 0.047, 0.046, 0.045, 0.044, 0.043, 0.042, 0.041, 0.04, 0.039, 0.038, 0.038, 0.037, 0.036, 0.035, 0.035, 0.035, 0.034, 0.033, 0.032, 0.032, 0.032, 0.031, 0.031, 0.031, 0.031, 0.031, 0.03, 0.029, 0.028, 0.028, 0.028, 0.028, 0.027, 0.027, 0.027, 0.026, 0.025, 0.024, 0.024, 0.023, 0.023, 0.022, 0.021, 0.02, 0.019, 0.018, 0.017, 0.017, 0.016, 0.016, 0.015, 0.014, 0.014, 0.014, 0.014, 0.014, 0.013, 0.013, 0.012, 0.011, 0.011, 0.011, 0.01, 0.01, 0.009, 0.008, 0.007, 0.006, 0.006, 0.006, 0.005, 0.004, 0.003, 0.003, 0.003, 0.002, 0.001, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "thresholds": [-0.21760527789592743, -0.21734179556369781, -0.2172231674194336, -0.2169424593448639, -0.21572762727737427, -0.21488085389137268, -0.21442611515522003, -0.21407537162303925, -0.21399405598640442, -0.2139279842376709, -0.21383118629455566, -0.21375739574432373, -0.2135400027036667, -0.21296806633472443, -0.21290603280067444, -0.21283283829689026, -0.21249523758888245, -0.2124883234500885, -0.21244828402996063, -0.21215656399726868, -0.2119748443365097, -0.21190713346004486, -0.2118154764175415, -0.2116924524307251, -0.21154826879501343, -0.2114691138267517, -0.21117006242275238, -0.21094141900539398, -0.21080777049064636, -0.2107839435338974, -0.2104601263999939, -0.21045514941215515, -0.2104535847902298, -0.2104261815547943, -0.2103399634361267, -0.20999565720558167, -0.2099946290254593, -0.20998910069465637, -0.20987561345100403, -0.20987513661384583, -0.2094949334859848, -0.20944923162460327, -0.209345281124115, -0.20917347073554993, -0.20900562405586243, -0.20895414054393768, -0.20877452194690704, -0.20867778360843658, -0.20866186916828156, -0.20863613486289978, -0.20861008763313293, -0.20855313539505005, -0.2083820402622223, -0.20837028324604034, -0.20833279192447662, -0.20824562013149261, -0.20814208686351776, -0.20810355246067047, -0.20809964835643768, -0.20798388123512268, -0.20797638595104218, -0.20789553225040436, -0.20785416662693024, -0.20766228437423706, -0.20764869451522827, -0.20759034156799316, -0.2075711488723755, -0.2075512856245041, -0.20747531950473785, -0.2072957307100296, -0.2072082757949829, -0.2071923017501831, -0.20701834559440613, -0.20699146389961243, -0.20691919326782227, -0.20690524578094482, -0.20675203204154968, -0.20673760771751404, -0.20668327808380127, -0.20664791762828827, -0.20656506717205048, -0.20654690265655518, -0.20653609931468964, -0.2064838707447052, -0.20639251172542572, -0.20638442039489746, -0.20601728558540344, -0.2060074508190155, -0.20582658052444458, -0.20576263964176178, -0.20556677877902985, -0.2055019736289978, -0.20530273020267487, -0.2051721066236496, -0.20514534413814545, -0.20512919127941132, -0.20508502423763275, -0.20506887137889862, -0.20504753291606903, -0.20493371784687042, -0.20493271946907043, -0.20493237674236298, -0.20489256083965302, -0.20475652813911438, -0.20473819971084595, -0.20463252067565918, -0.2045290470123291, -0.20448723435401917, -0.20435486733913422, -0.20422908663749695, -0.20422792434692383, -0.2041974663734436, -0.2041952908039093, -0.20419283211231232, -0.2041671723127365, -0.20410902798175812, -0.20410166680812836, -0.20409677922725677, -0.2040637582540512, -0.203950434923172, -0.20391908288002014, -0.20389330387115479, -0.20388656854629517, -0.2038709819316864, -0.20379552245140076, -0.20375795662403107, -0.20369495451450348, -0.2035447657108307, -0.20348475873470306, -0.20346206426620483, -0.20339418947696686, -0.20339025557041168, -0.20338939130306244, -0.20335640013217926, -0.20326274633407593, -0.203160360455513, -0.20313304662704468, -0.2031307816505432, -0.2031068205833435, -0.20305845141410828, -0.20297808945178986, -0.20296844840049744, -0.2029663622379303, -0.20295530557632446, -0.2029389590024948, -0.20288407802581787, -0.2028484046459198, -0.20283235609531403, -0.2028040587902069, -0.20277316868305206, -0.20275919139385223, -0.20275717973709106, -0.20273539423942566, -0.2027350664138794, -0.20263347029685974, -0.20260083675384521, -0.2025950402021408, -0.20251505076885223, -0.202493354678154, -0.20246483385562897, -0.202434703707695, -0.202362060546875, -0.20234543085098267, -0.20233997702598572, -0.20233820378780365, -0.20226328074932098, -0.2022562175989151, -0.20225274562835693, -0.20225220918655396, -0.20211824774742126, -0.2020963579416275, -0.20207685232162476, -0.20201502740383148, -0.20201334357261658, -0.20201295614242554, -0.20198683440685272, -0.20197130739688873, -0.20193229615688324, -0.2017485648393631, -0.2017432600259781, -0.20169909298419952, -0.2016982138156891, -0.2016921043395996, -0.20156116783618927, -0.20155222713947296, -0.20155028998851776, -0.20151948928833008, -0.20151259005069733, -0.2014356255531311, -0.2014228254556656, -0.20122966170310974, -0.20122221112251282, -0.2012111246585846, -0.20115867257118225, -0.20113404095172882, -0.2010888308286667, -0.20108859241008759, -0.20105694234371185, -0.20104987919330597, -0.2010268121957779, -0.20101964473724365, -0.20101608335971832, -0.20097315311431885, -0.2009645700454712, -0.2009589970111847, -0.20091667771339417, -0.20090533792972565, -0.20087936520576477, -0.2008739858865738, -0.20083478093147278, -0.20078830420970917, -0.20061135292053223, -0.20060387253761292, -0.20060370862483978, -0.20060032606124878, -0.20059411227703094, -0.20057767629623413, -0.20057295262813568, -0.20057037472724915, -0.2005671262741089, -0.2005128115415573, -0.2004598081111908, -0.20040954649448395, -0.20039638876914978, -0.20037700235843658, -0.20035696029663086, -0.20035164058208466, -0.20033800601959229, -0.2003152221441269, -0.20031344890594482, -0.20029963552951813, -0.200248584151268, -0.2001812905073166, -0.20017480850219727, -0.2001071274280548, -0.2000221163034439, -0.19999250769615173, -0.1999872624874115, -0.19998706877231598, -0.1998870074748993, -0.199818953871727, -0.19981136918067932, -0.19981004297733307, -0.19970932602882385, -0.19970037043094635, -0.19968530535697937, -0.19967395067214966, -0.1996322125196457, -0.19961820542812347, -0.19958551228046417, -0.19957982003688812, -0.19954131543636322, -0.19954125583171844, -0.1995088905096054, -0.1994876116514206, -0.1994508057832718, -0.19943025708198547, -0.1994282305240631, -0.1994226574897766, -0.1994086056947708, -0.1992967277765274, -0.19927911460399628, -0.19925348460674286, -0.19923819601535797, -0.19920092821121216, -0.19919590651988983, -0.1991652399301529, -0.19916075468063354, -0.19915691018104553, -0.1991538256406784, -0.19903060793876648, -0.19902190566062927, -0.1990198940038681, -0.19901323318481445, -0.19900324940681458, -0.1989556849002838, -0.19894036650657654, -0.19892990589141846, -0.19891439378261566, -0.1988963633775711, -0.19889630377292633, -0.19885766506195068, -0.19880597293376923, -0.1987941563129425, -0.19876883924007416, -0.19875779747962952, -0.1987246423959732, -0.1986561119556427, -0.19863872230052948, -0.19861789047718048, -0.19860734045505524, -0.19860264658927917, -0.19856834411621094, -0.19856354594230652, -0.19853948056697845, -0.19851134717464447, -0.19850361347198486, -0.1984740048646927, -0.1984664499759674, -0.19844841957092285, -0.19842514395713806, -0.19842153787612915, -0.19840699434280396, -0.19834831357002258, -0.1982877105474472, -0.19827960431575775, -0.19827322661876678, -0.19827048480510712, -0.19824083149433136, -0.19823308289051056, -0.19823254644870758, -0.19809319078922272, -0.19807861745357513, -0.1980561912059784, -0.19802092015743256, -0.19800174236297607, -0.19799363613128662, -0.19798153638839722, -0.19785813987255096, -0.19783958792686462, -0.1977878361940384, -0.19772940874099731, -0.1976310759782791, -0.19757486879825592, -0.19757451117038727, -0.1975625902414322, -0.19753259420394897, -0.1975165754556656, -0.19751539826393127, -0.1975051313638687, -0.19750085473060608, -0.19740523397922516, -0.19738811254501343, -0.19734175503253937, -0.19729368388652802, -0.197291761636734, -0.1972629725933075, -0.19724994897842407, -0.1972467303276062, -0.19724133610725403, -0.1972341239452362, -0.19723135232925415, -0.19722291827201843, -0.1972227394580841, -0.19720904529094696, -0.19717936217784882, -0.1971772164106369, -0.19715628027915955, -0.19705209136009216, -0.19704370200634003, -0.19698140025138855, -0.19697442650794983, -0.19695207476615906, -0.19683557748794556, -0.19681787490844727, -0.1967906653881073, -0.19674041867256165, -0.19670534133911133, -0.19670528173446655, -0.19670109450817108, -0.19669640064239502, -0.19664277136325836, -0.19663959741592407, -0.19659632444381714, -0.19657205045223236, -0.1965510994195938, -0.19654670357704163, -0.19652919471263885, -0.19636663794517517, -0.1963350623846054, -0.1963324397802353, -0.19631879031658173, -0.19631582498550415, -0.19630396366119385, -0.1963016837835312, -0.19615010917186737, -0.19606195390224457, -0.19598017632961273, -0.19594112038612366, -0.19591492414474487, -0.19591373205184937, -0.1959109753370285, -0.19583222270011902, -0.19574536383152008, -0.19566327333450317, -0.19566188752651215, -0.195565864443779, -0.1955622136592865, -0.1955411434173584, -0.19552798569202423, -0.1955229640007019, -0.1954943686723709, -0.19549205899238586, -0.19549162685871124, -0.1954817771911621, -0.1954697221517563, -0.1954592764377594, -0.195459246635437, -0.19545133411884308, -0.19544517993927002, -0.19538624584674835, -0.19533038139343262, -0.1952618658542633, -0.19524458050727844, -0.19519495964050293, -0.1951776146888733, -0.19513234496116638, -0.1951184868812561, -0.1950918436050415, -0.19509181380271912, -0.19506075978279114, -0.1950574368238449, -0.19505168497562408, -0.1949809193611145, -0.19494664669036865, -0.1949431598186493, -0.19489625096321106, -0.19488076865673065, -0.19480440020561218, -0.1947585493326187, -0.19475345313549042, -0.1947469413280487, -0.19464623928070068, -0.1945580095052719, -0.19452835619449615, -0.19451545178890228, -0.19448231160640717, -0.19445589184761047, -0.19442935287952423, -0.19442734122276306, -0.19438982009887695, -0.1943458467721939, -0.1943354308605194, -0.19431334733963013, -0.1942933201789856, -0.19422046840190887, -0.1941247433423996, -0.19407153129577637, -0.1940668672323227, -0.19405940175056458, -0.19404475390911102, -0.19404350221157074, -0.1940210610628128, -0.19400353729724884, -0.1939815729856491, -0.1939556896686554, -0.1939549297094345, -0.19387687742710114, -0.19387085735797882, -0.19384826719760895, -0.1938050240278244, -0.19378222525119781, -0.1937529742717743, -0.1937333196401596, -0.19371946156024933, -0.19368857145309448, -0.193675696849823, -0.19362162053585052, -0.19361035525798798, -0.19360575079917908, -0.1936023086309433, -0.19359785318374634, -0.19359245896339417, -0.19353178143501282, -0.19348427653312683, -0.1934690624475479, -0.19344419240951538, -0.19343698024749756, -0.1934095025062561, -0.19338849186897278, -0.19326651096343994, -0.1932447850704193, -0.19324110448360443, -0.19320663809776306, -0.19316954910755157, -0.19309742748737335, -0.1930864453315735, -0.19300851225852966, -0.19299060106277466, -0.1929829716682434, -0.19296152889728546, -0.19290825724601746, -0.1928940862417221, -0.19287113845348358, -0.19284996390342712, -0.1928211748600006, -0.19281427562236786, -0.19280225038528442, -0.1927582025527954, -0.19271011650562286, -0.1926601529121399, -0.1926402747631073, -0.19263945519924164, -0.1926298290491104, -0.19261594116687775, -0.19258634746074677, -0.19250868260860443, -0.19248604774475098, -0.19245873391628265, -0.19238992035388947, -0.19236212968826294, -0.192274272441864, -0.19225282967090607, -0.1921747475862503, -0.19213689863681793, -0.19196711480617523, -0.19193027913570404, -0.19182759523391724, -0.19177764654159546, -0.19176539778709412, -0.19170428812503815, -0.19167396426200867, -0.1916714608669281, -0.19165803492069244, -0.1916494518518448, -0.19155944883823395, -0.19154776632785797, -0.19149263203144073, -0.19145888090133667, -0.19144941866397858, -0.19142134487628937, -0.19141073524951935, -0.1914106160402298, -0.19138933718204498, -0.1913425475358963, -0.19133499264717102, -0.19132743775844574, -0.1912454068660736, -0.19116684794425964, -0.19116242229938507, -0.19106599688529968, -0.19106058776378632, -0.19102002680301666, -0.190952867269516, -0.1909158080816269, -0.19090639054775238, -0.1909029632806778, -0.1908884197473526, -0.1908790022134781, -0.1908234804868698, -0.1907726675271988, -0.19077102839946747, -0.1907627135515213, -0.1907367706298828, -0.19071999192237854, -0.1907142996788025, -0.19068774580955505, -0.19067519903182983, -0.1906595379114151, -0.1905791312456131, -0.19057592749595642, -0.1905379295349121, -0.19052574038505554, -0.19049786031246185, -0.19047479331493378, -0.1904633790254593, -0.1904529184103012, -0.19043581187725067, -0.19039173424243927, -0.19037804007530212, -0.19034434854984283, -0.19033989310264587, -0.19031700491905212, -0.1902647316455841, -0.19022177159786224, -0.1901574581861496, -0.19013087451457977, -0.19007724523544312, -0.18994206190109253, -0.18993857502937317, -0.18992911279201508, -0.18988387286663055, -0.1898459643125534, -0.18976782262325287, -0.18974436819553375, -0.18963119387626648, -0.1896243542432785, -0.18958638608455658, -0.189586341381073, -0.1895383894443512, -0.1895114928483963, -0.1894453465938568, -0.18942488729953766, -0.18941588699817657, -0.18935324251651764, -0.18934552371501923, -0.18934331834316254, -0.18932288885116577, -0.1892959028482437, -0.18929453194141388, -0.1892824023962021, -0.1892748475074768, -0.1892489194869995, -0.18923252820968628, -0.18922708928585052, -0.1892155259847641, -0.1891857385635376, -0.18917512893676758, -0.18917270004749298, -0.18916404247283936, -0.18915832042694092, -0.189104363322258, -0.18907137215137482, -0.18904933333396912, -0.18904303014278412, -0.18904000520706177, -0.18898962438106537, -0.18898317217826843, -0.18897873163223267, -0.18895156681537628, -0.18894608318805695, -0.18892960250377655, -0.18892616033554077, -0.18890929222106934, -0.1888994723558426, -0.18883469700813293, -0.18879581987857819, -0.18874779343605042, -0.18871289491653442, -0.18865849077701569, -0.18864908814430237, -0.18861712515354156, -0.18859857320785522, -0.18858666718006134, -0.1885814517736435, -0.1885623335838318, -0.18852712213993073, -0.18851158022880554, -0.18850894272327423, -0.1884952187538147, -0.1884731948375702, -0.18843036890029907, -0.18841414153575897, -0.18833915889263153, -0.18830417096614838, -0.18829131126403809, -0.18825705349445343, -0.1882018893957138, -0.18819472193717957, -0.18817958235740662, -0.18817371129989624, -0.1881730556488037, -0.18816007673740387, -0.18812400102615356, -0.18806932866573334, -0.1880369931459427, -0.18799713253974915, -0.1879367083311081, -0.1878836303949356, -0.18788035213947296, -0.18778668344020844, -0.18771550059318542, -0.18771204352378845, -0.1876608282327652, -0.18765254318714142, -0.18762163817882538, -0.1876126080751419, -0.18760840594768524, -0.18756401538848877, -0.18753290176391602, -0.18748530745506287, -0.18748044967651367, -0.18746410310268402, -0.187452495098114, -0.18744610249996185, -0.18743696808815002, -0.18740639090538025, -0.18739870190620422, -0.18738478422164917, -0.187379390001297, -0.18737316131591797, -0.18735948204994202, -0.18729856610298157, -0.18729841709136963, -0.18729467689990997, -0.18727317452430725, -0.18726100027561188, -0.187257319688797, -0.18724767863750458, -0.18722087144851685, -0.18714426457881927, -0.18709595501422882, -0.1870192587375641, -0.18700478971004486, -0.18698139488697052, -0.18693333864212036, -0.18690809607505798, -0.18676239252090454, -0.18675464391708374, -0.18670038878917694, -0.18667003512382507, -0.18664655089378357, -0.1866201013326645, -0.18657660484313965, -0.18653206527233124, -0.18652702867984772, -0.1865229308605194, -0.18646706640720367, -0.18644416332244873, -0.18644212186336517, -0.18640808761119843, -0.1864059567451477, -0.18636691570281982, -0.18631841242313385, -0.18627049028873444, -0.18621191382408142, -0.1861116588115692, -0.18610423803329468, -0.18610338866710663, -0.18603821098804474, -0.1859707087278366, -0.18594962358474731, -0.18591423332691193, -0.18587984144687653, -0.18587268888950348, -0.1858624666929245, -0.18584468960762024, -0.1858205795288086, -0.1857825517654419, -0.18576546013355255, -0.18576087057590485, -0.18572835624217987, -0.1856774091720581, -0.1856670081615448, -0.1856478899717331, -0.18556912243366241, -0.18555229902267456, -0.18551212549209595, -0.18549370765686035, -0.1854819655418396, -0.1854470670223236, -0.18543919920921326, -0.1854332685470581, -0.18541310727596283, -0.18539221584796906, -0.1853809803724289, -0.18536299467086792, -0.1852881908416748, -0.18528655171394348, -0.18519552052021027, -0.18519525229930878, -0.18519450724124908, -0.18518725037574768, -0.18513190746307373, -0.1851048618555069, -0.18504013121128082, -0.1850358545780182, -0.18503215909004211, -0.18501798808574677, -0.18499670922756195, -0.18498767912387848, -0.18497474491596222, -0.18495626747608185, -0.18495212495326996, -0.1849515587091446, -0.1849483996629715, -0.18494248390197754, -0.18491053581237793, -0.1849023699760437, -0.18489640951156616, -0.1848955899477005, -0.18486987054347992, -0.18486586213111877, -0.1847788244485855, -0.18473376333713531, -0.18472479283809662, -0.18467779457569122, -0.1846708357334137, -0.18466182053089142, -0.18464595079421997, -0.18463687598705292, -0.18455050885677338, -0.18452121317386627, -0.1844891905784607, -0.18448492884635925, -0.18444953858852386, -0.18444445729255676, -0.18443845212459564, -0.18441231548786163, -0.1843871772289276, -0.18438349664211273, -0.18436871469020844, -0.18432702124118805, -0.18430067598819733, -0.18428494036197662, -0.184269979596138, -0.1842098832130432, -0.18417179584503174, -0.1841522604227066, -0.184128537774086, -0.1841130405664444, -0.18408986926078796, -0.1840694695711136, -0.18406705558300018, -0.18403957784175873, -0.18403494358062744, -0.1840323656797409, -0.18401780724525452, -0.18398424983024597, -0.18396924436092377, -0.1839601695537567, -0.18395909667015076, -0.18392255902290344, -0.18390730023384094, -0.18388250470161438, -0.18378281593322754, -0.18375112116336823, -0.18367120623588562, -0.1836683303117752, -0.1836394965648651, -0.18362227082252502, -0.18360674381256104, -0.18359698355197906, -0.18350571393966675, -0.18345317244529724, -0.18338342010974884, -0.18337099254131317, -0.18334096670150757, -0.1833226978778839, -0.1833127737045288, -0.1833125352859497, -0.18328945338726044, -0.18322838842868805, -0.183213010430336, -0.1832115352153778, -0.18320982158184052, -0.18320944905281067, -0.18315096199512482, -0.1831367313861847, -0.1831032931804657, -0.18306317925453186, -0.1830451637506485, -0.183024063706398, -0.18301363289356232, -0.18296103179454803, -0.18295198678970337, -0.18291695415973663, -0.1829098016023636, -0.18284977972507477, -0.18281105160713196, -0.1827826052904129, -0.1827767789363861, -0.1827576756477356, -0.18274854123592377, -0.18272791802883148, -0.18268318474292755, -0.18265658617019653, -0.18264825642108917, -0.18263575434684753, -0.1826000064611435, -0.18259252607822418, -0.18256035447120667, -0.1825413852930069, -0.1825120598077774, -0.18250970542430878, -0.1825045496225357, -0.1824912130832672, -0.18248732388019562, -0.18247844278812408, -0.18246929347515106, -0.1824687421321869, -0.18245355784893036, -0.18241065740585327, -0.18240571022033691, -0.182399183511734, -0.1823907196521759, -0.1823582947254181, -0.18234652280807495, -0.18229934573173523, -0.18222756683826447, -0.18219685554504395, -0.18219219148159027, -0.18214665353298187, -0.1821388304233551, -0.18210366368293762, -0.1820971965789795, -0.18208983540534973, -0.18208752572536469, -0.1820872277021408, -0.18205051124095917, -0.18204325437545776, -0.18203206360340118, -0.18201465904712677, -0.1820095181465149, -0.18197448551654816, -0.1819600909948349, -0.18195845186710358, -0.1819496899843216, -0.18192552030086517, -0.18191470205783844, -0.1818927824497223, -0.18188107013702393, -0.18187792599201202, -0.181876540184021, -0.1818636655807495, -0.1818537563085556, -0.18179690837860107, -0.18175257742404938, -0.18175022304058075, -0.18170808255672455, -0.18170171976089478, -0.18169115483760834, -0.18168842792510986, -0.18166379630565643, -0.18164004385471344, -0.18163833022117615, -0.18162992596626282, -0.18162782490253448, -0.18162359297275543, -0.18160198628902435, -0.18158727884292603, -0.18156445026397705, -0.18155747652053833, -0.18154661357402802, -0.18154409527778625, -0.18152955174446106, -0.18152593076229095, -0.18149806559085846, -0.18146736919879913, -0.1814599335193634, -0.18144167959690094, -0.18141017854213715, -0.1813967525959015, -0.18138387799263, -0.18134485185146332, -0.181332528591156, -0.18125469982624054, -0.18124541640281677, -0.1812417060136795, -0.18114809691905975, -0.1811392903327942, -0.18107768893241882, -0.1810349076986313, -0.1809731423854828, -0.18095079064369202, -0.18092529475688934, -0.18090605735778809, -0.18086747825145721, -0.18084897100925446, -0.1808214634656906, -0.18080998957157135, -0.1807836890220642, -0.18078264594078064, -0.1807769387960434, -0.18075701594352722, -0.18074047565460205, -0.18073654174804688, -0.1807173788547516, -0.18070662021636963, -0.1806831657886505, -0.1806807965040207, -0.1806679517030716, -0.18064337968826294, -0.18063215911388397, -0.1806216537952423, -0.1806124895811081, -0.18058140575885773, -0.18056032061576843, -0.1805158257484436, -0.18051481246948242, -0.1805134415626526, -0.1805107295513153, -0.18050546944141388, -0.1804632693529129, -0.18046149611473083, -0.18044957518577576, -0.18044033646583557, -0.18038874864578247, -0.1803842931985855, -0.1803044080734253, -0.18025827407836914, -0.18024246394634247, -0.18023428320884705, -0.18017224967479706, -0.18015049397945404, -0.18015025556087494, -0.1801164150238037, -0.1800697147846222, -0.1800268441438675, -0.18000952899456024, -0.1800047606229782, -0.17995069921016693, -0.17994926869869232, -0.17994879186153412, -0.17991721630096436, -0.17987160384655, -0.17978079617023468, -0.17973335087299347, -0.1796601116657257, -0.17963261902332306, -0.1796242743730545, -0.17958399653434753, -0.17957745492458344, -0.17955408990383148, -0.17952077090740204, -0.17950548231601715, -0.179491326212883, -0.17946897447109222, -0.17946118116378784, -0.1794581562280655, -0.17942124605178833, -0.17937955260276794, -0.1793355792760849, -0.17930862307548523, -0.179267019033432, -0.17924879491329193, -0.17911598086357117, -0.1790541559457779, -0.17904525995254517, -0.17900648713111877, -0.1789935976266861, -0.1789850890636444, -0.17898425459861755, -0.1789814978837967, -0.17896303534507751, -0.1789306402206421, -0.17891378700733185, -0.17889323830604553, -0.1788899153470993, -0.1788865327835083, -0.17881812155246735, -0.17878711223602295, -0.1787652224302292, -0.17874976992607117, -0.1787164807319641, -0.17868955433368683, -0.178641214966774, -0.17862385511398315, -0.17858663201332092, -0.17857293784618378, -0.1785472333431244, -0.17854619026184082, -0.17853906750679016, -0.17853158712387085, -0.17851482331752777, -0.1784275472164154, -0.1783754974603653, -0.17834056913852692, -0.17833299934864044, -0.17833279073238373, -0.17830640077590942, -0.1782805323600769, -0.17822454869747162, -0.17822381854057312, -0.17821162939071655, -0.1781509816646576, -0.17813420295715332, -0.17813116312026978, -0.1781311184167862, -0.17811650037765503, -0.17811429500579834, -0.17808151245117188, -0.17800085246562958, -0.177887961268425, -0.1778763234615326, -0.17785824835300446, -0.1778090000152588, -0.17778174579143524, -0.1777760237455368, -0.17770656943321228, -0.17769969999790192, -0.17769142985343933, -0.1776227205991745, -0.17755524814128876, -0.17754895985126495, -0.17754290997982025, -0.17750544846057892, -0.17750301957130432, -0.17747393250465393, -0.1774691939353943, -0.1774502545595169, -0.1773958057165146, -0.17739427089691162, -0.17738552391529083, -0.1773853451013565, -0.1773526668548584, -0.17734163999557495, -0.1772904247045517, -0.1772761344909668, -0.17726647853851318, -0.1771453469991684, -0.17711615562438965, -0.17708809673786163, -0.17707887291908264, -0.17702992260456085, -0.17702746391296387, -0.17700698971748352, -0.17694811522960663, -0.1768466681241989, -0.17681610584259033, -0.17677131295204163, -0.176737979054451, -0.17672663927078247, -0.1766420304775238, -0.17662550508975983, -0.17660942673683167, -0.17657817900180817, -0.176534503698349, -0.17652520537376404, -0.17650574445724487, -0.1764986664056778, -0.17644572257995605, -0.17642880976200104, -0.17640459537506104, -0.1763775646686554, -0.17634005844593048, -0.17627640068531036, -0.17625698447227478, -0.17624837160110474, -0.17624513804912567, -0.17623767256736755, -0.1762319952249527, -0.17623095214366913, -0.17622746527194977, -0.17622007429599762, -0.17617380619049072, -0.17616921663284302, -0.17616790533065796, -0.17616461217403412, -0.1760847419500351, -0.17608356475830078, -0.17606759071350098, -0.17603996396064758, -0.17598965764045715, -0.1759762167930603, -0.17586472630500793, -0.17584164440631866, -0.1757286787033081, -0.1756925731897354, -0.17568360269069672, -0.17565372586250305, -0.17565074563026428, -0.1756020337343216, -0.17557981610298157, -0.17557017505168915, -0.1755446195602417, -0.17548975348472595, -0.1754852831363678, -0.17548032104969025, -0.17543891072273254, -0.175380140542984, -0.17531481385231018, -0.1753099113702774, -0.17528456449508667, -0.17525431513786316, -0.1751469075679779, -0.17514370381832123, -0.17509254813194275, -0.17500047385692596, -0.17496030032634735, -0.17494329810142517, -0.17490960657596588, -0.17484235763549805, -0.17480386793613434, -0.1747993528842926, -0.17477849125862122, -0.17476674914360046, -0.1747496873140335, -0.174712672829628, -0.17470955848693848, -0.17466047406196594, -0.17465688288211823, -0.17460869252681732, -0.17458751797676086, -0.17454840242862701, -0.17452555894851685, -0.17451775074005127, -0.1745029091835022, -0.17448075115680695, -0.1744382232427597, -0.17443646490573883, -0.17439673840999603, -0.17437876760959625, -0.17437753081321716, -0.17435607314109802, -0.1743488311767578, -0.17430785298347473, -0.1743059754371643, -0.174284428358078, -0.17425192892551422, -0.17420338094234467, -0.1742004007101059, -0.17416086792945862, -0.17415404319763184, -0.17415060102939606, -0.17410849034786224, -0.17397402226924896, -0.17397262156009674, -0.17396870255470276, -0.17393271625041962, -0.1738956868648529, -0.17388583719730377, -0.17387442290782928, -0.17382347583770752, -0.17379426956176758, -0.1737796813249588, -0.1737639605998993, -0.17373797297477722, -0.1737295687198639, -0.1737062633037567, -0.1735849380493164, -0.17355386912822723, -0.17349857091903687, -0.17348253726959229, -0.17346109449863434, -0.17345038056373596, -0.17344540357589722, -0.17339839041233063, -0.17334386706352234, -0.17332960665225983, -0.17328758537769318, -0.1732875555753708, -0.17327666282653809, -0.17323851585388184, -0.17320384085178375, -0.1731913834810257, -0.1731662005186081, -0.1731647104024887, -0.17313925921916962, -0.17309018969535828, -0.17308162152767181, -0.1730661541223526, -0.1730605810880661, -0.17305752635002136, -0.17298860847949982, -0.17294904589653015, -0.17294859886169434, -0.17293879389762878, -0.17291024327278137, -0.17285077273845673, -0.1728157252073288, -0.17275984585285187, -0.17273329198360443, -0.17266881465911865, -0.17266730964183807, -0.17266179621219635, -0.1726149320602417, -0.17258667945861816, -0.17251771688461304, -0.17248187959194183, -0.17246705293655396, -0.17245031893253326, -0.1724092811346054, -0.17234887182712555, -0.17233169078826904, -0.17231827974319458, -0.17228488624095917, -0.1722715198993683, -0.17223089933395386, -0.17214880883693695, -0.17210277915000916, -0.17203153669834137, -0.17200399935245514, -0.17199832201004028, -0.17196862399578094, -0.17191676795482635, -0.1718936264514923, -0.1718897819519043, -0.17180092632770538, -0.171794593334198, -0.17178629338741302, -0.17176182568073273, -0.17172934114933014, -0.17168022692203522, -0.17167966067790985, -0.17166350781917572, -0.1716247946023941, -0.17160527408123016, -0.17156744003295898, -0.17154113948345184, -0.17152808606624603, -0.17148712277412415, -0.17145676910877228, -0.1714393049478531, -0.1713600903749466, -0.17134501039981842, -0.17131109535694122, -0.1712624579668045, -0.17124758660793304, -0.17122675478458405, -0.17119668424129486, -0.17111501097679138, -0.17110565304756165, -0.17110195755958557, -0.1710730791091919, -0.17104022204875946, -0.17101524770259857, -0.17100688815116882, -0.17099983990192413, -0.17094090580940247, -0.1709342747926712, -0.17092867195606232, -0.17089511454105377, -0.17083968222141266, -0.17076629400253296, -0.17074263095855713, -0.17067816853523254, -0.17062002420425415, -0.17061930894851685, -0.17061619460582733, -0.1706063151359558, -0.17058198153972626, -0.17057260870933533, -0.17056475579738617, -0.17055916786193848, -0.17050358653068542, -0.1704995036125183, -0.17047838866710663, -0.17044495046138763, -0.17038577795028687, -0.17036496102809906, -0.1703455001115799, -0.1702975183725357, -0.17029353976249695, -0.17019842565059662, -0.17019259929656982, -0.17015665769577026, -0.17015643417835236, -0.1701384037733078, -0.17012149095535278, -0.17009109258651733, -0.17008361220359802, -0.17008300125598907, -0.17008255422115326, -0.17008088529109955, -0.17005428671836853, -0.17001618444919586, -0.1699097752571106, -0.16986361145973206, -0.16984687745571136, -0.16984425485134125, -0.16983473300933838, -0.16982735693454742, -0.16981004178524017, -0.16978800296783447, -0.16976746916770935, -0.1697414070367813, -0.1697412133216858, -0.1696823090314865, -0.16960811614990234, -0.16957268118858337, -0.16956743597984314, -0.1694830358028412, -0.16946499049663544, -0.16945210099220276, -0.16938327252864838, -0.1693260222673416, -0.16930259764194489, -0.16924263536930084, -0.16915108263492584, -0.16911907494068146, -0.16910439729690552, -0.16909535229206085, -0.16909213364124298, -0.1690458506345749, -0.16903148591518402, -0.16901975870132446, -0.1689378321170807, -0.16889317333698273, -0.16882577538490295, -0.1687798649072647, -0.16874554753303528, -0.1687372624874115, -0.16864143311977386, -0.16863161325454712, -0.16862840950489044, -0.16860713064670563, -0.16857647895812988, -0.16856466233730316, -0.1685364544391632, -0.16850124299526215, -0.16842634975910187, -0.16840150952339172, -0.16835807263851166, -0.1683485358953476, -0.16832657158374786, -0.16831208765506744, -0.16828790307044983, -0.16824695467948914, -0.16822539269924164, -0.16820333898067474, -0.16814853250980377, -0.16809193789958954, -0.1680101603269577, -0.16798622906208038, -0.16796591877937317, -0.16790316998958588, -0.16786706447601318, -0.16782748699188232, -0.1678231954574585, -0.1677737683057785, -0.1677466183900833, -0.1676979511976242, -0.16762730479240417, -0.16747203469276428, -0.16746175289154053, -0.167442187666893, -0.16743925213813782, -0.16737042367458344, -0.1673075556755066, -0.16722770035266876, -0.16718733310699463, -0.1671823263168335, -0.1671423763036728, -0.1671227663755417, -0.16707675158977509, -0.16699634492397308, -0.16696837544441223, -0.16695313155651093, -0.16688503324985504, -0.16682440042495728, -0.16679826378822327, -0.1666853427886963, -0.166676864027977, -0.16663800179958344, -0.1666288822889328, -0.1664770543575287, -0.16638755798339844, -0.16628067195415497, -0.1662658005952835, -0.16626480221748352, -0.16618508100509644, -0.16604121029376984, -0.16602903604507446, -0.16600371897220612, -0.16598506271839142, -0.1659834086894989, -0.16586774587631226, -0.16585832834243774, -0.1658148318529129, -0.16577622294425964, -0.1657438725233078, -0.1657380759716034, -0.16571186482906342, -0.16570010781288147, -0.16557201743125916, -0.16554896533489227, -0.1655046045780182, -0.16549228131771088, -0.16541387140750885, -0.16534924507141113, -0.16532248258590698, -0.1652466058731079, -0.16521142423152924, -0.1651586890220642, -0.16515842080116272, -0.16505564749240875, -0.16497676074504852, -0.16489990055561066, -0.1648557186126709, -0.16484129428863525, -0.16482986509799957, -0.16476400196552277, -0.1647571474313736, -0.16474886238574982, -0.16471903026103973, -0.16468656063079834, -0.16468088328838348, -0.16461172699928284, -0.16455978155136108, -0.1645585000514984, -0.1645163595676422, -0.16450175642967224, -0.16447362303733826, -0.1644352227449417, -0.16442818939685822, -0.1644025444984436, -0.16429276764392853, -0.16426558792591095, -0.16426555812358856, -0.1642230898141861, -0.16415949165821075, -0.1641475260257721, -0.16413012146949768, -0.16410812735557556, -0.16410088539123535, -0.1640753448009491, -0.1640634685754776, -0.16405491530895233, -0.16399520635604858, -0.16388608515262604, -0.16379180550575256, -0.16378924250602722, -0.16373766958713531, -0.1637054830789566, -0.1636296659708023, -0.16362258791923523, -0.16361337900161743, -0.16356618702411652, -0.16351716220378876, -0.16350123286247253, -0.16349302232265472, -0.16345931589603424, -0.16338162124156952, -0.1633569598197937, -0.16325244307518005, -0.16316312551498413, -0.16314971446990967, -0.16312731802463531, -0.16310523450374603, -0.16308093070983887, -0.16306442022323608, -0.1630537509918213, -0.16302351653575897, -0.16301952302455902, -0.16301529109477997, -0.16300895810127258, -0.16296878457069397, -0.1629483699798584, -0.16294150054454803, -0.16287218034267426, -0.16287189722061157, -0.1627887636423111, -0.16278620064258575, -0.16274921596050262, -0.16266249120235443, -0.16265536844730377, -0.16264908015727997, -0.16255803406238556, -0.16255410015583038, -0.16251662373542786, -0.162411168217659, -0.16236919164657593, -0.1623430848121643, -0.1622570902109146, -0.16214241087436676, -0.16213655471801758, -0.162101149559021, -0.16204425692558289, -0.1620209515094757, -0.16199235618114471, -0.1619265079498291, -0.1619066745042801, -0.1618613451719284, -0.16170956194400787, -0.16161683201789856, -0.16153405606746674, -0.1614580899477005, -0.16145454347133636, -0.1613631546497345, -0.16134075820446014, -0.16125361621379852, -0.1611892729997635, -0.16118627786636353, -0.16113975644111633, -0.16113470494747162, -0.1611071676015854, -0.1610318422317505, -0.16099365055561066, -0.16096433997154236, -0.16090108454227448, -0.16079825162887573, -0.16075743734836578, -0.16062483191490173, -0.16059832274913788, -0.16051743924617767, -0.16051268577575684, -0.16046398878097534, -0.16032786667346954, -0.16031789779663086, -0.16031424701213837, -0.16028939187526703, -0.1602078378200531, -0.16018261015415192, -0.16005468368530273, -0.1599944829940796, -0.15999437868595123, -0.1599428355693817, -0.159917950630188, -0.15990565717220306, -0.1598900407552719, -0.15973027050495148, -0.15972650051116943, -0.1596841812133789, -0.1595626026391983, -0.15952147543430328, -0.1594439595937729, -0.15936194360256195, -0.1593441665172577, -0.15926851332187653, -0.1592424213886261, -0.15913522243499756, -0.159039705991745, -0.15903587639331818, -0.15884995460510254, -0.1587749719619751, -0.15875732898712158, -0.15873225033283234, -0.15870866179466248, -0.1586761176586151, -0.15862314403057098, -0.15860116481781006, -0.1583126038312912, -0.15827465057373047, -0.15827426314353943, -0.15822069346904755, -0.1581858992576599, -0.158098042011261, -0.1580396443605423, -0.15792933106422424, -0.1577698439359665, -0.15772253274917603, -0.1576641947031021, -0.15763823688030243, -0.15762959420681, -0.15750907361507416, -0.1574021726846695, -0.1573846936225891, -0.15734845399856567, -0.15733443200588226, -0.15728409588336945, -0.15705010294914246, -0.15703833103179932, -0.1569870114326477, -0.15680763125419617, -0.1567859649658203, -0.15674906969070435, -0.15668034553527832, -0.15661464631557465, -0.15658274292945862, -0.15646885335445404, -0.1564667969942093, -0.15646561980247498, -0.15639013051986694, -0.15630505979061127, -0.1562550812959671, -0.15625280141830444, -0.15610860288143158, -0.15588606894016266, -0.15582172572612762, -0.15574263036251068, -0.15560634434223175, -0.1553289294242859, -0.15514500439167023, -0.15511637926101685, -0.1551085263490677, -0.15504533052444458, -0.15503592789173126, -0.15494686365127563, -0.15490280091762543, -0.1548423171043396, -0.1547982096672058, -0.15476346015930176, -0.15472762286663055, -0.15448176860809326, -0.1543828397989273, -0.154363214969635, -0.15433627367019653, -0.15431202948093414, -0.1542912721633911, -0.1542043685913086, -0.1539226770401001, -0.1538439691066742, -0.15367519855499268, -0.15363052487373352, -0.15355746448040009, -0.1535465568304062, -0.15351128578186035, -0.15347987413406372, -0.15343351662158966, -0.15336860716342926, -0.1533297449350357, -0.15327849984169006, -0.15323254466056824, -0.15321913361549377, -0.15317679941654205, -0.15307912230491638, -0.15297730267047882, -0.15292923152446747, -0.15289780497550964, -0.1528259664773941, -0.15273095667362213, -0.15267197787761688, -0.15266616642475128, -0.1526334583759308, -0.15242847800254822, -0.15237544476985931, -0.1523580700159073, -0.152299165725708, -0.15205557644367218, -0.15184925496578217, -0.15177394449710846, -0.15171006321907043, -0.151657834649086, -0.15158993005752563, -0.15158286690711975, -0.15146179497241974, -0.15141044557094574, -0.15137100219726562, -0.15108303725719452, -0.15107612311840057, -0.15104441344738007, -0.15097469091415405, -0.1509474366903305, -0.15085159242153168, -0.15066905319690704, -0.15064282715320587, -0.1504882425069809, -0.1503947526216507, -0.15033642947673798, -0.15031544864177704, -0.15014657378196716, -0.15010787546634674, -0.15008293092250824, -0.14995698630809784, -0.14980022609233856, -0.1497916728258133, -0.1496535986661911, -0.14964529871940613, -0.1495722085237503, -0.1495034396648407, -0.14948932826519012, -0.14946381747722626, -0.14908379316329956, -0.14907579123973846, -0.14906632900238037, -0.14900125563144684, -0.14882996678352356, -0.14870882034301758, -0.148702934384346, -0.14858537912368774, -0.1484321653842926, -0.14842866361141205, -0.14840367436408997, -0.1483290046453476, -0.14790980517864227, -0.1477082371711731, -0.14720161259174347, -0.1470593363046646, -0.14702293276786804, -0.14694185554981232, -0.14686614274978638, -0.14683984220027924, -0.1468106508255005, -0.14676742255687714, -0.1467226892709732, -0.14669117331504822, -0.14660270512104034, -0.1465786248445511, -0.14646032452583313, -0.14645394682884216, -0.1463758945465088, -0.14622296392917633, -0.14595115184783936, -0.14591051638126373, -0.14588645100593567, -0.14572738111019135, -0.14552763104438782, -0.145310178399086, -0.14526264369487762, -0.14521245658397675, -0.14519907534122467, -0.14508703351020813, -0.14500918984413147, -0.14497022330760956, -0.14468766748905182, -0.14452901482582092, -0.1444007009267807, -0.14431701600551605, -0.1437865048646927, -0.1436963677406311, -0.14358778297901154, -0.14318840205669403, -0.14304067194461823, -0.1428932398557663, -0.14287568628787994, -0.14282819628715515, -0.14282584190368652, -0.14269986748695374, -0.1426502764225006, -0.14263951778411865, -0.14258714020252228, -0.14257477223873138, -0.14255797863006592, -0.1425228714942932, -0.14249080419540405, -0.14243793487548828, -0.14243099093437195, -0.14233249425888062, -0.14230351150035858, -0.14228060841560364, -0.1421242207288742, -0.14209026098251343, -0.1419774293899536, -0.14193010330200195, -0.14175459742546082, -0.14166806638240814, -0.1415853202342987, -0.14158454537391663, -0.14148110151290894, -0.14108030498027802, -0.14073583483695984, -0.14064888656139374, -0.1405523419380188, -0.14037592709064484, -0.1403115689754486, -0.1402648389339447, -0.14020605385303497, -0.13971827924251556, -0.13954801857471466, -0.13945698738098145, -0.13944078981876373, -0.139430433511734, -0.1393674910068512, -0.13914930820465088, -0.1389564871788025, -0.1388823539018631, -0.1383466124534607, -0.1383104771375656, -0.13821879029273987, -0.13807843625545502, -0.13802726566791534, -0.13766032457351685, -0.1376587599515915, -0.13757233321666718, -0.13745661079883575, -0.13738742470741272, -0.13719162344932556, -0.13707010447978973, -0.1369016170501709, -0.13682080805301666, -0.13665106892585754, -0.13653193414211273, -0.13651663064956665, -0.1362113356590271, -0.1361023634672165, -0.13609552383422852, -0.1360091120004654, -0.13599541783332825, -0.13587482273578644, -0.13567467033863068, -0.13559605181217194, -0.135570228099823, -0.135300874710083, -0.13528771698474884, -0.13513611257076263, -0.13494254648685455, -0.13492853939533234, -0.13484644889831543, -0.13477078080177307, -0.13474369049072266, -0.13471931219100952, -0.1346936821937561, -0.13460344076156616, -0.1345808207988739, -0.1345604658126831, -0.1345568150281906, -0.1343086063861847, -0.1341078281402588, -0.1340847760438919, -0.13394495844841003, -0.13372920453548431, -0.1336718201637268, -0.1336251199245453, -0.13359926640987396, -0.13357143104076385, -0.1334325075149536, -0.132974773645401, -0.13275112211704254, -0.13272541761398315, -0.13268376886844635, -0.13266649842262268, -0.1326000839471817, -0.1325405240058899, -0.1325303018093109, -0.13250499963760376, -0.13219745457172394, -0.132036954164505, -0.13189911842346191, -0.13187280297279358, -0.13173596560955048, -0.1316652148962021, -0.1316026896238327, -0.13157576322555542, -0.13133437931537628, -0.13128595054149628, -0.13118992745876312, -0.13112793862819672, -0.13099558651447296, -0.13098347187042236, -0.13096927106380463, -0.1309361606836319, -0.13059879839420319, -0.13047462701797485, -0.13043472170829773, -0.13033239543437958, -0.1301800012588501, -0.13014669716358185, -0.13013696670532227, -0.13009494543075562, -0.13002154231071472, -0.12988652288913727, -0.1297874003648758, -0.12974296510219574, -0.12972724437713623, -0.12970232963562012, -0.12967318296432495, -0.12964239716529846, -0.12962563335895538, -0.12957391142845154, -0.12949149310588837, -0.12944447994232178, -0.12942610681056976, -0.12942521274089813, -0.12923002243041992, -0.1292107254266739, -0.1292104423046112, -0.1291462630033493, -0.12901973724365234, -0.12901169061660767, -0.12885215878486633, -0.1288270652294159, -0.12869974970817566, -0.12866109609603882, -0.12864097952842712, -0.12860393524169922, -0.12858328223228455, -0.1285737156867981, -0.12854932248592377, -0.1283530443906784, -0.12833291292190552, -0.128278449177742, -0.12822501361370087, -0.1282176971435547, -0.12820562720298767, -0.12805232405662537, -0.12789751589298248, -0.12779325246810913, -0.12778912484645844, -0.12768270075321198, -0.12765471637248993, -0.12759889662265778, -0.12759599089622498, -0.1274048537015915, -0.12735189497470856, -0.1272328644990921, -0.12710613012313843, -0.1269708275794983, -0.12695926427841187, -0.12682928144931793, -0.12665511667728424, -0.1261713057756424, -0.12615233659744263, -0.12610562145709991, -0.12606987357139587, -0.1259804666042328, -0.12583661079406738, -0.12579934298992157, -0.12556830048561096, -0.12534132599830627, -0.12525206804275513, -0.12517867982387543, -0.12501423060894012, -0.124742291867733, -0.12468593567609787, -0.12461737543344498, -0.1239209920167923, -0.12273889780044556, -0.12184393405914307, -0.12178193777799606, -0.12170656025409698, -0.12010466307401657, -0.11927364766597748, -0.1187627911567688, -0.1171363815665245]}
